Medium-Term Multi-Resolution Electric Load Forecasting using Economic Data and Foundation Model

Accurate medium-term, from a few months to a few years, electricity load forecasts are crucial for informed decision-making in power plant maintenance scheduling, load dispatch and price settlement. Being comprised between Long-Term Load Forecasting (LTLF) which uses mostly economic projections and appliances development scenarios, and Short-Term Load Forecasting (STLF) driven by weather, calendar and autoregressive patterns, Medium-Term Load Forecasting (MTLF) requires both extrapolation capabilities and variability modeling. Yet, it remains unclear if MTLF can benefit from economic indicators, and especially at which forecast horizon and resolution. To address these challenges we investigated the impact of socioeconomic data on predictions issued 1 month and up to 48 months in advance for France at monthly and daily resolution using a tabular Foundation Model (FM). A dataset covering 20 years of observations of electricity load, weather variables and economic features such as consumer price and production indices, electric vehicle counts or employment is created for the study. To avoid noisy data, we used a new feature selection pipeline, creating ensemble of expert models with diverse feature subsets, to demonstrate that selected economic covariates improve forecast skill by 20% over 2015-2025. This enhancement is steady across lead times and resolutions limiting the Mean Absolute Percentage Error to 4% for monthly granularity and 5% for daily granularity. Explainability of the models is investigated through feature and context importance. Results showed that the FM is limited in the context it leverages pointing towards potential computational savings with a reduced context, while feature importance of economic predictors grows with the forecast horizon. This suggests that including economic data in MTLF could bridge the gap with LTLF leading to seamless forecasts.

==> Data/day/linear/ablation_study/linear_rounds_econ_no_heatpumps_standard_biash_day.txt <==
horizon,mean,low_0.95,high_0.95
1,-476.3995405441845,-565.832112928414,-383.7214308268121
2,-585.8740736602193,-683.2837714275878,-483.872456499363
3,-719.7852028843454,-821.015246061754,-616.2754276375449
4,-793.2924277732565,-898.1123257830496,-685.1506354862538
5,-834.7728595732024,-944.1208620459902,-727.5189299438086
6,-871.9369818459409,-980.9633229212081,-764.1131409921258
7,-900.3397546927825,-1012.3272031910485,-789.831917702459
8,-990.3354984687778,-1104.264718530069,-883.058872447109
9,-1047.347534594348,-1160.7434306715686,-937.4228332179007
10,-1123.313934261129,-1235.2579239711495,-1014.5987148909929
11,-1201.4765754713164,-1316.5110408586054,-1094.8003028356657
12,-1281.0377957022301,-1393.5255844726605,-1171.5728093086484
13,-1383.5821232243172,-1496.974543993815,-1269.4650777303755
14,-1491.237472907213,-1605.4331648728576,-1372.6766317568076
15,-1605.4128278981204,-1721.5416422713815,-1484.719777866841
16,-1678.50315095539,-1794.3795167997082,-1558.1449237429367
17,-1712.3092879393218,-1825.2784874749805,-1589.3625116656972
18,-1748.2049212107345,-1861.2500846032185,-1626.1524874189975
19,-1750.3445852380546,-1866.3187916738862,-1623.871778972722
20,-1806.0917751143377,-1921.640320824991,-1678.4709947086283
21,-1827.7510541009976,-1939.8739193146278,-1705.7871237304585
22,-1860.123294570013,-1978.6379522270865,-1739.5596471985405
23,-1904.3959474452013,-2017.7057118429816,-1784.8314150983633
24,-1965.0552467511386,-2079.761248970884,-1841.4285566453714
25,-2026.4319829057106,-2142.085560284034,-1894.9849572193236
26,-2125.3984986856367,-2240.227520986698,-2003.6371466888295
27,-2209.1204457805006,-2323.781457491754,-2090.32657220055
28,-2253.7587209289636,-2368.2967727171936,-2129.492918528459
29,-2283.8490702899567,-2397.155883821437,-2161.0982939099354
30,-2279.520738452016,-2395.968346701494,-2157.8716584258677
31,-2282.105828565547,-2397.4278174640563,-2157.702013848841
32,-2338.47496775596,-2453.1258076818185,-2205.5167235848203
33,-2360.4959677127395,-2473.435698169576,-2231.0406444354558
34,-2399.017715254721,-2509.590423907074,-2271.286956242297
35,-2443.9234867872055,-2553.9420774071214,-2317.816644069392
36,-2515.7895059992115,-2632.8639291110785,-2394.0811149166043
37,-2593.2055238749413,-2704.4704497344633,-2473.6880374249695
38,-2675.104656910582,-2784.6358660004666,-2554.53802706881
39,-2773.0445811153863,-2880.9166426381794,-2653.635190449618
40,-2858.5576026207086,-2962.4072560806826,-2740.933280058166
41,-2928.63201605193,-3032.151273999174,-2813.3746751617446
42,-2958.8989726948826,-3060.32221158352,-2840.9700962272536
43,-2972.0282992882208,-3078.918386138421,-2852.861714416171
44,-3035.347281529199,-3141.0050272936764,-2918.8679492131637
45,-3083.1279984569555,-3186.307496825315,-2969.4620951567977
46,-3131.781661472597,-3232.2272266863706,-3017.8991458085
47,-3176.0447047045595,-3279.8344952770412,-3058.9363511471956
48,-3268.2249127508717,-3375.4974778900887,-3150.5671660809576


==> Data/day/linear/ablation_study/linear_rounds_econ_no_heatpumps_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,3.6558778207298714,3.5338972847904455,3.783481361705443
2,3.858843340005793,3.7174492179409535,4.007787265727252
3,4.027957193444029,3.870440666033746,4.1851041645112
4,4.123763885537735,3.9596077543254826,4.284608163405996
5,4.184441305929365,4.022607237546985,4.3546087932730835
6,4.2446149533841675,4.080172201173697,4.411449033900274
7,4.38421908818915,4.217420814616674,4.558481761034226
8,4.486242204386046,4.325316929334735,4.668009480347324
9,4.525495535105869,4.369566240104892,4.698371485692276
10,4.594227004822762,4.432389606975001,4.764533779235768
11,4.647324225838076,4.483633100542806,4.817311903283559
12,4.751504539683258,4.58717147198814,4.925869503789451
13,4.9619673888346885,4.789093723535911,5.141741331974401
14,5.1170798781771065,4.9391404949053666,5.300704244585674
15,5.278735260535273,5.095397312496309,5.465142341652358
16,5.368284340847658,5.1848159058558325,5.55451860549397
17,5.397767984995807,5.216951224143684,5.583918142132776
18,5.452891925623114,5.276849495352655,5.641662091178486
19,5.503666375636706,5.322241560531903,5.688780901888134
20,5.549690718510508,5.364385089956948,5.734805028505627
21,5.548613203727923,5.364755228898084,5.738884522021238
22,5.564990665214801,5.377411831019456,5.754932825163941
23,5.589051093079518,5.405351815930794,5.773782774143076
24,5.672446052283987,5.479380980171974,5.857310728078648
25,5.806382566169088,5.615490615768209,5.987041588447387
26,5.89102519725327,5.693817097201422,6.071408539739431
27,5.970670642906471,5.772086188855251,6.15740798445596
28,6.023852712949645,5.825138182823402,6.209440376791855
29,6.06477973098883,5.8685522272649555,6.249792337986357
30,6.0564890971574785,5.853579328157965,6.246521782828389
31,6.09103743845836,5.890857281942604,6.287033122167543
32,6.141018930855657,5.937598568578997,6.337417121949316
33,6.143972969949202,5.940785448152885,6.340830680404758
34,6.182394081323857,5.980683556530836,6.369927657960999
35,6.244703515592066,6.039108237626882,6.435667854692193
36,6.345070556490622,6.1406119703689095,6.54002266728677
37,6.449613665140836,6.240531111037722,6.643256948255907
38,6.55377902976811,6.344673641643301,6.745254558258271
39,6.662734900064195,6.447895496685013,6.851874540521759
40,6.746963144331664,6.541124112691184,6.93602380595971
41,6.847264412347219,6.635221824824566,7.034458535060415
42,6.8930405173539855,6.681825270293402,7.081023718244792
43,6.9403755106153,6.722884126977783,7.128756202468782
44,7.028459379684565,6.813865684795695,7.220453381338151
45,7.097199811840971,6.882253808151628,7.289131899010178
46,7.165203856309697,6.950690983165895,7.363228860784717
47,7.242367203224992,7.024635735146556,7.439365500942395
48,7.390891149198689,7.168121702389688,7.5891574809173585


==> Data/day/linear/ablation_study/linear_rounds_econ_no_heatpumps_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,2490.8295238235014,2393.656652868593,2591.8389764945696
2,2646.1709020588623,2539.299178393848,2759.0846309339668
3,2767.2102445040246,2651.2867379727995,2890.5728546883897
4,2818.494594316814,2705.0314955604135,2938.9447565141636
5,2839.5061712559227,2726.0028388616183,2962.711381412441
6,2873.9712247397006,2756.4434351191603,2995.76471307687
7,2942.307664286746,2826.9987375708124,3059.8367996661973
8,2995.7297701354487,2881.6518836520454,3110.7499459592927
9,3029.50470345767,2916.6741702906374,3144.24098165563
10,3060.261709992339,2948.0227982106508,3176.441398202799
11,3080.001301435939,2965.982990273872,3196.0761048120935
12,3149.1362213652187,3041.128796174057,3264.7546416114933
13,3283.24802520395,3173.5625068375252,3400.854969346964
14,3385.574783884116,3273.4539623952414,3503.767752184828
15,3478.0478265088245,3366.0506016113422,3592.700151240725
16,3516.3778345752253,3405.6865298059683,3633.0859046176834
17,3524.348910750136,3411.774675805157,3638.866405429827
18,3548.4193318751145,3433.9768026451184,3661.9224008105184
19,3575.914461667747,3463.997531306446,3688.4774487120344
20,3593.7925270631345,3483.70180123197,3707.721355492545
21,3587.012729912156,3477.480729388898,3699.976352166246
22,3587.746125435949,3478.464499637942,3698.08937723949
23,3602.1332383621443,3489.862877265456,3714.761722790632
24,3654.0604278444425,3540.5259104465335,3764.247575239389
25,3720.151170001759,3608.255852367604,3831.8440663150477
26,3751.326554405604,3640.4147719112384,3859.8393892716963
27,3778.7623074029557,3666.08153123203,3884.6418075339257
28,3794.241387625894,3680.7753561739537,3896.342129933048
29,3812.6191390452623,3696.9715986431784,3918.584110579368
30,3815.5068722479355,3702.578663337757,3919.325705699351
31,3836.1332954433356,3722.8869102616936,3941.359948828102
32,3855.372139889204,3741.924704944609,3961.9226776362493
33,3853.7088638202977,3739.6928912523585,3960.1669432106255
34,3861.3938087121646,3746.6704807120595,3968.8066506415594
35,3886.899375705725,3773.763290300989,3993.715183715811
36,3942.2556321471,3828.6426054803946,4050.655992958022
37,3992.223309462646,3879.293471519517,4101.387531410738
38,4032.3648281920764,3922.671536524264,4140.845701093468
39,4069.3340141457998,3959.287908458674,4179.516368328004
40,4087.948476754242,3982.5844409500965,4190.671711804907
41,4128.253929807493,4023.0438458214826,4230.843803663672
42,4149.725159568263,4044.979616317934,4251.438273198749
43,4177.363565287343,4071.4301091275156,4279.372879787352
44,4212.9048486445445,4103.166978870816,4314.875163894583
45,4243.53404005224,4134.538492751769,4342.952196986946
46,4269.599114232034,4159.840436129153,4373.304242346463
47,4312.2963298859295,4200.882945636404,4419.02865436449
48,4395.561666156631,4280.630625173218,4504.902162317986


==> Data/day/linear/ablation_study/linear_rounds_econ_no_heatpumps_standard_varianceh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,3075885.098371659,2780097.794512391,3358721.7995508523
2,2387511.707107079,2177452.361648216,2598795.946692251
3,1896249.4410162328,1728505.474015281,2059199.764473511
4,1675155.8000534768,1518683.5972038812,1833901.7378162493
5,1561082.1926139905,1415586.1573662695,1715462.5907125645
6,1421453.0821145799,1283491.4597347945,1565670.3922235763
7,1239149.415461659,1118793.1765446246,1367258.8811610602
8,1035065.65544185,932194.1625247565,1144144.939300162
9,882276.1420964885,787317.7191865876,978340.3567261592
10,779498.1147626346,687820.3953994806,874661.1805364264
11,685986.8587192873,600454.6616088506,778135.4213444971
12,557898.4509843749,484917.6847797384,634697.0660821229
13,385110.85685256566,337612.5845579403,432791.15018954995
14,246622.5465347651,218498.01191759735,271925.95560043
15,173191.63882596212,159438.75328708114,187212.31012253504
16,141924.64856112396,131507.33910247948,152725.02996840212
17,129127.27910301462,119734.66055294257,138972.96804295306
18,121053.7301066759,112283.12545735293,130024.72973622788
19,124011.2123725505,115187.0583718792,133970.75838944735
20,124245.41365346736,114933.37616159313,134461.57156042577
21,120540.51426601865,112244.56301506415,129384.36749622437
22,117836.85200952817,110115.30596637004,126117.33434254829
23,124745.47619038729,116536.07782016741,133646.506412098
24,140204.2838964495,128311.96383176338,152680.21165579066
25,159267.8105090049,144346.5959973629,175980.7205337469
26,175088.1513153731,158773.80760999012,192536.52154643412
27,183122.281524068,165974.14439774008,201250.98591918097
28,188180.83639824056,170713.21978607686,206135.7916003062
29,196905.69682817612,179391.36082827442,214678.03662028088
30,207146.84710540803,189163.68097833503,225445.54327885306
31,220345.388486182,200992.574188591,239491.36825391935
32,228332.65143682848,208734.75181646735,247896.01151225204
33,229283.58105972756,210168.27314630782,248506.4949429984
34,229921.04460565452,211827.97787922496,247609.81782601212
35,233308.6406850661,214781.1529901967,251685.66310064658
36,248487.86670538527,229385.46934924697,268268.8031436517
37,267517.33635620994,246499.9265981372,289104.42492695764
38,283459.7494742653,262316.2803813267,305490.59042598866
39,286980.1266627848,266255.3181025133,308439.6646089959
40,292646.23406934,272824.1183349388,313286.2922627169
41,311690.4343138606,291311.18912259076,332903.03112812416
42,323570.82361514965,303058.61920953746,345595.68805008754
43,342603.13359039836,321052.85336785903,364869.675456773
44,356793.72760461416,335452.89976479346,379192.2101456652
45,372698.87916545477,350442.512111035,395311.0247633207
46,378433.57209803484,357169.1978339842,400382.5335601542
47,396535.3985588729,373888.5234793075,419759.9065544463
48,443162.0570582965,416810.8113404745,468747.70858201827


==> Data/day/linear/ablation_study/linear_rounds_econ_no_vehicles_no_heatpumps_standard_biash_day.txt <==
horizon,mean,low_0.95,high_0.95
1,-500.0630056350026,-589.2517348094013,-406.2734634998901
2,-609.7135431413376,-706.3531992123201,-507.09963937797767
3,-742.7621078547908,-844.3842048209049,-637.7568922332796
4,-815.9735552642334,-920.8725602025714,-708.1209998960733
5,-857.1705021475783,-965.991855822217,-750.180893814733
6,-894.7206787218236,-1003.6793421886625,-788.3035691988786
7,-923.4686473884151,-1036.9425378929147,-814.1140833429308
8,-1013.7668130933947,-1128.9034621623634,-906.3991443826898
9,-1071.3701191695106,-1186.6937580003428,-961.9419197264026
10,-1148.0992825926717,-1259.7703732489438,-1038.4614951214594
11,-1227.7302013393569,-1342.8550768845776,-1121.8662098869302
12,-1307.1522154012569,-1419.2065857251253,-1196.3022829776214
13,-1410.6850945002654,-1523.5427379614864,-1295.5718455451813
14,-1518.8128597869272,-1632.6755688136134,-1401.2209336751173
15,-1633.1294892349729,-1748.5304802968526,-1512.8631430395849
16,-1706.1122511104802,-1822.6557560066265,-1584.3061106167527
17,-1739.4615667593434,-1853.9883361132281,-1616.3507686689077
18,-1775.3548112307326,-1888.2667901325901,-1651.0198525023295
19,-1778.041851288871,-1892.8446661675116,-1650.9266824776869
20,-1834.1042003134687,-1948.1456887596014,-1705.6173580963361
21,-1855.906976966141,-1966.7606757961128,-1732.8785644608101
22,-1889.061353546615,-2007.141448585534,-1768.217339455769
23,-1933.5455235684915,-2047.9003454267877,-1815.670776754831
24,-1995.337119712711,-2110.344584695968,-1870.4790790699933
25,-2055.977348989771,-2171.698856508502,-1924.9309913553975
26,-2153.4730469133974,-2269.7080427746478,-2031.8553288973467
27,-2235.3465201778017,-2349.3880017132265,-2117.3583237487137
28,-2278.0324757248204,-2390.8281991429762,-2154.7695735049297
29,-2305.1670252802205,-2417.4270235133504,-2181.602748164084
30,-2298.256141597685,-2414.3012457073364,-2174.4231238246525
31,-2298.415570747475,-2412.7033966448867,-2173.469164598646
32,-2353.092700017126,-2468.1797357800738,-2223.9963304665685
33,-2373.5501794166335,-2487.611473381866,-2244.5185376103677
34,-2410.2552667850323,-2521.0267103068527,-2283.788061621268
35,-2453.8600882043916,-2563.05118631198,-2330.226956155958
36,-2524.911421852132,-2641.862914971277,-2403.3728620796096
37,-2592.598912210854,-2703.4725585741685,-2474.069799310623
38,-2664.857957679154,-2772.2670182673355,-2546.219415996122
39,-2751.1320131530756,-2858.3484167655515,-2632.067870245409
40,-2824.7829532104215,-2927.992712268298,-2703.988975413138
41,-2883.1228901762247,-2987.2787336488072,-2764.625560770496
42,-2902.954393949312,-3004.5828982642533,-2783.895664728813
43,-2904.6285091470722,-3009.7372350908736,-2786.966139162362
44,-2958.5132320483954,-3063.477616363655,-2841.503376109653
45,-2997.4253087050697,-3103.0751931973814,-2881.949578721153
46,-3037.2596968800426,-3141.618144026072,-2920.4549314116393
47,-3073.628122541904,-3181.171325048352,-2955.660094035408
48,-3157.2779958208152,-3262.964266765753,-3041.4958610209274


==> Data/day/linear/ablation_study/linear_rounds_econ_no_vehicles_no_heatpumps_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,3.6652575064668005,3.5421408089224977,3.7920580023634036
2,3.8669223887424033,3.724074521345615,4.01555113619973
3,4.036908403910812,3.878748242034049,4.195224049746323
4,4.136617552018179,3.9711486330655,4.299347138980597
5,4.198684306874016,4.0361982457526855,4.3671530302742605
6,4.2564407530517565,4.09068935470396,4.424067220904873
7,4.397765965291311,4.230641939777719,4.57308411816495
8,4.501660623431488,4.339903202416127,4.684846451511435
9,4.542689679475451,4.385842007649947,4.717765342972269
10,4.612798951401139,4.450729116159848,4.782890080866969
11,4.666508858276578,4.504863077408662,4.837818081210761
12,4.770014178820562,4.607571579098633,4.94210863824855
13,4.9763555305180125,4.802871873847012,5.155722831991196
14,5.128520293625783,4.94949602172567,5.313560426584879
15,5.290667154396145,5.107459887752619,5.474320963548665
16,5.380945385211726,5.196491706141382,5.567847601542784
17,5.410881866862266,5.23121509238756,5.597746516261113
18,5.464428399233446,5.2859719774567235,5.654537832337949
19,5.514169267374123,5.33093635554184,5.69990113808928
20,5.562204316252612,5.377157030354258,5.747791909709001
21,5.564709245238376,5.377859958262066,5.753559997679753
22,5.5839833402606125,5.396284595166533,5.774930704234305
23,5.610064379343199,5.425331316884577,5.796029271189649
24,5.693005044519387,5.499949151234474,5.878467781827467
25,5.82378535033288,5.632953381121648,6.007571264032361
26,5.902310167789023,5.703184248837333,6.0837663401538435
27,5.976109996181593,5.778323424942348,6.162476793051432
28,6.025525883263616,5.82493276601503,6.210626638040484
29,6.059403052848693,5.858301467052772,6.250634560736712
30,6.0482497470305985,5.841413487772447,6.239297903980811
31,6.082421411118839,5.877977521777456,6.283017273948151
32,6.130845455255087,5.928342274659316,6.330605741396597
33,6.132461685638522,5.9261982742143084,6.32921395204896
34,6.169509875724908,5.966581077218952,6.3589242300612945
35,6.231767075047176,6.025400260049289,6.42243585318346
36,6.3314899347988,6.125166769198182,6.529845055733986
37,6.428972349602056,6.21982283352368,6.624355833931156
38,6.516087978838159,6.311967005453158,6.70738769683323
39,6.606117035242978,6.396983685673931,6.79698792403514
40,6.663955935902632,6.457863588607491,6.854324132638523
41,6.734095147247843,6.5176551059238,6.923540221829833
42,6.759286730051474,6.545321085216818,6.9473054250198105
43,6.812045460438145,6.596443866257463,7.00125354559233
44,6.888911904144904,6.68004375725935,7.0789517174484065
45,6.938865974985636,6.725322433242576,7.131910089174268
46,6.985494706624131,6.770194170313733,7.179105453451203
47,7.050956917426712,6.837361676836148,7.244066540226871
48,7.188239088556347,6.9665065328182365,7.386766702630189


==> Data/day/linear/ablation_study/linear_rounds_econ_no_vehicles_no_heatpumps_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,2494.4118003856584,2396.483772912077,2595.6990574107176
2,2650.387623888251,2543.6282750095133,2763.806379721874
3,2771.296092549495,2654.724236694613,2895.2006252324154
4,2824.308532875736,2709.407878699699,2944.419305647471
5,2846.5516868777686,2731.8468622774853,2971.5860373009955
6,2880.7574067008654,2762.968811560054,3003.936829259281
7,2949.9570393115923,2834.0342043859387,3067.268100867667
8,3003.732251952782,2888.508796086133,3120.6540091527836
9,3038.0318864620576,2925.657884712307,3154.1154150163475
10,3069.0753051720726,2957.2407096983993,3185.899872072756
11,3088.7675273994464,2972.9002072635494,3205.6114169714324
12,3156.2773491187404,3047.107761763949,3271.197897461768
13,3288.8040884416578,3179.7164195426108,3407.6202257997043
14,3390.787006220278,3277.1122025220266,3509.0912654768213
15,3483.1753238615556,3370.702901782881,3597.885934420761
16,3522.5216032307953,3409.781426272139,3640.440229533081
17,3531.3950269099255,3418.1666226833445,3644.5304665058256
18,3555.2292024559506,3439.8771691652996,3668.682112262859
19,3583.1740417726455,3468.3476963201415,3698.945444796802
20,3602.179820679355,3491.0427782945517,3717.603786721364
21,3596.538702918163,3487.0364014510765,3710.069117523633
22,3598.4916586071263,3488.009639540002,3710.1459979158617
23,3612.723911876958,3499.202483131816,3725.8563331825876
24,3664.256232397399,3550.919974320931,3776.4153795334696
25,3728.8919866611814,3615.5922246872924,3840.927616133084
26,3757.390995639147,3645.261133444165,3866.7130317540273
27,3781.6377890181548,3668.667421094159,3888.699617274914
28,3796.080001216374,3680.8043406514903,3900.3192106349675
29,3812.693849497825,3695.7198776605837,3919.699932503627
30,3815.6620806326478,3699.3648880281,3922.1344207544066
31,3837.0233804510103,3719.9557599306595,3945.1156403859
32,3855.2134224331244,3740.1346212286753,3963.2919235848094
33,3852.951379572344,3738.221480963051,3961.4254428578774
34,3860.558071089015,3745.6211052711697,3970.2091779692532
35,3885.216363077642,3771.7488232183587,3993.1045530180904
36,3938.424032046048,3823.626919268203,4048.7799382076423
37,3983.494639858481,3868.1519109781157,4091.543950368779
38,4016.07280345424,3905.781572918735,4125.616638242799
39,4040.684087954379,3930.4994940811384,4150.411130909232
40,4049.7720487693055,3941.944248737483,4154.651754437471
41,4081.147492741695,3974.7681754522923,4182.84869098411
42,4099.850480415146,3992.994311604555,4203.3770336928255
43,4130.8501002223,4020.7563392784105,4236.3837068076
44,4162.731880195002,4051.2144184784984,4267.322114644264
45,4186.350056049662,4073.1073844154153,4292.427317433405
46,4204.259920592394,4090.516269379724,4310.264256135777
47,4238.3002053735845,4123.265729643733,4346.229086796765
48,4310.3981394581915,4195.085303803143,4418.17824018932


==> Data/day/linear/ablation_study/linear_rounds_econ_no_vehicles_no_heatpumps_standard_varianceh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,3148442.6759668593,2846798.012118745,3439798.692714778
2,2448297.2057598443,2232914.3366215467,2663802.3343115347
3,1944678.1920333325,1773283.4197839107,2110227.0065169563
4,1718791.9790303258,1559444.785451874,1880133.7764223036
5,1602481.569413998,1453784.601091905,1759313.1805106294
6,1459343.3171027557,1317757.9453960382,1606286.0731217484
7,1273087.2764136654,1149749.358480195,1403702.5733083168
8,1062999.595426206,958264.5066652647,1174086.0916094498
9,905688.2290118525,808678.7639328137,1004289.4511318395
10,799057.5662027965,704944.7999634908,896479.9799949469
11,703056.4208294724,616099.165717736,797565.6860349764
12,573402.1112966,498017.0946574819,652692.1740372515
13,396880.30020852684,348569.520187317,446162.8231064476
14,254188.36405671714,225276.7065537568,280662.3117738766
15,177489.52520749983,163444.5583569929,191872.77870952903
16,145157.195749033,134366.1363732753,156185.79598883569
17,131640.9260726439,122103.89591493034,141632.76526642882
18,122821.67067469982,113948.89264201418,131988.90750276603
19,124945.98586368108,116024.37388690666,134694.22078401546
20,124590.8571084239,115394.61589833275,134578.65665706526
21,120059.70135397399,111750.56371771373,128785.01696051317
22,116170.68459398417,108342.03493914509,124542.77466107748
23,122539.62578594757,114327.43818841908,131371.22884299324
24,137782.1537388957,126102.508455629,150205.272428899
25,156301.33967084097,141454.4303708301,172678.3894311742
26,171496.8227796714,154967.30325842727,188980.2127659848
27,179602.10238235214,162643.64627077867,197478.18062705788
28,184931.69348405182,167447.9960128647,203030.76250568326
29,194721.52020158048,177168.4715291149,212827.5627270361
30,205928.7100162715,188130.6743388348,224440.16827088187
31,220092.13875162046,201134.22756906122,239307.2665237747
32,229409.03480200435,209741.28112012506,249090.40315235147
33,231925.92032356773,212765.2802036173,250994.2113340426
34,234222.1685810531,216205.19291583382,252005.71630555304
35,239248.56780209634,220971.670192592,257557.46766429488
36,257176.3811716459,238418.26866476407,276991.9530508915
37,279999.6743918139,259528.9660586154,301769.78445885744
38,298633.4284751531,277474.6303244713,320996.3862911575
39,304891.1635876855,284117.05200470856,326703.1369807502
40,313500.5902602493,293796.5226403244,334221.4236425486
41,337193.06031481625,316491.45697047334,360244.8864864065
42,353973.9502012123,332627.812244643,377552.09907758696
43,377153.13357585,354759.7628487109,400564.1245881596
44,396593.9775974269,374358.8382041877,420119.05665300344
45,418446.23511034553,395432.31777185644,442223.61927168485
46,430137.5534796139,406905.4158736098,453472.18004484364
47,455271.99782772944,431129.1525503292,479573.836425679
48,509774.11297694297,482186.2658081789,537741.6310075881


==> Data/day/linear/ablation_study/linear_rounds_econ_no_vehicles_standard_biash_day.txt <==
horizon,mean,low_0.95,high_0.95
1,-456.4284848475436,-545.854506242812,-363.5061123794991
2,-561.5951685463691,-657.500648367534,-458.23253973407066
3,-688.9028964353384,-790.5478641381277,-584.8610544279003
4,-757.9021962200197,-863.0249888990026,-651.2627379760904
5,-795.8883907143547,-903.4414539131683,-690.7889649598229
6,-829.7601965559619,-938.33806143153,-723.8579755272372
7,-854.7568988843161,-968.365364409973,-746.2570740444351
8,-941.9740919845194,-1056.0047550040415,-835.3071489535006
9,-996.435950961384,-1112.3035420472177,-886.7124652924217
10,-1069.8264554790069,-1181.105835402046,-960.5303776892906
11,-1146.7856713563533,-1260.1893400420606,-1040.4640588442403
12,-1224.461133314527,-1334.9579378552319,-1113.4824737788883
13,-1323.0931955940796,-1436.961214983327,-1208.1103408242186
14,-1427.280689597785,-1540.3728928822945,-1312.07366401557
15,-1536.178812366909,-1650.5866982104722,-1414.5386109277147
16,-1605.7829993179746,-1721.6662453141073,-1482.8643744829683
17,-1635.8372630076096,-1750.3606739610548,-1511.2180913106079
18,-1669.1080703807854,-1781.6679064292962,-1544.4452394987538
19,-1669.3509319781022,-1785.261628730806,-1542.777822941447
20,-1724.0234038316853,-1837.1078963417679,-1598.9180417091643
21,-1745.161135551972,-1854.1817423810548,-1623.3817266969425
22,-1777.040051670625,-1895.2016541793985,-1659.1057500148527
23,-1820.020703000726,-1935.3135175587352,-1702.2720248144224
24,-1879.5981527886288,-1993.6619585773178,-1755.700888577671
25,-1938.9098869296656,-2055.054109762843,-1810.6548851220148
26,-2035.8981765411568,-2152.8927679031276,-1914.7581446295203
27,-2117.03763969714,-2229.6106825485917,-2000.4726355948844
28,-2159.048055900593,-2270.5377253088946,-2037.1435044449454
29,-2185.1310259524594,-2296.3353237114634,-2060.3764554928175
30,-2178.5921581350885,-2290.12779202216,-2057.4059596900056
31,-2179.0070272644143,-2292.4984055433156,-2054.855841459302
32,-2232.603344032425,-2346.0561170546694,-2106.8829423685
33,-2252.0799055627563,-2365.247329382336,-2127.113359105213
34,-2287.7535605109993,-2397.23396977548,-2163.005031632095
35,-2330.9727150068825,-2438.7031924178236,-2208.757643910695
36,-2400.475213897651,-2515.6029776530277,-2280.286752440929
37,7478.4640798254795,3918.057037817887,11266.19723408764
38,16647.580885920157,11937.198796188182,21775.390049704958
39,26801.47319144207,20750.29917393735,32986.121830797725
40,36561.40785821453,29773.55194438267,43385.387976530095
41,46329.4937410606,38875.88295986214,53840.72465153965
42,55789.64330194559,47726.301887194684,63909.085642558275
43,65838.92686010634,56919.22615282749,74300.83008864663
44,75840.36534619333,66720.13827042379,85119.45410102214
45,85573.26875352279,75612.87265168209,95771.19702442305
46,95945.9110564339,85414.75531325916,106163.3522362954
47,106030.58134160987,94999.82358316345,116658.6914174985
48,116385.93269833995,105029.77560276672,127488.94886287463


==> Data/day/linear/ablation_study/linear_rounds_econ_no_vehicles_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,3.641850075613226,3.5208150028553704,3.767707976881772
2,3.839516825859093,3.6974583663752454,3.985380076520526
3,3.996589946090869,3.8419566301235655,4.154020771009036
4,4.085536414925641,3.9249643575093907,4.243952815073296
5,4.138709543081986,3.979112725570163,4.300451247021942
6,4.192744330094883,4.032828514500962,4.358858152383983
7,4.3385457380721135,4.176339537541524,4.510043836338287
8,4.438227340880522,4.279664682071624,4.616872316769843
9,4.470640056339851,4.3190212502067595,4.640688823724939
10,4.530389988410584,4.373030581758439,4.701436850481363
11,4.575753119218827,4.41629776842631,4.74649589211779
12,4.678636699463701,4.517748707140241,4.852366595069912
13,4.888033901227676,4.717664578483084,5.0672212916938175
14,5.039320284543407,4.8637897487532555,5.218945375929633
15,5.1894639239756515,5.00717589671475,5.370042312944008
16,5.270058909389335,5.089006371839012,5.455447919938471
17,5.2871451438286154,5.108622817193399,5.472435966213539
18,5.3331413286112594,5.1547570372431,5.516882287699607
19,5.38755216868706,5.210054142401816,5.570509125528261
20,5.433273994311735,5.249766177868422,5.616855412832548
21,5.428685871501698,5.245793327485199,5.616058072742115
22,5.4376774599195565,5.258901234753849,5.627656651181923
23,5.45777553444288,5.276298621159055,5.641893256615818
24,5.538735506798016,5.35262203462973,5.7229470483818385
25,5.676791984035988,5.486137433442578,5.858831281147847
26,5.756178080379294,5.559652139663818,5.937493760770544
27,5.824232202165705,5.630088322589799,6.010220444100461
28,5.865547943196972,5.674107450851158,6.050543561513234
29,5.8892711919047125,5.689879949711623,6.076934315330214
30,5.8784497774414595,5.676011252429854,6.067301037245448
31,5.917274963829325,5.717364907105654,6.1131125440132195
32,5.962360019553581,5.763696054989798,6.159365408686332
33,5.9554029151277685,5.755368567788943,6.146050606353544
34,5.982598560298738,5.782916544626507,6.165403327860013
35,6.03998356786041,5.83958864520014,6.2253543307825625
36,6.139956212877909,5.93899592219396,6.334643121448159
37,21.24837762570959,15.749033397807125,26.859888119271126
38,36.01565809721244,28.71548575406512,43.810271159197015
39,54.68232983678138,44.73460209362408,64.86662503898224
40,75.96256873644401,63.61142172006964,88.11533976071074
41,99.54995321712386,84.64260508049836,114.60808855717357
42,121.39011113510067,104.8251875301655,138.09163118081304
43,144.2330892445468,126.25543494843579,162.18484765048962
44,168.29055460948655,148.4837857020335,188.6045660053046
45,190.48949736034393,169.29963830902437,212.057847695169
46,212.3739515403494,189.18634053219813,233.62866630029862
47,230.9497446388562,207.77023900278428,252.9422869092698
48,248.32545997299366,224.72338347453905,271.3318181865876


==> Data/day/linear/ablation_study/linear_rounds_econ_no_vehicles_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,2479.8610438246124,2383.7932723513873,2579.4472701945315
2,2631.090990497535,2527.0080191518373,2741.750842962386
3,2742.8067775252825,2630.106345756497,2863.6280672188886
4,2787.8035115395587,2676.5870202106144,2905.7603157604995
5,2804.050383585673,2692.205150468388,2924.799190669299
6,2835.5023498616424,2721.326500644222,2953.2638322515736
7,2906.339991916306,2794.0864232548524,3020.7944325765466
8,2960.0350386037176,2848.977671004861,3074.490938808929
9,2991.7856533533686,2881.235509218273,3105.6335594163584
10,3018.5789867421936,2907.7599037294904,3134.7873448328864
11,3034.8174370178663,2922.312003957946,3149.5105798440572
12,3103.498669394714,2994.418362460852,3218.0312279888817
13,3237.7665874297586,3125.9602809714343,3356.2677492941402
14,3339.1493602442956,3225.383219711481,3457.280174471807
15,3423.156795027569,3311.6290854358385,3537.2825894102584
16,3455.218363877813,3344.5012198341724,3568.8765271096645
17,3457.405402627537,3345.8820097152525,3569.1774281455027
18,3478.338023321774,3366.662564624387,3590.811797047786
19,3509.0818668357806,3396.193078521113,3622.5328820138293
20,3529.863563718216,3418.2340216250045,3642.693049976066
21,3522.9806145765283,3412.014915778736,3637.6976196545256
22,3520.530510261425,3411.606273541984,3630.385379919297
23,3531.668657427561,3417.8782859128683,3642.1116413177965
24,3583.917278759084,3469.809749456102,3695.4659902769904
25,3653.7069192490558,3539.188716016925,3766.6236938135607
26,3683.1284881674887,3571.2385537520377,3792.7988003014752
27,3702.011570096876,3590.415144310357,3808.623117044815
28,3709.524927746383,3595.601618440108,3812.4508413671056
29,3720.427262352361,3603.09956142599,3825.9178343997337
30,3723.0886429909174,3607.9707554150655,3828.379699533352
31,3747.656420124415,3631.3982751846293,3855.3367307168933
32,3765.806618119024,3650.3871969094466,3874.201825731161
33,3760.4449163999784,3645.694197994432,3867.8853099734447
34,3763.565029762508,3649.5472844217556,3872.138903542214
35,3786.911792470717,3674.3425568499883,3893.5493968132646
36,3841.222055755486,3727.293800413171,3950.0454572948424
37,90230.40096055984,72413.12107721643,106354.82690192718
38,126326.16926662484,109857.57069913973,142517.9917073605
39,156809.08977265118,140164.33906151872,172762.90383176433
40,181053.74691436338,164801.0673678977,196326.43030573538
41,202105.6625332785,186311.55416187152,217285.14022845626
42,220518.17548453997,204834.1538291104,235453.59113878882
43,238931.84755745123,222863.52933616983,253373.1464931814
44,255934.71528230718,240671.13231173312,270656.5002022841
45,271578.8775845813,256041.46347128466,286814.30920425785
46,287689.07659993,271977.1310842048,302441.2421502211
47,302445.7500922079,286828.3099590366,317094.391073891
48,317076.2640920665,301610.3294694315,331514.7242625286


==> Data/day/linear/ablation_study/linear_rounds_econ_no_vehicles_standard_varianceh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,3066819.9109984036,2771364.777522879,3353384.409620199
2,2389713.609350683,2180514.9361963673,2597122.044580787
3,1900923.673812157,1733405.664242147,2061434.106731317
4,1679138.987683637,1524292.4060783347,1835795.3472286637
5,1566038.7335225535,1421828.8582516261,1718311.952174137
6,1428692.7019909215,1291151.3238327962,1570828.069057023
7,1246421.9989650957,1126220.2595676375,1373389.2945670355
8,1043789.5733299021,942217.5949374302,1150817.3351360115
9,892252.7291644304,798246.6007328917,987423.5434967942
10,792130.2307853407,699685.6396372275,888313.7345602759
11,701052.9252371368,616006.7727800421,794719.2140040885
12,574462.6469078894,500187.53064170695,652991.3186590692
13,402580.5865811792,353461.40142082213,452175.11801715347
14,260762.4721217738,231302.81725991398,287861.82264551264
15,183059.32598788166,168370.59456723052,197778.707605514
16,150174.15570893107,139298.1585676111,161005.91911814336
17,135604.25966576376,126324.46683348539,145317.80007530522
18,126021.69149193488,118011.94916015306,134652.65981812438
19,128763.49041693975,120121.00980441083,138086.68059541518
20,129591.12143746571,120955.94568717286,138994.4308428253
21,126556.88738670968,118271.31491353603,135098.8192725939
22,123088.26876850655,115374.6587769641,131687.22542662665
23,129321.80031361323,120886.68868711703,138359.6808435234
24,144871.9368125331,132819.2135565674,157652.1145457374
25,165002.2296594473,149084.7388651012,182068.20363612528
26,182383.2770832015,164509.93845425555,201426.4142173515
27,189624.0584471627,171461.75257890837,208646.4539558353
28,192040.71216450338,174521.25729685245,210000.88732738688
29,198600.23812002104,181678.1339027051,215780.65389197957
30,208035.4590231181,191124.63266292834,225303.56144668497
31,222601.30282477327,204107.85259295412,241227.99912739178
32,232822.3752520644,213674.14107334003,251878.39856904437
33,237218.2805746535,218418.35443393912,256976.9212457749
34,240042.66456676726,221434.96092026128,258106.82730775775
35,245126.33841538103,227095.86592615876,263769.90980168025
36,264475.41874681116,245246.8715010364,284821.71738626633
37,5336097.646410279,3500377.375777904,7242682.992779215
38,3734053.872073566,2550708.8261551387,4941246.450195937
39,3712458.1426345655,2732759.86060722,4716867.104739282
40,3948164.394801099,3267160.577472328,4660566.918907619
41,9741845.940357659,7720103.705809314,11844174.614209237
42,16115750.649642633,13132987.536938235,19286368.822162297
43,14502076.678668646,12319576.93366003,16815418.553594742
44,13722432.692649473,11694413.602095084,15837559.84114721
45,12120786.8997546,10265504.785080638,13911953.822973533
46,18580512.443696745,15278524.621335324,22060295.1405176
47,22233881.395431988,18448309.62125005,26349779.605525125
48,37576123.469104685,31253282.878370807,43637781.37925889


==> Data/day/linear/ablation_study/linear_rounds_econ_standard_biash_day.txt <==
horizon,mean,low_0.95,high_0.95
1,-430.3086662679904,-519.3503096263439,-337.4929488811615
2,-534.8880619218764,-630.9007718119269,-431.7725293213419
3,-662.8003986491208,-765.4029804072684,-559.6090525206271
4,-731.7159662946486,-835.6899068129817,-625.5401509246992
5,-769.7667094761409,-877.6427685939533,-664.5797854899434
6,-803.1320734464387,-911.4471383395122,-696.5275755310009
7,-827.36438374317,-938.7322389945209,-718.7292524077542
8,-914.1440959829107,-1026.0403205272119,-807.3394171328637
9,-967.7840212641298,-1082.8885131759657,-859.6783467733536
10,-1040.1396840522857,-1152.7513569645068,-931.8937971900125
11,-1115.5939352071166,-1229.5856259116233,-1009.4563953181703
12,-1193.1880383996497,-1304.7076285888859,-1083.5513902855732
13,-1290.7047684488505,-1404.0059539957904,-1176.1579077937338
14,-1394.7190072657986,-1509.5836997408398,-1277.9416271018479
15,-1503.6243192338081,-1618.0775655655864,-1383.4719507847174
16,-1573.5491819001543,-1688.1880387544184,-1452.2744853576162
17,-1604.245256148555,-1716.604417948024,-1480.4871794733863
18,-1637.9077049720013,-1750.0562857868147,-1513.8130993699826
19,-1638.0089133663446,-1752.4486144982618,-1512.1375904775844
20,-1692.9073522125332,-1807.9083054904374,-1565.8417484302327
21,-1714.6389684249364,-1824.87074701498,-1593.0284489811315
22,-1746.2089680080437,-1864.3851448378032,-1626.8590807038042
23,-1788.983654961329,-1901.9801100477794,-1670.8561851541424
24,-1847.9771308334957,-1962.1623628443099,-1724.3855102390978
25,-1908.7548275684126,-2024.7468941469504,-1778.6013672719537
26,-2007.6358608264698,-2123.3318189312868,-1884.966289023953
27,-2091.3226084754683,-2205.421006892826,-1971.8051790675252
28,-2136.125054609311,-2248.5410113587445,-2012.9798207199442
29,-2165.6947231364707,-2278.9982051331795,-2042.4661011901687
30,-2162.4597302640877,-2276.8260867069976,-2040.891443127318
31,-2165.9896077838885,-2280.5649510008293,-2042.0401129535744
32,-2222.309526394173,-2336.4012508800793,-2093.11325456388
33,-2244.2671887255533,-2356.9651405266964,-2115.6367764846136
34,-2282.584773829185,-2393.113422629356,-2157.412495349998
35,-2327.9789597181984,-2436.750809369762,-2202.7189855479696
36,-2399.3147553877657,-2515.626984665145,-2277.912704506715
37,7467.836557778125,3910.7294315319077,11248.142723782048
38,16625.27922604605,11928.827197148417,21745.13633691338
39,26765.94571979114,20720.532816525923,32940.33872264023
40,36512.137560102754,29729.512429177037,43320.646508166596
41,46265.86441525362,38824.11263434923,53759.27588337578
42,55712.713150966505,47663.198856734685,63819.08340261062
43,65748.30022909825,56841.44020071448,74196.09745218576
44,75737.53433978932,66637.80147221718,85005.36030904282
45,85458.56829783834,75510.64136050525,95642.87966760821
46,95819.5985193418,85300.84239526959,106023.3089491366
47,105893.31982907365,94879.492260795,116509.29172692611
48,116237.48526999589,104895.19769109513,127329.89885469158


==> Data/day/linear/ablation_study/linear_rounds_econ_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,3.6320515843160366,3.511241198283909,3.7589044120702177
2,3.8299740637975526,3.690157509600477,3.9764069216163906
3,3.986616354808625,3.832161119284666,4.144669462501889
4,4.071504073350699,3.9129229042349434,4.228669562471208
5,4.122556726489146,3.9643614205360644,4.2863796366430895
6,4.177338661358504,4.0188086029889485,4.341152042971853
7,4.321049243336892,4.157182922234626,4.491284768833876
8,4.420777702615429,4.262873374536522,4.598194885392462
9,4.450209751908448,4.298838963874399,4.620231448733113
10,4.508335822098025,4.3515181959335765,4.678797547874806
11,4.552877430973735,4.393419465614957,4.724269491702509
12,4.656784127206882,4.496707773061337,4.832001730668397
13,4.870608250578961,4.702893542789037,5.050381028597135
14,5.024860596961697,4.849339959790071,5.203014576703409
15,5.17545446059092,4.993707337124309,5.359123332308974
16,5.254938049180113,5.073210233991129,5.4388622531984945
17,5.270635147309877,5.092990856995889,5.452247658195963
18,5.319415034726208,5.142233824310869,5.501405542976634
19,5.374567390996735,5.19877712708186,5.554498554070128
20,5.418825020142044,5.239319786040915,5.600843465853119
21,5.411434655029251,5.229198482518066,5.595704684426518
22,5.418125802466652,5.2374131310888075,5.6035671372065705
23,5.436835091249261,5.257978956572542,5.619284802239039
24,5.518975071541793,5.330461877226656,5.70078426139131
25,5.66076652870646,5.470169917246498,5.839297537844966
26,5.748368922396415,5.553109185550916,5.929654802765704
27,5.823644161640111,5.631212116680722,6.008335438490281
28,5.8694931293020804,5.675229271807888,6.050941040776819
29,5.90119543722331,5.7025467230110785,6.082618952782577
30,5.894075147731231,5.694753189083034,6.079020790750692
31,5.934102018022966,5.739691185509341,6.127311098965347
32,5.982029551887726,5.78036896700165,6.177071376828337
33,5.97857685013668,5.778617006690665,6.169641193587378
34,6.008037954619229,5.8103247855463955,6.193439442327501
35,6.066811785580527,5.865229650638286,6.252003222834817
36,6.169985223422317,5.969698314147274,6.361586081551548
37,21.253432143449338,15.763005999383012,26.859268163641982
38,35.997465078864785,28.706947149691633,43.77742998394444
39,54.63133042009605,44.69588407304106,64.80341538662647
40,75.88083136089847,63.545854916570306,88.01122136531853
41,99.43661077071188,84.54524657671277,114.4700214863147
42,121.24697881151303,104.70828660064998,137.9218981137506
43,144.0579066509537,126.09651759710289,161.97921043225918
44,168.07797689295722,148.30899943691745,188.35898701324254
45,190.2424968527224,169.0854978867057,211.78286317206982
46,212.0936104154962,188.92352935218483,233.3209539303158
47,230.64280152359171,207.4941800536396,252.6056245452272
48,247.99378087560584,224.42656465813528,270.96801550695636


==> Data/day/linear/ablation_study/linear_rounds_econ_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,2475.9687341469958,2380.377195182566,2575.6692409120683
2,2626.885612530392,2523.4708285984193,2737.3779107761256
3,2739.246120104012,2627.105857149288,2859.5955773933324
4,2782.2927152922116,2672.1281424788576,2900.6944138772374
5,2796.9135787382124,2686.13366660062,2916.031044841817
6,2828.2231548841914,2714.0934749327203,2947.0154225927017
7,2897.74863918113,2785.535660693499,3013.58535926095
8,2951.612423931501,2840.9843550500773,3066.0002871727584
9,2982.4043483283326,2872.448988433413,3094.5530144333493
10,3008.7223700294126,2897.712754863823,3124.2633249289083
11,3024.8074076184807,2912.710079414426,3137.8911154331254
12,3095.130488143985,2986.7708990177284,3210.1369773288097
13,3231.1657895508297,3120.4404172379636,3349.7881037164
14,3333.127952666026,3220.466758039916,3451.3490181314146
15,3417.5157921313967,3307.338153035786,3532.152348913105
16,3448.63291078818,3339.013123555929,3564.132449965979
17,3449.779732946407,3339.2003667709955,3561.6985417880232
18,3471.0792412806827,3361.9060063440297,3583.5776211598313
19,3501.525451689122,3388.8942648654406,3615.2318960678717
20,3521.6251311847777,3411.0992320022538,3634.353052450597
21,3514.0316992788325,3404.118526531771,3626.2988056534923
22,3510.694146394862,3402.7922532120256,3619.348645556973
23,3522.212262632368,3410.084553341126,3632.2508056867855
24,3575.212534218446,3460.8243204762666,3687.5227986280847
25,3647.0042343525693,3533.842809917903,3758.9596742036774
26,3679.7448307038467,3567.9338975220885,3789.103067232081
27,3702.356174333322,3590.894942882683,3807.387742009446
28,3711.553227545229,3597.955160640205,3814.4131682217626
29,3724.6159885563607,3608.999884805235,3828.623285631875
30,3727.6532290031537,3613.9736472889495,3831.140584035196
31,3752.073696746633,3640.0685534577697,3858.108434126729
32,3771.9419779745494,3657.610978451876,3879.725928292759
33,3767.952603623958,3654.137363481061,3872.590360023486
34,3771.665833647264,3658.459441431313,3878.1492850130167
35,3796.248486045725,3683.464729777011,3901.0825073813166
36,3853.354719500132,3740.2166346119902,3961.1583216290283
37,90100.27472242778,72308.95022311175,106201.22565560207
38,126140.11531414262,109696.12415540808,142307.5701509769
39,156579.4273976506,139958.09677833194,172509.710035121
40,180792.13716656147,164563.04865188384,196042.89270126162
41,201817.23367958987,186045.6858124241,216974.14353130673
42,220207.14147407332,204546.932718734,235120.86182110128
43,238596.04117593548,222550.80617274152,253015.94032428318
44,255577.1904209676,240334.56252260116,270278.54349901166
45,271201.39678213303,255684.69224086317,286415.7307607848
46,287293.5974157868,271603.0428898855,302026.35226618004
47,302035.1242737773,286438.4519372349,316667.392187782
48,316648.95104065625,301205.90767486097,331068.47984833416


==> Data/day/linear/ablation_study/linear_rounds_econ_standard_varianceh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,3005143.17810246,2714327.932320487,3288169.018056789
2,2335352.1680408823,2129955.1356074545,2538870.5440845443
3,1855382.783400494,1691117.8488395526,2013523.8658820288
4,1638132.4673364565,1485991.531479773,1792548.1785731872
5,1527739.065309146,1386397.8149014218,1677912.9701000645
6,1393762.8499889444,1259230.3904021366,1533028.9122855384
7,1215680.0773721337,1097796.5366509194,1340465.3436007104
8,1018529.8353017042,918808.7848852093,1124224.0797757627
9,871226.6619333359,778485.1836746677,964685.1806514455
10,775385.5574946927,684217.7739623942,869809.9733995254
11,687079.49695629,603236.3027151913,779097.4798534515
12,562073.7436370486,489547.1979252988,638861.6063093124
13,393171.60693316464,344865.29560501495,441463.52976496215
14,254255.48745498233,225243.14692931392,280489.0913086964
15,178991.44845045372,164783.38657194446,193352.00513431767
16,147116.9639261522,136473.7574034005,157979.60616704533
17,133324.3527210697,124138.87663867217,142828.86828776854
18,124251.70411794113,116179.2975958972,132657.7254006502
19,127696.38388939037,119321.63020934569,136582.259188361
20,129011.51216241797,120414.94285111853,138310.8307729752
21,126735.16576604678,118474.90187559917,135371.8923234612
22,124599.00616495108,116931.80398034239,133164.4813485554
23,131563.65843341712,123018.80478998626,140652.68565710538
24,147341.90734500907,135081.58830365492,160164.23650407235
25,168077.58220459617,151909.07819921654,185306.77260627705
26,186283.01287340675,168599.9239322566,205377.97629783239
27,193582.06193525807,175571.48465531855,212694.6072162766
28,195904.9343507838,178468.51432454234,213974.1908671054
29,201512.475378631,184900.81779483095,218615.0993333389
30,209980.47912890563,193231.8925018306,227260.62375391426
31,223781.5002776059,204967.49290023922,242006.23786112087
32,232872.41206199658,213915.3151184549,251884.13739862028
33,235857.67362340583,216832.23518613787,255256.5448209309
34,237111.83048640366,218942.2974073927,255431.79003057498
35,240465.63769530324,221962.25247228393,259372.5837968772
36,257208.76374011987,237773.35909014742,277827.9521937645
37,5352818.867366402,3508081.1897977926,7269687.42369011
38,3738924.801181456,2549276.3753708634,4953440.939839572
39,3688435.766726773,2707260.681249471,4693038.527463308
40,3911601.177208963,3230385.4742663787,4610754.101890406
41,9678950.314026231,7663771.956716166,11779732.30749979
42,16003856.987503141,13031429.808511846,19155288.3462475
43,14385492.632748736,12213793.135073321,16686425.182926092
44,13590997.38933112,11574095.662728043,15691370.633613542
45,11992358.678519318,10144756.828527428,13770011.79390774
46,18495926.948352627,15199425.929953357,21978833.541459132
47,22227868.411585234,18428159.963424906,26349490.286385395
48,37611439.40352073,31265096.988080025,43705111.13149174


==> Data/day/linear/error/linear_full_econ_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,15.849700825496871,13.029865472652135,18.92572425722365
2,24.633796079098644,21.2749528258148,28.372996330274162
3,35.012924686319266,30.859897544334597,39.69016599111772
4,46.3684754718318,41.339441485587706,51.747474831347674
5,62.06780066120651,55.76346402267803,68.57435002946221
6,75.83559191174574,68.6614674220844,83.18904591881582
7,89.98463718065689,82.32555409548321,98.42897551750947
8,105.57411517640526,97.76371423735242,114.45757963849016
9,119.1706030322582,110.49510729760839,128.243821440687
10,132.98052249198622,124.07876279199334,142.24839598672332
11,138.09352741748432,129.75327426310875,147.71487120311167
12,148.06993196839431,139.07498575063948,156.99231898839275
13,162.05101835395223,151.7943622480528,172.07286136514406
14,178.81160840396464,167.10371192585603,190.6191417883489
15,188.78004423522887,175.73139471646692,201.51440654823227
16,204.89092943281173,191.08838693076103,219.38531768446364
17,224.47313188457298,209.3215528325525,240.827054206552
18,240.82460753279543,222.49940725478746,258.78788186433246
19,257.26609341781364,238.45466559926442,276.67375511826026
20,276.01101421439273,256.73004237253537,296.4326480175666
21,293.43514290346775,273.05628961620175,315.8998728462864
22,307.89570059688407,286.4128432993242,331.0169798487081
23,322.9198803198672,301.4301006525744,345.5623932089378
24,333.6271184227091,311.45905009720286,355.83995816819913
25,335.3644468104421,314.57288273083657,358.32345344252565
26,360.730048043633,337.3909766602998,384.16922034293157
27,372.0081096473507,349.1723901645664,395.1111266633994
28,387.59620514885796,363.4237957393244,411.6969414392319
29,403.43607125880357,377.12293352008794,428.6701866418635
30,415.2149593438928,390.2945498353115,442.3177557001101
31,421.4395933390417,393.75577960718897,449.4540164326848
32,431.86687562960554,406.9618556824656,460.26068236956525
33,440.18644598303865,413.3245505808376,468.9355111863827
34,444.30381488222685,416.2139992344146,471.94344359074086
35,457.0995156461763,430.8802388960188,486.60739249375507
36,454.5796520872799,426.4596678902484,482.14200647017503
37,675.8986173668826,599.9119973490523,756.6042101445971
38,887.6715672480302,788.5103338680942,997.7118673513787
39,1150.4828798469773,1018.3338554115428,1288.8576198409603
40,1461.7353437933048,1289.9426897275264,1628.7229151016825
41,1806.0754114392207,1597.1009365013192,2008.1226185030378
42,2122.970579340291,1898.8635584639487,2350.2394326745853
43,2452.2043998559675,2211.9880013539414,2700.3740382245196
44,2792.765336141103,2529.64884108414,3056.4675347857815
45,3103.5199959539964,2811.927166702141,3388.7936592488654
46,3386.276281383707,3083.297259547914,3677.305314125101
47,3628.477508058405,3319.997104051067,3923.952539988191
48,3837.8499383431217,3523.20460900157,4145.870974715794


==> Data/day/linear/error/linear_full_econ_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,53290.460616259894,46505.31537628032,59868.32163020855
2,64718.21924307713,58503.2652544376,70699.50794721718
3,75083.16025809088,69334.26225098,81217.02376930282
4,83336.29860875205,78007.3647635491,88763.1079210621
5,96232.89070367043,90416.3208154172,101710.50183819812
6,104575.96206104521,98825.82049590284,110065.20257137115
7,112075.5416898777,106628.12246432685,117845.36166641211
8,119083.41805027143,114033.3059129977,124471.84303132653
9,125610.64250443099,120406.62619643692,130793.1438591386
10,134030.2342132935,128792.64229545603,138900.1500578827
11,136750.91720817695,132022.68718864323,142133.3396437399
12,143116.3667263312,138320.81965445133,148143.55871468876
13,174840.97910870684,163818.4167629798,185954.1014791618
14,208371.07894334776,195867.60208300955,219975.64644131914
15,225746.20414027193,211781.4023928441,239305.28573045984
16,241333.17908104445,228163.41058528877,254549.43458382247
17,258976.40232743736,245644.91542441977,272817.98541699204
18,272216.69923379214,258233.8887039762,286041.31159318413
19,284708.5162513288,270860.52979628975,298553.6327829137
20,297508.5401804305,284079.2658445674,310750.4388473303
21,309064.1280365823,294962.66840617644,323384.4018448557
22,321083.14988129004,307508.0832733514,335422.66299821023
23,331962.9148225724,317606.7253833508,345998.5909641444
24,344281.42558892985,330154.64828525175,357976.2941626294
25,350303.4398185876,335834.03835862223,365949.2804769954
26,385130.1808827261,367604.5162670876,403361.7123172241
27,390830.7925043087,373295.78610485815,408486.8440381336
28,400447.96725969133,381663.2429398177,419975.61437105923
29,404055.95837921754,384233.64790916356,422140.9154013622
30,410017.758169663,392821.7341272368,428913.6934890424
31,413221.3911060294,395378.91482438444,431219.872218682
32,419655.9264262565,402616.8704383831,438482.3616974144
33,424459.24324149394,406907.88985699456,442740.6904668406
34,427377.13636388665,408938.49299773946,446730.4274247561
35,440000.7146367524,421098.60097112006,458244.16892361286
36,444577.37374930043,423678.8768930792,464103.63380588725
37,1342403.473231635,1109020.208469555,1555228.0790748
38,1792518.1331350734,1581002.7271452756,2003278.4691666472
39,2183874.015702713,1962616.907480657,2394654.0318465033
40,2502100.3674468203,2284449.808563437,2706985.420647799
41,2784221.309851581,2573218.0898590656,2981282.4043203993
42,3037414.295442104,2827618.021839158,3237895.923436167
43,3293657.718683665,3080945.478212373,3489499.511768948
44,3530937.4950795905,3325203.7305778423,3729700.4524502284
45,3734619.98939834,3529554.871679805,3939388.476358058
46,3911959.6433779914,3703805.8050044067,4103976.9495456456
47,4089517.654740532,3884892.884392817,4286489.481743404
48,4259824.725019281,4054428.2999319015,4454942.084379918


==> Data/day/linear/error/linear_full_no_econ_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,4.182297901389486,4.037255453741569,4.3317047529796975
2,4.192736076906083,4.04804693455694,4.344001918320688
3,4.193537626992322,4.048003248070589,4.342703972099532
4,4.222723198068524,4.073266179643251,4.370653454151188
5,4.264089693331185,4.119441150285723,4.4111570427881865
6,4.2458578618115785,4.09718310563352,4.396667981437485
7,4.254238453788093,4.106546616092623,4.4034508008936095
8,4.305336300636918,4.158361570835537,4.458436019447989
9,4.31468547855331,4.1664629993601885,4.464538461979245
10,4.436566868693363,4.2787870790862454,4.592712684687194
11,4.55383786284757,4.391668342596928,4.712975733670848
12,4.634259336056821,4.470672031267944,4.794932908470597
13,4.7465334238082555,4.578123705093238,4.918163175360042
14,4.810222666143504,4.645529673457426,4.9785331415713125
15,4.909114625474399,4.743819893849664,5.0784487206654125
16,5.009274416427713,4.845019964778558,5.173994674503747
17,5.090215189318852,4.922593678436189,5.258850212212572
18,5.134403024002297,4.970043344002957,5.3045456003760805
19,5.146127648358998,4.978932660279803,5.319485236889569
20,5.225443571880181,5.054351959046446,5.40179548197529
21,5.28493190246179,5.117783551396921,5.464090145373902
22,5.387700092817893,5.213878763121373,5.571807006845148
23,5.460840935078347,5.284303607368671,5.646457596469752
24,5.5612463396574965,5.384685019241835,5.752808494915002
25,5.664429008472721,5.487303095123934,5.853954142899408
26,5.738454881074819,5.554450319291492,5.926992638757323
27,5.842428217635684,5.65284943215002,6.033618811768089
28,5.919542444388353,5.730610257547707,6.109035079989603
29,5.964870846373566,5.778553236634339,6.155365256436537
30,5.966361939696245,5.780181295163935,6.1508352635076164
31,5.976610721267935,5.790812469832159,6.172209896870251
32,6.025847704852513,5.8444214252238424,6.211206418162754
33,6.045301682874254,5.858871379370725,6.232042177813711
34,6.113724487687251,5.927760288934439,6.3024188322709325
35,6.185696747277957,6.003611750613519,6.3830651312553455
36,6.270208831087343,6.084848362992389,6.46485126682796
37,6.3406978501660065,6.157097619360126,6.535127735539368
38,6.412280383984746,6.228599351568943,6.608097998843118
39,6.4830045087354575,6.292027130793733,6.673357957637343
40,6.55823341455471,6.366806918278404,6.754326817454982
41,6.628029962666532,6.436318984488708,6.818692431379826
42,6.604899647612845,6.415146543391553,6.79334800207763
43,6.599048570813874,6.405282005728411,6.788642508089635
44,6.6394733272722295,6.44577624480252,6.832825152156627
45,6.664766603713083,6.474562623949871,6.850711560985394
46,6.708181953755526,6.520670444434579,6.899848772623974
47,6.771673506344052,6.580004615973148,6.963996711974782
48,6.8641040745459785,6.667162725115293,7.057291447476046


==> Data/day/linear/error/linear_full_no_econ_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,2799.135631642115,2696.0444448557696,2899.3504623398826
2,2805.4935081437216,2703.515187548731,2909.8655602226577
3,2798.090859486886,2697.6670711535157,2903.082981615076
4,2806.705864814024,2707.2642860708625,2909.9889202496142
5,2821.6323132000502,2720.8715763329615,2924.513902862356
6,2810.237824111931,2708.485074934153,2916.919591306313
7,2810.512641364797,2709.9184693394554,2917.969029697965
8,2827.9482145993125,2727.186285428103,2935.332032590795
9,2834.317305760194,2735.338763211248,2938.0690929774314
10,2897.264418661945,2798.9719033463775,3003.3157377007824
11,2981.506721373204,2881.70608660624,3090.0295371132056
12,3044.522324679192,2940.581474392017,3156.2156227227497
13,3122.8420903314836,3016.924161370441,3232.720760772608
14,3152.6959358796994,3046.2720213907496,3265.6679148417356
15,3214.5357656530587,3107.679037135409,3327.7941937638675
16,3262.386111460907,3157.4080758192445,3371.8285121831173
17,3290.0739444738574,3186.391595225836,3399.0773092540203
18,3305.9901816145602,3200.2070334123296,3421.3057230870136
19,3308.5593778656576,3205.866561082761,3419.6235895759837
20,3337.53125885784,3234.0730753117223,3450.917384441752
21,3363.7930382700874,3262.580008455886,3475.2664287521416
22,3415.6482422688746,3309.3563389416086,3529.124491582202
23,3458.474496004751,3353.3161879346885,3570.2327808423793
24,3518.996886045231,3413.863396186191,3631.28916521364
25,3570.016708640064,3465.0375249172644,3680.7290387806297
26,3596.9518975649416,3491.1459677985567,3705.74601036276
27,3648.524051152906,3545.0580482272217,3760.413190988229
28,3684.373497288833,3578.7892104642583,3794.902038265107
29,3700.541594888101,3595.9163936190525,3810.557813911013
30,3695.968020361285,3592.519699404144,3805.7898937865652
31,3696.645121686714,3591.827048652913,3807.8756447664523
32,3708.890470116346,3604.3848222379474,3816.6434257256524
33,3714.8031306744997,3610.6252641428437,3824.564329680862
34,3738.249705713764,3635.4602124476205,3845.2774688415507
35,3774.375911642974,3671.824608562546,3884.7177198426625
36,3824.0559496635174,3720.4127227583876,3932.3109681448896
37,3862.1074476493563,3758.4416609243094,3970.4547509706313
38,3892.4505852744364,3787.6279767910883,4000.9870468517242
39,3923.556600504921,3816.185416072959,4028.901235957074
40,3945.644548402494,3838.934665862871,4048.162896213459
41,3971.8354038222897,3865.6039625492344,4075.180509343436
42,3961.558285377305,3857.213317966283,4062.5769264190317
43,3958.9900466957215,3854.6992390959113,4060.7325391345753
44,3965.126497257418,3861.711000269242,4069.19256688755
45,3974.2374260116667,3870.2070738017587,4078.254901027073
46,3991.7527967129295,3887.9374059516413,4097.326794617514
47,4028.5525620765084,3920.6397787181572,4132.8774093333495
48,4076.7875280742232,3969.870233852344,4182.888110812797


==> Data/day/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_biash_day.txt <==
horizon,mean,low_0.95,high_0.95
1,-500.0630056350026,-589.2517348094013,-406.2734634998901
2,-609.7135431413376,-706.3531992123201,-507.09963937797767
3,-742.7621078547908,-844.3842048209049,-637.7568922332796
4,-815.9735552642334,-920.8725602025714,-708.1209998960733
5,-857.1705021475783,-965.991855822217,-750.180893814733
6,-894.7206787218236,-1003.6793421886625,-788.3035691988786
7,-923.4686473884151,-1036.9425378929147,-814.1140833429308
8,-1013.7668130933947,-1128.9034621623634,-906.3991443826898
9,-1071.3701191695106,-1186.6937580003428,-961.9419197264026
10,-1148.0992825926717,-1259.7703732489438,-1038.4614951214594
11,-1227.7302013393569,-1342.8550768845776,-1121.8662098869302
12,-1307.1522154012569,-1419.2065857251253,-1196.3022829776214
13,-1410.6850945002654,-1523.5427379614864,-1295.5718455451813
14,-1518.8128597869272,-1632.6755688136134,-1401.2209336751173
15,-1633.1294892349729,-1748.5304802968526,-1512.8631430395849
16,-1706.1122511104802,-1822.6557560066265,-1584.3061106167527
17,-1739.4615667593434,-1853.9883361132281,-1616.3507686689077
18,-1775.3548112307326,-1888.2667901325901,-1651.0198525023295
19,-1778.041851288871,-1892.8446661675116,-1650.9266824776869
20,-1834.1042003134687,-1948.1456887596014,-1705.6173580963361
21,-1855.906976966141,-1966.7606757961128,-1732.8785644608101
22,-1889.061353546615,-2007.141448585534,-1768.217339455769
23,-1933.5455235684915,-2047.9003454267877,-1815.670776754831
24,-1995.337119712711,-2110.344584695968,-1870.4790790699933
25,-2055.977348989771,-2171.698856508502,-1924.9309913553975
26,-2153.4730469133974,-2269.7080427746478,-2031.8553288973467
27,-2235.3465201778017,-2349.3880017132265,-2117.3583237487137
28,-2278.0324757248204,-2390.8281991429762,-2154.7695735049297
29,-2305.1670252802205,-2417.4270235133504,-2181.602748164084
30,-2298.256141597685,-2414.3012457073364,-2174.4231238246525
31,-2298.415570747475,-2412.7033966448867,-2173.469164598646
32,-2353.092700017126,-2468.1797357800738,-2223.9963304665685
33,-2373.5501794166335,-2487.611473381866,-2244.5185376103677
34,-2410.2552667850323,-2521.0267103068527,-2283.788061621268
35,-2453.8600882043916,-2563.05118631198,-2330.226956155958
36,-2524.911421852132,-2641.862914971277,-2403.3728620796096
37,-2592.598912210854,-2703.4725585741685,-2474.069799310623
38,-2664.857957679154,-2772.2670182673355,-2546.219415996122
39,-2751.1320131530756,-2858.3484167655515,-2632.067870245409
40,-2824.7829532104215,-2927.992712268298,-2703.988975413138
41,-2883.1228901762247,-2987.2787336488072,-2764.625560770496
42,-2902.954393949312,-3004.5828982642533,-2783.895664728813
43,-2904.6285091470722,-3009.7372350908736,-2786.966139162362
44,-2958.5132320483954,-3063.477616363655,-2841.503376109653
45,-2997.4253087050697,-3103.0751931973814,-2881.949578721153
46,-3037.2596968800426,-3141.618144026072,-2920.4549314116393
47,-3073.628122541904,-3181.171325048352,-2955.660094035408
48,-3157.2779958208152,-3262.964266765753,-3041.4958610209274


==> Data/day/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_biash_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,-1472.6436709500026,-1865.268358859074,-1090.2987300838654
2,-2242.264225853356,-2673.252658489898,-1812.9180416107488
3,-2862.8397936506735,-3355.8167932298934,-2407.032269924506
4,-3109.9776123459824,-3590.511027583894,-2649.6477857634018
5,-3146.183716420474,-3624.1869533640743,-2684.5597990436595
6,-3223.424735536582,-3700.6166811157846,-2762.435171333924
7,-3337.539906197317,-3814.1343948238305,-2883.853857164464
8,-3550.930143270137,-4018.0364274244976,-3103.240708557064
9,-3914.2975052875877,-4397.153736627524,-3494.469774765081
10,-4216.95132625235,-4673.931207516783,-3819.1081079614414
11,-4511.316091077184,-4908.5821491695,-4133.701830352332
12,-4870.3889016006715,-5238.030962869124,-4518.553169320468
13,-5324.215196339606,-5685.288191426204,-4981.175467835561
14,-5763.8142991077175,-6124.625833682894,-5415.791318095625
15,-5957.318987072487,-6318.412990796998,-5599.247660847331
16,-5962.989692340604,-6322.984748926197,-5598.699743850688
17,-5969.432451935916,-6330.424621568771,-5606.952987307063
18,-5985.8328816728235,-6352.7245846056985,-5620.356309588927
19,-6022.348124950001,-6392.085870520133,-5657.474327105701
20,-6037.011649463085,-6402.075820343939,-5671.635208204717
21,-6022.910060301678,-6378.349237944657,-5666.687559194659
22,-6018.736342836249,-6373.552244622502,-5668.993323389265
23,-6052.224600478189,-6404.315547734882,-5703.574639421114
24,-6129.219420509055,-6490.812324026868,-5776.0282294966455
25,-6200.921862618796,-6568.005807181187,-5838.431995486597
26,-6239.477191209065,-6606.896230822127,-5876.365916191292
27,-6249.598781577861,-6609.627087491588,-5884.422596669457
28,-6242.410518824162,-6601.397930226504,-5880.946430662749
29,-6271.6668093932885,-6635.9618260486895,-5908.557530872484
30,-6310.263910573827,-6679.317402399355,-5941.128157189566
31,-6342.905104225503,-6714.537110713112,-5973.134317692924
32,-6359.101115061741,-6729.210411535215,-5989.857207600686
33,-6353.597718636575,-6713.568664790247,-5988.290949572172
34,-6347.356059327853,-6707.0341074748085,-5985.305363414447
35,-6366.016140461077,-6729.718302776874,-6001.81518369129
36,-6404.956636623839,-6774.39422063758,-6035.412543901004
37,-6436.472882389595,-6814.182292273519,-6061.451568263441
38,-6426.908025631541,-6803.713411510056,-6050.774672785238
39,-6376.949566654688,-6746.401659832203,-6003.236697181211
40,-6365.232365678531,-6734.79338140102,-5998.169726703036
41,-6401.892013985577,-6772.846242231571,-6035.990882651025
42,-6438.397312803028,-6809.449130075514,-6067.454128540285
43,-6488.42769397283,-6863.2641070973295,-6117.125660629193
44,-6551.6497077439635,-6927.632490025186,-6183.689939169466
45,-6616.962406012752,-6991.694400578873,-6251.2324879446405
46,-6653.299212440935,-7027.332292860745,-6292.335247365781
47,-6685.78680858927,-7057.1344069463175,-6319.600758062079
48,-6752.989334067801,-7140.008556099015,-6369.757431946302


==> Data/day/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_biash_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,-225.33226337019204,-537.4600151841594,83.3383852132399
2,-55.780315186951405,-343.77461357284386,227.298307750689
3,-191.84723528865752,-476.0703904594331,79.75657374729543
4,-226.00877551388623,-485.2189241916913,20.50519423645972
5,-267.8434842389793,-516.04816703776,-18.97146246201831
6,-243.37580210993275,-470.9624980605648,-10.519363201813254
7,-80.91316807086521,-310.6614554484087,147.92081080732189
8,-216.0278929122175,-440.75581786629624,7.834002197146831
9,-379.3879590969531,-593.8224586673003,-158.87690048102576
10,-564.0171192544492,-766.3686434262403,-349.15517427532853
11,-757.5053078426697,-962.0490671413818,-537.7255112645939
12,-879.5213432701337,-1082.1088934244335,-651.6823058378718
13,-913.8547495528295,-1120.4279006375307,-682.6760538797661
14,-947.9914911020121,-1154.2472202231406,-715.2589610245748
15,-990.155119405473,-1193.7629458333588,-756.1601014435382
16,-1048.4117550049257,-1253.2859545264514,-818.5368541120262
17,-1155.5619133413554,-1365.4372511976362,-923.5232528961717
18,-1221.0879520783335,-1435.7149962386138,-990.023017618396
19,-1299.701979416036,-1514.859528224062,-1070.8845211566343
20,-1353.7218424067482,-1571.6570876593908,-1121.892760874321
21,-1399.7333354983703,-1617.7049645856152,-1168.9442018214982
22,-1455.2140338595696,-1672.3659433788976,-1224.4533751366282
23,-1527.4051741998235,-1742.3430599681362,-1305.5063216029114
24,-1587.893550469403,-1797.9804589025655,-1367.91556794172
25,-1651.6862972752351,-1864.9228382513834,-1428.3771385063797
26,-1701.2959814896235,-1911.5180635519314,-1479.4926699499142
27,-1750.7732430511896,-1961.1360682331535,-1527.1619118351605
28,-1779.1921711187663,-1986.6134693214972,-1558.528512044613
29,-1802.117329464489,-2010.2890270309827,-1578.9243260154915
30,-1815.5926483113003,-2024.8930328506472,-1592.3495374726829
31,-1839.4199250834324,-2052.9498321083884,-1619.9082360610248
32,-1869.1323218801535,-2086.1013252823423,-1648.0728071448216
33,-1907.7779905918076,-2125.0905479872604,-1687.8750407968876
34,-1941.419955231157,-2158.282523729515,-1722.3109378005502
35,-1972.1070518714105,-2188.7150824863566,-1753.683626967201
36,-2012.5576939686794,-2225.22000607925,-1795.2902135200384
37,-2067.1630936883503,-2280.298849444454,-1845.538889193992
38,-2113.235830722955,-2331.9331319216844,-1891.6226559107456
39,-2161.940152595638,-2380.9235790437283,-1941.339516803297
40,-2195.7514890009184,-2415.1459307377154,-1976.85035769583
41,-2233.7926464909015,-2453.116194143917,-2012.533641766854
42,-2247.299678360478,-2467.2252739481028,-2024.3391758834298
43,-2263.7876669668553,-2484.300052673063,-2040.6469510746654
44,-2269.180956823681,-2489.742724002759,-2047.7000024225895
45,-2275.0557672888967,-2494.3564605328133,-2056.6996592031055
46,-2277.9973437415397,-2496.5062483196753,-2058.260811161187
47,-2282.6277467643067,-2496.214406234069,-2063.8032406329758
48,-2294.3865461808805,-2505.8420632012735,-2071.767683000916


==> Data/day/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,3.6652575064668005,3.5421408089224977,3.7920580023634036
2,3.8669223887424033,3.724074521345615,4.01555113619973
3,4.036908403910812,3.878748242034049,4.195224049746323
4,4.136617552018179,3.9711486330655,4.299347138980597
5,4.198684306874016,4.0361982457526855,4.3671530302742605
6,4.2564407530517565,4.09068935470396,4.424067220904873
7,4.397765965291311,4.230641939777719,4.57308411816495
8,4.501660623431488,4.339903202416127,4.684846451511435
9,4.542689679475451,4.385842007649947,4.717765342972269
10,4.612798951401139,4.450729116159848,4.782890080866969
11,4.666508858276578,4.504863077408662,4.837818081210761
12,4.770014178820562,4.607571579098633,4.94210863824855
13,4.9763555305180125,4.802871873847012,5.155722831991196
14,5.128520293625783,4.94949602172567,5.313560426584879
15,5.290667154396145,5.107459887752619,5.474320963548665
16,5.380945385211726,5.196491706141382,5.567847601542784
17,5.410881866862266,5.23121509238756,5.597746516261113
18,5.464428399233446,5.2859719774567235,5.654537832337949
19,5.514169267374123,5.33093635554184,5.69990113808928
20,5.562204316252612,5.377157030354258,5.747791909709001
21,5.564709245238376,5.377859958262066,5.753559997679753
22,5.5839833402606125,5.396284595166533,5.774930704234305
23,5.610064379343199,5.425331316884577,5.796029271189649
24,5.693005044519387,5.499949151234474,5.878467781827467
25,5.82378535033288,5.632953381121648,6.007571264032361
26,5.902310167789023,5.703184248837333,6.0837663401538435
27,5.976109996181593,5.778323424942348,6.162476793051432
28,6.025525883263616,5.82493276601503,6.210626638040484
29,6.059403052848693,5.858301467052772,6.250634560736712
30,6.0482497470305985,5.841413487772447,6.239297903980811
31,6.082421411118839,5.877977521777456,6.283017273948151
32,6.130845455255087,5.928342274659316,6.330605741396597
33,6.132461685638522,5.9261982742143084,6.32921395204896
34,6.169509875724908,5.966581077218952,6.3589242300612945
35,6.231767075047176,6.025400260049289,6.42243585318346
36,6.3314899347988,6.125166769198182,6.529845055733986
37,6.428972349602056,6.21982283352368,6.624355833931156
38,6.516087978838159,6.311967005453158,6.70738769683323
39,6.606117035242978,6.396983685673931,6.79698792403514
40,6.663955935902632,6.457863588607491,6.854324132638523
41,6.734095147247843,6.5176551059238,6.923540221829833
42,6.759286730051474,6.545321085216818,6.9473054250198105
43,6.812045460438145,6.596443866257463,7.00125354559233
44,6.888911904144904,6.68004375725935,7.0789517174484065
45,6.938865974985636,6.725322433242576,7.131910089174268
46,6.985494706624131,6.770194170313733,7.179105453451203
47,7.050956917426712,6.837361676836148,7.244066540226871
48,7.188239088556347,6.9665065328182365,7.386766702630189


==> Data/day/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_mapeh_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,5.203278145803937,4.611684360029051,5.7654766076926345
2,6.75011404982156,5.993915391447311,7.500777226156102
3,8.110944251192691,7.203504786001554,8.985594045853967
4,8.605083526466135,7.688840774929616,9.46410341008136
5,8.587698856823756,7.653396457149729,9.451254493107543
6,8.687856314250658,7.748052857795455,9.562216134856785
7,8.879047808935992,7.957285520818562,9.751538945125297
8,9.18962318591537,8.275761578953889,10.03425941847614
9,9.61029386469755,8.739744664301929,10.422546857906555
10,9.78668848325267,8.980842651506148,10.564046037855794
11,9.874595140972945,9.08909474507686,10.636476280995034
12,10.319444839022523,9.556270586755453,11.074071372958668
13,11.165000782257827,10.430992612433444,11.914836985029234
14,11.999516946934436,11.271652866048811,12.76995329429964
15,12.347871787283703,11.596901216040571,13.114760300761253
16,12.355290539405914,11.59833170185341,13.123438932148263
17,12.371258422313918,11.6117556713935,13.150449533806382
18,12.41907206945687,11.654229954625118,13.201684575800634
19,12.497781012196198,11.735471588270372,13.276252703194556
20,12.521378276584551,11.768390689425333,13.303004883094133
21,12.455473007401514,11.714925600011245,13.232256455584075
22,12.40581937215947,11.657497957589007,13.162019133179985
23,12.447399557923303,11.70454998310718,13.192897630255315
24,12.603939669191943,11.84706574632085,13.366952148090066
25,12.769401915626885,11.996494913971379,13.551993007172934
26,12.857064590000885,12.078116690356726,13.657799885336077
27,12.869760200858222,12.106521705644553,13.654362193661449
28,12.84267336217094,12.080695132386493,13.628373535984762
29,12.907114514219455,12.122985107062334,13.69547583047565
30,13.000743536455674,12.209790493639755,13.80640032740779
31,13.079175875377825,12.295599832557278,13.89010920651937
32,13.104296307639514,12.322918501673211,13.90721475561435
33,13.071896182117365,12.306540815489281,13.861396248026324
34,13.04750140730076,12.28376286178915,13.840155998131145
35,13.084435224392424,12.304795183902995,13.88627564657206
36,13.181623143681401,12.393228532169072,13.993628227113632
37,13.276523525550118,12.472323272227065,14.100862701933725
38,13.271874582654133,12.481303367965117,14.084087689541793
39,13.154739720885441,12.378761505555445,13.965989023115386
40,13.119624134461905,12.341972116810938,13.928660180827194
41,13.184890510799187,12.400973095045885,13.9925385145379
42,13.256559970092143,12.460555200650273,14.073981849014169
43,13.351420757189869,12.554852431119928,14.164382725345593
44,13.479835298075717,12.675018872242905,14.298557583361838
45,13.6114807246491,12.794420508694285,14.440242132027386
46,13.671016147242513,12.867837723640443,14.49642668163876
47,13.736479373086173,12.911142669138526,14.575445564378509
48,13.907157789344547,13.056355420262806,14.767162517283722


==> Data/day/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_mapeh_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,3.837383768626112,3.5080608672471723,4.187905123547627
2,3.696716474418822,3.3921470051126814,4.027005993363662
3,3.5465169461471335,3.248961557920541,3.858288835235793
4,3.445255132621026,3.171247376853188,3.738117831760287
5,3.542773507960192,3.2575901308698247,3.8427747851759024
6,3.416166046497462,3.143694267128966,3.7045540187345996
7,3.537145654375606,3.2684116338399916,3.7974811742553354
8,3.6413821390741945,3.372542437903931,3.8907911807766853
9,3.7605518804537112,3.499608950216908,4.020344725675669
10,3.9359243355228135,3.6866339691258125,4.20257535222708
11,4.114228351926374,3.85155899137576,4.389721611585548
12,4.261731993964206,3.9861300033782254,4.531210831205936
13,4.355579026365344,4.0770138405151215,4.628155229015104
14,4.390795437235025,4.10914462258608,4.665128866053306
15,4.396827524191841,4.115209999011027,4.670091400946517
16,4.3805600242312,4.091862968692219,4.6565836396986935
17,4.46974024526334,4.182654379572246,4.756631888344643
18,4.5930783699599855,4.287546340031317,4.877174839513405
19,4.7613409020868,4.440581934271489,5.066183638851051
20,4.844075635245823,4.526844318126867,5.146218605493332
21,4.855760448903674,4.533363496285923,5.159979742959604
22,4.824626091678925,4.5013224057119645,5.128083389233522
23,4.822270500804805,4.503080763751126,5.1318148711211915
24,4.853277498038833,4.5315822669306645,5.1639741886554775
25,4.961965312829772,4.631922869362907,5.275829542688256
26,5.007275187320272,4.676630346285828,5.318957516598188
27,5.058062467173496,4.729589588280361,5.375528784034833
28,5.092285264549845,4.764423812957946,5.4110012901339894
29,5.127656631839493,4.793418232630595,5.449329415826143
30,5.151018005540943,4.812591238165834,5.4698223611598245
31,5.183800735520329,4.842514701939168,5.502833713844611
32,5.209642350202449,4.862438438352638,5.534643194408591
33,5.236368860927563,4.885565304597303,5.563779786727534
34,5.246951121653718,4.896396738510519,5.565166028189736
35,5.277788604928992,4.924707254728851,5.596383849592054
36,5.331287766180718,4.972929055746353,5.65655341602235
37,5.449494288712916,5.0900288384310475,5.777496321717638
38,5.515054630997507,5.152914011891855,5.845951729212984
39,5.565181864826606,5.197727557686865,5.897981422839981
40,5.604733539196703,5.23791177884014,5.939346774377852
41,5.652461112416615,5.2808405111343735,5.984733511783905
42,5.687434627974216,5.3163526136522625,6.020674056814945
43,5.719646772389362,5.343224866866005,6.052973740097293
44,5.706294494940726,5.3305996356281815,6.042210052908938
45,5.688458668298395,5.318252221438027,6.023322889127368
46,5.664616895948031,5.300565299410495,6.0009791693307095
47,5.66971483766503,5.312081988088988,6.004319047409724
48,5.705933485990809,5.343325987840438,6.03855178305226


==> Data/day/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,2494.4118003856584,2396.483772912077,2595.6990574107176
2,2650.387623888251,2543.6282750095133,2763.806379721874
3,2771.296092549495,2654.724236694613,2895.2006252324154
4,2824.308532875736,2709.407878699699,2944.419305647471
5,2846.5516868777686,2731.8468622774853,2971.5860373009955
6,2880.7574067008654,2762.968811560054,3003.936829259281
7,2949.9570393115923,2834.0342043859387,3067.268100867667
8,3003.732251952782,2888.508796086133,3120.6540091527836
9,3038.0318864620576,2925.657884712307,3154.1154150163475
10,3069.0753051720726,2957.2407096983993,3185.899872072756
11,3088.7675273994464,2972.9002072635494,3205.6114169714324
12,3156.2773491187404,3047.107761763949,3271.197897461768
13,3288.8040884416578,3179.7164195426108,3407.6202257997043
14,3390.787006220278,3277.1122025220266,3509.0912654768213
15,3483.1753238615556,3370.702901782881,3597.885934420761
16,3522.5216032307953,3409.781426272139,3640.440229533081
17,3531.3950269099255,3418.1666226833445,3644.5304665058256
18,3555.2292024559506,3439.8771691652996,3668.682112262859
19,3583.1740417726455,3468.3476963201415,3698.945444796802
20,3602.179820679355,3491.0427782945517,3717.603786721364
21,3596.538702918163,3487.0364014510765,3710.069117523633
22,3598.4916586071263,3488.009639540002,3710.1459979158617
23,3612.723911876958,3499.202483131816,3725.8563331825876
24,3664.256232397399,3550.919974320931,3776.4153795334696
25,3728.8919866611814,3615.5922246872924,3840.927616133084
26,3757.390995639147,3645.261133444165,3866.7130317540273
27,3781.6377890181548,3668.667421094159,3888.699617274914
28,3796.080001216374,3680.8043406514903,3900.3192106349675
29,3812.693849497825,3695.7198776605837,3919.699932503627
30,3815.6620806326478,3699.3648880281,3922.1344207544066
31,3837.0233804510103,3719.9557599306595,3945.1156403859
32,3855.2134224331244,3740.1346212286753,3963.2919235848094
33,3852.951379572344,3738.221480963051,3961.4254428578774
34,3860.558071089015,3745.6211052711697,3970.2091779692532
35,3885.216363077642,3771.7488232183587,3993.1045530180904
36,3938.424032046048,3823.626919268203,4048.7799382076423
37,3983.494639858481,3868.1519109781157,4091.543950368779
38,4016.07280345424,3905.781572918735,4125.616638242799
39,4040.684087954379,3930.4994940811384,4150.411130909232
40,4049.7720487693055,3941.944248737483,4154.651754437471
41,4081.147492741695,3974.7681754522923,4182.84869098411
42,4099.850480415146,3992.994311604555,4203.3770336928255
43,4130.8501002223,4020.7563392784105,4236.3837068076
44,4162.731880195002,4051.2144184784984,4267.322114644264
45,4186.350056049662,4073.1073844154153,4292.427317433405
46,4204.259920592394,4090.516269379724,4310.264256135777
47,4238.3002053735845,4123.265729643733,4346.229086796765
48,4310.3981394581915,4195.085303803143,4418.17824018932


==> Data/day/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_rmseh_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,3716.929747442655,3277.762283385642,4158.1649826325065
2,4532.709120615633,4087.0383372184015,4954.639588855732
3,5133.719150011764,4704.437207757043,5589.075162689457
4,5285.53874948851,4859.145983999627,5717.338671832879
5,5275.890794254701,4854.641138172983,5708.65231456987
6,5317.596865340581,4893.538954834534,5746.269078428742
7,5379.208587642319,4959.260505759916,5802.307818094258
8,5466.26089835593,5061.598554863294,5876.261313111406
9,5650.316417781989,5276.623108473848,6023.287736445912
10,5719.356409807755,5357.846591275289,6100.943585665685
11,5726.179369776777,5373.4319201491135,6109.057669621496
12,5876.97958407613,5528.326136082928,6237.5732299312385
13,6235.255797181598,5900.526004672334,6557.794293254586
14,6620.2095514977755,6301.088185901947,6948.345342020514
15,6766.361790043402,6444.778829577027,7092.215972897971
16,6767.847952574683,6447.081829319006,7096.292980819972
17,6776.691602888995,6457.86108265808,7106.255512996902
18,6806.816671020263,6482.442222402038,7138.296207681868
19,6850.07205073867,6526.05605623516,7176.642652540958
20,6858.0469470563785,6536.449031707131,7185.932956425677
21,6814.822975669953,6499.142086903373,7138.66218247318
22,6785.351917121671,6477.314670190559,7107.96820166574
23,6812.937293973424,6505.642689381669,7133.956600483732
24,6904.633486566843,6585.945953375869,7233.945306299609
25,6990.680617947283,6667.897770282231,7319.423233956862
26,7028.551236377436,6708.3556247146735,7358.391979810393
27,7030.717496123989,6707.762420363068,7359.773828269069
28,7013.792872148894,6694.356611483511,7342.396568746418
29,7047.958556190298,6724.956786650515,7376.425260688503
30,7095.043941120122,6771.515192302911,7423.816948135467
31,7133.702342018103,6812.851319637884,7465.531385948444
32,7144.268145639682,6823.772068291427,7475.847359614963
33,7122.220225218035,6803.352421821285,7450.84126555088
34,7105.763993687546,6789.982246545466,7431.906600166284
35,7131.067262339679,6810.426069183656,7459.977662512797
36,7188.0317143121365,6865.882208127245,7520.396085019735
37,7241.038936377473,6920.120631857944,7577.866701900488
38,7232.884182885365,6907.9076209866,7571.129729335585
39,7165.534162625869,6841.472464830944,7496.741125466698
40,7148.22649077907,6832.278173872115,7476.014895656395
41,7183.494775404535,6867.2366002463905,7515.227577647717
42,7221.58836818563,6904.392740653243,7555.215006938062
43,7274.646045770913,6952.142748252604,7606.714310509113
44,7339.922396286327,7015.263126548338,7681.512820620977
45,7393.731020810978,7076.372737223628,7730.6844753756095
46,7416.033245153282,7096.968035483888,7751.064400537868
47,7453.54931065512,7138.145223172713,7791.877356113125
48,7562.335546098313,7230.1008893093995,7904.468690092834


==> Data/day/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_rmseh_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,2381.4619909241255,2208.893797392379,2566.9032652874016
2,2337.414915203774,2185.7121010241513,2510.121187468623
3,2284.1652127646485,2127.4898901947163,2453.74531585643
4,2215.3335491636108,2064.165482658517,2374.302415047714
5,2243.589514203391,2081.491496456117,2409.4435574706436
6,2175.6290287272,2022.0326659052735,2335.8609275586477
7,2205.8023535773327,2057.028911547202,2351.9662546255945
8,2226.8952514211355,2085.4053409141247,2367.137822418262
9,2262.079110020067,2129.330829789431,2400.9673572041957
10,2344.44185250724,2211.2903511118916,2486.776269379575
11,2447.231539135683,2312.189988306538,2589.8821687231925
12,2604.395302506446,2437.012682603499,2774.5494693161977
13,2646.3970476746968,2478.8431840405306,2808.7720705599163
14,2665.9417725443527,2497.563661321091,2830.1492542638143
15,2673.9393877472453,2505.2701384471984,2841.09498100809
16,2671.2706007137685,2500.8150955770125,2839.4241090414043
17,2703.0791664636663,2529.663688416769,2872.844233689726
18,2759.8037759813624,2587.657647284418,2927.7491625987864
19,2846.6780812652637,2672.549661884478,3013.107611283571
20,2893.3884973957565,2723.5524815589038,3054.04006376306
21,2903.04071921045,2733.8997880822703,3068.0371019588792
22,2893.2805953945017,2721.0479403507397,3061.3141819188245
23,2893.3089655807316,2716.5773350831196,3061.9148679879136
24,2909.460337154239,2735.076283117344,3078.917996379152
25,2962.526357249307,2786.102107010249,3131.799558157672
26,2984.3986896692227,2809.000347756543,3155.3166361458193
27,3004.373876525415,2830.935944353487,3175.7345835291753
28,3018.3245555094063,2841.3294770849643,3188.329485420085
29,3040.1402552419213,2857.1763794178287,3212.0698729612113
30,3058.6828474219064,2875.506951582214,3231.678402787817
31,3081.8127244315965,2900.0419774866928,3253.5326856520587
32,3102.9602782375346,2916.875664775723,3276.6003483406507
33,3121.179680668866,2933.079179783556,3296.2749747412845
34,3125.197613105819,2936.3911748207624,3302.6789785921496
35,3136.4007513025495,2945.638178640532,3311.2156867919066
36,3159.7425217242812,2969.8304761042127,3332.8535989294305
37,3214.1765884563265,3023.380350539547,3385.668476007566
38,3247.626544923546,3055.4832120457654,3421.312564886826
39,3273.765370613928,3083.033185812827,3447.4984899347946
40,3295.4566155459643,3104.1934379455593,3468.887836797663
41,3324.3568220738616,3128.8038283596593,3501.0860338602715
42,3344.7361285322127,3150.850620575301,3523.349003710967
43,3363.7870482646867,3169.1564163101843,3541.576970740287
44,3362.2419245913825,3165.5895520078407,3541.769954061539
45,3354.1834544999238,3159.6738577323736,3534.4815710648973
46,3338.75905843446,3143.23612716875,3518.700091356121
47,3331.2107030568386,3134.9901435834104,3509.9142295771035
48,3341.9957678413134,3144.2320782535107,3519.3099797223763


==> Data/day/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_varianceh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,3148442.6759668593,2846798.012118745,3439798.692714778
2,2448297.2057598443,2232914.3366215467,2663802.3343115347
3,1944678.1920333325,1773283.4197839107,2110227.0065169563
4,1718791.9790303258,1559444.785451874,1880133.7764223036
5,1602481.569413998,1453784.601091905,1759313.1805106294
6,1459343.3171027557,1317757.9453960382,1606286.0731217484
7,1273087.2764136654,1149749.358480195,1403702.5733083168
8,1062999.595426206,958264.5066652647,1174086.0916094498
9,905688.2290118525,808678.7639328137,1004289.4511318395
10,799057.5662027965,704944.7999634908,896479.9799949469
11,703056.4208294724,616099.165717736,797565.6860349764
12,573402.1112966,498017.0946574819,652692.1740372515
13,396880.30020852684,348569.520187317,446162.8231064476
14,254188.36405671714,225276.7065537568,280662.3117738766
15,177489.52520749983,163444.5583569929,191872.77870952903
16,145157.195749033,134366.1363732753,156185.79598883569
17,131640.9260726439,122103.89591493034,141632.76526642882
18,122821.67067469982,113948.89264201418,131988.90750276603
19,124945.98586368108,116024.37388690666,134694.22078401546
20,124590.8571084239,115394.61589833275,134578.65665706526
21,120059.70135397399,111750.56371771373,128785.01696051317
22,116170.68459398417,108342.03493914509,124542.77466107748
23,122539.62578594757,114327.43818841908,131371.22884299324
24,137782.1537388957,126102.508455629,150205.272428899
25,156301.33967084097,141454.4303708301,172678.3894311742
26,171496.8227796714,154967.30325842727,188980.2127659848
27,179602.10238235214,162643.64627077867,197478.18062705788
28,184931.69348405182,167447.9960128647,203030.76250568326
29,194721.52020158048,177168.4715291149,212827.5627270361
30,205928.7100162715,188130.6743388348,224440.16827088187
31,220092.13875162046,201134.22756906122,239307.2665237747
32,229409.03480200435,209741.28112012506,249090.40315235147
33,231925.92032356773,212765.2802036173,250994.2113340426
34,234222.1685810531,216205.19291583382,252005.71630555304
35,239248.56780209634,220971.670192592,257557.46766429488
36,257176.3811716459,238418.26866476407,276991.9530508915
37,279999.6743918139,259528.9660586154,301769.78445885744
38,298633.4284751531,277474.6303244713,320996.3862911575
39,304891.1635876855,284117.05200470856,326703.1369807502
40,313500.5902602493,293796.5226403244,334221.4236425486
41,337193.06031481625,316491.45697047334,360244.8864864065
42,353973.9502012123,332627.812244643,377552.09907758696
43,377153.13357585,354759.7628487109,400564.1245881596
44,396593.9775974269,374358.8382041877,420119.05665300344
45,418446.23511034553,395432.31777185644,442223.61927168485
46,430137.5534796139,406905.4158736098,453472.18004484364
47,455271.99782772944,431129.1525503292,479573.836425679
48,509774.11297694297,482186.2658081789,537741.6310075881


==> Data/day/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_varianceh_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,18550520.25566372,17377249.254630182,19863872.673194367
2,13022991.214907007,12262200.857601605,13856407.51873164
3,9693266.093183655,8987460.076720992,10439580.466624036
4,8773085.667925399,7987156.562157895,9594973.870937925
5,8500812.506027626,7716013.390422659,9315491.557969151
6,8068066.304155999,7325071.443251531,8840909.24918349
7,7372453.064778974,6720675.705199253,8054132.340603265
8,6113235.636085377,5523693.131875151,6732235.665820875
9,4922396.389572145,4358350.297516597,5547977.689279439
10,4158205.534292075,3582016.0739902225,4807949.705346291
11,3401100.923876392,2829196.498694586,4013472.7800724474
12,2396387.5634581656,1923054.1055828666,2932557.4486874477
13,1109139.0052845571,859552.5707566526,1405986.907240021
14,417452.2697477615,350991.9830745984,500057.0644354736
15,336653.1523356441,297495.2827819487,379408.9390219369
16,334567.4047595177,295729.6799640606,377367.97765516164
17,347816.83877751103,305303.12080014194,395077.45799849904
18,370199.2943742156,321524.6676186688,425922.996657732
19,411876.97003688855,356220.1454769312,472485.51191454375
20,431628.8539646824,375314.0771116203,494926.98945213115
21,423668.61202754924,378374.6986571871,472151.4807803899
22,434320.337754242,395478.8802763925,474607.33470942546
23,497491.19918588165,455498.7232800199,540746.6726430542
24,632462.8236922702,556933.7785744112,710826.2611516586
25,725829.8606785418,637624.9776752468,823336.814577314
26,769430.070007339,674511.8621203004,872752.9222346859
27,793952.1167008184,700539.1483031857,900491.6369749936
28,784004.8064933595,689923.8910950032,889419.9991270722
29,796634.5909808141,702821.6216810164,901600.33999832
30,837308.5286766386,742460.0695895738,944219.9541642555
31,883438.2840641635,781889.6708268103,996511.7074774225
32,910946.4179068018,809020.609329578,1027386.6609513252
33,891164.972922629,800337.247448527,994402.2952407057
34,863902.6410210636,779804.4551848962,956076.9372451358
35,885111.960176681,799472.0445684908,979779.4122334676
36,945546.9751211324,855654.4408550108,1046806.1762925225
37,1006575.0486318178,901965.6199406032,1123813.2568816533
38,996804.8955366078,891953.0183906772,1116784.1743660471
39,912196.6167062039,821557.7923025851,1013959.830626497
40,875344.2965925513,789904.9694237706,972837.6143692979
41,956789.4963484826,857856.2664152986,1067358.879765275
42,1023313.3447678472,918574.9990350837,1139564.0441744362
43,1108894.6164501805,1003351.7988462195,1228169.299321356
44,1205830.7921091942,1101012.3191376554,1319508.1776400616
45,1303691.7349873127,1210587.246182415,1404756.2816800945
46,1366471.5395126655,1278083.4487704532,1463049.424762848
47,1441284.63758142,1352171.7102133718,1540778.6629562387
48,1653871.6326924954,1530172.384544778,1786764.4533265147


==> Data/day/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_varianceh_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,2083040.9151167513,1933031.8773586857,2224539.788741734
2,1869449.7566339634,1743245.1218944066,1997330.8058452213
3,1635961.7823487804,1510316.182867569,1759894.4109623649
4,1449123.7910631546,1331661.7060676473,1563132.4029522745
5,1301397.897908113,1198134.593638941,1408577.106220945
6,1206384.819958801,1104968.4987011806,1308104.0896023177
7,1114202.36906082,1015943.0758021259,1217886.8026247465
8,1002533.3541625374,909854.582282354,1096465.5374889397
9,923263.1917451019,837489.7215089973,1013295.0975312623
10,823796.7458579342,748170.9568383464,904087.3909323758
11,740965.8682822289,672024.8800828523,810064.0813663731
12,640502.2692469376,582978.5360177872,698414.1149752056
13,590822.8482118924,535694.4646673432,644957.7179124976
14,537199.2615878957,485811.7684131434,588187.8397248152
15,474801.32881391316,429947.57311620837,519882.4660784637
16,365027.94646380894,333875.5668915038,397414.1652043232
17,290962.6358658833,265971.8426198492,316510.37620456784
18,216355.39238432472,199215.819373775,232343.54791918886
19,183680.27153890135,169006.01423415038,197841.53197862138
20,154646.73326068386,141230.15202916763,168497.64521218347
21,129802.6963815731,118548.93671350983,141444.12019679727
22,111846.73491097972,102380.34579217141,122112.21499435639
23,114911.5893354932,105691.40470365419,123984.71487866531
24,115954.94262164828,106031.97952131885,125929.99086180492
25,103981.14822298884,94428.92983729462,113484.65213309963
26,101505.85832535029,91647.08459226706,112343.61744353647
27,122497.74641331166,108739.50235966667,136579.69154738108
28,147309.05272328408,130776.37207546011,164891.78263265998
29,182625.2656810048,162250.68705544365,202732.1347923909
30,213803.6677180694,192907.6959854278,236881.79964429955
31,243807.46871574628,220357.30822319153,267473.6772080851
32,265222.9992547746,241038.94205054716,289972.2928008315
33,288673.7291219757,264531.61522696196,313403.9933920242
34,317154.12910385226,289945.3417358362,342840.8040991291
35,339331.3743359144,309998.89531575807,366853.1028538543
36,373681.509790986,343077.282489113,403346.84579019423
37,405489.77723753295,375584.1705784358,435287.81640464946
38,446590.7074634889,415677.9464351193,478701.7816430078
39,488356.04942731495,455177.6428232448,521495.38959270855
40,531132.1812206714,494579.3313185806,568110.2980785007
41,571103.3784182903,532822.7524797374,609581.9604380107
42,584973.8663630934,545844.087092643,623373.9540602982
43,607106.8742464628,570202.1801625455,645866.1756862774
44,608965.944147397,575825.0049086951,645720.4989507552
45,613882.8026874769,580017.0214671051,648416.413834784
46,611590.9565272498,577857.0642004113,644658.4251161066
47,613973.166878997,579122.0672065035,647595.0616314076
48,631954.1936527757,596977.6476545887,666744.4270892985


==> Data/day/linear/error/linear_rounds_econ_standard_biash_day.txt <==
horizon,mean,low_0.95,high_0.95
1,-430.3086662679904,-519.3503096263439,-337.4929488811615
2,-534.8880619218764,-630.9007718119269,-431.7725293213419
3,-662.8003986491208,-765.4029804072684,-559.6090525206271
4,-731.7159662946486,-835.6899068129817,-625.5401509246992
5,-769.7667094761409,-877.6427685939533,-664.5797854899434
6,-803.1320734464387,-911.4471383395122,-696.5275755310009
7,-827.36438374317,-938.7322389945209,-718.7292524077542
8,-914.1440959829107,-1026.0403205272119,-807.3394171328637
9,-967.7840212641298,-1082.8885131759657,-859.6783467733536
10,-1040.1396840522857,-1152.7513569645068,-931.8937971900125
11,-1115.5939352071166,-1229.5856259116233,-1009.4563953181703
12,-1193.1880383996497,-1304.7076285888859,-1083.5513902855732
13,-1290.7047684488505,-1404.0059539957904,-1176.1579077937338
14,-1394.7190072657986,-1509.5836997408398,-1277.9416271018479
15,-1503.6243192338081,-1618.0775655655864,-1383.4719507847174
16,-1573.5491819001543,-1688.1880387544184,-1452.2744853576162
17,-1604.245256148555,-1716.604417948024,-1480.4871794733863
18,-1637.9077049720013,-1750.0562857868147,-1513.8130993699826
19,-1638.0089133663446,-1752.4486144982618,-1512.1375904775844
20,-1692.9073522125332,-1807.9083054904374,-1565.8417484302327
21,-1714.6389684249364,-1824.87074701498,-1593.0284489811315
22,-1746.2089680080437,-1864.3851448378032,-1626.8590807038042
23,-1788.983654961329,-1901.9801100477794,-1670.8561851541424
24,-1847.9771308334957,-1962.1623628443099,-1724.3855102390978
25,-1908.7548275684126,-2024.7468941469504,-1778.6013672719537
26,-2007.6358608264698,-2123.3318189312868,-1884.966289023953
27,-2091.3226084754683,-2205.421006892826,-1971.8051790675252
28,-2136.125054609311,-2248.5410113587445,-2012.9798207199442
29,-2165.6947231364707,-2278.9982051331795,-2042.4661011901687
30,-2162.4597302640877,-2276.8260867069976,-2040.891443127318
31,-2165.9896077838885,-2280.5649510008293,-2042.0401129535744
32,-2222.309526394173,-2336.4012508800793,-2093.11325456388
33,-2244.2671887255533,-2356.9651405266964,-2115.6367764846136
34,-2282.584773829185,-2393.113422629356,-2157.412495349998
35,-2327.9789597181984,-2436.750809369762,-2202.7189855479696
36,-2399.3147553877657,-2515.626984665145,-2277.912704506715
37,7467.836557778125,3910.7294315319077,11248.142723782048
38,16625.27922604605,11928.827197148417,21745.13633691338
39,26765.94571979114,20720.532816525923,32940.33872264023
40,36512.137560102754,29729.512429177037,43320.646508166596
41,46265.86441525362,38824.11263434923,53759.27588337578
42,55712.713150966505,47663.198856734685,63819.08340261062
43,65748.30022909825,56841.44020071448,74196.09745218576
44,75737.53433978932,66637.80147221718,85005.36030904282
45,85458.56829783834,75510.64136050525,95642.87966760821
46,95819.5985193418,85300.84239526959,106023.3089491366
47,105893.31982907365,94879.492260795,116509.29172692611
48,116237.48526999589,104895.19769109513,127329.89885469158


==> Data/day/linear/error/linear_rounds_econ_standard_biash_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,-1383.728712151008,-1777.2347016526976,-1006.0491988506728
2,-2138.3348841325533,-2565.0850587919495,-1719.234759505044
3,-2737.5896667127577,-3224.685662575523,-2288.475804454709
4,-2972.9200379000017,-3446.064758380883,-2519.546987768499
5,-2997.1534122010125,-3468.2053038758186,-2545.209788708074
6,-3065.682016660402,-3536.1356877265193,-2614.566504035255
7,-3178.8032677181204,-3644.4834415184646,-2731.780080494978
8,-3389.5249997479923,-3854.0045746308515,-2943.3834869295592
9,-3755.761904938258,-4232.833818213096,-3343.069557902685
10,-4049.7641106687897,-4503.952392575505,-3652.1740974748404
11,-4338.483036750337,-4739.525564253393,-3964.3618831376075
12,-4702.786669131213,-5072.345291593947,-4352.477659471462
13,-5161.082820505713,-5528.499079706377,-4816.913529270114
14,-5598.709338479865,-5961.951765880879,-5251.159731610734
15,-5778.056437201345,-6142.227448842259,-5411.62726946312
16,-5768.1060579530285,-6129.288846291964,-5405.176261442986
17,-5761.1843625255,-6120.02756812919,-5394.33702644297
18,-5776.821391615772,-6139.086646929558,-5409.455440436245
19,-5827.5033169050375,-6196.493558213113,-5464.759521174503
20,-5862.642102710734,-6229.133104026862,-5496.606530402703
21,-5871.698960847656,-6228.574797734923,-5517.8225518960035
22,-5873.656448688588,-6225.3267287499975,-5525.507646921144
23,-5906.8700398261735,-6258.124725033542,-5557.342891510064
24,-5988.694646672485,-6349.328130285216,-5634.7508110738445
25,-6059.714675763421,-6428.736433741643,-5689.831006417788
26,-6088.768940852006,-6463.752803632525,-5722.226369890937
27,-6075.665158182552,-6436.775726459709,-5711.420542852326
28,-6045.431840920478,-6401.26790431211,-5686.929622348967
29,-6064.078297427852,-6425.524107214796,-5705.570579337246
30,-6106.049697619804,-6476.203405285212,-5738.585024387556
31,-6149.665295867791,-6521.889414505014,-5783.991909051987
32,-6178.585514155039,-6547.453307072126,-5813.892372793594
33,-6179.19579353255,-6535.965206300322,-5819.402408590638
34,-6169.139617119793,-6522.729478733197,-5811.435582726483
35,-6182.057285166787,-6544.123117827208,-5821.28642453859
36,-6218.848503986908,-6584.615673607377,-5848.968932709702
37,-6248.48250988826,-6627.975919991642,-5870.19643514262
38,-6227.856057538587,-6608.152189865803,-5850.551001434579
39,-6154.299738044976,-6527.276555763417,-5782.37230479866
40,-6119.473175607381,-6488.294906770146,-5749.939300595647
41,-6135.864476845302,-6506.467196325508,-5766.217744404333
42,-6165.48794181644,-6534.507355964774,-5793.19832503356
43,-6225.491414926513,-6598.63765083055,-5855.692842667781
44,-6309.457981824837,-6685.9092289765285,-5943.851178741611
45,-6395.310053635242,-6773.59792147653,-6026.694023615808
46,-6439.536239757716,-6811.583510847338,-6083.367271476522
47,-6474.665362151345,-6843.690105914434,-6114.908447349002
48,-6547.575458627186,-6933.849448481559,-6166.461754924496


==> Data/day/linear/error/linear_rounds_econ_standard_biash_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,-57.42787457136093,-369.1289176267205,245.32837355934365
2,89.51273431307564,-197.6184161170175,362.4837646820543
3,-59.55151995201676,-340.5683809219505,208.71718638492246
4,-103.96014466982217,-356.8657460305955,135.21948752046333
5,-150.56090462162302,-394.0745622951751,96.03903570120663
6,-128.56445734476623,-354.18522363964826,100.41120259181177
7,32.31044117942434,-200.436973426506,256.0287402794672
8,-104.64013732983298,-333.6019585311896,115.24184392050616
9,-264.92298884157077,-479.5989322512661,-48.59342868307991
10,-447.6610704878201,-648.6916462453772,-233.46306854743747
11,-638.6373886044191,-842.7286373736719,-418.34233850392854
12,-765.7670984306087,-969.0178203233411,-538.5337258424581
13,-792.877911882338,-997.7430447996417,-561.2913935427895
14,-821.0064885493682,-1025.6091261703175,-588.4536651411514
15,-858.8605579703167,-1062.4402116621395,-624.1261695400768
16,-912.9794336091134,-1118.4524364480908,-681.7846341939925
17,-1019.8627064493694,-1221.1231453643159,-789.266867040072
18,-1086.5565085047401,-1293.0382100227725,-859.0208552914447
19,-1164.8907619189526,-1380.8926169945503,-937.3015177641005
20,-1220.0861446173096,-1434.6691397267796,-989.2953240573609
21,-1269.3230156102093,-1485.4735837887204,-1040.9220635382521
22,-1325.541142401645,-1538.9327873224086,-1101.7248743169469
23,-1397.8049697632139,-1609.6740819854422,-1180.4705599362385
24,-1461.0578729180402,-1669.0780468214964,-1240.3047483196744
25,-1526.6635399386234,-1740.8752660701336,-1303.4057025136647
26,-1580.1746335551993,-1791.3889343032836,-1357.7507160701302
27,-1637.4370146588412,-1844.36294971312,-1415.300223779587
28,-1675.0003386779674,-1878.9593429781485,-1458.0314641712403
29,-1706.3572775398975,-1912.2993743670368,-1486.5151868488022
30,-1723.0789377506428,-1930.7686499681427,-1501.1697803642833
31,-1749.5727393848892,-1960.7115369626786,-1526.5240919581227
32,-1779.6385265011008,-1997.1196382878222,-1559.6685184654098
33,-1814.452149274328,-2028.1354705054705,-1597.8702129098415
34,-1841.4531217488213,-2054.276477818768,-1623.7766013706585
35,-1863.7274951074744,-2079.3468413888954,-1649.209454608385
36,-1898.9295893194974,-2114.9959318351616,-1680.3290176138491
37,-1946.696842476329,-2159.9489146129513,-1723.8071442850503
38,-1988.8460700655796,-2204.8688575227825,-1762.4049340027195
39,-2037.2071235092974,-2253.409042017321,-1812.7979705236633
40,-2071.8683569244176,-2289.2012069171356,-1851.6735584061976
41,-2107.084653123686,-2326.217457418038,-1885.5242768989256
42,-2116.1456872863473,-2336.916782436276,-1892.072853820601
43,-2126.8870250648533,-2347.2725300227944,-1902.5593802459127
44,-2124.3440868140347,-2340.3936664617745,-1902.2309853415354
45,-2117.835792313668,-2332.913021102001,-1898.0238350637392
46,-2107.6875627987306,-2316.0250145765035,-1888.4415958196732
47,-2099.8062047850703,-2307.111651288718,-1880.995038356109
48,-2103.8626823497357,-2311.3274409016526,-1883.4853138615517


==> Data/day/linear/error/linear_rounds_econ_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,3.6320515843160366,3.511241198283909,3.7589044120702177
2,3.8299740637975526,3.690157509600477,3.9764069216163906
3,3.986616354808625,3.832161119284666,4.144669462501889
4,4.071504073350699,3.9129229042349434,4.228669562471208
5,4.122556726489146,3.9643614205360644,4.2863796366430895
6,4.177338661358504,4.0188086029889485,4.341152042971853
7,4.321049243336892,4.157182922234626,4.491284768833876
8,4.420777702615429,4.262873374536522,4.598194885392462
9,4.450209751908448,4.298838963874399,4.620231448733113
10,4.508335822098025,4.3515181959335765,4.678797547874806
11,4.552877430973735,4.393419465614957,4.724269491702509
12,4.656784127206882,4.496707773061337,4.832001730668397
13,4.870608250578961,4.702893542789037,5.050381028597135
14,5.024860596961697,4.849339959790071,5.203014576703409
15,5.17545446059092,4.993707337124309,5.359123332308974
16,5.254938049180113,5.073210233991129,5.4388622531984945
17,5.270635147309877,5.092990856995889,5.452247658195963
18,5.319415034726208,5.142233824310869,5.501405542976634
19,5.374567390996735,5.19877712708186,5.554498554070128
20,5.418825020142044,5.239319786040915,5.600843465853119
21,5.411434655029251,5.229198482518066,5.595704684426518
22,5.418125802466652,5.2374131310888075,5.6035671372065705
23,5.436835091249261,5.257978956572542,5.619284802239039
24,5.518975071541793,5.330461877226656,5.70078426139131
25,5.66076652870646,5.470169917246498,5.839297537844966
26,5.748368922396415,5.553109185550916,5.929654802765704
27,5.823644161640111,5.631212116680722,6.008335438490281
28,5.8694931293020804,5.675229271807888,6.050941040776819
29,5.90119543722331,5.7025467230110785,6.082618952782577
30,5.894075147731231,5.694753189083034,6.079020790750692
31,5.934102018022966,5.739691185509341,6.127311098965347
32,5.982029551887726,5.78036896700165,6.177071376828337
33,5.97857685013668,5.778617006690665,6.169641193587378
34,6.008037954619229,5.8103247855463955,6.193439442327501
35,6.066811785580527,5.865229650638286,6.252003222834817
36,6.169985223422317,5.969698314147274,6.361586081551548
37,21.253432143449338,15.763005999383012,26.859268163641982
38,35.997465078864785,28.706947149691633,43.77742998394444
39,54.63133042009605,44.69588407304106,64.80341538662647
40,75.88083136089847,63.545854916570306,88.01122136531853
41,99.43661077071188,84.54524657671277,114.4700214863147
42,121.24697881151303,104.70828660064998,137.9218981137506
43,144.0579066509537,126.09651759710289,161.97921043225918
44,168.07797689295722,148.30899943691745,188.35898701324254
45,190.2424968527224,169.0854978867057,211.78286317206982
46,212.0936104154962,188.92352935218483,233.3209539303158
47,230.64280152359171,207.4941800536396,252.6056245452272
48,247.99378087560584,224.42656465813528,270.96801550695636


==> Data/day/linear/error/linear_rounds_econ_standard_mapeh_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,5.114319622536388,4.525136274678013,5.659387849765786
2,6.615292283688159,5.874012706683758,7.343583186273426
3,7.9122360751155325,7.034108921532196,8.769881956859095
4,8.380661628317863,7.485796848385661,9.218805291180713
5,8.339680017219518,7.452094295784605,9.179005112660859
6,8.426308777965719,7.523156668427011,9.267190291983496
7,8.624965396902914,7.731228493709193,9.463592755717949
8,8.943966181797848,8.069559046196055,9.77343318619012
9,9.377533613613204,8.526255350465904,10.16163745018568
10,9.539803850499672,8.752525914090967,10.294607661122974
11,9.590926102294627,8.812231859290785,10.351025030588687
12,10.037357598196946,9.27912566906079,10.781887509620496
13,10.90573630230062,10.178698599801274,11.654035345664939
14,11.749562569850283,11.024709776212674,12.518582431011454
15,12.06648297368184,11.322663378164822,12.835330680059952
16,12.03051738083362,11.282852376837848,12.79131694259203
17,12.008300584960327,11.260161682978588,12.773495013965565
18,12.045443996081149,11.294645166618626,12.822602355388591
19,12.151177097891061,11.407961495568191,12.936018888775655
20,12.214322635401455,11.475978998028397,12.996500571044688
21,12.187299775813253,11.45147259784153,12.956071019932141
22,12.141540995825862,11.40631139455463,12.89542528531595
23,12.180610784586944,11.448376797548383,12.925089944965345
24,12.35431903606182,11.60753646188824,13.11278572577033
25,12.535365074647057,11.76903110623614,13.320437415358587
26,12.613197221547031,11.84638917042985,13.40359972655358
27,12.578569429707219,11.824638583331906,13.36138699306808
28,12.496456199613517,11.748922080757156,13.269551704006288
29,12.530475671269627,11.770725135870821,13.299648635737974
30,12.624459363727622,11.858664051995785,13.414304041373166
31,12.722639798129373,11.966473758977962,13.517756776049731
32,12.77117600693997,12.019409537779,13.562744792778041
33,12.745039451722173,11.99628198580864,13.526958410141885
34,12.705119191205382,11.952145954016915,13.484840211382004
35,12.733755627543728,11.972443286361568,13.521460106558605
36,12.840626040629804,12.063378995350917,13.644264679346362
37,12.951299729510987,12.154741662820959,13.767958141531542
38,12.939406476972003,12.154079599856008,13.755455968148281
39,12.7805192549212,12.015581737561932,13.578821742721779
40,12.693392077026548,11.935415253299546,13.487788381665498
41,12.711841714902532,11.948487783422227,13.497942132073087
42,12.763708854858251,11.995461430812304,13.568118544840646
43,12.879234259484285,12.1080000589216,13.675058573620309
44,13.049722969377203,12.270505157224578,13.85511034141507
45,13.209747923529074,12.408456185802192,14.029195034293434
46,13.271462808172027,12.486138193076826,14.085503279376205
47,13.338551184390065,12.530675464173742,14.166692396531886
48,13.529365843953755,12.68712991302303,14.385197728769002


==> Data/day/linear/error/linear_rounds_econ_standard_mapeh_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,3.741982847553897,3.424535205839401,4.082157181479428
2,3.595580073271197,3.3132322699818526,3.9109513478590614
3,3.452906059706468,3.1627134623984774,3.7640997338341653
4,3.357363864440181,3.09429494432366,3.6507958064184485
5,3.4621638934152084,3.174456404178819,3.7537191006618977
6,3.3464727180629157,3.08806889976995,3.6226942947452545
7,3.481184331050506,3.222870924626088,3.733879161115921
8,3.5820900894873344,3.3230676415273486,3.8333619578350793
9,3.686424744000006,3.437907780786816,3.9409716038331353
10,3.850872218152121,3.604007435977953,4.114162642125001
11,4.024709675170457,3.7616646997035597,4.296105359010844
12,4.17520596484067,3.8974174917466007,4.442058532691192
13,4.258285203105762,3.975414232921507,4.527461364348543
14,4.285212620997629,4.000812094405441,4.553080906572438
15,4.279283120362016,3.9984270128831776,4.550741016963556
16,4.248803174256749,3.9697993543486034,4.51946127465257
17,4.314126844538353,4.037879680835629,4.591100329851353
18,4.437402949401988,4.1408631010882,4.725188825323135
19,4.6096770712443975,4.29460604738276,4.911925298302612
20,4.692563816538784,4.381569303552919,4.990599562412815
21,4.696599387430102,4.375671069851902,4.992424936999437
22,4.652927264325697,4.339328795371271,4.9451579853115195
23,4.648535624713729,4.3403017481330055,4.946244172234184
24,4.684537180168573,4.370218701697514,4.987036201148841
25,4.801611234808548,4.474433788170055,5.109165708750647
26,4.852399534631341,4.526261577693013,5.160582478096567
27,4.905910377920664,4.581360259950273,5.2138445284988855
28,4.943541289912548,4.620430360288197,5.250912957332712
29,4.979583249001495,4.6484552072821055,5.290001275917272
30,5.017633644848027,4.684143758413451,5.330910385438519
31,5.06040241698176,4.727984748933808,5.3733408661913655
32,5.081377962234879,4.744802594971109,5.39776180124485
33,5.091991959568205,4.746728007711233,5.4129661465738685
34,5.08507018507762,4.73224112952853,5.406243596408868
35,5.1092563019821124,4.76187372655675,5.426183946338058
36,5.169991097139198,4.820309642484494,5.484500797711742
37,5.288199165620523,4.939379235275388,5.606847687076043
38,5.353200575741919,4.999936787288562,5.678152813373676
39,5.3919971949134196,5.036741921025529,5.716972708982396
40,5.42970108400159,5.071243745205953,5.753354161751992
41,5.471713301462921,5.111729407905023,5.798335154374252
42,5.509459616999972,5.15033507118713,5.836415873277041
43,5.5360787129814915,5.171165069503521,5.867105067303082
44,5.499651710114148,5.137585116846514,5.833423370714631
45,5.452546340202252,5.095209588248157,5.7842335673023815
46,5.3993380402708615,5.046202899845128,5.7289024636810355
47,5.388692869613042,5.044353651206691,5.713139978291374
48,5.427325077080879,5.076383063163023,5.746411832313613


==> Data/day/linear/error/linear_rounds_econ_standard_mapessh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,0.1311818892337709,0.1147611343330896,0.1477009867264816
2,0.08597692258994058,0.07152487845522722,0.10010769523055632
3,0.0489675090245505,0.034071339706189516,0.06445070394468452
4,0.03567845021299207,0.018738887153033963,0.051287677976773534
5,0.033059554757105425,0.015602745376268393,0.04849315261798425
6,0.015979721320391185,0.00020523262637778305,0.031826842788166276
7,-0.016015091150477424,-0.03266724989245655,0.0004002139729158939
8,-0.026849268953936363,-0.045440990771848135,-0.009529427256610368
9,-0.031189955678257247,-0.05074673466065779,-0.012863262872837762
10,-0.01585663597339969,-0.03522870523128886,0.0028961507699414085
11,0.000618678156387591,-0.019013933506400914,0.018804752059691197
12,-0.004627840210071332,-0.023487172060114934,0.013511423123522173
13,-0.02599182625829926,-0.04618078546757124,-0.0069386289750260465
14,-0.04436841164551937,-0.06632258591645147,-0.023771018238615667
15,-0.05400199651271192,-0.07652084942372553,-0.031413392689092566
16,-0.04867075997039248,-0.0716594654508166,-0.02547423228371853
17,-0.03496458016687095,-0.05718456237702662,-0.013090115015274014
18,-0.03541675940112044,-0.05813104776916313,-0.013276259729943016
19,-0.04414139713072827,-0.06753885074170259,-0.020679640724392833
20,-0.03676774616591743,-0.061481674484971105,-0.012984516432681096
21,-0.023635849649176786,-0.04863897235243441,0.00015936715766408756
22,-0.005242761256300647,-0.02943480850887303,0.018659112011274664
23,0.0048102777349780515,-0.01915725542553004,0.02826153258806378
24,0.0077575220066187535,-0.01608513415020918,0.031805700744540345
25,0.0006381605905422897,-0.023629696318274405,0.024385035290702455
26,-0.0017432953909217455,-0.026782728077420766,0.022382495796021785
27,0.003307566204515238,-0.021555173353275368,0.02737221065509244
28,0.008456656720442594,-0.014780493019523883,0.0320964350678936
29,0.010544085865069231,-0.013034325465939902,0.0343058890983534
30,0.011946259091246586,-0.011559733638388275,0.035537125739947696
31,0.006819108924225931,-0.01729717951641445,0.030360161387759314
32,0.007001285873326081,-0.016242630491999022,0.03025395484321218
33,0.010963515353723802,-0.012094387800872951,0.0339597996107006
34,0.017388102670732607,-0.0055756832872742796,0.040285668311739485
35,0.019409841526527725,-0.002787992943130483,0.04189493501712451
36,0.01605140544932234,-0.006429710145020501,0.03829042120417162
37,-2.3524931486531644,-3.2482816481006767,-1.4945281253053637
38,-4.615287868302509,-5.892883118765413,-3.4839222262921234
39,-7.427380414854479,-9.045818265133038,-5.873344702362024
40,-10.568169188998612,-12.472926672105052,-8.708766253258972
41,-13.998886375718515,-16.23556665030518,-11.813875328440202
42,-17.35637340053115,-19.871969146571267,-14.834424882212064
43,-20.834190941901362,-23.61263949095222,-18.107544984311076
44,-24.31891510926591,-27.5703430056234,-21.42649088930866
45,-27.548173574588905,-31.10084658567933,-24.42131695592957
46,-30.619775891227917,-34.124222154786615,-27.252337011322936
47,-33.06703158071311,-36.62076607024212,-29.67782818649834
48,-35.13789225344137,-38.768127539166784,-31.78573834134055


==> Data/day/linear/error/linear_rounds_econ_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,2475.9687341469958,2380.377195182566,2575.6692409120683
2,2626.885612530392,2523.4708285984193,2737.3779107761256
3,2739.246120104012,2627.105857149288,2859.5955773933324
4,2782.2927152922116,2672.1281424788576,2900.6944138772374
5,2796.9135787382124,2686.13366660062,2916.031044841817
6,2828.2231548841914,2714.0934749327203,2947.0154225927017
7,2897.74863918113,2785.535660693499,3013.58535926095
8,2951.612423931501,2840.9843550500773,3066.0002871727584
9,2982.4043483283326,2872.448988433413,3094.5530144333493
10,3008.7223700294126,2897.712754863823,3124.2633249289083
11,3024.8074076184807,2912.710079414426,3137.8911154331254
12,3095.130488143985,2986.7708990177284,3210.1369773288097
13,3231.1657895508297,3120.4404172379636,3349.7881037164
14,3333.127952666026,3220.466758039916,3451.3490181314146
15,3417.5157921313967,3307.338153035786,3532.152348913105
16,3448.63291078818,3339.013123555929,3564.132449965979
17,3449.779732946407,3339.2003667709955,3561.6985417880232
18,3471.0792412806827,3361.9060063440297,3583.5776211598313
19,3501.525451689122,3388.8942648654406,3615.2318960678717
20,3521.6251311847777,3411.0992320022538,3634.353052450597
21,3514.0316992788325,3404.118526531771,3626.2988056534923
22,3510.694146394862,3402.7922532120256,3619.348645556973
23,3522.212262632368,3410.084553341126,3632.2508056867855
24,3575.212534218446,3460.8243204762666,3687.5227986280847
25,3647.0042343525693,3533.842809917903,3758.9596742036774
26,3679.7448307038467,3567.9338975220885,3789.103067232081
27,3702.356174333322,3590.894942882683,3807.387742009446
28,3711.553227545229,3597.955160640205,3814.4131682217626
29,3724.6159885563607,3608.999884805235,3828.623285631875
30,3727.6532290031537,3613.9736472889495,3831.140584035196
31,3752.073696746633,3640.0685534577697,3858.108434126729
32,3771.9419779745494,3657.610978451876,3879.725928292759
33,3767.952603623958,3654.137363481061,3872.590360023486
34,3771.665833647264,3658.459441431313,3878.1492850130167
35,3796.248486045725,3683.464729777011,3901.0825073813166
36,3853.354719500132,3740.2166346119902,3961.1583216290283
37,90100.27472242778,72308.95022311175,106201.22565560207
38,126140.11531414262,109696.12415540808,142307.5701509769
39,156579.4273976506,139958.09677833194,172509.710035121
40,180792.13716656147,164563.04865188384,196042.89270126162
41,201817.23367958987,186045.6858124241,216974.14353130673
42,220207.14147407332,204546.932718734,235120.86182110128
43,238596.04117593548,222550.80617274152,253015.94032428318
44,255577.1904209676,240334.56252260116,270278.54349901166
45,271201.39678213303,255684.69224086317,286415.7307607848
46,287293.5974157868,271603.0428898855,302026.35226618004
47,302035.1242737773,286438.4519372349,316667.392187782
48,316648.95104065625,301205.90767486097,331068.47984833416


==> Data/day/linear/error/linear_rounds_econ_standard_rmseh_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,3657.932103810029,3230.606101955807,4090.87422740038
2,4447.853571708669,4013.728567814071,4860.9436354188
3,5023.155535949975,4599.000415620782,5468.560796968288
4,5153.25525131442,4740.766081779454,5573.497888659751
5,5130.909355355617,4725.288507619058,5551.089942460174
6,5166.389314291301,4750.936308062159,5584.884413207603
7,5232.302854050522,4820.311165665206,5644.9609311575605
8,5329.636851000711,4938.0038621313815,5731.8292026664985
9,5523.985615359361,5156.301506400214,5891.597539228301
10,5590.367607138177,5227.306633420361,5964.49728247607
11,5589.624285565982,5235.328006131355,5972.574297364223
12,5743.832149780004,5391.864285185593,6106.659802888717
13,6113.198562267098,5773.71482946757,6438.8802018074975
14,6497.104360680094,6173.181953776451,6826.354343363828
15,6624.6629910743995,6308.246161783262,6947.849096697805
16,6603.695868742686,6288.161951422178,6925.841379898168
17,6593.3009304359575,6276.031257883213,6917.647280189006
18,6619.226114754334,6296.273901798544,6945.115284442438
19,6676.186917829721,6356.642841202313,6999.1919305251395
20,6706.34507027436,6386.530855326914,7031.981267995483
21,6681.611795281843,6368.925901928223,7005.368519451363
22,6651.396186288264,6346.646842606812,6973.425769015616
23,6677.057825219973,6372.490057905573,6997.1035506389
24,6780.790475720072,6466.99157785244,7108.370628649512
25,6876.921713925827,6553.176396159365,7203.948037080861
26,6909.625041388549,6590.963754388583,7240.124562878139
27,6884.786520710762,6564.443606165253,7212.737675598017
28,6838.013789967079,6517.491410843727,7163.756062476603
29,6856.107122369127,6536.485458342103,7181.583430415234
30,6903.716477123511,6584.252417164901,7227.865869889901
31,6953.0096211601085,6635.958995359655,7279.076974333378
32,6976.971502759745,6658.118251899751,7302.532120409045
33,6957.152557253768,6638.768675713013,7279.925925924974
34,6932.107331311548,6618.36800181029,7254.445618230895
35,6955.259349378531,6635.031746680902,7279.971301680571
36,7021.230705708971,6696.087899849422,7351.921481333294
37,7085.447431123923,6759.488315383777,7420.582345089785
38,7072.419597545328,6744.318365217004,7407.448299951575
39,6979.435084574248,6658.297603984179,7309.2141120192555
40,6932.832524614805,6614.463902075618,7258.034354517993
41,6943.375917116571,6631.090953466052,7270.481929309373
42,6973.199025891916,6657.498080842565,7301.7836640631795
43,7038.977691830409,6717.464209386496,7367.6744042426235
44,7128.892790318969,6803.662124879698,7465.531044844987
45,7196.712134810655,6880.8754271960015,7534.034517425489
46,7216.603979454352,6899.934069109451,7551.137055286486
47,7252.011585749293,6936.267572952522,7587.191831651647
48,7379.204383419269,7050.277542302251,7719.121592407598


==> Data/day/linear/error/linear_rounds_econ_standard_rmseh_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,2339.243555031798,2173.109841369492,2521.632147717189
2,2290.5650174966204,2142.252543583209,2462.3574763396628
3,2238.3995397780773,2084.0527191470783,2405.4268251288463
4,2171.2435589548245,2023.3000147371185,2329.4845554979643
5,2203.349528653743,2045.6655847773839,2366.175972149886
6,2140.175247913813,1987.229624371713,2300.0395148875755
7,2177.8010762220015,2033.6381550956078,2324.8454970061016
8,2197.474065841183,2059.319452785509,2341.2779667114864
9,2225.3018142704223,2093.8066308309612,2363.130356735761
10,2303.618541591829,2171.6126518009664,2442.709971392695
11,2404.745116911462,2270.431670738404,2548.2301835090616
12,2567.947579247132,2398.783601667495,2737.8166762148758
13,2604.676535130545,2436.0404029200545,2774.645664212413
14,2618.8231585335006,2451.2363994968696,2788.9155741081554
15,2620.418230577749,2450.68718665927,2790.9847619468596
16,2611.0348752680966,2439.9809411576334,2782.5298386684476
17,2634.088132929105,2462.470531756113,2802.6601173318745
18,2688.276481671233,2514.5175241391257,2854.8233097116104
19,2773.6083829490194,2599.9919671474518,2943.0097079191746
20,2818.3115468538786,2646.3221000955987,2981.287339213685
21,2822.5280693233367,2651.2953578027095,2987.420197825005
22,2805.6748756551865,2630.113729072812,2977.089808643659
23,2802.9182765032733,2623.445247600267,2972.829072512428
24,2820.365056211215,2643.694605768546,2989.935492875657
25,2878.2089836558853,2698.0796125888146,3047.0574388079176
26,2902.5814453916164,2724.6426601558446,3072.47284438348
27,2922.6200169375866,2749.004644109678,3090.8178637700316
28,2937.185174981652,2763.1332810014383,3108.1646547309
29,2960.1179427267657,2782.111307006732,3131.9386169927657
30,2986.4493951727363,2803.6096066672867,3158.6362755585074
31,3016.704633480137,2837.6158357919867,3188.610895925994
32,3036.813668944116,2854.626880883945,3211.479241217501
33,3049.1434043942313,2863.1229837169676,3223.747041740498
34,3043.3790012505306,2853.189044211556,3218.2970989587493
35,3048.5265637656,2857.727285379707,3223.608138542507
36,3071.7461483123207,2884.2044076026323,3244.402141769101
37,3127.1759430951392,2940.922323375782,3298.9454613333223
38,3160.331291543421,2972.6678338219817,3331.811075026268
39,3182.1945254240727,2993.260007021676,3354.7936570390175
40,3202.8576906169574,3012.1203829410038,3375.327599247206
41,3230.3854715631405,3037.617123476082,3405.8708585276454
42,3253.934849414999,3064.269013158061,3429.534791497057
43,3273.1710558934906,3083.3657206252415,3450.161505367052
44,3263.2195779164203,3068.705504560397,3442.3591722659144
45,3240.280372577659,3045.652978297856,3418.4898855793544
46,3208.67661095797,3015.869774077561,3389.0164438841425
47,3189.1508564871165,2995.1755213847437,3366.2521699128856
48,3197.2887355658627,3003.35662898236,3372.2068550438444


==> Data/day/linear/error/linear_rounds_econ_standard_rmsessh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,0.11536078400600944,0.0974861080535133,0.13446940356518253
2,0.06339886689307003,0.04961814232387971,0.07767239881719946
3,0.020897912789888576,0.004537401411856418,0.03793574926993789
4,0.00874213409497807,-0.00855578535922965,0.025873682128843018
5,0.008766811279042814,-0.007681074146406845,0.025181610536223493
6,-0.006485336848168323,-0.022382239738337972,0.008721036627546934
7,-0.031218475793889696,-0.04614579786473932,-0.015664723766168172
8,-0.04372269105439842,-0.060184745710157764,-0.02743511870968923
9,-0.05197190280205952,-0.0686642024343106,-0.034660167372529214
10,-0.0382333639285518,-0.056273708501299737,-0.020736718770587328
11,-0.014337808197983465,-0.03210179473294777,0.003783052676806543
12,-0.016618358764096,-0.03465525848010976,0.0007918754241394915
13,-0.03488652302177438,-0.05456004444819465,-0.015526696920543575
14,-0.05734918446390018,-0.07915574584402939,-0.03636641468168593
15,-0.06345251325524123,-0.08712662244887663,-0.040862233670686185
16,-0.057344365987911615,-0.08121358193640006,-0.03489503397552643
17,-0.04866805938409176,-0.07135432824619443,-0.026107383202192747
18,-0.04994604038127759,-0.0731890601956539,-0.026960075096136706
19,-0.05853980034332574,-0.08229194878475478,-0.035299310084990064
20,-0.05538088549313987,-0.07900324903813336,-0.0316136368910936
21,-0.04480990912155301,-0.06813993825967463,-0.02207363646842338
22,-0.027852219921037757,-0.05091814348435651,-0.004216079846778868
23,-0.01843768486108147,-0.04118278152995154,0.00530883773425108
24,-0.016229310180589696,-0.03931974861769351,0.007447606238758159
25,-0.021939405872812186,-0.04561437567574074,0.001380293233542163
26,-0.023457432985450208,-0.047551337422972725,3.8514583563341e-05
27,-0.015092909829104138,-0.038131459777098954,0.007814240684382167
28,-0.007772787696842851,-0.030898528001988633,0.015101750253335527
29,-0.006979498933722534,-0.029407540846113477,0.01603805880470189
30,-0.009083359298335378,-0.032351756086815814,0.01369928532721357
31,-0.015581874818680968,-0.03857169607398453,0.007438238374259921
32,-0.01756560082209155,-0.04060553447567869,0.005255641622392814
33,-0.014700327193561121,-0.03764892241996096,0.00801360367657395
34,-0.0091559794351489,-0.031366514879719386,0.013136503541594803
35,-0.005872181535095187,-0.028174793926434,0.01665727291102435
36,-0.0078070482949347325,-0.030045561482894827,0.013380346701261089
37,-22.33645644849686,-26.529468131179385,-17.817876816036097
38,-31.41802976988373,-35.671622176488654,-27.257964378675254
39,-38.91600799329517,-43.09734889189186,-34.57552309985124
40,-44.82608499554352,-48.95223665024932,-40.57728344959236
41,-49.81570213903968,-53.9412040417214,-45.72894506048273
42,-54.598741891026,-58.701760009072025,-50.33884875063848
43,-59.28748816534882,-63.484531144443245,-55.19269477454113
44,-63.47550182904203,-67.86014715581885,-59.3835685792124
45,-67.25482342748245,-71.71700116594101,-63.19331421847828
46,-70.98164626130526,-75.42764004616882,-66.94890909656374
47,-73.98733671293805,-78.24976500699925,-70.21009440286088
48,-76.6846412301289,-80.85225516170222,-73.00736012506685


==> Data/day/linear/error/linear_rounds_econ_standard_varianceh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,3005143.17810246,2714327.932320487,3288169.018056789
2,2335352.1680408823,2129955.1356074545,2538870.5440845443
3,1855382.783400494,1691117.8488395526,2013523.8658820288
4,1638132.4673364565,1485991.531479773,1792548.1785731872
5,1527739.065309146,1386397.8149014218,1677912.9701000645
6,1393762.8499889444,1259230.3904021366,1533028.9122855384
7,1215680.0773721337,1097796.5366509194,1340465.3436007104
8,1018529.8353017042,918808.7848852093,1124224.0797757627
9,871226.6619333359,778485.1836746677,964685.1806514455
10,775385.5574946927,684217.7739623942,869809.9733995254
11,687079.49695629,603236.3027151913,779097.4798534515
12,562073.7436370486,489547.1979252988,638861.6063093124
13,393171.60693316464,344865.29560501495,441463.52976496215
14,254255.48745498233,225243.14692931392,280489.0913086964
15,178991.44845045372,164783.38657194446,193352.00513431767
16,147116.9639261522,136473.7574034005,157979.60616704533
17,133324.3527210697,124138.87663867217,142828.86828776854
18,124251.70411794113,116179.2975958972,132657.7254006502
19,127696.38388939037,119321.63020934569,136582.259188361
20,129011.51216241797,120414.94285111853,138310.8307729752
21,126735.16576604678,118474.90187559917,135371.8923234612
22,124599.00616495108,116931.80398034239,133164.4813485554
23,131563.65843341712,123018.80478998626,140652.68565710538
24,147341.90734500907,135081.58830365492,160164.23650407235
25,168077.58220459617,151909.07819921654,185306.77260627705
26,186283.01287340675,168599.9239322566,205377.97629783239
27,193582.06193525807,175571.48465531855,212694.6072162766
28,195904.9343507838,178468.51432454234,213974.1908671054
29,201512.475378631,184900.81779483095,218615.0993333389
30,209980.47912890563,193231.8925018306,227260.62375391426
31,223781.5002776059,204967.49290023922,242006.23786112087
32,232872.41206199658,213915.3151184549,251884.13739862028
33,235857.67362340583,216832.23518613787,255256.5448209309
34,237111.83048640366,218942.2974073927,255431.79003057498
35,240465.63769530324,221962.25247228393,259372.5837968772
36,257208.76374011987,237773.35909014742,277827.9521937645
37,5352818.867366402,3508081.1897977926,7269687.42369011
38,3738924.801181456,2549276.3753708634,4953440.939839572
39,3688435.766726773,2707260.681249471,4693038.527463308
40,3911601.177208963,3230385.4742663787,4610754.101890406
41,9678950.314026231,7663771.956716166,11779732.30749979
42,16003856.987503141,13031429.808511846,19155288.3462475
43,14385492.632748736,12213793.135073321,16686425.182926092
44,13590997.38933112,11574095.662728043,15691370.633613542
45,11992358.678519318,10144756.828527428,13770011.79390774
46,18495926.948352627,15199425.929953357,21978833.541459132
47,22227868.411585234,18428159.963424906,26349490.286385395
48,37611439.40352073,31265096.988080025,43705111.13149174


==> Data/day/linear/error/linear_rounds_econ_standard_varianceh_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,17719420.01752156,16600689.699894715,19002858.52513396
2,12415074.147527466,11689978.40675273,13203455.278539944
3,9211391.807309773,8548939.10223023,9917823.321969511
4,8312497.122585945,7568328.144530263,9098266.487306617
5,8084979.698147331,7333736.412022207,8853477.958025273
6,7691605.979964567,6980310.111735759,8420139.624105075
7,7019501.695359491,6399004.111449937,7663116.461723667
8,5843983.3972549485,5280348.487955801,6425138.046190646
9,4724205.703124351,4193178.382686664,5310803.317409106
10,4034354.213675253,3472660.912315701,4666057.567022388
11,3319131.4572720034,2764453.382988691,3919073.009946503
12,2318916.2404007358,1859915.9414264904,2838669.66958888
13,1072971.1259484047,830870.313892302,1355930.2753731867
14,390254.5282258422,321606.62377113063,474364.3786778437
15,298243.3706475009,262955.1507377496,337023.6424695
16,295090.12809013174,262844.94923053496,331295.956676457
17,304210.35818857665,267957.75190620805,344253.9360116961
18,327402.6007562809,285521.1932241177,375596.1084022458
19,383533.37295754184,334520.07663396135,436203.207883994
20,425030.12898912036,373168.15464462864,482464.0136604803
21,444681.13282469247,398702.61530669854,490661.024030036
22,462417.3741635508,421565.27760730474,502676.59005425294
23,523823.18686366786,479522.81203886226,568525.960611041
24,670087.249532345,591108.8036057154,754048.5052697128
25,773846.1699694153,678500.6411746453,878635.7616837792
26,814253.5661064199,709179.0414771219,930517.1461057696
27,803479.1876883018,704921.1215972963,917023.9920577273
28,755067.0731974437,666712.2011020152,854187.8655328178
29,750680.6936520984,663687.2333223567,846998.3637965489
30,794579.1896264128,707687.3706948882,891742.3605811488
31,862422.20453102,766424.2786949804,969463.0133802426
32,917445.2866132784,821241.0513341274,1029192.4265302041
33,917375.6479965125,826030.8862146926,1017852.5687029079
34,889384.2206324479,803957.8667196214,981183.6766033056
35,902501.5963661855,816111.4882257151,996013.9880822446
36,961362.3618466688,865937.6014070689,1070289.0230736043
37,1018101.2019968237,906369.9751163811,1143322.6918033375
38,978977.0376030729,867115.7679795251,1105227.5390154498
39,849447.5280151014,757036.522773788,953698.7484321541
40,772264.5625724525,693992.0703184314,862416.0819851119
41,811454.6185507925,724906.0631785147,909374.6749415733
42,859824.5136699916,767979.4737458883,961690.4427070823
43,955845.6396301698,861891.1958336242,1060667.0041624657
44,1081095.2445256952,982571.5043841642,1183439.143045119
45,1217348.602261611,1130878.8157067662,1308675.8897474713
46,1285608.6368532367,1208987.2695705027,1372188.073081717
47,1360788.2518943048,1280892.2621904176,1448425.4878849613
48,1604848.7862789906,1482754.5410680983,1730406.9766082093


==> Data/day/linear/error/linear_rounds_econ_standard_varianceh_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,1990288.1750260536,1847008.5580278223,2125461.9785302985
2,1785533.5540420318,1664587.8097253381,1909467.9986189136
3,1565865.079207543,1444464.5340798867,1687796.3600821737
4,1388850.6685307147,1277188.7372303628,1498977.1753793864
5,1248696.940030636,1148900.542380419,1349474.367053868
6,1161777.9039927188,1062918.3351028983,1259757.0587463747
7,1077335.172865718,982019.4375676576,1177066.6811094142
8,974250.8137534523,883050.3750721797,1066162.8920887755
9,899378.3385916444,816724.191918034,987755.6200703711
10,806128.7687134217,730894.7279980562,884920.6330782073
11,729123.08578709,660346.3005353665,797077.7297392313
12,633656.7631163619,577324.0720225055,691825.2436108665
13,592578.1994110323,537237.2330376216,646459.0338149515
14,545211.2169455313,494207.49397745344,596940.599542003
15,485433.783332868,440144.0444411675,530410.2048758682
16,379509.79514935706,346757.69395489607,413400.71039998706
17,303479.62939882337,279046.29782982584,328996.75647010776
18,227934.56582782863,210668.6369772053,244400.21082810976
19,191937.5288322712,177246.36261258126,206900.0299784495
20,160115.96440378632,146916.82486018116,173471.2533487804
21,131065.52922377491,120561.78758904187,141627.56197924857
22,112918.99916020283,104240.14579031084,122382.95157339903
23,118707.59406105966,109379.7727134695,127933.55575371411
24,121837.60467667088,111669.50279529719,132074.1655917993
25,108622.39656503308,99522.45521905688,117875.23812288974
26,106440.29358841352,96459.87214227128,117211.74456603889
27,130882.91652985566,116271.27276183786,145937.13496551992
28,162360.45796133808,144333.69711182636,181104.79402072792
29,205755.6410390583,182596.5402962338,229282.25637868454
30,235426.19326395588,211138.9134159342,261215.9381315394
31,261103.99975824854,234286.376456479,287642.193836783
32,279329.29572564765,252117.5115298637,306792.1261247777
33,298683.64604789397,274032.57780368073,324541.4333980131
34,322577.78292402154,295247.8490114708,348574.704901612
35,337936.5528606442,308872.6500724481,365620.9340993813
36,371280.9601993381,341203.4399472543,401108.4190687574
37,399307.3536510308,369664.51539777836,428760.9613140304
38,441999.1259789527,410495.4643676918,474966.8190033118
39,488753.2865902445,454318.39667885256,523626.80172237457
40,537174.1234875234,499417.99085220986,576344.4522486855
41,574204.2707688133,533093.7329173997,615775.4298233737
42,581163.9532590513,540018.2918741954,621855.6451404608
43,593319.1027554905,554603.8871792532,634326.0828249868
44,581702.1951426564,547375.5854138916,618717.4834635896
45,566047.5752824098,533322.0329649557,600603.2650161928
46,541528.337205603,511244.6269138409,570752.5595176743
47,523133.65581990936,493313.8437493104,552193.0321578388
48,531451.779370851,500265.5077805806,563519.1822875706


==> Data/day/linear/error/linear_rounds_no_econ_standard_biash_day.txt <==
horizon,mean,low_0.95,high_0.95
1,-1013.3075474805956,-1110.1413550353361,-913.8006027509837
2,-1043.304938517713,-1146.118462152829,-945.1686635322529
3,-1105.2656700284913,-1207.1498764320208,-1003.9853423730186
4,-1131.0575001962761,-1233.4299675540178,-1032.5699054255545
5,-1141.0766233359702,-1245.296095493939,-1042.0460243720117
6,-1130.6942883952422,-1233.2520504547397,-1033.1596577088296
7,-1115.8865732386528,-1217.1970034540223,-1017.0313708754688
8,-1160.8902025907084,-1262.5706031976108,-1062.0781358808417
9,-1170.3253037712116,-1271.4834417724558,-1070.2851024955914
10,-1225.7616574252013,-1326.1009614464647,-1121.955703673197
11,-1307.6016847565895,-1410.7408167593846,-1202.5379695134995
12,-1373.1086280134036,-1476.7194586970743,-1269.8399079071787
13,-1435.7896660146687,-1546.4247372855539,-1328.1197005892602
14,-1495.0704632101415,-1604.937755361461,-1385.9782315255038
15,-1576.8498049568611,-1682.8932989091488,-1465.5464828498266
16,-1638.8595443364063,-1750.1222766804585,-1525.571512374047
17,-1676.0592509072321,-1785.6516333646382,-1561.538408442147
18,-1697.5681419155364,-1805.6883230864476,-1583.116348150082
19,-1702.1184635799016,-1810.0819530721394,-1588.5883646078794
20,-1753.007295474685,-1859.4297901784985,-1643.53936208957
21,-1778.3466190210283,-1885.5030616191875,-1666.9680133791396
22,-1823.4147145550255,-1936.036145970618,-1712.8438087130592
23,-1880.3668540020328,-1992.0870713149575,-1768.765928095966
24,-1957.9508621620755,-2067.705859017537,-1843.1782865365435
25,-2026.3753993513128,-2138.2664588494627,-1914.1897714443319
26,-2145.0820627744733,-2256.5077054176345,-2033.1184368556767
27,-2226.5492851547187,-2339.198227168075,-2112.9975485073905
28,-2267.202218133724,-2379.8478744557124,-2154.789989313825
29,-2286.9785596160546,-2398.653358160475,-2174.221661021716
30,-2286.6563882395803,-2394.04227376956,-2175.1421517635135
31,-2282.8665740077686,-2395.06985846931,-2170.697069661317
32,-2317.231623566853,-2426.7739657593165,-2200.963559562349
33,-2327.6991527324967,-2438.484330919899,-2214.7714951430507
34,-2364.554803553165,-2475.32066542443,-2250.0613659160035
35,-2406.8206771949185,-2519.8151002114478,-2291.4396261085362
36,-2480.2459248737523,-2592.628185195718,-2367.7677492998155
37,-2554.987559502283,-2663.9583312316377,-2437.6668506919364
38,-2608.7819227576524,-2717.881285600804,-2491.015136741025
39,-2703.686451279312,-2810.948444206876,-2584.493400645435
40,-2777.922067568257,-2885.756944736268,-2665.9811824664416
41,-2811.257726094716,-2920.205909493988,-2699.4081224942524
42,-2800.6080584066403,-2907.4731645508346,-2689.8571718332078
43,-2782.569185102914,-2886.7400538367265,-2669.102293071925
44,-2815.9106286953715,-2921.4559717991756,-2700.5621344433152
45,-2828.9673258617213,-2934.685467970129,-2711.773014600779
46,-2855.0506234351333,-2960.2282904192434,-2742.256347069188
47,-2889.7891635871797,-2995.803086241948,-2773.71775998893
48,-2964.5850217068783,-3069.338863706521,-2848.6306128152382


==> Data/day/linear/error/linear_rounds_no_econ_standard_biash_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,-3213.5989948221522,-3590.125846442972,-2851.739424328872
2,-3267.581514696645,-3652.6437897734922,-2905.2245206208418
3,-3290.2111428543612,-3673.0498868875848,-2928.4481200083756
4,-3293.3408214328915,-3676.0115214010057,-2931.2005516946188
5,-3295.428417236915,-3678.081345050338,-2933.7189723490014
6,-3287.476712296982,-3671.3693114093976,-2924.5070724664497
7,-3283.7317311463157,-3668.0364412332247,-2921.2506289429625
8,-3274.4107829761792,-3654.5073829110725,-2910.4956791443024
9,-3271.670406064768,-3650.891415662717,-2910.883961275177
10,-3268.619386623831,-3649.666760721443,-2901.507404026854
11,-3294.7155306983236,-3673.3898268540315,-2929.664803607385
12,-3337.3722188942943,-3714.4523398993365,-2972.381008758398
13,-3394.643376348659,-3776.533962575516,-3030.42528198827
14,-3434.653643185575,-3812.5634079446445,-3070.990826401022
15,-3446.261958084226,-3820.823513901005,-3083.187371577194
16,-3446.661472817119,-3821.0632783808787,-3083.411164286925
17,-3448.363413829198,-3823.06728084734,-3082.730647315451
18,-3447.050486064769,-3824.0874465016786,-3080.6387705033626
19,-3447.3549072154365,-3825.113965880875,-3082.3263512751787
20,-3442.905348397317,-3819.6367331963334,-3078.450501317123
21,-3443.9907148798634,-3820.7189019379457,-3080.0316232634314
22,-3442.246374869463,-3819.8475012164695,-3077.432984161081
23,-3442.459260062759,-3818.2899511325772,-3077.5673891526935
24,-3452.064538596307,-3828.265862751706,-3086.6312597483316
25,-3471.0326598342294,-3847.7482778355957,-3106.313338397658
26,-3479.713214086246,-3856.0367912332486,-3115.2434283053767
27,-3476.035633764768,-3851.7398594379433,-3111.6021733641023
28,-3475.688695793621,-3850.529905394323,-3113.0181190520225
29,-3482.9985876617484,-3859.3284629866016,-3120.4100258976578
30,-3483.3576099476527,-3859.807299228215,-3121.257149496683
31,-3484.1291118644335,-3860.767139890964,-3121.2125107047336
32,-3476.6188969201403,-3851.908099219824,-3114.2306048909772
33,-3477.443331259061,-3851.5657888842575,-3115.6667933221856
34,-3476.9819468208075,-3851.637988297007,-3115.0059816946687
35,-3479.5424306711398,-3854.16788428694,-3116.86461110739
36,-3477.7152775550335,-3853.6342972651287,-3112.159718372525
37,-3490.1386444533587,-3875.3461657466723,-3123.6034674077546
38,-3491.8574588201336,-3877.0470514178155,-3118.794343288627
39,-3482.5214772456366,-3867.2990844127794,-3106.2487187835945
40,-3482.857308924836,-3867.148154278552,-3107.290383229904
41,-3487.4568575140966,-3871.6922485990185,-3112.165555427887
42,-3488.427783377182,-3872.5344898574126,-3113.2015416694994
43,-3488.3945460151017,-3872.674673951372,-3112.304799421182
44,-3482.759228895303,-3868.7108292030453,-3104.754086434601
45,-3487.080460500007,-3874.4064817198273,-3109.4152774412646
46,-3489.5267006540294,-3878.011334328886,-3111.512070453058
47,-3491.7652999483275,-3878.739946963113,-3116.5734100587615
48,-3498.594524917116,-3886.430034261729,-3125.5865129278905


==> Data/day/linear/error/linear_rounds_no_econ_standard_biash_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,-916.57939949137,-1211.2432994600067,-631.2027263791083
2,-818.3172202098069,-1089.6460919243714,-547.251919871689
3,-965.5810544654828,-1228.9953799617115,-723.090195044995
4,-1063.5091617683904,-1307.460519296111,-841.304313131622
5,-1169.97115181527,-1403.3060462322026,-924.356451915578
6,-1185.7741258267808,-1404.9556176041367,-964.9327203613351
7,-1038.6203036585969,-1257.573462849586,-819.31405350427
8,-1186.832919367337,-1405.0721790579328,-976.8995107893415
9,-1364.1423087150058,-1586.3085372164066,-1150.7649430389504
10,-1621.784082404409,-1835.7040954450738,-1406.4425190138252
11,-1924.7068558079818,-2155.77045126125,-1684.833110687995
12,-2092.085886876327,-2322.956353324233,-1851.0521200000067
13,-2123.3516918508262,-2353.9111705737732,-1882.9996408879829
14,-2146.624411765765,-2379.111615573777,-1907.4278466484586
15,-2161.4283742925413,-2392.519792695818,-1922.5457436839786
16,-2165.6913883502793,-2395.048196930788,-1926.4235412158496
17,-2167.342627214214,-2396.392175541901,-1928.3235338114798
18,-2152.9627267657647,-2382.216582222226,-1912.825917686709
19,-2147.5610616278746,-2376.226207058294,-1908.2985098952695
20,-2137.1257727752354,-2367.2153930009135,-1898.4030179235028
21,-2133.898404327876,-2363.8620951411704,-1895.2130144945406
22,-2135.0693636165856,-2365.4062077322465,-1894.6854908561086
23,-2163.0045879072914,-2392.099370018221,-1924.4587003916265
24,-2212.9589734198607,-2440.7237993169438,-1973.6219173315142
25,-2278.8505627612117,-2504.6229131785235,-2040.3784253096615
26,-2315.970861424413,-2540.8635903369855,-2076.7040396448156
27,-2330.9987383868906,-2557.065686470868,-2090.5879273861624
28,-2340.3673953346147,-2566.2536287522926,-2098.63700732241
29,-2344.1925433449956,-2570.929822996396,-2103.4596712158527
30,-2339.835878407475,-2566.712062682165,-2099.8331839480925
31,-2338.3473523945436,-2567.6716735974574,-2098.195132377056
32,-2332.9831178071117,-2560.96095279603,-2094.150143214943
33,-2330.0519350051036,-2557.7420664025617,-2089.5753371357087
34,-2330.907911689806,-2557.239273060122,-2090.4724509016446
35,-2337.4395833052918,-2563.7200635564786,-2096.6096889754162
36,-2357.096314246637,-2583.9557527003785,-2116.12576983607
37,-2379.572453956114,-2609.675821748646,-2136.335217313303
38,-2389.827108316038,-2619.250969849741,-2145.97746466303
39,-2398.8653366316985,-2627.0543172267903,-2154.2246784790573
40,-2402.5555313120267,-2629.9458492714184,-2157.9619202732288
41,-2405.4675233581142,-2633.295387969042,-2160.632254508202
42,-2402.245992555742,-2628.9804741985567,-2158.402835414398
43,-2401.401041735708,-2628.489620323319,-2157.8982897495503
44,-2401.2114211531975,-2628.2904062978255,-2156.5872173724997
45,-2404.1136958398993,-2631.5354575683173,-2159.777604216764
46,-2403.3097464504613,-2630.1519996721377,-2159.198732554647
47,-2407.334609971957,-2634.8739265710415,-2163.433343551917
48,-2416.8658720562903,-2644.4254898588406,-2174.669704016399


==> Data/day/linear/error/linear_rounds_no_econ_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,4.180728948586739,4.03554954655194,4.330258365548227
2,4.19034009681821,4.044196652732442,4.342954878358134
3,4.191897991150285,4.044673999171727,4.341894510080198
4,4.222152229965823,4.072611501244932,4.370911017574367
5,4.263513223434732,4.117768444308982,4.4099295741576
6,4.245173726723499,4.09679577353117,4.3964053986397875
7,4.252969218441717,4.105163849258348,4.403336985689842
8,4.305240402768431,4.158123361045336,4.4592276712516785
9,4.315687655099433,4.165851565018567,4.464616929230667
10,4.438089048957417,4.279840818458199,4.5952979862741925
11,4.555855329696085,4.393965622151671,4.7149265779646745
12,4.6354959023945765,4.471618676079551,4.796605736099458
13,4.747401136164461,4.579487132911312,4.919756285411807
14,4.811588159544533,4.6450751729093325,4.979500382181589
15,4.910527026455894,4.7447136889681,5.078111218319892
16,5.011306660976397,4.848563217639192,5.176259724182942
17,5.092830965536878,4.923931438737118,5.260671768851074
18,5.137728528872042,4.973514283854094,5.308731388263873
19,5.147637739174756,4.980474104811865,5.322138735932299
20,5.226956533641888,5.055869953829342,5.4017213238107225
21,5.2867939595273175,5.120894925631037,5.4656430967048015
22,5.3902084684091065,5.215679279963401,5.573375015941733
23,5.463449119882572,5.286204958004755,5.649419725378358
24,5.56245679154548,5.387194039666929,5.753820612665018
25,5.6647244130258185,5.487111630176915,5.854514358188589
26,5.738721804842494,5.5530353473049505,5.925937788869571
27,5.843345200696768,5.652966307609041,6.031007572810908
28,5.919932257386752,5.732493508878995,6.111330116795121
29,5.964446102163551,5.7759690202247524,6.156165852919699
30,5.965689409671967,5.779021828423753,6.151622539608593
31,5.9752047082364115,5.788268822339329,6.171562206934337
32,6.024552700851819,5.8429701860855054,6.209976878623225
33,6.045184219230167,5.8596649578863,6.231219523930929
34,6.1146798083646,5.929749548046427,6.305136287560427
35,6.187224931865367,6.006572774834983,6.383500211222095
36,6.270966198336674,6.084777081174019,6.463642904302556
37,6.340901093827624,6.156916080481206,6.534962520724647
38,6.412027585499094,6.228047941582586,6.607524601474132
39,6.483713608160112,6.2931307997521815,6.676128601705212
40,6.560215569986332,6.36677797942207,6.754463509670794
41,6.630297729729092,6.437311357829532,6.822546366401461
42,6.6060661854178395,6.416879615998765,6.795157697777104
43,6.599031716645156,6.405411988518283,6.786727960282562
44,6.6397505992229995,6.445445077234915,6.831770085511701
45,6.665169028714083,6.475457182787052,6.851565579233613
46,6.708813073611033,6.520433824746083,6.89837969081103
47,6.771281643371012,6.577839086930259,6.964877520695856
48,6.86334693618463,6.664802469246442,7.056551869242633


==> Data/day/linear/error/linear_rounds_no_econ_standard_mapeh_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,7.709036236466214,6.996583134711705,8.441077764735844
2,7.814744359431853,7.096322256166744,8.561989173976615
3,7.850009198300324,7.133346773997365,8.594891569275463
4,7.85628554151279,7.139760500890851,8.600500078102908
5,7.857841017019867,7.1409473314999925,8.600038808841214
6,7.84749418083598,7.127586464933825,8.590456844015751
7,7.835686382916216,7.115928774157483,8.578620819271077
8,7.819286419470733,7.100191399585553,8.562211777630269
9,7.819146422303094,7.098773602878488,8.564006724641812
10,7.820463979676744,7.096993951670054,8.56619963269959
11,7.828164103893807,7.101616145160761,8.565160413336491
12,7.890752100684645,7.164825825272089,8.62059670362531
13,7.99190245161355,7.257662206428087,8.7219768183397
14,8.06295256174875,7.328700969785243,8.788355595542814
15,8.077315180987252,7.342084306671308,8.803698911152862
16,8.077074178421135,7.341774120779263,8.804239163638735
17,8.07972514805528,7.3468590616264144,8.809476232791098
18,8.078515822506565,7.346686049346991,8.807940501703229
19,8.076009742173763,7.3429322739318605,8.804085830869111
20,8.067690675024556,7.335291418971795,8.797453772579756
21,8.070747223540144,7.339197312396713,8.800302212575879
22,8.065347133123321,7.333222894078104,8.795492369403014
23,8.056474059925868,7.3226240775072515,8.784988344110227
24,8.079107928054306,7.3437759657042365,8.80858241096106
25,8.134919638760486,7.391867013472077,8.87296632000402
26,8.151131788601658,7.409065211767866,8.886067813590028
27,8.138582117536455,7.399406296717416,8.86780373427259
28,8.136400356290308,7.3976875981723635,8.866181237035898
29,8.149127421883248,7.411044915489822,8.878510188713188
30,8.151700596668464,7.412777287893103,8.881608916189325
31,8.153398578871643,7.413758996854844,8.882323650668596
32,8.136646713496889,7.401256150182175,8.863542159226919
33,8.135436260831137,7.400143259754115,8.862846766434746
34,8.136798427431152,7.402804125426144,8.866328593826676
35,8.139123647986201,7.4038574774186126,8.866822424614082
36,8.15439756018356,7.4133528379918365,8.886150787551191
37,8.204650527092175,7.459475543973569,8.94091725151611
38,8.224561377086786,7.4746811092832735,8.963658325679907
39,8.207718515102645,7.456870005922226,8.94495467512789
40,8.209319621609183,7.456722315764806,8.945743088755663
41,8.217617737516123,7.46603399203394,8.952506459091332
42,8.221140323111344,7.47050528409053,8.958394167011477
43,8.220360220478046,7.468280286464157,8.957944005934193
44,8.207829525205383,7.45496332919761,8.946297336029557
45,8.214873821684215,7.462581910754627,8.954664071457268
46,8.219350601353138,7.468603834244872,8.960527676839906
47,8.211221055595553,7.45861641136804,8.948958391663991
48,8.226820735382871,7.474949792450497,8.965248104094272


==> Data/day/linear/error/linear_rounds_no_econ_standard_mapeh_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,3.8104122847071316,3.4326121407161314,4.22097693770053
2,3.5606745494479974,3.2021307539249113,3.938621012444005
3,3.5924737294537725,3.2465530643268496,3.946336095324675
4,3.66914951661845,3.3422364204993964,4.004103272303849
5,3.949497466194244,3.5964047106409005,4.301231948081129
6,3.8868553200736775,3.563018113272829,4.212932148455294
7,3.814092615923712,3.4970335027387565,4.118546378185762
8,4.077659653954068,3.7639686968081962,4.392294404326801
9,4.399544355186707,4.078257522125699,4.743607153698104
10,4.9171333959823995,4.582604259111661,5.2801025754750395
11,5.413305471584206,5.04576111334474,5.813536425293286
12,5.602004804862833,5.234389728176982,5.9953487814065864
13,5.6558334936625805,5.2842863466525545,6.049626420066008
14,5.682366152115379,5.310311607673438,6.076171128535103
15,5.693475109797675,5.32089657918367,6.089485787932081
16,5.691960504087637,5.317293273306481,6.0845644779640455
17,5.699600890463019,5.3266459351687026,6.092847401445623
18,5.675285178017658,5.304010232790138,6.075768111010675
19,5.665861847583431,5.291911307208199,6.064488140519584
20,5.653603866599066,5.2810893645314705,6.048137175227466
21,5.657305521101046,5.283690829793839,6.05435816788191
22,5.664066474193885,5.291908059281276,6.0613764596878985
23,5.689268594561584,5.315124762502386,6.084142296836817
24,5.745775945831195,5.374481514351969,6.141911328476528
25,5.860875033611009,5.4888059350621035,6.260074955693321
26,5.917094779496011,5.538015147089823,6.319980811734281
27,5.933073029487529,5.553380753216078,6.338343530558158
28,5.944610711124281,5.563049223904263,6.3511669596240345
29,5.94643704718683,5.562231233112602,6.35137242386246
30,5.936281804180519,5.552326405599603,6.33540095526822
31,5.9356234967445625,5.552077442170388,6.337401184447393
32,5.9237565165321815,5.54350175799054,6.325217947202489
33,5.919320346144171,5.541459020422051,6.320243570376594
34,5.921767263784013,5.544236822610474,6.323429916991554
35,5.93454384273108,5.554732425100488,6.334749476704001
36,5.959288336962317,5.577737674720141,6.360355150261367
37,6.019505906856597,5.632448343496431,6.419592039462843
38,6.035283165653994,5.647663671549477,6.4404210157832855
39,6.045334968435355,5.654772725713593,6.450447760137086
40,6.0492428055872836,5.660236364431796,6.456702361810388
41,6.051973611670102,5.663443232218185,6.457105353257305
42,6.044029447100689,5.654110280159346,6.449378989622706
43,6.0424208868930105,5.65367623726514,6.448426394997758
44,6.041551213893235,5.652661165025482,6.4474642376381155
45,6.044387849298521,5.6556174101502386,6.448788625739694
46,6.042997170860702,5.654423325728209,6.449079596278567
47,6.049624681787029,5.662769038994336,6.45480458025739
48,6.065925835159561,5.678485709012354,6.471457217649152


==> Data/day/linear/error/linear_rounds_no_econ_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,2798.9397694862732,2696.2624753505975,2899.181721177032
2,2804.6632425190014,2702.9449900031727,2909.9160098975567
3,2797.6518329582136,2696.312261066472,2901.1278441692307
4,2806.793622467323,2707.2380908974596,2909.7033805264746
5,2821.6086964326955,2721.504846266919,2925.0526299306225
6,2809.966776188204,2708.8873921301247,2916.1643836271455
7,2810.0246212911875,2708.672303513081,2916.9369649794744
8,2827.990208500979,2727.204985207517,2934.8343181364908
9,2835.106001190992,2735.464511485911,2938.6568799818374
10,2897.9835394842644,2799.8220495177748,3003.423023001844
11,2982.125662362919,2882.3265086128513,3091.754969756262
12,3044.626063211186,2940.4924762427295,3156.6177830991896
13,3122.3732897559516,3016.804990896451,3232.5883289668695
14,3152.5063201755297,3046.446242234436,3266.266898706609
15,3213.8082315417446,3106.9533649653067,3326.076652788307
16,3261.8078605551987,3156.076967910297,3371.029027393624
17,3289.8741325608094,3186.7387373114375,3399.1820675875024
18,3306.1538470504515,3200.0013017298916,3421.0745083234683
19,3308.0865037360763,3205.193834637015,3419.6352278718473
20,3337.0313415326846,3234.2883710645124,3449.9356542927435
21,3363.5172544226125,3262.211747308958,3474.907473974255
22,3415.7613007382174,3310.0143099770885,3529.3234083346015
23,3458.6400701350217,3355.6255834651556,3570.627686201956
24,3518.3125563789145,3413.7326650022633,3629.9022657116093
25,3568.9128482302044,3464.0848369631503,3680.067216481464
26,3595.619871595573,3488.8357867423124,3704.960881637319
27,3647.525998428053,3543.887786963762,3759.389636741243
28,3683.141618091678,3578.034025175599,3792.5461304824535
29,3699.004929100111,3594.6517233590507,3810.4114792655682
30,3694.2986235374224,3590.3727815938296,3803.984302777618
31,3694.7140974612344,3589.1828706947717,3805.0749638569405
32,3707.0307565200446,3602.410363938882,3815.2841541462
33,3713.560500989641,3609.4579861058346,3822.3794065079624
34,3737.6299623266596,3634.197486203566,3845.908132688631
35,3774.2638303360927,3670.909703301243,3883.7721242836687
36,3823.6788615142978,3719.897944417644,3932.200045829315
37,3861.541493019064,3758.4557088606434,3970.415429393932
38,3891.7200918666854,3786.749420596651,4000.277269384022
39,3923.3172822061824,3814.701909032038,4028.7804395359094
40,3945.7409555646673,3838.689618243058,4048.818064474072
41,3972.1394843596113,3864.6979467439496,4076.0492650632436
42,3961.3048664510575,3856.7442052802403,4061.765935610392
43,3958.3500282974646,3852.509698421906,4059.865442878314
44,3964.682268861804,3861.1131123590567,4068.076226219203
45,3974.0965432573507,3869.9896328449727,4078.061147756443
46,3991.9126337325592,3887.931789955559,4097.289077343954
47,4028.4681592957413,3920.156862325736,4132.619770170421
48,4076.683647298654,3969.4745907576944,4182.811274705635


==> Data/day/linear/error/linear_rounds_no_econ_standard_rmseh_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,4701.611651643741,4341.827792304237,5074.150037183152
2,4752.545673266735,4393.098775923915,5126.270222041091
3,4767.9380839300675,4407.981426501076,5142.890799475394
4,4770.3736234506605,4411.047392030618,5146.064703728462
5,4771.136983374966,4411.944528470902,5145.6117317395165
6,4766.769342211384,4407.171992441936,5141.34487062396
7,4762.3062594774865,4402.3385336797,5136.951775536085
8,4754.675570911774,4392.838819256052,5131.431574973722
9,4754.611311866479,4394.022368727905,5129.149242885396
10,4754.675052509021,4395.341610853392,5129.719305363387
11,4758.422775803315,4397.847133040964,5132.994819987189
12,4782.952181483731,4420.760789461551,5156.827978443233
13,4825.926479063555,4466.615856388635,5198.402668329884
14,4852.761090333401,4493.730867618889,5226.273657348215
15,4856.151935366401,4495.396616987335,5227.858558801177
16,4856.918880287678,4496.014801829529,5229.716206831335
17,4858.8307934625245,4498.512777326296,5231.863287843379
18,4859.191972582454,4500.005467637099,5231.634860294744
19,4859.041378603734,4501.519585970052,5232.704684930307
20,4855.640504720604,4497.340009017658,5230.490579454716
21,4856.662035913899,4499.715398843802,5231.822624480776
22,4854.194534451927,4496.225955116908,5228.548880595448
23,4850.826974650214,4493.5219693510635,5225.769809318423
24,4862.34504021987,4504.4223780227185,5237.014064107127
25,4887.982033608832,4528.337181211432,5262.938485071443
26,4885.894987799165,4525.526078081788,5255.5111780452835
27,4877.110772019476,4518.332269592321,5243.844939965464
28,4875.518283810348,4517.446298869791,5243.114808542947
29,4882.103462315783,4524.502620490335,5251.20583194014
30,4882.653342598712,4524.584334863679,5251.199053980072
31,4882.265142860012,4524.9478757243705,5251.8878584973245
32,4873.431209611247,4518.048446112138,5243.672787311683
33,4872.992376524288,4518.801023139834,5242.560352333278
34,4873.3764871643925,4519.703088158482,5243.0009283990485
35,4875.298278266968,4519.115003066713,5245.4440293545595
36,4886.180639052973,4527.528873719695,5258.096405141245
37,4915.106515119588,4552.632220619357,5289.104569896279
38,4925.244579855413,4564.570743667862,5297.711475608677
39,4913.9225832738375,4554.842084721497,5281.291002704291
40,4914.4314369250105,4554.068030864237,5280.170320575993
41,4918.0194009335555,4556.712189805691,5285.141725180198
42,4921.531599652476,4558.9129212212765,5290.624608809586
43,4922.304453258073,4560.6817259182235,5292.898779580018
44,4916.2641655175075,4555.228813527345,5287.773483982581
45,4920.457371244068,4559.779619909245,5291.682605185981
46,4921.5020906850605,4560.338497446526,5291.228582534376
47,4919.733917104968,4559.541552218439,5293.580352106506
48,4928.303175202633,4565.906807399219,5302.172640223075


==> Data/day/linear/error/linear_rounds_no_econ_standard_rmseh_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,2340.9303406773515,2143.7865730328717,2540.4562868730072
2,2244.1220357595553,2056.4283532804698,2433.879410887786
3,2289.0111077255274,2090.3321063791223,2487.970134643206
4,2318.6872013355737,2130.0515573539,2504.224606476402
5,2430.9586544563667,2252.866631434301,2615.9811008870306
6,2375.333322474085,2202.482813610971,2551.8837074590433
7,2321.9811278295697,2159.505638376757,2486.6155427324725
8,2430.6330187831536,2268.2502129415916,2589.6721118062555
9,2581.493157605053,2421.773522547431,2745.954891640395
10,2875.5561254060767,2708.3723696474435,3053.812324101775
11,3243.937180609831,3043.43419909532,3443.4283815482054
12,3438.9417360477028,3220.102258468124,3646.9802644482447
13,3461.877819654962,3242.6481080573544,3669.06960787821
14,3477.7947142513303,3257.6303745524156,3686.003717871746
15,3484.9293512991158,3264.8144525800167,3693.595907704493
16,3486.443115113888,3265.2172398065995,3694.5859477465688
17,3490.0065706590003,3268.259119554041,3697.846175862086
18,3479.5070227529527,3257.610982272805,3687.397732718061
19,3473.8428093754883,3251.262943471837,3681.3701317980244
20,3467.874114053468,3247.393617881835,3674.601415752103
21,3469.441451098641,3249.285129453583,3677.1625772610782
22,3472.610041057287,3252.7300732529593,3679.972730775944
23,3482.1269312045665,3258.615770138569,3688.9332787732787
24,3508.6706954572082,3283.5501609444364,3715.277796831084
25,3561.945882084402,3337.563704758633,3773.279578238369
26,3589.077904572507,3363.813019480305,3801.9846457983867
27,3599.056313064242,3372.575756872605,3813.0611860363283
28,3603.583931253817,3377.5892624957787,3818.4201861077795
29,3605.569497375551,3377.9714349607607,3820.739111147419
30,3601.2980208890153,3374.485652067688,3815.9123002015504
31,3598.5599154872966,3373.2592865394895,3811.4338734799685
32,3590.331245552364,3365.1375961971444,3802.5533283215777
33,3587.6413492488823,3362.975484003138,3798.56685360684
34,3587.852127872078,3363.679540473583,3798.7082253446097
35,3593.6625518015207,3368.038009315934,3804.638303937065
36,3606.1584409370416,3380.418476707954,3816.0929576848534
37,3635.5600006152695,3409.7592051994197,3845.70781772946
38,3646.1889452518785,3420.307881610432,3855.5341223192413
39,3653.7525859907746,3426.8281812228847,3863.8355998590673
40,3655.316020948227,3429.065002383833,3864.882446913815
41,3657.2462556898136,3430.4334656377314,3867.367974810523
42,3653.620057074864,3426.922396656596,3865.7035006233623
43,3651.577889330317,3424.6078361980235,3862.3578691072944
44,3651.1416873966095,3424.275483368231,3861.4179903065997
45,3652.4219849795318,3425.429199051971,3862.9121589215465
46,3651.509343995804,3424.8601183362016,3862.468809270565
47,3652.4067122058977,3424.663256451612,3863.3910212133865
48,3659.4885700878363,3432.69964313594,3868.4809474766025


==> Data/day/linear/error/linear_rounds_no_econ_standard_varianceh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,22919.169737155975,21212.512299645852,24743.61037419183
2,17236.41732749029,15899.457590594373,18669.594563602102
3,16780.20280423728,15473.391095697245,18300.04123094635
4,16699.512139308557,15344.101451142013,18302.26369346825
5,17279.578637014347,15936.817974299194,18861.397159837714
6,19152.233418998458,17762.57472445525,20746.257439923247
7,20202.600927954358,18737.49408084964,21975.69575743245
8,21460.53281047135,19914.241588900353,23317.798771950856
9,22289.759198559743,20728.50804892864,24200.010734528572
10,22168.35610339717,20587.566669492116,23995.655196993834
11,20123.225319813286,18672.014783341037,21835.9698461732
12,14894.014979975598,13712.986012677558,16082.92386646574
13,9901.061867948521,9109.37795814288,10792.027424815482
14,8198.781363623553,7467.041874520155,9026.026172258695
15,8101.8830834859045,7301.818092982078,8944.768884805882
16,8207.367877521323,7388.771952261817,9060.17082063006
17,8381.11094089804,7570.595329734514,9168.944554063397
18,9237.595075346298,8390.72509125213,10129.605847651172
19,9499.184141369398,8671.14162553602,10359.307160169503
20,10110.17248898569,9264.034985500552,11025.321637151921
21,10582.714388189694,9669.435908465935,11521.065424237295
22,10408.229188532277,9528.350919415638,11302.482530751413
23,8920.03678920075,8198.831006708986,9643.848325923625
24,6680.307247897839,6217.7302674818,7186.014766596561
25,6206.252011170631,5786.56181939176,6674.099608425406
26,6688.622230235734,6253.135931711045,7182.43680390594
27,6851.914356245103,6412.985169844788,7330.637099979354
28,7246.91373328931,6786.651787749221,7753.54250443491
29,7832.434584556779,7319.890621461214,8371.556850353913
30,7699.2633150391275,7169.60741473124,8297.689990954179
31,7607.510560810813,7047.763196379727,8252.774105232455
32,7424.813655811656,6921.4814143873755,7970.543449848053
33,7476.494709495335,6993.588624600782,7995.648935437847
34,7118.605066114455,6630.094270064254,7631.8123273200135
35,7556.4368647507235,7055.301164218065,8087.490456685908
36,10024.897739994523,9308.792309363978,10750.213645233316
37,14447.08302552361,13477.060221083122,15488.531038963069
38,16743.081686569694,15817.358591016071,17648.714794782078
39,18049.65589155642,17081.981255345625,19064.03692235238
40,18943.276721274164,17982.05369200048,20031.672279765433
41,19559.33577160353,18533.555142001078,20676.61130104575
42,18284.927218352062,17243.393215317737,19411.877196303685
43,18045.00917232492,16948.393180505314,19249.832705173743
44,17843.472881935337,16773.87709997986,18980.06948005731
45,17594.435246993573,16531.632223860724,18705.755472361958
46,17652.19003600412,16569.954993285468,18785.25128989976
47,20156.112898807092,18938.779623941507,21405.591620099025
48,26468.762780448684,24909.252191260202,28082.677479633276


==> Data/day/linear/error/linear_rounds_no_econ_standard_varianceh_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,74030.3752100768,63700.33045042622,84368.129458518
2,49526.79509744957,41703.491396517114,57787.69030466053
3,43265.3577025341,35790.57820992864,51701.46163121342
4,42610.23153896048,34692.81737623138,51425.62656288842
5,42249.16538362715,34197.90035453815,51183.97985913465
6,45065.10621001568,36681.8111097182,54621.758781297925
7,44995.84878670594,36668.94687708654,54439.416780462896
8,45641.951031793076,37347.29131554166,55055.860913789154
9,45319.25726967842,36669.74303988416,54854.30193426206
10,42907.14127507708,34400.26958941196,52203.99096971759
11,32661.680517226687,25475.582300271923,40851.3829855086
12,17571.06010885734,13476.276234504852,22477.509294832107
13,5238.82040481501,4432.971198926651,6013.195366516691
14,4067.0552076081653,3420.555261418158,4789.678114301621
15,3967.668942005945,3401.9378155903732,4614.900440664313
16,3824.098863564687,3256.913897281229,4444.574675622978
17,3721.650161381853,3194.0469040215107,4324.399854588507
18,3527.292209345637,2999.340617345764,4088.3824011825886
19,3529.5551547378345,2974.802590320861,4105.078639362929
20,3358.361047053724,2855.1417937976094,3894.4377201587026
21,3289.9300691599683,2815.605634758074,3834.6227000238973
22,2952.9841649692853,2535.25978976681,3387.887623564387
23,3731.9636017491275,3200.462765390153,4349.116383393164
24,4724.497059707187,3996.37954425884,5513.103206887132
25,6583.512389945311,5464.428634638826,7830.956258575621
26,7839.873800600351,6507.67055563076,9406.098788737614
27,7468.650714748748,6256.682591905526,8854.184454107706
28,7650.579792705202,6358.957206919042,9050.411950477954
29,8378.25114096028,6970.709755737367,9884.991816006062
30,8682.098320398678,7191.179336548577,10378.538094268368
31,9143.832098649567,7410.271267942383,11103.285761167048
32,8431.346650112046,6723.088824592404,10312.650394485723
33,8216.917699767155,6578.5722906134,10082.501565494196
34,7892.238958870409,6394.124928601327,9608.534114498161
35,8693.910801667267,7189.291269277633,10308.135415469113
36,8851.44919046357,7273.359285095672,10627.645105786869
37,12248.857434791025,10344.907627395854,14329.68363292529
38,13200.18849895886,11458.716464065783,14990.513358733768
39,11564.732991143319,9924.485533329953,13258.874659674486
40,12172.137052375905,10435.88361926532,14043.167816701909
41,13051.291448856657,11278.957901774977,14950.074019268763
42,13211.301459939219,11480.245676108494,15238.70141344511
43,13466.17267019085,11579.619993668663,15574.800494392031
44,13025.151056400615,11107.778825196123,15086.067280722094
45,14125.074693314044,12071.273968902322,16479.79683643386
46,14914.30229630251,12580.73978933573,17471.103284443256
47,15822.654080629702,13447.616522583272,18293.50961709432
48,20557.693770724363,17740.805454812074,23476.631042392546


==> Data/day/linear/error/linear_rounds_no_econ_standard_varianceh_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,31203.975740185022,27121.358389795278,35020.645723831614
2,27890.668287942386,24463.34057531542,31149.118626251424
3,37122.18784440947,31119.121874022454,43831.50791870941
4,40598.22356336565,35005.67359692921,46913.04778747169
5,45576.265699623815,39561.37435183495,51551.62471517516
6,49274.950250175745,43920.76171228738,55150.30432329003
7,53341.32399125954,48082.96577420934,58797.64708133531
8,57436.1438186804,51715.22943813632,63339.06893382434
9,58596.801318535945,53184.402951394506,64164.528597680226
10,56274.82554428987,51059.73659699444,61672.069442842614
11,50954.75726114646,45983.286746681166,56016.03812701033
12,39215.977973711946,35338.73421121907,43260.07183993043
13,29969.193613149204,26887.744752203947,33214.636638371805
14,25494.850752497772,22392.691191137397,28770.001246308304
15,24015.97829936254,20790.692129987365,27516.907908728004
16,22916.24359126928,19537.434335611495,26425.006710400467
17,21426.3924738754,18258.860833684485,24573.946515706775
18,23199.866527308623,19971.721639846804,26467.632292280345
19,23276.12634768834,20240.816487162912,26381.20564701161
20,24558.86028851338,21420.37009084458,27787.28185096285
21,24758.219583333164,21606.644176075344,28006.700670672442
22,23985.78654997001,20793.30290414053,27243.298319458703
23,17500.046383186833,15104.877418705877,20028.249282370864
24,9089.733771349953,7824.076928563389,10594.562594656189
25,7527.93704372884,5929.609101662328,9296.440211125979
26,10220.414779141658,8475.30933796607,12092.80598585138
27,12106.346369872866,10403.30301063413,13997.565353342765
28,13660.101010471726,11823.28399965813,15531.986964324731
29,14629.671387542396,12766.401215957943,16523.930658163645
30,14831.958508524987,12893.505871709094,17023.234874319438
31,15397.037178457726,13242.822850268902,17803.278385584617
32,13895.032345803575,11987.194182649355,16046.240551749066
33,13770.277151884375,11985.257391627065,15788.032177987649
34,14168.628264961588,12387.943776335314,16172.579371590173
35,15985.420882499802,14027.454945449426,18094.970921094766
36,21022.597429027614,18567.374125131697,23848.424383513648
37,27952.570154136327,24535.846077838803,31643.149158884764
38,28764.675105910253,25760.098212472032,31880.776988560163
39,31130.424547770115,28240.048919724566,34164.25482960126
40,32275.373554477275,29379.0912641114,35258.647062336386
41,33421.733606862406,30414.737475246347,36525.88155144589
42,32978.70973667251,29901.781777358025,36468.24929220118
43,33553.92481554932,30133.04286501568,37366.548545057856
44,33317.07360833199,30069.27260765822,36849.87453578593
45,33848.42032434647,30605.9977293273,37343.40755507841
46,34036.920724394644,30864.344922210126,37551.35566647683
47,36820.747270394844,33447.25979748721,40476.93870070979
48,43968.99749970282,39790.762151723364,48276.63721590901


==> Data/day/linear/selected_features/linear_rounds_econ_standard_day_calendar.txt <==
features,occurence
dow\_cos,1.0
dow\_sin,1.0
doy\_cos,1.0
doy\_sin,1.0
is\_public\_holiday,1.0
is\_school\_holiday,1.0
is\_weekend,1.0
moy\_cos,1.0
moy\_sin,1.0


==> Data/day/linear/selected_features/linear_rounds_econ_standard_day_economic.txt <==
features,occurence
C\_CVS-CJO,0.1
D\_CVS-CJO,1.0
H\_CVS-CJO,0.5
L\_CVS-CJO,0.1
N\_CVS-CJO,0.6
employment,0.1
household\_income\_CVS-CJO,0.9
hybrid\_heavy\_utilitary\_vehicle,0.4
tourism\_nights,1.0


==> Data/day/linear/selected_features/linear_rounds_econ_standard_day_weather.txt <==
features,occurence
cdd,1.0
hdd,1.0
rh,0.9
ssrd,1.0
t2m,1.0
tcc,0.9
tp,0.3
u10,0.6
v10,0.9


==> Data/day/tabICL/ablation_study/tabICL_rounds_econ_no_heatpumps_standard_biash_day.txt <==
horizon,mean,low_0.95,high_0.95
1,-276.83141917366015,-336.1661744024155,-217.385073136065
2,-466.17152284316273,-535.8593118637357,-396.3799837738633
3,-589.4861564301436,-658.8147621893825,-515.4079486687799
4,-609.4123969231213,-684.0795667334678,-535.255442800483
5,-578.9053426870747,-650.9982288268144,-502.1977080498231
6,-543.1340333105567,-613.3955156090772,-467.2765636917466
7,-507.1718976462204,-578.7799826388735,-430.23443827533157
8,-474.46528199748474,-547.0909928851976,-397.39051833546364
9,-474.65776463963937,-546.0940975836389,-396.43278715573433
10,-499.5357617637675,-572.6200011781461,-419.3364581977233
11,-570.4430583393868,-644.5602530900675,-487.026568852183
12,-626.917351975452,-701.2873689955189,-546.0083255484253
13,-802.8455536516827,-886.8879765409091,-715.6767585209352
14,-945.7824132910284,-1024.5676478446583,-860.7446526818785
15,-1031.4713291497196,-1114.0780858915846,-944.5456774811478
16,-1073.4508046045632,-1153.429619576568,-987.8575733359667
17,-1103.3940417640126,-1182.826494906925,-1017.7046283226188
18,-1107.2756086264435,-1187.9036274995879,-1022.4126082277107
19,-1085.7379765363028,-1168.4834640167323,-1001.540132370899
20,-1057.3374549874445,-1139.371816861569,-970.695030773456
21,-1054.4038441694024,-1135.6469990195285,-964.6832185944673
22,-1068.3312672567172,-1151.751535777007,-974.6558845244072
23,-1109.7963755093945,-1190.4398271517082,-1013.9589336864949
24,-1151.9011911492082,-1238.5508444145933,-1052.1829347366872
25,-1329.4146157605771,-1417.5226248476945,-1235.1376282297974
26,-1536.1077131609854,-1617.8042865346367,-1441.833382065635
27,-1635.7318254966428,-1716.1325848081153,-1545.9180010650982
28,-1665.1341971097531,-1744.6329114635448,-1577.0085885474496
29,-1681.369517855957,-1762.7035017522985,-1594.315848847791
30,-1695.1376760476728,-1774.313635409832,-1608.7406000433002
31,-1698.9882272107175,-1777.985996197261,-1608.9235770784105
32,-1686.805676630168,-1768.3501867327561,-1595.6479572282594
33,-1702.3653627371866,-1786.5014140051792,-1610.7757938613822
34,-1727.6052898757596,-1807.325929599858,-1635.5188785808018
35,-1740.0204205452253,-1825.37072347627,-1650.5891906310032
36,-1775.3960785182007,-1861.747931570659,-1686.3033446395616
37,-1887.5311139886376,-1975.591639281893,-1794.3715872705905
38,-1993.2712430462332,-2080.4589997517796,-1898.916649556935
39,-2067.406461416066,-2155.3350585505586,-1974.286703686392
40,-2103.9990134269033,-2188.8317692661235,-2013.2703105434307
41,-2118.6387123120176,-2205.3112676367887,-2026.6056009440229
42,-2113.2475741353624,-2201.149223657069,-2023.4866809994323
43,-2093.7741190955235,-2180.1553111817652,-2004.0719617186971
44,-2078.0685251524337,-2165.604915808641,-1990.0533506626996
45,-2094.872071049294,-2182.962907961272,-2005.9808906341527
46,-2109.547314368627,-2200.975045348047,-2017.3741413560974
47,-2128.1663504876738,-2219.4549654555467,-2038.8503060126695
48,-2153.9045533841045,-2243.6167348819736,-2063.312484011012


==> Data/day/tabICL/ablation_study/tabICL_rounds_econ_no_heatpumps_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,2.0437676569913803,1.9682794057129398,2.124236426980411
2,2.339950831843964,2.2421324688801976,2.4403135797759825
3,2.4619661990217288,2.3616107322375584,2.5709961432170405
4,2.5311572572061567,2.4219536613541788,2.637082836602764
5,2.5994788522920493,2.4937268238040566,2.7078763545907596
6,2.597812341669885,2.4918250271503144,2.705690892410681
7,2.6195746356125524,2.5128556210419877,2.724417508172097
8,2.5977313538821383,2.48990116232176,2.7051201751244642
9,2.6099694321445215,2.5037917198093536,2.720280021663965
10,2.670016729354071,2.5638778979463934,2.786236271446714
11,2.740164913544464,2.626575511959174,2.8614894282039236
12,2.7688856073060037,2.6587383217425162,2.8897452064129383
13,2.9156580356181347,2.7946647489221546,3.050287172794938
14,3.0238650637685325,2.895611573069398,3.1613160988455453
15,3.167163508386074,3.0361588473240375,3.3098113829959903
16,3.232036321491201,3.099853924085412,3.3757881918573234
17,3.275122649785344,3.1419184378718303,3.412261651833809
18,3.286490970391804,3.1546939574781394,3.425509213186856
19,3.269959319807243,3.1366223380885163,3.406926477098882
20,3.257180942244046,3.1258087432610653,3.3981827710868076
21,3.2805516603121845,3.1494168814800956,3.420186099829205
22,3.338433341745708,3.2016097271422947,3.4781024219659775
23,3.3896561978083324,3.24912327257651,3.529747822466289
24,3.434144291039053,3.2969624719075954,3.5756775470287296
25,3.581170330367125,3.4445517733571207,3.7273854419412413
26,3.7158749728073714,3.57384362914057,3.858090010841182
27,3.7586542573416564,3.615869522065743,3.8983428137257845
28,3.77449124030979,3.62983313456985,3.9175846074301393
29,3.790323558646857,3.648985944265902,3.935435161525073
30,3.8262804456083517,3.683540154194417,3.96840939099606
31,3.8410056053756083,3.6990065202174627,3.98445398033328
32,3.8419563748183605,3.6979808846496507,3.990199813608166
33,3.863512128533164,3.716954830590473,4.009790377195892
34,3.892617341337875,3.7415857387457834,4.03897548870622
35,3.9295552959346454,3.785410100543425,4.082197452418516
36,3.984780085056419,3.8399406565845506,4.13333444345987
37,4.183236715016793,4.030021462504637,4.332748347480958
38,4.379697658050421,4.220967379160993,4.535660926944843
39,4.50602266888603,4.343926468853069,4.671911046701219
40,4.553898897592678,4.394059750268722,4.712688751151995
41,4.5783504471797665,4.422135448891068,4.735284242569908
42,4.583496828776928,4.427839172941771,4.738858507934525
43,4.562392813031002,4.407972242203894,4.720658065183312
44,4.558363561135506,4.398966004014378,4.716972514720915
45,4.5765745434814225,4.415629579989568,4.739852463056395
46,4.604310329361193,4.44186155215037,4.771058751722508
47,4.633173523768673,4.479657760016749,4.794387650352936
48,4.665098742578618,4.507380019362039,4.819754054709132


==> Data/day/tabICL/ablation_study/tabICL_rounds_econ_no_heatpumps_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,1566.5385297080247,1490.3149247324925,1647.3295159189408
2,1803.7558624797787,1708.440888597145,1903.4556853756285
3,1863.5156405515434,1767.8008515204108,1964.09956326524
4,1891.04793765173,1800.4106580926843,1989.2703140502854
5,1907.8125692867638,1817.3497835266148,2004.42289276356
6,1905.3645802861965,1815.5708096887615,2003.4017172229678
7,1920.639430659621,1832.2232226368294,2020.1663167599042
8,1924.2410691941388,1833.4119993101026,2024.089010758208
9,1936.4115264235083,1843.325483011349,2036.4936389777608
10,1965.0143708312164,1874.5731580357215,2068.7860667334876
11,2011.614558102316,1923.7868435899438,2111.9811163360737
12,2037.9282800072683,1950.2676994149106,2137.6205520532444
13,2188.7020949990415,2082.036037231721,2296.9616498937917
14,2268.539605205213,2157.840095718427,2383.582086923564
15,2336.5910903195627,2228.6080132038087,2447.850280963164
16,2352.9666955072166,2252.082831169112,2460.9043861404034
17,2361.7894399276756,2257.109807442717,2472.5292588317334
18,2369.141354028161,2267.0671990098226,2477.035897466634
19,2367.5767673591754,2264.5176996133673,2475.817073604615
20,2368.2036802915413,2265.5107991865284,2476.1342839743857
21,2377.3757735247123,2275.09688635654,2485.508578871582
22,2416.0030901364294,2314.6155355742703,2524.451817853716
23,2449.5660663808458,2348.543047076395,2555.1872269799796
24,2482.7932189020494,2378.243959707715,2589.4018289549845
25,2548.372475513554,2450.2237032848684,2653.1722385816074
26,2616.332625982485,2515.580334941232,2713.5544534644346
27,2628.5618083963413,2529.4255869156864,2725.7669829371775
28,2622.216358010501,2521.5119509354927,2721.300491586367
29,2624.074930383629,2524.0078801170775,2726.1519151928255
30,2634.5350460280574,2536.3035573296784,2734.003342814565
31,2645.371490349053,2549.052675611102,2744.8230339998267
32,2665.430608505125,2566.6608457613934,2766.8708069526333
33,2681.501760503913,2579.418137227244,2781.662354251025
34,2705.5641830600075,2605.115874735346,2805.216062425946
35,2739.192452184274,2635.013017848944,2840.047922837329
36,2781.892098351123,2678.5818192107317,2885.6182727425844
37,2907.4933173166346,2801.4276138238915,3012.2487835584634
38,2997.986955017897,2893.180639178817,3101.8660376746434
39,3036.276573353079,2930.7358167013463,3140.7014543955443
40,3037.0459314641807,2929.0294073291047,3135.3405261933503
41,3042.0924556436107,2933.312363868763,3142.302021436346
42,3049.36623417789,2940.6845830956386,3151.357386497772
43,3055.528651620179,2946.866936647209,3153.295248410097
44,3071.1183639417163,2962.65006355195,3172.5367175416695
45,3092.690078906595,2981.820891297735,3195.0041015482975
46,3118.1093909215183,3008.998772728541,3222.311704337444
47,3137.383386747285,3026.9072661664836,3243.154312969571
48,3155.541346783278,3045.722626854016,3260.1381861686823


==> Data/day/tabICL/ablation_study/tabICL_rounds_econ_no_heatpumps_standard_varianceh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,1198649.5160900813,1035366.4358052394,1370014.5831686705
2,693107.7846367894,612569.0848927241,777515.6351996578
3,453965.73331189144,419606.1513040378,488127.88082830247
4,441065.155159493,404383.5648725016,480666.20381296024
5,464746.92961502814,427435.93115117046,504164.47609716014
6,502882.67061982077,463699.8447817307,544246.0148877408
7,541709.4387713685,499300.76816234674,585966.2299028118
8,566334.1983164912,521911.5997002295,610597.5908190492
9,578394.1678844448,534292.6665940437,621820.549278787
10,582474.1810267775,539621.5330135644,625619.8766098723
11,578922.4072523966,538216.6568382753,623054.9375408761
12,525991.2564265569,489405.4432172705,562593.6442221745
13,416315.95827806793,389287.41250398615,444821.6898280304
14,338906.84191524406,317877.391894746,360685.4434203419
15,316418.91570139764,295363.68598245404,337635.5252100199
16,325278.76254835475,301877.48151362035,348381.7620669627
17,332865.41680806817,307764.1734373541,355837.9628375666
18,347039.28292288975,320184.89458131016,371552.08587022533
19,381056.74994929973,350472.5799708154,409554.3169698838
20,410807.5659808377,377950.03493444645,441754.1761526374
21,441455.20656374685,404946.1950593863,475521.29166132293
22,468150.9631323787,427063.7229147081,504888.94364163454
23,494483.5717219086,447451.5464181401,543156.8762635469
24,493844.6627528813,443939.89902049,544851.6867325716
25,363369.78909264517,334183.9834030803,392933.51597806124
26,351553.5568227448,330170.4887310967,375620.39157476276
27,359745.95841996564,336470.8847784655,384242.8282427065
28,345457.15837235167,324232.81179026735,366794.00552928157
29,335744.46206044103,315037.0142724538,356179.6785580508
30,337309.45304257935,316708.8760219064,358240.0365278366
31,336728.6534213884,315070.7564248001,357964.6321008123
32,333564.4543095333,312797.3326384462,354213.0907224638
33,337878.61848898075,315387.4487380226,359330.03746058093
34,348365.07892910804,323512.67121756834,373592.09126907535
35,359653.92567695206,333656.9231241654,385720.79286763363
36,378692.20728991134,347017.46775830386,407214.7900131793
37,449816.0494474762,410674.8597523425,492898.04344352894
38,531373.5531469859,481288.9092463308,583566.521082241
39,557331.825230297,507597.7659106781,606631.1522781547
40,550541.9776062712,509152.1685063452,595621.4647334056
41,543610.1310097442,505987.5430382103,582960.2206691258
42,543647.2853324764,505672.230547884,582754.229003512
43,543144.9158959137,503630.40154005686,580957.2998209286
44,547755.3186449432,508481.91039811703,585378.9170181764
45,563634.8174030998,521082.75258000393,604028.2780099657
46,580715.9913828002,536068.1687469115,623472.2447860467
47,560471.0297831072,515968.64626842167,601985.3904605496
48,524082.21483405883,483029.0935806644,562373.8047595952


==> Data/day/tabICL/ablation_study/tabICL_rounds_econ_no_vehicles_no_heatpumps_standard_biash_day.txt <==
horizon,mean,low_0.95,high_0.95
1,-223.12429787043774,-280.35881846212726,-163.77437621330787
2,-284.2900789181616,-349.1811171853629,-214.78389030745387
3,-297.47881130262135,-362.7314295546972,-225.51780494981418
4,-267.70839729199423,-333.83864844040687,-194.1847877070768
5,-246.94375885783532,-316.24644875575893,-173.13820331931964
6,-247.1288834179318,-317.2689837819126,-171.47326853106392
7,-257.0133151413924,-326.3820580975786,-183.59137095562645
8,-281.07054992902795,-351.06937152972364,-207.14338526576822
9,-324.39321093356,-394.48626526848267,-248.73502605836947
10,-362.17545035804153,-433.4537786214679,-285.7280551109668
11,-418.0980902415989,-491.0243023128238,-338.9428599134542
12,-433.05843121251877,-508.6929585802454,-355.73856205473
13,-492.79649811275993,-569.2963847672454,-409.02615319632685
14,-566.4448568197868,-638.8531649038788,-484.6194820449386
15,-589.5616160814959,-664.579795306211,-508.8070606423995
16,-595.7080042017672,-669.6304152878649,-516.4981103287917
17,-629.5943436807468,-703.3134690869668,-551.0591621561113
18,-652.095715040763,-727.0823655423741,-573.7224030259594
19,-667.1757319907204,-743.2487957545069,-588.5502855544089
20,-686.1606456492985,-764.7930035095111,-605.3667981242129
21,-732.8451378761422,-811.2222191650591,-653.1310350213201
22,-776.5240815411041,-856.5464178370352,-695.687173978851
23,-823.8103542124197,-901.5228869365318,-741.6744677753452
24,-840.1515463825084,-916.883309423096,-757.1208143818398
25,-929.2943907155123,-1008.6065960856598,-848.7306629599591
26,-1034.0315210491717,-1106.953884761106,-952.9455246900334
27,-1074.4836448002484,-1147.4868509478438,-996.8004584619625
28,-1068.5253750755505,-1141.7878340018,-993.1296560060996
29,-1082.4581732522515,-1158.4111582290268,-1005.1639382046066
30,-1103.3063492798365,-1178.7198147291258,-1025.475842346298
31,-1128.101467590205,-1203.3337004709151,-1048.781242105593
32,-1146.521801265965,-1224.6754703822928,-1063.0144620150115
33,-1193.1324134922495,-1273.800933480072,-1110.1508272748592
34,-1220.69424412794,-1301.0306998125272,-1137.9332976979586
35,-1247.7020748692416,-1332.1729193848457,-1165.1575741023323
36,-1278.6411028185537,-1361.4088951651026,-1195.0691158053899
37,-1358.8960896798212,-1439.6049745367814,-1275.5565940882923
38,-1430.9353673488406,-1511.142624615147,-1347.6967689396354
39,-1468.8112600085542,-1549.6728168590782,-1383.1660786554528
40,-1481.764316748842,-1564.0120313770135,-1396.9421825968293
41,-1493.339430505944,-1573.8463468818736,-1410.529556576011
42,-1488.4371897423373,-1573.3700095494592,-1406.8961433662957
43,-1483.2922609419763,-1568.9899179392448,-1400.1273451374661
44,-1498.5837462640588,-1581.5886933197712,-1414.2236165747108
45,-1547.484426382037,-1632.9816246853798,-1461.0024925965895
46,-1578.528131061169,-1664.875107151556,-1492.4789945989744
47,-1612.145500407565,-1698.693935011591,-1524.4373659719101
48,-1640.1546333475815,-1726.2880218622188,-1553.1554366179741


==> Data/day/tabICL/ablation_study/tabICL_rounds_econ_no_vehicles_no_heatpumps_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,1.9950868380894333,1.9203175108642838,2.074174107152743
2,2.186341040471569,2.088582008650466,2.2825836151459105
3,2.2489102067656814,2.1489159576164836,2.351101014530275
4,2.282097461226091,2.17791806293855,2.3845847266005458
5,2.332257368290596,2.233063957889998,2.4379813357286806
6,2.350006369609807,2.251863389774656,2.452317467142599
7,2.4003651193625446,2.300229743199426,2.5025226713546496
8,2.4083490184272835,2.305618873578346,2.5115265737308783
9,2.446530381057675,2.344752770630514,2.550201304290804
10,2.496607183308481,2.393944685705091,2.604303319199519
11,2.5812902853757587,2.474243183476549,2.6926488794267374
12,2.5971251177804136,2.4905994017640345,2.7101668444331843
13,2.6310871725911236,2.527522981025192,2.7469789323466256
14,2.6630364372708173,2.556934856535703,2.7752235174351148
15,2.687767109879124,2.579479432343251,2.801966319368832
16,2.6896545564547925,2.585167561757246,2.8096043056042967
17,2.70057087978423,2.590037703360625,2.817895944969815
18,2.7215502318052978,2.6089917128567217,2.840149032949327
19,2.755902801372597,2.642656029623715,2.8746945848336116
20,2.786982378174191,2.67639424373569,2.9020023656692175
21,2.8251458898366866,2.7106853681759153,2.941130578145391
22,2.8718831057937804,2.7601095545574683,2.989835487192993
23,2.8834950061064326,2.7713012707070943,3.004745851108333
24,2.8840635647174744,2.769541105334295,3.0062620266644555
25,2.9243373750424086,2.8133806490472555,3.050137768701055
26,2.981002292259128,2.8612350203670487,3.1021573440854424
27,2.978842281666209,2.859700365323413,3.1045633074255594
28,2.99178904701051,2.8724344250279112,3.1161132530854148
29,3.0066665101975705,2.8895243570758464,3.1303753863742974
30,3.0707056288290495,2.9505670618626563,3.1937279287542433
31,3.1351302759890856,3.0127009794339568,3.258327647073014
32,3.1879462548574233,3.0588624451074806,3.3125894653240215
33,3.2426237060542418,3.1194232998503653,3.371563162417726
34,3.257384485683971,3.1329040852934327,3.3842043586331267
35,3.2890619691751604,3.1684340945240863,3.418330886874048
36,3.3285108309414473,3.2023131755438596,3.456038713426348
37,3.4333412639346843,3.2980860474634803,3.563249123807177
38,3.5519821071364976,3.4161287029420064,3.6857986832307668
39,3.632887600418154,3.496039780728824,3.766502716077934
40,3.6813502015175597,3.5489272572875166,3.8144746786508614
41,3.714936722277088,3.5804371758595988,3.845648174277328
42,3.7641012864373216,3.630061344473573,3.893230228529818
43,3.827256918500559,3.689229047672559,3.9623042353730424
44,3.8682608768951474,3.73298866563538,3.999580648207262
45,3.910454501775316,3.777550580898702,4.046819713245774
46,3.9511939126261066,3.8148671186807284,4.083976872587975
47,4.004465026223176,3.8681894927515015,4.1383580982094825
48,4.0390102478641765,3.8959085088631626,4.174539622501135


==> Data/day/tabICL/ablation_study/tabICL_rounds_econ_no_vehicles_no_heatpumps_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,1525.7843364317873,1449.5919811061044,1608.135146800276
2,1715.2682889149999,1621.9276650858067,1814.2520921632124
3,1753.1240942001775,1658.7155202312172,1849.4809602598023
4,1769.5759075916812,1676.503624536409,1862.6827740974993
5,1786.629514814526,1695.2581426100126,1878.455100083161
6,1791.4974910541416,1700.7611456445004,1885.3875413349867
7,1811.9863403082602,1723.0613596347796,1906.4933512848427
8,1827.0667253861213,1738.45545685817,1919.6009301205745
9,1846.3275663385305,1757.1872312412656,1941.379381891352
10,1863.4945013216745,1772.513399741219,1958.2966511262418
11,1919.7658191565527,1830.298811741195,2011.9779271793327
12,1947.7159546067871,1861.0996909850105,2040.3447325006948
13,1975.7362214687842,1887.9313231837325,2068.8565188762236
14,1978.2200952480632,1885.2374954754569,2074.569833657094
15,1988.1019163953583,1897.8536875720908,2086.5786021991694
16,1985.1732678030612,1894.9967540245925,2084.927352578104
17,1995.169092636435,1907.7118634109702,2094.1783387180476
18,2010.6447965611173,1924.2488637818628,2108.1025472449155
19,2026.6489298063823,1937.2951585103356,2123.045668401723
20,2048.4475808886627,1958.525036267316,2145.06090919066
21,2068.1209346264727,1979.7069096523744,2167.5344217681804
22,2085.651323630984,1996.0308242625135,2183.674671858412
23,2098.8025361201016,2007.5904046005849,2194.824250250052
24,2101.186995677756,2010.512749116637,2197.964837693351
25,2117.8801142269963,2028.4262185721211,2213.0830205003435
26,2152.802501522727,2062.1817684791536,2244.1145992268794
27,2150.1252764042806,2060.231179988515,2239.1733626083255
28,2146.4648934381803,2059.967121194074,2235.0564195856623
29,2153.53757770451,2066.2438948777776,2242.996821025229
30,2181.536001441302,2095.3857035520496,2269.5434283500495
31,2221.2733209087996,2136.604541810165,2309.334095725569
32,2273.58231090562,2186.4594469345893,2363.9046157565576
33,2311.035082338446,2222.8548008090843,2399.964375143515
34,2316.831942479541,2228.1650382945622,2403.087756011307
35,2342.1093681578495,2250.3379607158613,2431.3597371614474
36,2373.165392246706,2284.1910739844934,2464.9217235405117
37,2434.4630369491856,2340.610734515157,2526.5385657309994
38,2489.867941912326,2392.768020823535,2586.913429997745
39,2504.5899457709875,2414.541162775211,2597.464580111238
40,2502.93112809348,2412.936656434846,2593.290843299712
41,2507.8217074766285,2415.0476026986544,2597.66748930896
42,2531.811940834796,2436.2348049685274,2620.5111198047434
43,2566.328858914721,2472.3309664445446,2652.72211070018
44,2606.946268604517,2512.798221803912,2694.217742051328
45,2638.971930757897,2542.8385008752666,2728.7207073352956
46,2660.7712746833863,2563.731571623095,2748.756653570196
47,2694.4149890265953,2597.3971575387386,2780.173115308817
48,2734.0906878161313,2633.955451961688,2822.1344818513485


==> Data/day/tabICL/ablation_study/tabICL_rounds_econ_no_vehicles_no_heatpumps_standard_varianceh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,699949.2664551986,608050.8990133388,801268.1631733158
2,435477.8406162671,395131.1909819594,477223.08824650943
3,389739.3039260883,361065.1373209587,418022.0289389655
4,428428.5411410081,392643.8037299882,464227.61712127057
5,445518.36168394965,409233.95136540284,483345.16729982436
6,442874.03227821377,407002.5514357075,480358.75225484004
7,456275.1967450111,417935.0168124844,493393.7755620396
8,457840.3663001698,419600.0007549871,495172.53653675434
9,454244.4488952122,417105.2047424212,490849.7418521335
10,451787.9535007932,415440.01985006157,489472.86682217405
11,466046.0800772742,429034.96638424625,506909.90291404474
12,456958.4807638266,419287.69888301485,495326.41985291464
13,385941.6204793462,357638.19381604926,415808.40890573297
14,301225.8446499156,283140.03893828177,319651.35493077297
15,288732.20220496727,267670.4581433018,310531.7891938686
16,296361.9943304311,274243.75997639564,318889.36846494913
17,304354.06822460244,280730.7929854691,327837.5748266769
18,320809.17151541915,296812.3108432862,345273.6358547745
19,344411.09093570686,319556.24472500355,369835.17912643694
20,356821.0526614658,331718.02022404503,382015.2230164912
21,345106.71932422085,322343.35575794487,367483.4387597758
22,334391.6979176614,313296.5816659844,356389.33334362233
23,332207.93733671505,310804.8214016397,354621.2542438235
24,322978.0835442705,301930.05342535255,345305.5063123827
25,272772.02464336576,257041.6187716433,287106.4697534137
26,265414.56003258063,249677.24316854044,280377.0509884458
27,256837.13302066913,242479.16393198093,272154.4216442645
28,244856.60832344202,231158.83290996347,258787.08988395374
29,237897.2749550127,224252.64506192552,251501.52821092636
30,243345.8049853153,229572.9212730761,257074.15911577447
31,263272.0742023286,248064.84154073815,277808.6634216302
32,289946.56382743083,273022.51283258223,305491.0541887159
33,316420.05076843075,296696.15156650485,335032.1657879694
34,321538.49745798926,302444.31584465754,340781.1444472332
35,344770.0695055027,323658.3276860986,366194.9693791389
36,361343.7923616908,336650.42286123836,384838.8139985382
37,407556.4555749467,377686.75182489766,441960.86601442867
38,463852.8722651684,424423.12254620664,503812.8835553334
39,494808.08977402706,455671.48327396455,534049.2450778602
40,501987.53366224054,462258.3885024434,539799.7502943085
41,494837.0383644991,459154.45034645405,529736.4461067645
42,502142.1128459301,465708.5146626033,539310.0476363535
43,527695.9901744244,491449.48969431996,565592.6880685008
44,570951.3598678489,532096.1492879364,611492.4420478025
45,629502.6882313256,584535.4391814301,676296.0000194795
46,656968.8483796857,608361.5629392152,705997.9892709821
47,701353.704459443,646941.3879874231,753624.6514476719
48,746531.7436087065,689571.3045229795,802581.3425362034


==> Data/day/tabICL/ablation_study/tabICL_rounds_econ_no_vehicles_standard_biash_day.txt <==
horizon,mean,low_0.95,high_0.95
1,-189.48854652892712,-248.95796800814801,-130.25228544723
2,-285.3830028059123,-355.31067947982115,-209.77980487646047
3,-344.91494991416516,-414.7672412634702,-270.55765100466635
4,-358.624855963661,-431.3440992284242,-282.5462758370686
5,-359.6894696398911,-429.08647926623144,-283.09280771517433
6,-378.41423062054673,-448.25400940173876,-301.39385742705815
7,-389.96714937966516,-459.1403859917523,-310.895729357752
8,-389.14012892499545,-460.40126900688324,-310.8664649960961
9,-424.66186003536086,-498.338205376535,-348.30130526985596
10,-450.26342497314687,-524.1743932807867,-369.99051288274666
11,-502.7549370281341,-577.5986144137628,-422.08026930884756
12,-520.9511203521774,-594.6259009530679,-441.24377510664846
13,-610.33616163112,-689.2372795960862,-528.6823319339965
14,-724.5391712502236,-801.123855608946,-638.3923616276323
15,-776.0053327046961,-855.4219708857881,-692.3830667665871
16,-812.2157452450408,-887.5804665567971,-731.0232892768403
17,-864.499389120015,-944.5339078038347,-784.2145378200187
18,-897.5610181958825,-976.63940188885,-816.7975855183098
19,-911.8344669965584,-991.5355107525825,-832.5232163316857
20,-918.3719670502458,-999.133491887128,-834.1526232972294
21,-954.5569624465138,-1036.5005733615112,-872.9971737455007
22,-985.4367485808898,-1066.1562472400267,-900.896863777287
23,-1032.3941303805095,-1114.2573733580157,-949.0277107868103
24,-1062.2989554027295,-1143.2753129561697,-975.8134023552121
25,-1167.839545247654,-1249.6222464921977,-1083.2424423512768
26,-1309.128927688757,-1387.64711854787,-1220.0826957150662
27,-1367.3498639137135,-1448.272799002025,-1282.263674547349
28,-1373.1504098155774,-1451.5366245935077,-1287.935073497732
29,-1394.1529361167077,-1477.1726511269057,-1311.0215538508112
30,-1416.268012244451,-1496.407877506767,-1335.5030351211365
31,-1432.5613998000683,-1513.5136688521993,-1349.8617957359204
32,-1440.1364992652163,-1522.0641997720536,-1353.8209819217143
33,-1477.0310248294365,-1558.7717032052328,-1391.2338464528257
34,-1494.6270659769882,-1575.9773388804938,-1408.5846237021835
35,-1509.3795385829314,-1591.7933154141633,-1425.8714760599007
36,-1537.8928957186092,-1621.0878377422775,-1452.9710383157847
37,-1632.1436352852668,-1715.2488469785765,-1543.904465760185
38,-1712.792364972141,-1795.3541541281083,-1628.6211256689758
39,-1771.4820335407026,-1853.8621512660177,-1684.6469661536078
40,-1803.5774014075928,-1886.0503055632478,-1718.4989667595657
41,-1824.7201480502943,-1909.0461952775547,-1742.7244555256486
42,-1826.1295179205654,-1912.5568921180457,-1743.4830637308637
43,-1817.3399569608664,-1900.1518136421741,-1731.0571909451692
44,-1825.5028827047042,-1908.4904082251567,-1739.8346822684011
45,-1866.603519692149,-1951.3709625932863,-1782.1936955030255
46,-1895.1312847180504,-1981.818747299651,-1808.7021482707526
47,-1932.7366801831186,-2022.541300582788,-1850.563678632275
48,-1966.4322845748925,-2051.8756319616195,-1883.0460900260853


==> Data/day/tabICL/ablation_study/tabICL_rounds_econ_no_vehicles_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,2.0148264308975428,1.9392866623450136,2.093993039936798
2,2.2563230561644825,2.149521767984333,2.3618883974036207
3,2.337643938255751,2.2213468891127377,2.445052493403227
4,2.3806102419490593,2.2648809371357004,2.4898730420539494
5,2.428440658375215,2.3106384368545134,2.5354218035314324
6,2.4287456121226496,2.3113412590046236,2.5390726958969974
7,2.4652578878421925,2.3497385955555536,2.5737377689832717
8,2.446218358010686,2.3335541340963344,2.5567638367304717
9,2.4871214832739703,2.3711516904659784,2.6000290548095077
10,2.55145862556182,2.436730689638008,2.6649687777511715
11,2.63003928574224,2.520560475067597,2.75215375884253
12,2.6508247289989337,2.5384134387569373,2.7761699978252667
13,2.7358239226216083,2.622789288443898,2.8606900903314347
14,2.78903560707672,2.6715955451171944,2.9165651625974944
15,2.886154215505358,2.7655005410436813,3.017339739726768
16,2.928643149067625,2.8033060155919527,3.058847615523767
17,2.955054116346551,2.829183171771462,3.0857419968983577
18,2.9932861400235495,2.8687722954381494,3.12618098164256
19,3.012347360025049,2.8864303840046888,3.1465194905096596
20,3.025041623013323,2.899721947884596,3.160597014849876
21,3.0516437515948347,2.923618673001305,3.186507008341431
22,3.114327561118574,2.9837825765089803,3.250013164442889
23,3.128526159211056,3.002542757220886,3.2656029786275593
24,3.1652637712134983,3.039887905225413,3.307287440031112
25,3.297898814118365,3.1704556657236505,3.442260647714402
26,3.401768136912598,3.2653448378460186,3.546504922051666
27,3.452171462153318,3.3140647127413834,3.591685043873967
28,3.4744511446393016,3.3407611858591104,3.614738664722781
29,3.492989028238051,3.3601630303897077,3.630227243027019
30,3.5298754569927246,3.3974361909675,3.6679758800505295
31,3.5554856177004415,3.416247553846426,3.6938591665506486
32,3.5736469241285205,3.42979255318513,3.7161089223288744
33,3.604346323036157,3.462245339951949,3.751751986970393
34,3.608708063541371,3.4672839025603133,3.7543402427680617
35,3.639969997659694,3.5054774751374684,3.783623955286853
36,3.685521407447342,3.549165918322592,3.823779794962288
37,3.8199273736845343,3.669515476711538,3.966055594172531
38,3.984745683512939,3.8326790192774243,4.129306810197743
39,4.094001134697054,3.9428296090937858,4.2450932713934
40,4.113551039491647,3.963277238097806,4.260671190623021
41,4.135224911434852,3.985827273653459,4.280777268012074
42,4.152366944110407,4.003007742408715,4.2991250632053815
43,4.178906389049378,4.019959812246963,4.321375923301329
44,4.187278168473031,4.031378572747506,4.331545771644887
45,4.224109955241162,4.075034957872387,4.369439417926434
46,4.265593457323956,4.117376193696477,4.414815292619472
47,4.327211645789115,4.176186033529127,4.476587071363027
48,4.3695642562365045,4.217964249851926,4.517918558540042


==> Data/day/tabICL/ablation_study/tabICL_rounds_econ_no_vehicles_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,1558.421402432271,1483.10642555477,1642.4896020630094
2,1790.2465107169703,1690.8459188269774,1896.7076378639194
3,1834.0350182729405,1732.0806218298014,1939.8768131733145
4,1853.7686120855246,1751.342929058435,1958.2813882280504
5,1864.2097540978816,1762.1808333533652,1967.6390880134702
6,1864.8039675554924,1762.856622271173,1971.5341595211817
7,1880.3393289782398,1778.9621258635418,1987.1710544880937
8,1892.3194004171166,1790.3738726059328,1998.9223849654577
9,1919.6109986450078,1816.3279319074002,2027.6390009193517
10,1951.1132450992739,1847.23411748903,2057.5458836989237
11,2003.588740271761,1905.8611522160547,2110.3773103057165
12,2029.7183977707837,1934.2672568376208,2132.0678131694285
13,2099.3875550080884,2000.779998394623,2207.753803963582
14,2131.497691788824,2027.6850000932568,2241.650458347909
15,2179.638528281597,2080.7653280970194,2289.125881168932
16,2188.544645310842,2090.221630210555,2297.0624825964783
17,2197.3487001953113,2101.299211906015,2303.1696073823928
18,2215.516959065638,2116.6295833193444,2323.858907342162
19,2224.4700156793315,2127.277803166419,2332.8670765439256
20,2242.306440271859,2145.117831281865,2351.099354776447
21,2257.4974977903403,2157.212810547652,2367.7225698578095
22,2283.1144054484957,2180.6457362177644,2390.799484779838
23,2295.0460859352415,2191.744077059137,2403.958717984903
24,2318.4983755902554,2214.7313305556618,2428.903406680662
25,2378.715573380074,2282.000676617218,2486.276156198335
26,2435.0647708788297,2337.308521340151,2535.7818983805205
27,2447.2422236911457,2350.119090693112,2544.3144578119086
28,2434.91942128043,2342.495594805088,2531.6487613937625
29,2439.203324894636,2348.353251048428,2536.5425716388886
30,2455.9148285747638,2362.7891785453166,2549.9193114262025
31,2480.8831991940733,2387.1909649634517,2575.220912951818
32,2510.779869848888,2416.8940991488325,2606.6623189983197
33,2535.463083326388,2439.9955771118675,2631.505823398984
34,2531.9179898829125,2438.2904851029957,2627.5479956094664
35,2548.957496850197,2455.4865609647013,2644.576783596302
36,2581.0131923207273,2487.163618379048,2678.8754621101857
37,2667.3862822667725,2565.4323353511404,2765.677662815749
38,2748.4863536033286,2645.552230614982,2845.8307983301897
39,2779.8520202147024,2679.8819469894047,2874.133796470916
40,2769.269560353786,2669.676397910256,2860.924553852677
41,2775.523221441461,2674.8201528139866,2867.1660538700216
42,2792.1192202676248,2690.6635144836746,2885.330323470561
43,2811.522355767211,2709.9321169692194,2903.669753100137
44,2833.5512109812357,2733.630595800438,2924.9820424395966
45,2856.0626878317353,2756.570920480364,2949.7377675596003
46,2874.4820370326515,2775.3441375399143,2964.7403180273723
47,2907.7253671911794,2805.60448070386,2999.4146805282917
48,2944.3103162867887,2839.3924779273334,3036.7509966990374


==> Data/day/tabICL/ablation_study/tabICL_rounds_econ_no_vehicles_standard_varianceh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,953208.9344457111,807981.1269242734,1101730.7749254983
2,595722.5108329703,526828.7375880515,664725.7949134819
3,457610.24143416854,421250.43983447115,495071.7601247712
4,482593.4314960828,436162.16766692314,533416.713967607
5,491059.69906774827,442977.60229679075,542513.533857067
6,475106.52396691043,427797.51866003644,527100.1032153161
7,487765.48434249416,440304.4716461608,540597.2859360646
8,511799.14041879034,461026.6558899825,569049.3522311003
9,503509.82027230226,452759.65908441687,556162.0921772062
10,511846.52121649956,460944.5557083576,567880.146024191
11,534680.4851379575,482714.11280581926,589393.0912917451
12,506593.4972267334,452829.1158263894,564669.4833411553
13,371642.5644533962,335386.94816730206,413431.4190069396
14,241033.12411486258,227000.8939690165,254231.61918264383
15,222315.71957977096,207612.2720698562,236056.7713819488
16,236582.6075554224,221409.59364295224,252373.36642762527
17,241734.19251645927,226199.26726309865,257569.76203305644
18,264918.29598765395,249053.9887074006,281000.65962231695
19,297330.71412190405,279928.0879056591,314953.32915470115
20,310197.0547271119,292349.45732580236,329197.39301724307
21,310310.93399222253,291704.2907030621,328442.25642105046
22,303173.7293701641,285627.8295024198,320613.67007344303
23,294613.6380990706,277575.3124817021,312443.92910693743
24,275740.71833840787,258363.6363146488,293630.4385200793
25,229402.92744831915,215778.5467494522,243171.80346830568
26,218757.21080746746,204023.20861446802,234135.05817794803
27,219962.53181133734,204576.5573735007,236043.748344599
28,225882.91186045826,212867.91240687517,238878.8537795817
29,224062.4072342026,211740.34236080217,236510.32235677924
30,238387.80276185428,225985.09895081792,252162.87453085932
31,259680.9259397316,245477.19892374118,273833.93098331825
32,278516.910678103,261668.16539143154,295740.04229722865
33,290407.3814470616,271839.7422668901,309387.9520233157
34,278671.9248758974,260445.2443501263,296842.2240814931
35,263779.05382332247,246155.60665445763,282228.2771147355
36,261433.56804508972,242757.1093352843,281439.00095876964
37,288201.62759753823,267408.3491310015,311114.0927280751
38,344541.3886818355,319121.6824348358,371541.57309479156
39,362462.969522613,338087.3770319368,388576.1783169056
40,373986.3084770154,350997.49809909414,397811.6942693806
41,375192.6980565598,353084.9382282713,398093.98822615895
42,379364.0394917357,357394.79927913303,402624.67912507826
43,389996.4582224435,366841.08073177456,415358.0016622486
44,398151.3900553532,373755.00425849546,425253.84602164093
45,422812.78067669214,393742.4600987821,452416.3799897228
46,433991.7867405024,402801.7874329449,465094.01144851744
47,451614.3340367292,421032.8188232447,483087.9402901322
48,458155.3115877504,425619.67485250294,489395.4644040893


==> Data/day/tabICL/ablation_study/tabICL_rounds_econ_standard_biash_day.txt <==
horizon,mean,low_0.95,high_0.95
1,-249.27555301006294,-310.3768369123532,-190.37992919347136
2,-414.68504091311195,-484.00177176368805,-345.17767055969614
3,-520.5208997131942,-589.2307037094927,-447.3829751963616
4,-545.4224071477249,-616.9657181856892,-471.0449825017714
5,-522.2334809312407,-593.4206774322377,-446.4068326623101
6,-497.1040435171023,-567.8827852091194,-422.36102611181127
7,-473.78184075560904,-545.7746384367244,-395.72773268050366
8,-451.5281034583934,-523.5602189915173,-374.7464929628089
9,-458.8487012099062,-532.3381067941427,-380.981590576834
10,-490.3836248416934,-563.2227641884085,-411.43411220514815
11,-557.4938018464234,-631.875542931664,-477.5180455055396
12,-599.4243139102591,-673.6897769925534,-520.4245281751502
13,-744.5600734745706,-825.9878641679344,-659.7827705451651
14,-866.115313467064,-946.1542253838023,-781.556701484185
15,-938.4235710830968,-1020.6895358978617,-854.4223447199853
16,-976.9121540282745,-1058.006153806029,-891.8571573222978
17,-1002.7417175785832,-1080.806706915694,-919.5965719948878
18,-1004.4247412326832,-1083.6223039341455,-919.906308203714
19,-981.7892917540299,-1063.0250989285996,-895.3321666850555
20,-953.3495063746522,-1035.9777214826977,-866.9957601279368
21,-955.2647948384586,-1033.715494726776,-868.1039053320206
22,-972.8322133232813,-1054.9932410408799,-882.6189736235921
23,-1006.5069631415486,-1087.1238054673843,-913.2552459377733
24,-1036.2513465434733,-1119.833552579761,-941.6227801433378
25,-1200.773638262377,-1287.9459532120763,-1106.3613554825597
26,-1401.7059029995053,-1483.7841570420865,-1310.0255995337914
27,-1501.4053536311378,-1580.3623680131143,-1413.16140872652
28,-1529.4726141601088,-1609.00272907464,-1444.6538460340246
29,-1543.7429538288036,-1624.0131158260615,-1460.3428208781966
30,-1556.1343890242892,-1633.728470301564,-1474.8085977908788
31,-1559.4858229261108,-1638.4529769672686,-1474.102596095089
32,-1547.44457564024,-1627.636832607769,-1459.3429377795728
33,-1565.1849862273143,-1646.9945593209886,-1475.60310307227
34,-1589.7806582882613,-1669.8558620867286,-1501.8423885484683
35,-1597.3138870550201,-1680.4542708462845,-1511.5072245992585
36,-1627.1414905322342,-1710.8184788383526,-1538.9166042043432
37,-1723.6890584946996,-1809.3958484057907,-1628.6434881043958
38,-1824.2867217462797,-1908.8933681333708,-1732.146068367818
39,-1897.9130984504147,-1982.060614365208,-1806.9878863435922
40,-1936.2968149071603,-2020.1497047258677,-1851.6356279736642
41,-1950.4641966375298,-2036.2569035443687,-1862.15358181065
42,-1943.8550756928073,-2027.7814604572181,-1857.1360345513278
43,-1922.8620808542419,-2006.5071599016458,-1833.5821752525712
44,-1907.8022155418398,-1991.7765656708148,-1821.2293951612212
45,-1930.9895594886343,-2016.6979307264933,-1842.0398778484832
46,-1949.4163336252177,-2037.943712450859,-1860.3762276715797
47,-1963.379830131346,-2053.9572704769894,-1876.154438388547
48,-1981.2253409718355,-2069.964124690677,-1892.8588812572398


==> Data/day/tabICL/ablation_study/tabICL_rounds_econ_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,2.0374049210838487,1.9622578760946774,2.1171889636846726
2,2.323702061118138,2.224305414542412,2.4217559304192413
3,2.4212616240781863,2.324084655188675,2.5274543032706713
4,2.478628286203635,2.3729002919776114,2.582645474940111
5,2.546957657055813,2.4421154840400985,2.652139256552926
6,2.5588385880051328,2.4519617347443816,2.6605615620209244
7,2.5858618856102633,2.4794842599363633,2.6908874429446343
8,2.5599677363653135,2.451524009711833,2.667124303563725
9,2.57118327559395,2.464647929058504,2.678842182627907
10,2.6317025642064853,2.5277456363151414,2.7470714320098266
11,2.70548838131887,2.597196039062495,2.825250003468771
12,2.7198963953366033,2.613233776752285,2.8384903845233707
13,2.862653554650641,2.741872371748707,2.9983758699795926
14,2.9716444256579897,2.8486124340281034,3.10450960042216
15,3.10658331379243,2.9782154583729348,3.241096020282459
16,3.1679801991337024,3.0369589949323963,3.3027896234063885
17,3.1993420112053146,3.0700776746231684,3.334434886203327
18,3.195370280271017,3.0678470785167136,3.330499472750192
19,3.1675701607277977,3.039430857641847,3.3008551784025415
20,3.150108798758799,3.0201517944578735,3.285573421896702
21,3.167122293400653,3.0371992829643157,3.299764835025662
22,3.2190966616387366,3.088576172601075,3.3551016481481506
23,3.2581779521826086,3.1222505703087022,3.392473531561627
24,3.296051443822946,3.1613082707517464,3.4313089077354473
25,3.4504755683758868,3.3181118087646357,3.5876518082019215
26,3.5706173548345093,3.4355211151138505,3.7064898172495817
27,3.6060919073676385,3.4695497913703783,3.7424237426103715
28,3.621829831137791,3.482816137301089,3.756878543344717
29,3.6344672441142833,3.501567334385387,3.773901159942361
30,3.6676232001409175,3.5292925777380644,3.8049194404757127
31,3.680597384949806,3.5452429841771664,3.8179417623434584
32,3.6809313949444813,3.543390024429332,3.81996440990845
33,3.703210628973468,3.5664886521261114,3.8436927968829653
34,3.731006139692828,3.5898513074230043,3.8750930339419285
35,3.7645354333138688,3.6298461861399645,3.909623101787475
36,3.807549886059576,3.666658485376116,3.9508959115897055
37,3.992266577998573,3.8439545510435598,4.138297383004086
38,4.183337874562914,4.032343710584566,4.33107917936796
39,4.304151960804738,4.1501667652577545,4.459281831742529
40,4.351263746707029,4.200194664381106,4.5010362297917625
41,4.374235387021731,4.228609658561702,4.525176315878892
42,4.377095168688013,4.232872213460994,4.524129034323864
43,4.356403939233398,4.209799956130302,4.509517257476114
44,4.3511751046657885,4.200232471715334,4.503794896246466
45,4.376379533345727,4.22516493907204,4.531644811052149
46,4.4095368616343995,4.255763323970714,4.563817577475369
47,4.431367771569776,4.283106263579797,4.583618956867459
48,4.450719718915931,4.2996884435185,4.596914454141626


==> Data/day/tabICL/ablation_study/tabICL_rounds_econ_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,1553.6058001492354,1483.1804275762008,1629.0205779569524
2,1784.2583554087578,1691.7830931933033,1879.3191221256561
3,1829.0359772817114,1738.1083220854853,1925.1913296877283
4,1855.2191534572705,1764.1297085146093,1949.0851464013247
5,1875.7488076686689,1785.6479655633334,1971.0984307842073
6,1880.087392920791,1791.0855101404472,1973.8324990776603
7,1896.6603552264319,1808.9377660523735,1991.9702377050098
8,1898.9630146301904,1810.1693173002564,1995.4206664170513
9,1908.6827387574774,1820.1776784839142,2006.3458457149327
10,1937.0822776965917,1850.375173796914,2037.1564106602013
11,1981.2956686861685,1895.7432727243822,2077.3384806265335
12,1994.5952670985405,1909.6514416042405,2091.58950006689
13,2137.1596002042,2036.292499585625,2241.4030635663744
14,2215.669251450536,2108.0610676560095,2327.660105850113
15,2281.776551663448,2179.523156453547,2392.1254899431215
16,2291.9387870430237,2195.341016859905,2397.9999288219046
17,2291.6605703867076,2193.7594659514475,2397.6175570644027
18,2289.366323651358,2192.070416772717,2392.778664647178
19,2282.2502542053917,2184.1204008873633,2385.3422030341885
20,2279.093969732266,2181.5718001204864,2381.9737254338884
21,2283.1061791649827,2187.2426160800715,2387.423719340191
22,2315.4070473276433,2220.6159453499235,2418.7402170175255
23,2341.104121173187,2245.2910146445006,2442.3020737332677
24,2373.1961819830312,2271.2130086423417,2474.089532193633
25,2453.281768680961,2354.936320326043,2556.516786011822
26,2515.321613337497,2414.9571893571965,2612.954942564249
27,2522.37687064433,2428.301015625752,2617.9314067005885
28,2506.7806751377984,2413.987420550046,2602.210730273627
29,2501.4800587961136,2407.101853450745,2597.9201120918196
30,2509.398188755907,2417.7130487988325,2604.6043439143014
31,2524.9557327990215,2433.6494030899426,2620.862758829044
32,2547.33954371503,2451.0486493794815,2644.9363234952384
33,2563.633794642997,2465.235998669839,2661.206697915137
34,2585.0717096696444,2486.021469029358,2680.6567768551936
35,2615.7157136000415,2515.253881205443,2712.1659173900507
36,2654.9404302579096,2556.4815921281433,2752.540412757271
37,2766.791355410101,2667.1093258153596,2866.1142507642608
38,2848.9056947921245,2749.093702371176,2945.7849882081587
39,2883.4550867484854,2784.765798239593,2980.1076253562524
40,2879.483477556686,2778.422569360071,2972.929832116213
41,2882.0612306766247,2780.4388404494584,2975.4900638881127
42,2889.8178173671836,2788.601396334312,2984.530094079161
43,2900.46787647033,2798.9990781871907,2993.78980807744
44,2917.0787302128347,2814.9823161283202,3012.125935419938
45,2941.846427366027,2838.1050074300274,3040.188819335496
46,2968.297602615524,2865.63078853024,3066.5221999831283
47,2987.0646787458277,2883.884466972254,3085.139887377167
48,3000.7325173399663,2894.032293543034,3099.61616485336


==> Data/day/tabICL/ablation_study/tabICL_rounds_econ_standard_varianceh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,1110296.6055937423,955193.2562254863,1269860.7781573704
2,676868.704855828,594164.3404942281,758390.1219287721
3,446318.53455469664,412203.96607106004,481788.79830984137
4,409172.4221475091,376740.52034243575,444685.57322200947
5,413583.13929954014,379777.8767475637,448783.6723840733
6,445361.65733485157,410567.1973350862,480838.1007194292
7,480593.77329146373,442818.5296323526,519486.4882724073
8,494686.5987604713,456400.6803499982,533490.0457222689
9,498310.74748039164,460832.87701654783,534295.4089418324
10,499519.75429739116,462567.3427532055,536919.800525378
11,494527.6660289443,458857.37278104766,529198.6968371974
12,449386.14750644116,419864.66825961915,479566.5841831323
13,377477.08267666126,352451.41246932314,403510.6541258978
14,323314.14213748544,301270.4600259777,345767.24554452545
15,308427.52192135627,286965.9996471086,330806.3909090653
16,316293.6697680909,294271.6925730476,337487.2448836703
17,326710.6295193807,304055.87990896235,347821.263698402
18,348991.2090367418,324022.9758081232,372840.93805073836
19,386403.5288645703,357300.6911575618,413240.18228762835
20,408819.4117374176,377096.0048310397,438206.3888054247
21,437442.30989325535,403352.3668036313,469700.17320996436
22,463902.4623476314,425653.10524160136,500039.35267919314
23,481074.4468831145,437767.8453158597,524592.647920373
24,470361.87558961933,425028.9216978566,516808.45168926124
25,346658.5927482028,317507.605505134,375767.2378778727
26,337233.23060305655,315129.54977981606,361211.10878673097
27,344040.38220148894,321236.62304431444,367890.6737726312
28,328962.21838190086,308285.90884341893,349225.1317312459
29,317137.83009083587,297665.35982574243,336981.33773403004
30,318626.084479126,298966.42576483707,340204.81726024067
31,319521.1552683644,299803.3741339304,340841.7371029821
32,318327.8241450237,298126.2928798555,339048.32155702845
33,328009.343581984,306148.8522280968,349948.92031472205
34,344165.38116112014,319612.35060327756,368390.0983075712
35,343566.1160618762,318574.1955749486,368837.8769611584
36,354734.91069795785,325672.14420852094,382205.31779851724
37,431298.96444584185,392988.644785871,472978.51254492346
38,514445.8284186235,463840.2736398412,569080.8678742276
39,536481.9582024991,487745.6818948053,584938.5894995801
40,534007.4147195444,492044.043268924,578543.4507854913
41,524956.7472237127,487035.58441933873,563299.597973658
42,522868.1116923446,485324.84543422743,561183.1683198377
43,523468.02661004505,485712.5182887257,559376.2849758251
44,528647.1092668613,492636.0513012243,564697.5011140064
45,548310.845738167,507408.6229380883,586388.5313220351
46,566652.2975156612,525334.7697551552,607742.0750414124
47,539945.7488033514,498623.71964337217,577538.3757772085
48,492004.52527150407,453677.63884294615,528757.1929000542


==> Data/day/tabICL/complexity_day.txt <==
n_samples,complexity_10_features,complexity_14_features,complexity_15_features,complexity_20_features,complexity_25_features,complexity_30_features,complexity_35_features,complexity_40_features,complexity_55_features,complexity_10_features_0.6,complexity_14_features_0.6,complexity_15_features_0.6,complexity_20_features_0.6,complexity_25_features_0.6,complexity_30_features_0.6,complexity_35_features_0.6,complexity_40_features_0.6,complexity_55_features_0.6,complexity_10_features_0.7,complexity_14_features_0.7,complexity_15_features_0.7,complexity_20_features_0.7,complexity_25_features_0.7,complexity_30_features_0.7,complexity_35_features_0.7,complexity_40_features_0.7,complexity_55_features_0.7,complexity_10_features_0.8,complexity_14_features_0.8,complexity_15_features_0.8,complexity_20_features_0.8,complexity_25_features_0.8,complexity_30_features_0.8,complexity_35_features_0.8,complexity_40_features_0.8,complexity_55_features_0.8,complexity_10_features_0.9,complexity_14_features_0.9,complexity_15_features_0.9,complexity_20_features_0.9,complexity_25_features_0.9,complexity_30_features_0.9,complexity_35_features_0.9,complexity_40_features_0.9,complexity_55_features_0.9,complexity_10_features_norm,complexity_14_features_norm,complexity_15_features_norm,complexity_20_features_norm,complexity_25_features_norm,complexity_30_features_norm,complexity_35_features_norm,complexity_40_features_norm,complexity_55_features_norm,complexity_10_features_0.6_norm,complexity_14_features_0.6_norm,complexity_15_features_0.6_norm,complexity_20_features_0.6_norm,complexity_25_features_0.6_norm,complexity_30_features_0.6_norm,complexity_35_features_0.6_norm,complexity_40_features_0.6_norm,complexity_55_features_0.6_norm,complexity_10_features_0.7_norm,complexity_14_features_0.7_norm,complexity_15_features_0.7_norm,complexity_20_features_0.7_norm,complexity_25_features_0.7_norm,complexity_30_features_0.7_norm,complexity_35_features_0.7_norm,complexity_40_features_0.7_norm,complexity_55_features_0.7_norm,complexity_10_features_0.8_norm,complexity_14_features_0.8_norm,complexity_15_features_0.8_norm,complexity_20_features_0.8_norm,complexity_25_features_0.8_norm,complexity_30_features_0.8_norm,complexity_35_features_0.8_norm,complexity_40_features_0.8_norm,complexity_55_features_0.8_norm,complexity_10_features_0.9_norm,complexity_14_features_0.9_norm,complexity_15_features_0.9_norm,complexity_20_features_0.9_norm,complexity_25_features_0.9_norm,complexity_30_features_0.9_norm,complexity_35_features_0.9_norm,complexity_40_features_0.9_norm,complexity_55_features_0.9_norm
5023,25732829,26215037,26360704,27239729,28369904,29751229,31383704,33267329,40425104,9379469,9668717,9756094,10283369,10961294,11789869,12769094,13898969,18192494,12713856,13051392,13153356,13768656,14559756,15526656,16669356,17987856,22998156,16546124,16931852,17048374,17751524,18655574,19760524,21066374,22573124,28298774,20882400,21316320,21447400,22238400,23255400,24498400,25967400,27662400,34103400,0.6365556660039762,0.6484840954274353,0.6520874751491054,0.6738320079522863,0.7017892644135189,0.7359592445328031,0.7763419483101391,0.8229373757455268,1.0,0.23202089968649184,0.23917605753098373,0.24133751146317398,0.25438076795052894,0.2711506691485568,0.2916472150572575,0.31587040567663105,0.3438202410066774,0.4500296152608538,0.31450397752841897,0.32285364064864247,0.32537593471621,0.3405966747791174,0.3601661977171413,0.38408450353028156,0.4123515922185383,0.4449674637819114,0.5689077757227291,0.4093031894240767,0.41884498305805223,0.42172739988498237,0.43912129453025034,0.46148487335988053,0.488818136373873,0.5211210835722278,0.5583937149549448,0.7000297142092695,0.5165700996093913,0.5273040237571188,0.5305465633434115,0.55011361257104,0.5752712472922766,0.6060194675071213,0.6423582732155741,0.6842876644176351,0.8436193509854668
5054,26048316,26533500,26680066,27564516,28701666,30091516,31734066,33629316,40831266,9496224,9787296,9875224,10405824,11088024,11921824,12907224,14044224,18364824,12864069,13203621,13306194,13925169,14720994,15693669,16843194,18169569,23209794,16750149,17138277,17255524,17963049,18872724,19984549,21298524,22814649,28575924,21139104,21575712,21707604,22503504,23526804,24777504,26255604,27961104,34442004,0.6379502413665058,0.6498329001113999,0.65342245327392,0.6750835499443001,0.7029335313776457,0.7369723975739572,0.7772001485332343,0.8236167842554771,1.0,0.2325723625615723,0.2397010173527316,0.24185446515422765,0.25484940878394513,0.27155719345072477,0.2919778191545665,0.3161112858954704,0.3439575936734364,0.44977356322970735,0.3150543752427368,0.3233703554526083,0.3258824744743403,0.3410418133985853,0.36053239201547166,0.3843542103249995,0.4125072683271687,0.4449915660219793,0.5684318972622597,0.41022849989515386,0.4197341566631806,0.42260565714518866,0.4399336772952374,0.4622125603453001,0.48944230629537666,0.5216229151454672,0.5587543868955717,0.6998539795459685,0.5177185542079444,0.5284115363946834,0.5316417080969275,0.5511341235415037,0.5761958005416732,0.6068267390974358,0.6430269392087916,0.6847964008757407,0.843520355210147
5082,26334924,26822796,26970174,27859524,29002974,30400524,32052174,33957924,41199774,9601301,9894005,9982426,10516001,11202026,12040501,13031426,14174801,18519626,13007949,13349421,13452574,14075049,14875374,15853549,17009574,18343449,23412174,16930725,17320965,17438850,18150225,19064850,20182725,21503850,23028225,28820850,21369629,21808637,21941254,22741529,23770454,25028029,26514254,28229129,34745654,0.6392006907610707,0.6510423091155791,0.6546194646601702,0.6762057481189095,0.7039595411372888,0.7378808437153077,0.7779696558529666,0.8242259775502652,1.0,0.23304256474804935,0.2401470697387806,0.24229322228806402,0.25524414284408453,0.2718953264161109,0.2922467730041432,0.3162984826081813,0.3440504552282253,0.4495079511843924,0.31572864938530976,0.32401685018951804,0.3265205775157893,0.3416292768984607,0.36105474753332384,0.3847969894203789,0.4128560025596257,0.44523178695106436,0.5682597676385313,0.4109421813818687,0.42041407799955405,0.4232753801028132,0.4405418583121354,0.4627416160098354,0.48987465319591317,0.5219409698703688,0.5589405660332021,0.6995390314519686,0.5186831607377264,0.5293387531688888,0.5325576300491357,0.5519818870851088,0.5769559318456455,0.6074797643307461,0.6435533845404103,0.6851767924746384,0.8433457426247047
5113,26654069,27144917,27293194,28187969,29338394,30744469,32406194,34323569,41609594,9713189,10007621,10096564,10633289,11323364,12166789,13163564,14313689,18684164,13167141,13510725,13614516,14240841,15046116,16030341,17193516,18535641,23635716,17137100,17529740,17648350,18364100,19284350,20409100,21738350,23272100,29100350,21629301,22070997,22204426,23009601,24044826,25310101,26805426,28530801,35087226,0.6405750798722045,0.6523715900712705,0.6559351191939051,0.677439174244286,0.7050872450233473,0.7388793315310888,0.7788154337675104,0.8248955517326124,1.0,0.2334362839493219,0.24051234434058646,0.24264990425044763,0.25554897267202364,0.27213348921405,0.29240345387652666,0.31635886665945356,0.3439997275628308,0.4490349989956643,0.31644483241052535,0.32470215883384973,0.32719655952422894,0.34224897748341404,0.3616020862880806,0.38525588593822857,0.413210376433858,0.44546555777496893,0.5680352468711903,0.41185453527857063,0.42129082057373596,0.4241413650899838,0.4413429268259623,0.46345922048650606,0.4904902460716151,0.5224360035812895,0.5592964930155291,0.6993663528656396,0.5198152378030894,0.5304304819700957,0.5336371703122121,0.552987875824984,0.577867354341405,0.6082756058614751,0.6442126303851944,0.6856784279125626,0.8432484585165623
5143,26964749,27458477,27607624,28507649,29664824,31079149,32750624,34679249,42008024,9825725,10121885,10211350,10751225,11445350,12293725,13296350,14453225,18849350,13320000,13665600,13770000,14400000,15210000,16200000,17370000,18720000,23850000,17336396,17731340,17850646,18570596,19496246,20627596,21964646,23507396,29369846,21881184,22325472,22459684,23269584,24310884,25583584,27087684,28823184,35418084,0.6418952007835456,0.6536483839373164,0.6571988246816847,0.6786238981390793,0.7061704211557297,0.7398383937316356,0.7796278158667973,0.8255386875612145,1.0,0.23390114707609194,0.24095122874620334,0.24308094091738283,0.2559326522951901,0.2724562812095137,0.29265182766035364,0.31651929164771,0.3440586731715827,0.44870832296229884,0.31708227932834926,0.32530927900821993,0.32779451849484753,0.34279165332794514,0.36207368382764205,0.3856406099939383,0.4134924318268338,0.4456291493263287,0.5677486758244091,0.4126924894158316,0.42209412182777273,0.42493419828554657,0.4420725907031476,0.46410766666863457,0.4910394261820075,0.5228678692432664,0.5595929958524114,0.6991484769671623,0.520881058342568,0.5314573234865796,0.5346522369154998,0.5539318869176041,0.5787200083488812,0.6090166012093309,0.6448216654989533,0.6861352012177483,0.8431266369491696
5174,27287676,27784380,27934426,28839876,30004026,31426876,33108426,35048676,42421626,9945216,10243200,10333216,10876416,11574816,12428416,13437216,14601216,19024416,13473741,13821357,13926366,14560041,15374766,16370541,17547366,18905241,24065166,17545221,17942565,18062596,18786921,19718196,20856421,22201596,23753721,29651796,22143936,22590912,22725936,23540736,24588336,25868736,27381936,29127936,35762736,0.6432491767288694,0.654957921697768,0.6584949384071228,0.6798390047566777,0.7072813757775338,0.7408220514696914,0.7804610318331504,0.8261983168679107,1.0,0.23443740699613919,0.24146174877879503,0.24358368535897232,0.25638847506693874,0.2728517761200384,0.2929735885182713,0.3167539122616375,0.34419274735013694,0.44846032068643477,0.3176149117905099,0.32580922287137226,0.32828458767704943,0.34322213391820483,0.36242755051397607,0.3859008374643631,0.413641994769366,0.4456510224289847,0.5672853275355357,0.41359143093666423,0.4229579743124415,0.42578745095720755,0.4428618789859681,0.4648147150229461,0.49164595906814135,0.5233556111215539,0.5599436711831838,0.6989782994173773,0.5219963987236133,0.5325329113975971,0.535715816267863,0.5549230008298126,0.5796179524094621,0.6098006710068115,0.6454711566218607,0.6866294092546099,0.8430307692590567
5204,27602016,28101600,28252516,29163216,30334116,31765216,33456516,35408016,42823716,10059084,10358796,10449334,10995684,11698134,12556684,13571334,14742084,19190934,13628364,13977996,14083614,14720964,15540414,16541964,17725614,19091364,24281214,17746869,18146517,18267244,18995769,19932444,21077269,22430244,23991369,29923644,22398789,22848357,22984164,23803689,24857364,26145189,27667164,29423289,36096564,0.6445497630331753,0.6562158220925993,0.6597399441001337,0.6810061975938754,0.7083485235144003,0.7417669218617086,0.7812613926358002,0.8268319358366751,1.0,0.23489516883588524,0.24189390757214999,0.24400810989872995,0.25676622738671256,0.273169521299833,0.29321799163809137,0.3169116384014876,0.34425046159002176,0.44813798970645147,0.31824337710440637,0.3264078250472238,0.3288741686966166,0.34375727692571095,0.3628927017916894,0.386280443294552,0.4139205014342987,0.44581287621092947,0.5670039003621264,0.41441683855740125,0.4237492374552456,0.42656839962230275,0.44358058511316484,0.4654533950299876,0.4921868293727709,0.5237808881415149,0.5602355713362194,0.6987633674760967,0.5230463652430349,0.533544473347432,0.536715776837302,0.555852953069276,0.5804578939389566,0.6105305994463441,0.6460710695914386,0.6870793043742397,0.8429105965488842
5235,27928725,28431285,28583100,29499225,30677100,32116725,33818100,35781225,43241100,10179981,10481517,10572606,11122281,11829006,12692781,13713606,14891481,19367406,13791296,14143040,14249296,14890496,15714896,16722496,17913296,19287296,24508496,17958144,18360192,18481644,19214544,20156844,21308544,22669644,24240144,30208044,22664621,23116877,23253496,24077921,25137896,26433421,27964496,29731121,36444296,0.6458837772397095,0.6575060532687651,0.6610169491525424,0.6822033898305084,0.7094430992736077,0.7427360774818402,0.7820823244552058,0.8274818401937046,1.0,0.23542372881355933,0.24239709443099275,0.24450363196125907,0.25721549636803875,0.2735593220338983,0.2935351089588378,0.3171428571428571,0.3443825665859564,0.44789346246973366,0.3189395274403288,0.32707401060565067,0.329531302395175,0.34435978733195965,0.3634249822506828,0.38672688715134446,0.4142655020339446,0.4460408268984832,0.5667870613837298,0.41530266343825667,0.4246004842615012,0.42740920096852303,0.44435835351089586,0.4661501210653753,0.49278450363196125,0.5242615012106537,0.5605811138014528,0.6985956416464891,0.5241453385783433,0.5346042769494763,0.5377637479157561,0.556829520988134,0.581342657795477,0.6113031583377851,0.6467110226150583,0.6875662506272967,0.8428161170738024
5266,28257356,28762892,28915606,29837156,31022006,32470156,34181606,36156356,43660406,10295181,10598445,10690056,11242881,11953656,12822381,13849056,15033681,19535256,13955196,14309052,14415946,15060996,15890346,16903996,18101946,19484196,24736746,18162144,18566496,18688644,19425744,20373444,21531744,22900644,24480144,30482244,22932021,23386965,23524396,24353721,25419996,26723221,28263396,30040521,36793596,0.6472078157037752,0.6587866361114462,0.6622844047762634,0.683391629477747,0.7105294898082258,0.7436979857677,0.7828971173561693,0.828126884573634,1.0,0.235801311604844,0.24274728457632758,0.24484554724479657,0.2575074771407302,0.2737871012926449,0.2936844197005406,0.31719943236441733,0.3443321392842751,0.4474364255797346,0.3196304679347233,0.32773520246238663,0.33018350768428495,0.34495776333367123,0.3639532348828822,0.3871699223319178,0.41460782568077814,0.4462669449294631,0.5665715980744659,0.41598660351440614,0.42524790080971764,0.4280455843676763,0.44492815756225446,0.4666343230981407,0.49316408097533493,0.5245174311938373,0.5606943737536476,0.698166755480927,0.5252360914829789,0.5356561503344701,0.538803876445858,0.5577987753938889,0.5822207883270715,0.6120699152454057,0.6473461561488915,0.6880495110375291,0.8427222596143518
5296,28577216,29085632,29239216,30166016,31357616,32814016,34535216,36521216,44068016,10411029,10716021,10808154,11364129,12078954,12952629,13985154,15176529,19703754,14112549,14468421,14575924,15224649,16058724,17078149,18282924,19673049,24955524,18367296,18773952,18896796,19638096,20591196,21756096,23132796,24721296,30757596,23191356,23648892,23787106,24621156,25693506,27004156,28553106,30340356,37131906,0.6484797500300444,0.6600168249008532,0.6635019829347434,0.6845331090013219,0.71157312822978,0.7446220406201177,0.7836798461723351,0.828746544886432,1.0,0.23624909730449403,0.24317003515656344,0.2452607351327094,0.2578770280922109,0.2740979761829986,0.29392357940507235,0.31735383775843234,0.34438875124307844,0.4471214224847336,0.3202447099047981,0.3283202266242256,0.3307597056332193,0.3454806996530091,0.3644076919641674,0.38754068256669416,0.41487967146058946,0.4464246586458533,0.5662956099498557,0.41679425731351283,0.42602217444960533,0.4288097744178,0.445631498363802,0.46725942915151886,0.4936935667809506,0.5249339112520972,0.5609804625649587,0.6979573575538323,0.5262627661749056,0.5366452621783563,0.5397816411793986,0.5587080661856889,0.5830420411937765,0.6127835662036611,0.6479326412153431,0.6884892662288222,0.8426044412800431
5327,28909629,29421021,29575504,30507729,31706304,33171229,34902504,36900129,44491104,10534016,10840832,10933516,11492816,12211916,13090816,14129516,15328016,19882316,14270784,14628672,14736784,15389184,16227984,17253184,18464784,19862784,25175184,18582221,18991277,19114846,19860521,20819246,21991021,23375846,24973721,31045646,23461836,23922060,24061086,24900036,25978686,27297036,28855086,30652836,37484286,0.6497844827586207,0.6612787356321839,0.6647509578544061,0.6857040229885057,0.7126436781609196,0.7455699233716475,0.7844827586206896,0.829382183908046,1.0,0.23676679275029902,0.2436629129274922,0.24574611589768597,0.2583171683040277,0.2744799499693242,0.29423446089357547,0.31758070107678155,0.3445186705189424,0.4468829543991536,0.32075589762843376,0.32879993267867663,0.3312299016001041,0.3458935071604427,0.3647467143094494,0.3877895230471242,0.4150219333734672,0.44644394528847836,0.5658475905655207,0.417661494756345,0.4268556024143613,0.4296329891027204,0.446393081187646,0.46794177101112167,0.4942790585731476,0.5254049438737236,0.5613194269128499,0.6977944624615294,0.5273376897997406,0.5376818700655304,0.5408066745208211,0.5596632531303336,0.5839074256282784,0.6135391920146553,0.6485585522894645,0.6889655064527057,0.8425119322730225
5357,29233149,29747421,29902774,30840249,32045574,33518749,35259774,37268649,44902374,10651196,10959740,11052946,11615396,12338546,13222396,14266946,15472196,20052146,14429901,14789805,14898526,15554601,16398126,17429101,18647526,20053401,25395726,18789725,19201085,19325350,20075225,21039350,22217725,23610350,25217225,31323350,23724141,24186957,24326766,25170441,26255166,27580941,29147766,30955641,37825566,0.6510379384395133,0.6624910522548317,0.6659508470532093,0.6868289191123836,0.7136721546170365,0.7464805535671677,0.7852541159627774,0.8299928418038655,1.0,0.2372078589875894,0.24407929968246223,0.24615504739237173,0.258681111159067,0.2747860502876752,0.29446986477819637,0.31773255463063044,0.3445741198449775,0.44657206765949614,0.3213616500544047,0.3293769055506954,0.33179818064853317,0.3464093234803131,0.36519507854974437,0.3881554458568271,0.4152904254015612,0.44660001718394665,0.5655764659570115,0.4184572735508372,0.4276184818201372,0.4303859301514882,0.4470860493923996,0.4685576312735714,0.49480067579500364,0.5258151829566963,0.5616011527586492,0.6975878380060707,0.5283493696792068,0.538656530721516,0.5417701522863803,0.5605592479364231,0.5847166566293355,0.6142423783651172,0.6491364131437684,0.6893987609652888,0.8423956826870669
5388,29569344,30086592,30242844,31185744,32398044,33879744,35630844,37651344,45329244,10769024,11079296,11173024,11738624,12465824,13354624,14405024,15617024,20222624,14597541,14959557,15068916,15728841,16577316,17614341,18839916,20254041,25627716,19007100,19420860,19545850,20300100,21269850,22455100,23855850,25472100,31613850,23997701,24463205,24603826,25452401,26543426,27876901,29452826,31271201,38181026,0.652323784619042,0.66373469630334,0.6671817425413051,0.6879828836324735,0.7147272078925473,0.7474147153215263,0.7860454059194104,0.8306192796862,1.0,0.23757343052092375,0.2444182832610224,0.24648599919292719,0.25896359533373203,0.2750062189433382,0.29461387002174577,0.3177865485689547,0.34452425458496505,0.4461275374458043,0.3220336302101134,0.3300199976862619,0.3324325461946817,0.34699102857307745,0.3657090773453005,0.388586692511351,0.4156238740712287,0.44682062202493383,0.5653682642490133,0.41931208912286294,0.4284399713350613,0.43119735241999624,0.4478367210359829,0.4692301949708228,0.49537777422451607,0.5262794587970626,0.5619352486884626,0.6974272502757822,0.5294088072591725,0.5396782042074207,0.5427804178688707,0.5615006727224482,0.5855695718199051,0.6149871151612412,0.6497533027464566,0.6898681345755513,0.8423044955261111
5419,29907461,30427685,30584836,31533161,32752436,34242661,36003836,38035961,45758036,10894101,11206197,11300476,11869401,12600876,13494901,14551476,15770601,20403276,14766149,15130277,15240274,15904049,16757474,17800549,19033274,20455649,25860674,19225725,19641885,19767600,20526225,21501600,22693725,24102600,25728225,31905600,24272829,24741021,24882454,25735929,26833254,28174429,29759454,31588329,38538054,0.6536001894836571,0.6649692089057319,0.6684036001894836,0.6891283751776409,0.7157745144481289,0.7483420180009475,0.7868308858360966,0.8312411179535765,1.0,0.2380806073057856,0.24490117976217335,0.2469615610250405,0.25939489623199735,0.2753806129266562,0.294918711109017,0.31800919077907974,0.3446520519368445,0.4458949243363505,0.32270067272992226,0.33065835692773177,0.3330622406958201,0.34756843584807706,0.36621925818669315,0.3890147077116684,0.41595478442300277,0.4470394883206963,0.5651613631319317,0.42016062490094636,0.42925542084017765,0.43200280711348715,0.4485818622110442,0.46989779019361755,0.49595059106120726,0.5267402648138132,0.5622668114514355,0.6972676886744003,0.5304604638188579,0.540692371499511,0.5437832602780417,0.5624351753208988,0.5864162089474295,0.6157263611576336,0.6503656319515112,0.6903340213290623,0.8422139009637564
5448,30225504,30748512,30906504,31859904,33085704,34583904,36354504,38397504,46160904,11006624,11320352,11415124,11987024,12722324,13621024,14683124,15908624,20565524,14920269,15286317,15396894,16064169,16922094,17970669,19209894,20639769,26073294,19427964,19846332,19972714,20735364,21715914,22914364,24330714,25964964,32175114,24529709,25000397,25142584,26000609,27103784,28452109,30045584,31884209,38870984,0.6547857901569692,0.6661158975569456,0.6695385341673551,0.6901923757818954,0.7167473150005901,0.7492033518234391,0.7875604862504426,0.8318187182816004,1.0,0.2384403910287372,0.24523679172314303,0.24728987109957812,0.2596791431987554,0.275608207326269,0.295077063482119,0.31808571166630534,0.344634151878828,0.4455182246864143,0.32322306772848297,0.3311528950992814,0.3335483637842101,0.3480037782622281,0.366589311162537,0.3893049624851368,0.4161507322300274,0.44712662039720885,0.5648349954324985,0.42087485981643685,0.42993811386362796,0.4326759718570503,0.44919752871390906,0.4704395303870132,0.4964019768763627,0.5270848681819577,0.5624882043037979,0.6970208815667908,0.531395767292599,0.5415924480161827,0.5446726953180986,0.5632603945537982,0.5871588649996976,0.6163681066557969,0.650888119522096,0.690718903598595,0.8420758830892913
5479,30567341,31093325,31252216,32211041,33443816,34950541,36731216,38785841,46593416,11133069,11448621,11543944,12119169,12858744,13762669,14830944,16063569,20747544,15090725,15458885,15570100,16241225,17104100,18158725,19405100,20843225,26308100,19648989,20069757,20196864,20963889,21950064,23155389,24579864,26223489,32469264,24807861,25281237,25424236,26287161,27396636,28752661,30355236,32204361,39231036,0.6560442144873001,0.6673330197554093,0.6707431796801505,0.6913217309501412,0.7177798682972719,0.7501175917215428,0.7883349012229539,0.8324317968015051,1.0,0.23894081944968362,0.2457132784597721,0.24775912545240297,0.26010475385621007,0.2759777046611049,0.29537797786708747,0.31830557347415783,0.34476049148231586,0.4452891799133165,0.3238810607919368,0.3317826063665304,0.33416953159218893,0.3485733907125419,0.3670926381529957,0.3897272739135504,0.41647729799420585,0.44734271039496226,0.5646312775178364,0.4217117070789573,0.43074233921805605,0.4334703426767421,0.44993243251364096,0.4710979765896538,0.49696697490478053,0.5275394274590213,0.562815334252376,0.6968637800671237,0.532432758310745,0.542592477014349,0.5456615587060627,0.5641818792595074,0.5879937199710792,0.617097080840778,0.6514919618686039,0.6911783630545569,0.8419866875611782
5509,30899981,31428845,31588606,32552681,33792206,35307181,37097606,39163481,47013806,11253525,11570805,11666650,12245025,12988650,13897525,14971650,16211025,20920650,15254336,15624512,15736336,16411136,17278736,18339136,19592336,21038336,26533136,19862349,20285421,20413224,21184449,22176024,23387949,24820224,26472849,32752824,25077564,25553532,25697314,26564964,27680514,29043964,30655314,32514564,39579714,0.657253339582845,0.6685024607452543,0.6719006327630653,0.6924068432153738,0.7187719709397703,0.750996015936255,0.7890789782048278,0.8330208577454886,1.0,0.2393663895239624,0.24611504544005647,0.2481537019147099,0.2604559392617564,0.276273101565102,0.2956051888247465,0.31845220104069005,0.3448141382129326,0.4449894994674543,0.3244650305486861,0.3323388027763589,0.33471733813680177,0.3490705687601638,0.36752472241877204,0.39007979911262664,0.41673579884172746,0.4474927216060746,0.5643690281105938,0.4224790692334077,0.43147795777265935,0.43419637201889166,0.4506005959185691,0.47169174093244015,0.49746980706050475,0.5279347943027629,0.5630867026592146,0.6966639544137312,0.5334085055781275,0.5435325104289578,0.5465908035609796,0.5650460207369724,0.5887741571061063,0.6177752126683809,0.6520491874237964,0.6915960813723526,0.8418742783768666
5540,31245600,31777440,31938100,32907600,34154100,35677600,37478100,39555600,47450100,11381376,11700480,11796876,12378576,13126476,14040576,15120876,16367376,21104076,15418829,15791021,15903454,16581929,17454254,18520429,19780454,21234329,26759054,20085824,20511296,20639824,21415424,22412624,23631424,25071824,26733824,33049424,25358796,25837452,25982046,26854596,27976446,29347596,30968046,32837796,39942846,0.658493870402802,0.6697022767075307,0.6730881494454174,0.6935201401050788,0.7197898423817863,0.7518972562755399,0.7898423817863398,0.8336252189141856,1.0,0.2398598949211909,0.24658493870402803,0.24861646234676008,0.2608756567425569,0.2766374781085814,0.29590192644483365,0.31866900175131346,0.344938704028021,0.4447635726795096,0.3249482930489082,0.33279215428418485,0.3351616540323413,0.3494603594091477,0.3678444091793273,0.3903138033428802,0.4168685418998063,0.4475086248501057,0.5639409400612433,0.4233041447752481,0.43227086981903096,0.43497956800934034,0.45132516053706945,0.4723409223584355,0.4980268534734384,0.5283829538820782,0.563409223584355,0.6965090484530064,0.534430823117338,0.5445183887915936,0.5475656742556918,0.565954465849387,0.5895971978984238,0.6184938704028021,0.6526444833625219,0.6920490367775832,0.8417863397548161
5570,31581900,32116620,32278150,33252900,34506150,36037900,37848150,39936900,47874150,11503164,11823996,11920914,12505764,13257714,14176764,15262914,16516164,21278514,15584204,15958412,16071454,16753604,17630654,18702604,19969454,21431204,26985854,20301536,20729312,20858536,21638336,22640936,23866336,25314536,26985536,33335336,25631469,26112717,26258094,27135369,28263294,29641869,31271094,33150969,40294494,0.6596858638743456,0.6708551483420593,0.6742292030250145,0.6945898778359512,0.7207678883071553,0.7527632344386271,0.7905759162303665,0.8342059336823735,1.0,0.24027923211169283,0.24698080279232112,0.24900523560209423,0.2612216404886562,0.27692844677137873,0.2961256544502618,0.3188132635253054,0.3449912739965096,0.4444677137870855,0.3255244009554217,0.3333408948252867,0.3357021273484751,0.34995094429874996,0.3682708518062462,0.39066184987096375,0.41712393849290275,0.4476571176720631,0.5636831985528725,0.4240605002908668,0.4329959278650378,0.435695171611402,0.45198371146015126,0.4729261198371146,0.49852239674229204,0.5287725421756836,0.5636765561372892,0.6963118091913904,0.535392670157068,0.5454450261780105,0.5484816753926701,0.5668062827225131,0.5903664921465969,0.6191623036649214,0.6531937172774869,0.6924607329842932,0.8416753926701571
5601,31931301,32468997,32631426,33611601,34871826,36412101,38232426,40332801,48314226,11625600,11948160,12045600,12633600,13389600,14313600,15405600,16665600,21453600,15758400,16134720,16248400,16934400,17816400,18894400,20168400,21638400,27224400,20518400,20948480,21078400,21862400,22870400,24102400,25558400,27238400,33622400,25905600,26389440,26535600,27417600,28551600,29937600,31575600,33465600,40647600,0.6609088801298401,0.6720380245768607,0.6753999536285648,0.6956874565267795,0.7217713888244841,0.7536517505216787,0.7913285416183631,0.8348017621145375,1.0,0.24062477995611478,0.2473010744288856,0.2493178717175351,0.2614882001835236,0.2771357653540802,0.2962605672292049,0.3188626058088978,0.34494188109315876,0.44404312717335054,0.32616480288849087,0.33395381310672345,0.3363067432768146,0.35050545982046777,0.36876095251945046,0.39107322137376266,0.4174422663834043,0.4478680875483755,0.5634862079752659,0.4246865095179213,0.4335882354816157,0.4362772985331484,0.45250440315446633,0.47336782338187516,0.4988675592153748,0.5290036106549653,0.5637759777006466,0.6959109724742356,0.5361898998444061,0.5462043415535623,0.5492295374865366,0.5674850301855193,0.5909563779413541,0.6196435807540412,0.6535466386235805,0.692665551549972,0.8413174206702597
5632,32282624,32823296,32986624,33972224,35239424,36788224,38618624,40730624,48756224,11755541,12079925,12177916,12769241,13529516,14458741,15556916,16824041,21639116,15933564,16311996,16426314,17116164,18003114,19087164,20368314,21846564,27463914,20745525,21178005,21308650,22097025,23110650,24349525,25813650,27503025,33922650,26191424,26677952,26824924,27711824,28852124,30245824,31892924,33793424,41015324,0.6621231373455008,0.6732124292480074,0.6765623195102229,0.696777174540834,0.7227677024373339,0.7545339031997228,0.7920757768280005,0.835393323322167,1.0,0.24110851980661996,0.24776170115224674,0.24977151635040482,0.2618997115117036,0.27749310529051635,0.29655169768684303,0.31907548870068364,0.3450644783320382,0.4438226389311855,0.32680061524042553,0.33456233198042573,0.3369070172456341,0.35105598005292615,0.36924750366230163,0.3914815880737606,0.417758233287303,0.4480774393029288,0.563290422162307,0.42549490707073623,0.4343651592051099,0.4370447145373686,0.4532144449906539,0.47400409843059216,0.49941367485718335,0.5294431742704275,0.5640925966703246,0.6957604017899335,0.5371913952975521,0.5471701828262993,0.5501846082256083,0.5683751063248869,0.5917628895953878,0.6203479580371113,0.6541303116500572,0.6931099504342256,0.8412325778140654
5662,32624444,33167996,33332194,34323044,35596994,37154044,38994194,41117444,49185794,11879309,12205421,12303934,12898409,13662734,14596909,15700934,16974809,21815534,16101669,16482117,16597044,17290569,18182244,19272069,20560044,22046169,27693444,20964741,21399525,21530866,22323441,23342466,24587941,26059866,27758241,34212066,26468525,26957645,27105400,27997025,29143400,30544525,32200400,34111025,41371400,0.663289973523656,0.6743409692644181,0.67767929089444,0.6978243352135375,0.7237251064809486,0.7553816046966731,0.7927938298607115,0.8359617819730631,1.0,0.24151910610612487,0.24814931319396816,0.25015218825175417,0.26223850325563514,0.2777780511177679,0.2967708318381523,0.3192168454167884,0.3451160918536763,0.4435332283138501,0.3273642182130881,0.3350991345183937,0.3374357238189547,0.35153583166716795,0.36966454175772784,0.39182185409063436,0.41800776866588757,0.44822228548348736,0.5630374493903667,0.4262356931759605,0.43507531869872834,0.4377456222420644,0.45385952293460996,0.474577395253597,0.4998992391990256,0.5298250547708958,0.5643548419692076,0.6955680333227924,0.5381335309947421,0.5480778657349722,0.5510818835210833,0.569209577057961,0.5925166116053753,0.621002987163326,0.6546687037318133,0.693513761310837,0.8411249801111272
5693,32979549,33526077,33691174,34687449,35968374,37533949,39384174,41519049,49631574,12003725,12331565,12430600,13028225,13796600,14735725,15845600,17126225,21992600,16278725,16661285,16776850,17474225,18370850,19466725,20761850,22256225,27934850,21194316,21631500,21763566,22560516,23585166,24837516,26317566,28025316,34514766,26757429,27249237,27397804,28294329,29447004,30855829,32520804,34441929,41742204,0.6644872677219545,0.6754989676531314,0.6788254186740078,0.6988988300068824,0.7247075017205781,0.7562514338150952,0.7935306262904336,0.8365450791465933,1.0,0.24185662538125427,0.24846209793789736,0.25045750110605,0.2624987271207639,0.2779803034253961,0.2969022300199466,0.3192645069044153,0.34506713407880235,0.44311711734147297,0.3279913105314774,0.33569930705804335,0.3380277643421101,0.35207879967699596,0.37014441653613483,0.3922246149195268,0.4183193948271719,0.4484287562590701,0.5628443297002831,0.427032920616219,0.435841506860129,0.43850243395464344,0.4545597526284377,0.4752048766376017,0.5004378059821355,0.530258540662039,0.5646670806773124,0.6954195327353511,0.5391211046419765,0.5490302806032306,0.5520236775081927,0.5700872795208953,0.5933119106800844,0.62169757098576,0.655244260437922,0.6939519790365706,0.8410413097114349
5723,33325029,33874437,34040404,35041929,36329604,37903429,39763404,41909529,50064804,12128789,12458357,12557914,13158689,13931114,14875189,15990914,17278289,22170314,16448636,16833212,16949386,17650436,18551786,19653436,20955386,22457636,28166186,21415884,21855372,21988134,22789284,23819334,25078284,26566134,28282884,34806534,27037500,27531900,27681250,28582500,29741250,31157500,32831250,34762500,42101250,0.6656378600823045,0.6766117969821673,0.6799268404206675,0.6999314128943759,0.7256515775034293,0.757087334247828,0.7942386831275721,0.8371056241426612,1.0,0.24226178934007211,0.24884461746819184,0.25083318013189465,0.2628331272404462,0.2782616306657268,0.29711869040773636,0.31940430646647494,0.3451184788419425,0.44283233386871945,0.32854689693781686,0.33622846101624604,0.3385489334982716,0.35255178468290815,0.37055545049172667,0.3925599309247271,0.4185652259819094,0.44857133566327356,0.5625945524524574,0.42776326458803277,0.43654164710202403,0.43919345015312555,0.45519570994425546,0.4757700439614225,0.5009164522046267,0.5306349346738679,0.5649254913691463,0.6952296068112042,0.5400500519286963,0.5499252528782496,0.5529083864984271,0.5709100548960503,0.5940550571215659,0.6223433931749738,0.655775063056274,0.6943500667654666,0.8409350808603985
5754,33683916,34236300,34403166,35410116,36704766,38287116,40157166,42314916,50514366,12261504,12592896,12693004,13297104,14073804,15023104,16145004,17439504,22358604,16619429,17006021,17122804,17827529,18733604,19841029,21149804,22659929,28398404,21647909,22089797,22223284,23028809,24064484,25330309,26826284,28552409,35111684,27329484,27826572,27976734,28882884,30047934,31471884,33154734,35096484,42475134,0.6668185442533319,0.6777537304932225,0.6810570680031894,0.7009910012529901,0.7266203440027338,0.7579450962524206,0.7949652580020503,0.8376808292516232,1.0,0.24273300787344337,0.24929335943759048,0.2512751323059266,0.2632341065114031,0.2786099304898729,0.297402604241336,0.3196121277657924,0.3452385010632421,0.44261871959355087,0.3290040104630829,0.3366571204714318,0.3389689974531206,0.3529199792391733,0.370856955821241,0.39277992719932386,0.41868889337342174,0.44858385434353465,0.5621847060299638,0.4285495536061959,0.4372973225082148,0.4399398776973663,0.4558863314250049,0.47638891478911166,0.5014476277896867,0.5310624704267297,0.565233442700241,0.6950831373395837,0.5410239930557577,0.5508645204019783,0.5538371797044824,0.5717756410126973,0.594839376980402,0.6230283876075966,0.6563426728942812,0.6947822328404557,0.8408525606359188
5785,34044725,34600085,34767850,35780225,37081850,38672725,40552850,42722225,50965850,12394941,12728157,12828816,13436241,14217216,15171741,16299816,17601441,22547616,16799301,17188005,17305426,18014001,18925026,20038501,21354426,22872801,28642626,21881184,22325472,22459684,23269584,24310884,25583584,27087684,28823184,35418084,27623036,28122812,28273786,29184836,30356186,31787836,33479786,35432036,42850586,0.6679909194097616,0.6788876276958002,0.6821793416572077,0.7020431328036323,0.7275822928490352,0.7587968217934166,0.7956867196367764,0.8382519863791147,1.0,0.24320090805902383,0.24973893303064698,0.25171396140749147,0.2636322360953462,0.27895573212258795,0.2976844494892168,0.3198183881952327,0.34535754824063564,0.44240635641316683,0.3296187741399388,0.3372455281330538,0.3395494434018073,0.3534523803684232,0.37132758503978647,0.3931750574158971,0.41899479749675517,0.44878680528236065,0.5619964348676614,0.42933030646992054,0.4380476730987514,0.4406810442678774,0.456572077185017,0.4770034052213394,0.5019750283768445,0.5314869466515324,0.5655391600454029,0.6949375709421113,0.5419910783397118,0.5517971739900345,0.5547594320510695,0.5726351272469703,0.5956181639274142,0.6237085420924011,0.6569062617419311,0.6952113228760042,0.840770555185482
5813,34372269,34930317,35098894,36116169,37424094,39022669,40911894,43091769,51375294,12507869,12842621,12943744,13553969,14338544,15297469,16430744,17738369,22707344,16963661,17354285,17472286,18184361,19099886,20218861,21541286,23067161,28865486,22087500,22533900,22668750,23482500,24528750,25807500,27318750,29062500,35688750,27886461,28388637,28540336,29455761,30632736,32071261,33771336,35732961,43187136,0.6690427698574338,0.6799049558723693,0.6831862412310478,0.7029871011541072,0.7284453496266123,0.759560986648563,0.7963340122199593,0.8387644263408011,1.0,0.24346077708090585,0.24997659380791087,0.2519449134441936,0.2638227043527965,0.2790941498067145,0.2977592498059476,0.3198180043504958,0.3452704134403591,0.4419895679818397,0.33019102528152927,0.3377943686317396,0.340091211935449,0.3539514732509365,0.37177180922799197,0.39355221986661526,0.41929270516680645,0.44899326512856547,0.5618553929832499,0.4299245470011325,0.43861354837210276,0.44123835086958335,0.45707767628541457,0.47744252324862607,0.5023328917592179,0.5317487818171902,0.5656901934225428,0.6946675575228825,0.5427990543470175,0.5525737137387476,0.5555264754299994,0.5733448649461743,0.596254222895542,0.6242545492781024,0.6573458440938557,0.6955281073428018,0.8406207076887969
5844,34736736,35297760,35467236,36489936,37804836,39411936,41311236,43502736,51830436,12642636,12979212,13080886,13694436,14483286,15447436,16586886,17901636,22897686,17137100,17529740,17648350,18364100,19284350,20409100,21738350,23272100,29100350,22323125,22771925,22907500,23725625,24777500,26063125,27582500,29335625,35997500,28182981,28687845,28840356,29760681,30943956,32390181,34099356,36071481,43565556,0.6701995715413237,0.6810237907317623,0.6842936069455406,0.7040252565114443,0.7293945202390348,0.7604013981283121,0.7970458901792762,0.8393279963919269,1.0,0.24392301079620476,0.2504168014330422,0.2523784673545868,0.2642161065363216,0.2794359283414093,0.29803793276984974,0.320022119821643,0.34538848949678913,0.44178069426234423,0.33063777429925534,0.33821324597771085,0.34050166971391094,0.35431112329442876,0.3720661350408088,0.39376670495305116,0.4194128330311557,0.4490045192751224,0.5614529270021962,0.4306952964856402,0.4393543013992782,0.4419700424669397,0.457754686840759,0.47804922960709806,0.5028536707659569,0.5321680103173355,0.565992248261234,0.6945243524480481,0.5437535003564316,0.5534941863116876,0.5564366851940046,0.5741931439666068,0.5970228766742383,0.624925883316899,0.6579021638945889,0.695951718407308,0.8405400255556407
5874,35091276,35655180,35825526,36853476,38175126,39790476,41699526,43902276,52272726,12770976,13109280,13211476,13828176,14621076,15590176,16735476,18056976,23078676,17311421,17706077,17825296,18544721,19469696,20600221,21936296,23477921,29336096,22550501,23001605,23137876,23960201,25017476,26309701,27836876,29599001,36295076,28470396,28977852,29131146,30056196,31245546,32699196,34417146,36399396,43931946,0.6713113833014945,0.6820991122598045,0.6853579053826273,0.7050230362962131,0.7303067760422519,0.7612091246207439,0.7977300820316889,0.8398696482750871,1.0,0.24431432942678366,0.25078623219305607,0.2527412861537009,0.264539025571385,0.27970754767983597,0.2982468524790538,0.32015693996903855,0.34543781014979014,0.44150511683664634,0.3311750184981744,0.33872495955156423,0.3410056709114424,0.35476858429001773,0.3724637586339002,0.39409119394308995,0.4196508902175869,0.4491428474573911,0.561212284968647,0.4314008991993262,0.4400307150616174,0.4426376386033512,0.45836907376898617,0.47859520469623107,0.503316031385086,0.5325315538355508,0.5662417720476257,0.6943406012535103,0.5446510671741129,0.5543589213235216,0.5572915022644888,0.5749881113910149,0.5977408945536914,0.6255498517525181,0.6584149829874952,0.6963362882586227,0.8404372482889069
5905,35459525,36026405,36197650,37231025,38559650,40183525,42102650,44317025,52731650,12907149,13247277,13350024,13970049,14767224,15741549,16893024,18221649,23270424,17494989,17891757,18011614,18734889,19664814,20801389,22144614,23694489,29584014,22788576,23242080,23379076,24205776,25268676,26567776,28103076,29874576,36606276,28769996,29280140,29434246,30364196,31559846,33021196,34748246,36740996,44313446,0.6724524076147816,0.6832026875699888,0.6864501679731243,0.706047032474804,0.7312430011198209,0.7620380739081747,0.7984322508398656,0.8404255319148937,1.0,0.2447704367301232,0.2512206047032475,0.2531690929451288,0.26492721164613664,0.2800447928331467,0.298521836506159,0.32035834266517355,0.3455543113101904,0.4412989921612542,0.3317739725572782,0.3392982582566637,0.3415712195616864,0.3552873653678578,0.3729224099757925,0.3944763533854905,0.41994919559695176,0.44934093661017627,0.5610295524604294,0.4321612541993281,0.4407614781634938,0.4433594624860022,0.459036954087346,0.47919372900335944,0.5038297872340426,0.5329451287793953,0.5665397536394177,0.6941993281075028,0.5455925615830342,0.555266903273461,0.5581893606591108,0.5758248793656182,0.5984991177025563,0.626212075669925,0.6589637532677244,0.6967541504959546,0.8403576599632289
5935,35817725,36387485,36559600,37598225,38933600,40565725,42494600,44720225,53177600,13036821,13378677,13481946,14105121,14906346,15885621,17042946,18378321,23452746,17671116,18069900,18190366,18917316,19851966,20994316,22344366,23902116,29821566,23018304,23474112,23611804,24442704,25511004,26816704,28359804,30140304,36906204,29060381,29573117,29728006,30662681,31864406,33333181,35069006,37071881,44682806,0.6735491071428571,0.6842633928571429,0.6875,0.70703125,0.7321428571428571,0.7628348214285714,0.7991071428571429,0.8409598214285714,1.0,0.24515625,0.2515848214285714,0.2535267857142857,0.2652455357142857,0.2803125,0.29872767857142857,0.3204910714285714,0.34560267857142857,0.4410267857142857,0.33230375195571066,0.3398028493200144,0.3420682016488145,0.35573843121915993,0.3733144406667469,0.3947962299915754,0.42018379919364546,0.44947714827295704,0.5607918747743411,0.4328571428571429,0.44142857142857145,0.44401785714285713,0.45964285714285713,0.4797321428571429,0.5042857142857143,0.5333035714285714,0.5667857142857143,0.6940178571428571,0.5464778590985678,0.5561198136057287,0.5590324873631003,0.5766089669334457,0.599207297809604,0.6268274799915754,0.6594695134793598,0.6971333982729571,0.8402561604886268
5966,36189756,36762492,36935506,37979556,39321906,40962556,42901506,45138756,53640306,13167141,13510725,13614516,14240841,15046116,16030341,17193516,18535641,23635716,17856576,18257472,18378576,19109376,20048976,21197376,22554576,24120576,30071376,23249184,23707296,23845684,24680784,25754484,27066784,28617684,30407184,37207284,29363061,29878485,30034186,30973761,32181786,33658261,35403186,37416561,45067386,0.6746746746746747,0.685352018685352,0.6885774663552441,0.7080413747080414,0.7330663997330664,0.7636525414303192,0.7997997997997998,0.8415081748415082,1.0,0.24547102695499165,0.25187635954202053,0.2538113037610188,0.2654876912894569,0.28050018954030576,0.29884879851356555,0.32053351820923615,0.34555434862731765,0.4406335042160274,0.3328947452313192,0.34036852809900076,0.3426262333402796,0.35625031669282425,0.3737669952889531,0.39517626912866605,0.4204781382119632,0.44967260253884456,0.5606115669809937,0.43342750505561994,0.44196794850499177,0.4445478741303228,0.46011639083490685,0.4801330551693721,0.5045978671337185,0.5335108267279459,0.5668719339520546,0.6936441414036676,0.5474066646823379,0.5570155584123625,0.5599182450599741,0.5774344575886647,0.5999553022684099,0.6274807790992095,0.6600108880810636,0.697545629213972,0.8401776455190244
5997,36563709,37139421,37313334,38362809,39712134,41361309,43310334,45559209,54104934,13305404,13650812,13755154,14384804,15194354,16183804,17353154,18702404,23829554,18034509,18437421,18559134,19293609,20237934,21392109,22756134,24330009,30310734,23490909,23951421,24090534,24930009,26009334,27328509,28887534,30686409,37522134,29667309,30185421,30341934,31286409,32500734,33984909,35738934,37762809,45453534,0.6757925072046109,0.6864331633784083,0.6896475282642429,0.7090445577477278,0.7339835956550654,0.7644646419862559,0.800487696741299,0.8420527599201951,1.0,0.24591849608392463,0.2523025349222309,0.254231046654636,0.2658686174536319,0.2808312084809123,0.29911881973647725,0.32073145122032676,0.34566910293246084,0.4404321794385702,0.3333246649926604,0.34077152741744404,0.34302110044159745,0.35659611007010933,0.37404969387819603,0.39538185186585756,0.4205925840330939,0.4496818903799051,0.5602212544977876,0.43417313844242006,0.4426845987835416,0.4452557690949221,0.46077145200842495,0.48072018718292864,0.5051019746184331,0.5339168143149384,0.5671647062724445,0.6935066957109679,0.5483290858464036,0.557905144103863,0.5607979117024706,0.5782542679009645,0.6006981544418851,0.6281295713252325,0.6605485185510068,0.6979549961192079,0.840099610878372
6027,36927429,37506021,37680804,38735529,40091604,41749029,43707804,45967929,54556404,13437056,13784192,13889056,14521856,15335456,16329856,17505056,18861056,24013856,18213324,18618252,18740574,19478724,20427774,21587724,22958574,24540324,30550974,23724141,24186957,24326766,25170441,26255166,27580941,29147766,30955641,37825566,29962176,30482880,30640176,31589376,32809776,34301376,36064176,38098176,45827376,0.6768669907202828,0.6874723817940787,0.6906760936809545,0.7100088378258949,0.7348652231551038,0.7652452496685815,0.8011489173663279,0.8425762262483429,1.0,0.24629658509017566,0.25265946780509946,0.2545815886252327,0.26618059357431256,0.28109359993741523,0.2993206077145407,0.32086161690568904,0.34571662751086013,0.44016566781051036,0.333843924170662,0.3412661142402274,0.3435082341570753,0.35703826813805395,0.37443402611359794,0.3956955080837073,0.42082271404838195,0.4498156440076219,0.5599887778527338,0.4348552921486541,0.4433385492196297,0.4459011997931535,0.46136547049545273,0.48124810425555176,0.5055491010734505,0.534268460949149,0.5674061838826474,0.6933295310299411,0.549196314331861,0.5587406384042467,0.5616238196344466,0.5790223270580663,0.6013918366027203,0.6287323482684086,0.6610438620551311,0.6983263779628878,0.8399999384123631
6058,37305164,37886732,38062414,39122564,40485614,42151564,44120414,46392164,55024814,13569356,13918220,14023606,14659556,15477206,16476556,17657606,19020356,24198806,18401600,18808640,18931600,19673600,20627600,21793600,23171600,24761600,30803600,23968316,24433532,24574066,25422116,26512466,27845116,29420066,31237316,38142866,30269504,30792896,30951004,31905104,33131804,34631104,36403004,38447504,46216604,0.6779698337553671,0.688539028955191,0.6917318066718045,0.7109985687548167,0.7357701200044038,0.7660464604205659,0.8018275900033028,0.8431135087526148,1.0,0.24660430474149353,0.2529444261274559,0.25485967112946534,0.2664171840726259,0.2812768435709751,0.29943864962451305,0.32090260223323974,0.3456687013971551,0.4397798782200336,0.3344236656574614,0.34182105549688907,0.3440556836775496,0.357540508905673,0.3748781413418317,0.3960685809860257,0.42111182783825496,0.4500078818985195,0.5598128873275247,0.4355910407984296,0.4440456990913227,0.4465997104506341,0.4620118479637205,0.4818274533376887,0.5060465265725387,0.5346690676682705,0.5676950766248842,0.693193910660016,0.5501064301643982,0.5596183569107567,0.5624917514487191,0.5798312012467685,0.602124779558546,0.6293724863840521,0.6615743217232866,0.6987302855762493,0.8399229482175078
6088,37672544,38256992,38433544,39498944,40868744,42542944,44521544,46804544,55479944,13702304,14052896,14158804,14797904,15619604,16623904,17810804,19180304,24384404,18582221,18991277,19114846,19860521,20819246,21991021,23375846,24973721,31045646,24203900,24671420,24812650,25664900,26760650,28099900,29682650,31508900,38448650,30567341,31093325,31252216,32211041,33443816,34950541,36731216,38785841,46593416,0.6790299572039943,0.6895643586085811,0.6927466256995501,0.7119499615933282,0.7366399648853287,0.7668166355755515,0.8024799736639965,0.8436299791506638,1.0,0.24697761050371644,0.2532968670624469,0.25520580914789676,0.2667252872497492,0.2815360448092738,0.2996380818264705,0.3210313983013393,0.3457159942338803,0.4395174587775359,0.3349358283418599,0.3423088711120545,0.3445361444488841,0.3579765869987179,0.3752571559913615,0.3963778514268147,0.42133867330507757,0.4501396216261502,0.559583225246226,0.43626395873795404,0.4446907877196127,0.4472363923078221,0.4625977993056374,0.4823481797313999,0.5064875335851096,0.5350158608667666,0.5679331615763707,0.6930189042728666,0.5509620016919988,0.5604426168851215,0.5633065527247108,0.5805889241705074,0.6028091160293889,0.6299671283013552,0.6620629609864062,0.6990966140845419,0.839824495857458
6119,38054061,38641485,38818936,39889761,41266536,42949261,44937936,47232561,55952136,13843341,14195757,14302216,14944641,15770616,16780141,17973216,19349841,24581016,18772389,19183557,19307764,20057289,21020964,22198789,23590764,25196889,31300164,24450525,24920445,25062400,25919025,27020400,28366525,29957400,31793025,38768400,30877749,31406421,31566124,32529849,33768924,35283349,37073124,39138249,46985724,0.6801181102362205,0.6906167979002624,0.6937882764654418,0.7129265091863517,0.7375328083989501,0.7676071741032371,0.8031496062992126,0.8441601049868767,1.0,0.2474139861255699,0.2537125124231182,0.2556151922421693,0.2670968808054084,0.28185905181528725,0.2999017052718059,0.32122484117496425,0.3458284595247624,0.43932220925399523,0.33550799561968464,0.3428565622588564,0.3450764417644395,0.35847226636709634,0.3756954694276551,0.3967460509461158,0.4216240109224785,0.45032934935674307,0.5594096354069485,0.436990019469498,0.44538862645029315,0.44792570564240836,0.46323566628448287,0.4829199013957215,0.5069784109761243,0.5354111950256912,0.5682182535444223,0.6928850759156004,0.5518600576750099,0.5613087049974285,0.5641629838760758,0.5813870805575679,0.6035323477194865,0.6305987853618314,0.6625863934846026,0.6994951720878002,0.8397485307799509
6150,38437500,39027900,39206250,40282500,41666250,43357500,45356250,47662500,56426250,13985100,14339340,14446350,15092100,15922350,16937100,18136350,19520100,24778350,18963525,19376805,19501650,20255025,21223650,22407525,23806650,25421025,31555650,24698400,25170720,25313400,26174400,27281400,28634400,30233400,32078400,39089400,31189725,31721085,31881600,32850225,34095600,35617725,37416600,39492225,47379600,0.6811989100817438,0.6916621253405995,0.6948228882833788,0.7138964577656676,0.7384196185286104,0.7683923705722071,0.8038147138964578,0.8446866485013624,1.0,0.24784741144414169,0.254125340599455,0.2560217983651226,0.2674659400544959,0.2821798365122616,0.3001634877384196,0.32141689373297005,0.3459400544959128,0.43912806539509536,0.3360762942779292,0.3434005449591281,0.34561307901907357,0.3589645776566758,0.3761307901907357,0.3971117166212534,0.4219073569482289,0.4505177111716621,0.5592370572207085,0.43771117166212536,0.4460817438692098,0.44861035422343326,0.4638692098092643,0.4834877384196185,0.507465940054496,0.5358038147138965,0.5685013623978201,0.6927520435967303,0.5527520435967302,0.5621689373297003,0.5650136239782017,0.5821798365122616,0.6042506811989101,0.6312261580381472,0.6631062670299728,0.6998910081743869,0.8396730245231607
6178,38785484,39378572,39557734,40638884,42028934,43727884,45735734,48052484,56856134,14105036,14460812,14568286,15216836,16050686,17069836,18274286,19664036,24945086,19129376,19544480,19669876,20426576,21399476,22588576,23993876,25615376,31777076,24917564,25391996,25535314,26400164,27512114,28871164,30477314,32330564,39372914,31469600,32003360,32164600,33137600,34388600,35917600,37724600,39809600,47732600,0.6821688579810932,0.6926002390524829,0.6957513854177986,0.7147669238291862,0.7392154732152559,0.7690970335760078,0.8044116049114419,0.8451591872215581,1.0,0.24808292452666586,0.25434040239176303,0.25623068216351114,0.26763754285509456,0.2823035066014161,0.3002285734024758,0.32141274325827357,0.3458560161688095,0.438740453228846,0.33645228147239137,0.3437532351390617,0.3459587315592017,0.35926776168073615,0.37637937183699477,0.3972935620279775,0.42201033225368434,0.45052968251411535,0.5589032135037532,0.4382563893633711,0.44660081883161457,0.4491215319001464,0.46433273145163195,0.48388998801782757,0.5077933015987334,0.5360426721943493,0.5686380998046754,0.6925007247239146,0.5534952481996049,0.5628831534694216,0.5657190831863453,0.5828324521677819,0.6048353551439146,0.6317277921147435,0.6635097630802685,0.7001812680404897,0.8395329868893302
6209,39172581,39768645,39948706,41035281,42432306,44139781,46157706,48486081,57333906,14248125,14605725,14713750,15365625,16203750,17228125,18438750,19835625,25143750,19322316,19739532,19865566,20626116,21603966,22799116,24211566,25841316,32034366,25167789,25644621,25788664,26657889,27775464,29141389,30755664,32618289,39696264,31784544,32320992,32483044,33460944,34718244,36254944,38071044,40166544,48129444,0.6832358674463938,0.693632228719948,0.6967727961880009,0.7157244964262508,0.7400909681611436,0.7698722113926793,0.8050682261208577,0.845679012345679,1.0,0.2485113259159423,0.25474847291932284,0.256632611076594,0.2680024103015064,0.28262072359067947,0.3004875509441132,0.32160289236180767,0.3459667478437628,0.4385493986751923,0.33701377331591537,0.3442907238868393,0.3464889693718059,0.3597542438500527,0.37680959675065573,0.3976550280736149,0.4222905378189304,0.45071612598660205,0.5587333610237544,0.4389686793709816,0.447285433509449,0.44979778632211104,0.4649585360536922,0.48445092856572514,0.5082749638582098,0.5364306419311463,0.5689179627845345,0.6923697820274097,0.554376044081141,0.5637326017871519,0.5665590619275094,0.5836152869124249,0.6055447190358878,0.6323473582978979,0.6640232046984554,0.7005722582375602,0.8394586616861582
6239,39549021,40147965,40328896,41420721,42824496,44540221,46567896,48907521,57798096,14384349,14743677,14852224,15507249,16349424,17378749,18595224,19998849,25332624,19507389,19926621,20053264,20817489,21800064,23000989,24420264,26057889,32280864,25409181,25888317,26033056,26906481,28029456,29401981,31024056,32895681,40007856,32089725,32628765,32791600,33774225,35037600,36581725,38406600,40512225,48513600,0.6842616580310881,0.6946243523316062,0.697754749568221,0.7166450777202072,0.7409326424870466,0.7706174438687392,0.805699481865285,0.846178756476684,1.0,0.24887236769875604,0.2550893198973198,0.25696735754063593,0.26830034331926783,0.2828713250346517,0.30068030268678747,0.32172727627567527,0.34601224580131495,0.438295129998746,0.3375091975348115,0.3447625852588639,0.3469537128005047,0.3601760341724752,0.3771761616507229,0.3979540952352479,0.42250983492605015,0.4508433807231297,0.558510854752032,0.4396196892022187,0.44790951245175964,0.4504137298917252,0.4655253868570342,0.4849546600981458,0.50870154961506,0.5367660554077768,0.5691481774762961,0.6922002413366697,0.5552038427009776,0.5645301014760071,0.5673474088142972,0.5843484013729449,0.6062068203769204,0.6329226658262238,0.664495937720855,0.7009266360608142,0.839363289752659
6270,39939900,40541820,40723650,41820900,43231650,44955900,46993650,49344900,58279650,14528844,14889996,14999094,15657444,16503894,17538444,18761094,20171844,25532694,19702221,20123565,20250846,21018921,22006446,23213421,24639846,26285721,32540046,25661856,26143392,26288856,27166656,28295256,29674656,31304856,33185856,40333656,32407749,32949477,33113124,34100649,35370324,36922149,38756124,40872249,48913524,0.6853146853146853,0.6956428187197418,0.6987627756858527,0.7175901022054868,0.741796664873588,0.771382463690156,0.806347498655191,0.8466917697686929,1.0,0.24929532006455082,0.2554922001075847,0.2573641742872512,0.2686605701990317,0.2831845077998924,0.30093598708983327,0.3219150080688542,0.3461215707369554,0.43810650887573965,0.3380634749865519,0.34529316837009144,0.347477138246369,0.360656266810113,0.37760086067778376,0.3983109198493814,0.42278644432490586,0.4510274341043572,0.5583431952662722,0.44032275416890804,0.4485852608929532,0.45108122646584187,0.4661430876815492,0.48550833781603014,0.5091769768692845,0.5371490048413126,0.569424421732114,0.6920710059171598,0.5560731576116191,0.5653684776761699,0.5681764389456697,0.5851210328133405,0.6069069392146316,0.6335341581495427,0.6650026896180742,0.7013125336202259,0.8392899408284024
6300,40320000,40924800,41107500,42210000,43627500,45360000,47407500,49770000,58747500,14666400,15029280,15138900,15800400,16650900,17690400,18918900,20336400,25722900,19889100,20312460,20440350,21212100,22204350,23417100,24850350,26504100,32788350,25905600,26389440,26535600,27417600,28551600,29937600,31575600,33465600,40647600,32715900,33260220,33424650,34416900,35692650,37251900,39094650,41220900,49300650,0.6863270777479893,0.6966219839142092,0.6997319034852547,0.7184986595174263,0.7426273458445041,0.7721179624664879,0.806970509383378,0.8471849865951743,1.0,0.24965147453083109,0.255828418230563,0.25769436997319034,0.2689544235924933,0.28343163538873994,0.3011260053619303,0.3220375335120643,0.3461662198391421,0.4378552278820375,0.3385522788203753,0.34575871313672923,0.3479356568364611,0.36107238605898123,0.37796246648793563,0.3986058981233244,0.4230026809651474,0.4511528150134048,0.5581233243967828,0.44096514745308313,0.449201072386059,0.45168900804289547,0.46670241286863273,0.4860053619302949,0.509597855227882,0.5374798927613941,0.5696514745308311,0.6919034852546917,0.5568900804289544,0.5661554959785523,0.5689544235924933,0.5858445040214477,0.6075603217158176,0.6341018766756032,0.6654691689008043,0.701662198391421,0.839195710455764
6331,40714661,41322437,41506036,42613961,44038436,45779461,47837036,50211161,59232836,14804604,15169212,15279354,15944004,16798554,17843004,19077354,20501604,25913754,20076861,20502237,20630736,21406161,22403136,23621661,25061736,26723361,33037536,26150496,26636640,26783496,27669696,28809096,30201696,31847496,33746496,40962696,33025509,33572421,33737634,34734609,36016434,37583109,39434634,41571009,49689234,0.6873663958956819,0.6976271911073109,0.7007268063274904,0.7194313809320222,0.7434801197092775,0.7728730226592561,0.8076100897819581,0.8476913210773835,1.0,0.24993913848730795,0.2560946431806844,0.2579541185568086,0.2691750906541095,0.28360205477921063,0.301235010932112,0.3220739591128137,0.3461188993213156,0.43748967211362294,0.33894816381913573,0.3461295859614083,0.3482989739002198,0.3613901080137375,0.3782215661596889,0.39879334833807384,0.4231054545488924,0.4511578847921447,0.5577571197165032,0.4414864755082806,0.4496938150994492,0.4521731156009481,0.4671344117306826,0.48637036389748417,0.5098809721013527,0.5376662363422883,0.5697261566202908,0.6915538536767005,0.5575540735547425,0.5667873305948072,0.5695765436589935,0.5864080018049448,0.6080484479925965,0.6344978822219487,0.6657563044930012,0.701823714805754,0.8388798739942149
6362,41111244,41721996,41906494,43019844,44451294,46200844,48268494,50654244,59720094,14951189,15317621,15428314,16096289,16955114,18004789,19245314,20676689,26115914,20274509,20701997,20831134,21610409,22612334,23836909,25284134,26954009,33299534,26406821,26895365,27042946,27933521,29078546,30478021,32131946,34040321,41292146,33348125,33897725,34063750,35065625,36353750,37928125,39788750,41935625,50093750,0.6883988494726749,0.6986257590284436,0.7017151379567487,0.7203579418344519,0.7443272611057846,0.7736230957707467,0.8082454458293384,0.8481943112815596,1.0,0.25035441169935196,0.2564902359329843,0.2583437661702274,0.26952886242945295,0.28390970047702874,0.30148628031295466,0.3222586019372307,0.34622666534985697,0.43730530631783665,0.3394922486223816,0.34665044231176195,0.34881281332209557,0.36186160390169514,0.3786386203611803,0.399143862700551,0.42337733091980734,0.45133902501894924,0.5575934625956884,0.44217648083407235,0.4503570439792007,0.45282825576262486,0.4677407406625984,0.486913935533993,0.5103478403768085,0.5380424551910451,0.5699977799767026,0.6914280141622015,0.5584071083344243,0.5676100409353007,0.5703900934918154,0.5871662727121628,0.6087356459954668,0.6350982133417271,0.666253974750944,0.7022029302231172,0.8388089610173755
6392,41496864,42110496,42295864,43414464,44852664,46610464,48687864,51084864,60193464,15090725,15458885,15570100,16241225,17104100,18158725,19405100,20843225,26308100,20464076,20893580,21023326,21806276,22812926,24043276,25497326,27175076,33550526,26654069,27144917,27293194,28187969,29338394,30744469,32406194,34323569,41609594,33660704,34212896,34379704,35386304,36680504,38262304,40131704,42288704,50485304,0.6893915259636827,0.6995858553679516,0.7026653923754911,0.721248805352023,0.7451417648932781,0.7743442709992566,0.8088563236699586,0.8486779229053839,1.0,0.25070371427701854,0.25681999294807156,0.25866761879661887,0.26981708512405933,0.2841521132593399,0.30167270320246065,0.3223788549534215,0.34627056851222254,0.43705908003566635,0.33997172849198376,0.34710712113195547,0.3492626043252802,0.36226983049189526,0.3789934069918289,0.39943333382508106,0.4235896109916519,0.4514622384915412,0.5573782229911207,0.4428066974181782,0.45096120402706846,0.45342454456517073,0.46828953057096034,0.487401655435547,0.5107609191589306,0.5383673217411113,0.570220863182089,0.6912643206578043,0.5592086210556017,0.5683822416334106,0.5711534395162904,0.5878761853612545,0.6093768585904942,0.6356554592040092,0.6667119872017998,0.7025464425838659,0.8387173730357169
6423,41897229,42513837,42700104,43824129,45269304,47035629,49123104,51531729,60684504,15230909,15600797,15712534,16386809,17253734,18313309,19565534,21010409,26500934,20663616,21095232,21225616,22012416,23024016,24260416,25721616,27407616,33814416,26912844,27406092,27555094,28454244,29610294,31023244,32693094,34619844,41941494,33986400,34541280,34708900,35720400,37020900,38610400,40488900,42656400,50892900,0.6904106689246401,0.700571549534293,0.7036409822184589,0.7221634208298052,0.745977984758679,0.7750846740050804,0.8094834885690093,0.8491744284504658,1.0,0.25098514441182546,0.2570804072156543,0.2589216845209775,0.27003284067379046,0.2843186128702642,0.3017790011103988,0.3224140053941942,0.34622362572165044,0.4367001829659842,0.34050893783361896,0.34762139606513054,0.3497699511558997,0.36273536980709276,0.3794051937871981,0.3997794230962158,0.42385805773414575,0.45164109770098804,0.5572166495749887,0.4434879124990459,0.4516159842057867,0.45407133920053133,0.4688881365826109,0.48793830464528476,0.5112218433885527,0.5387387528124149,0.5704890329168711,0.6911400973138052,0.5600507173956634,0.5691944025776333,0.5719565574763534,0.5886247335893197,0.6100552457345618,0.63624809391208,0.6672032781218744,0.7029207983639447,0.8386473752838122
6453,42286509,42905997,43093134,44222409,45674334,47448909,49546134,51966009,61161534,15371741,15743357,15855616,16533041,17404016,18468541,19726616,21178241,26694416,20854989,21288621,21419614,22210089,23226414,24468589,25936614,27630489,34067214,27162444,27657996,27807694,28711044,29872494,31292044,32969694,34905444,42261294,34301949,34859421,35027824,36044049,37350624,38947549,40834824,43012449,51287424,0.6913905887317999,0.7015193078708588,0.7045790251107829,0.7230428360413589,0.7467820215235281,0.7757965815572906,0.8100865161426462,0.8496518252795948,1.0,0.2513302069892492,0.25740618278148486,0.25924163380205606,0.2703176313399857,0.2845581996030381,0.3019633385912132,0.3225330483045111,0.3462673287429318,0.4364575944089303,0.34098211140354984,0.3480720578394911,0.350213812492015,0.3631381940158662,0.37975525597510357,0.400064998369727,0.42406742119973645,0.45176252446513193,0.557003916873635,0.44410992046079156,0.45221226792643887,0.45465985205668646,0.46942975629093936,0.48841963316355014,0.5116294826745189,0.5390593048238457,0.5707090996115304,0.6909783198047321,0.5608418683547081,0.5699566168500614,0.5727100304580327,0.5893254574026872,0.6106881491886714,0.6367981058159856,0.6676553272846296,0.7032598135946034,0.8385568615725041
6484,42690656,43313120,43501156,44635856,46094756,47877856,49985156,52416656,61656356,15521100,15894540,16007350,16688100,17563350,18633100,19897350,21356100,26899350,21047244,21482892,21614494,22408644,23429694,24677644,26152494,27854244,34320894,27423669,27921621,28072044,28979769,30146844,31573269,33259044,35204169,42595644,34630725,35190885,35360100,36381225,37694100,39298725,41195100,43383225,51698100,0.6923966768324745,0.7024923756441266,0.7055421179934799,0.7239457356188874,0.747607529708697,0.7765275002629088,0.8107056472815227,0.8501419707645389,1.0,0.25173560370645326,0.2577924001866085,0.2596220574566554,0.27066309270693845,0.28485870945730235,0.3022089077077471,0.3227136874582728,0.34637304870887925,0.436278621461184,0.34136373547603105,0.3484294790305155,0.3505639223959327,0.36344418408379503,0.38000452053961803,0.40024493176340165,0.42416541775514593,0.45176597851485095,0.5566481094017298,0.4447825135822169,0.4528587612281206,0.4552984610378207,0.47002078747566595,0.48894949289575274,0.512084577298081,0.5394260406826508,0.5709738830494621,0.6908556840433451,0.5616732360893985,0.5707584308096314,0.5735029167147018,0.5900644695901263,0.6113578947156721,0.6373831920913393,0.6681403617171278,0.7036294035930375,0.8384877627214946
6515,43096725,43722165,43911100,45051225,46517100,48308725,50426100,52869225,62153100,15671181,16046445,16159806,16843881,17723406,18798381,20068806,21534681,27105006,21249600,21687360,21819600,22617600,23643600,24897600,26379600,28089600,34587600,27686144,28186496,28337644,29249744,30422444,31855744,33549644,35504144,42931244,34961069,35523917,35693944,36719969,38039144,39651469,41556944,43755569,52110344,0.6933962264150944,0.7034591194968554,0.7064989517819706,0.7248427672955975,0.7484276729559748,0.7772536687631028,0.8113207547169812,0.85062893081761,1.0,0.2521383647798742,0.2581761006289308,0.26,0.2710062893081761,0.2851572327044025,0.30245283018867924,0.3228930817610063,0.34647798742138364,0.43610062893081764,0.34189123310019937,0.3489344859709331,0.3510621352756339,0.36390139832124224,0.3804090222370244,0.40058500702298033,0.42442935267911014,0.45194205920541375,0.5564903440053673,0.44545073375262056,0.45350104821802933,0.4559329140461216,0.4706079664570231,0.48947589098532496,0.5125366876310272,0.53979035639413,0.5712368972746331,0.690733752620545,0.5624991995572224,0.5715550310443084,0.5742906468060321,0.5907986729543659,0.6120232780022236,0.6379644619496051,0.6686222247965106,0.70399656654294,0.8384190651793716
6543,43465149,44093277,44283024,45428049,46900224,48699549,50826024,53279649,62603424,15798125,16174925,16288750,16975625,17858750,18938125,20213750,21685625,27278750,21434400,21874080,22006900,22808400,23838900,25098400,26586900,28304400,34830900,27918156,28420620,28572406,29488356,30666006,32105356,33806406,35769156,43227606,35257344,35822592,35993344,37023744,38348544,39967744,41881344,44089344,52479744,0.6942934782608695,0.7043269230769231,0.7073578595317725,0.7256479933110368,0.7491638795986622,0.7779055183946488,0.8118729096989966,0.8510660535117057,1.0,0.25235241126747315,0.25837125138714456,0.2601894426732953,0.27116128664144634,0.28526794317192616,0.30250941226473493,0.3228856939198725,0.34639678813733893,0.43573894616371145,0.3423838287183781,0.34940708674337045,0.35152869593842023,0.36433151004647923,0.38079227104255514,0.40091097892664784,0.42468763369875745,0.4521222353588839,0.5563737216673644,0.445952540870608,0.4539786833384704,0.4564032472089706,0.47103423608267814,0.4898455074917308,0.5128370614361285,0.5400088979158711,0.5713610169309589,0.6904990691882923,0.5631855535569428,0.5722145804676754,0.5749420990136258,0.5914012626529821,0.6125630444750114,0.6384274444797141,0.66899446266709,0.7042640990371389,0.8382887172433252
6574,43874876,44505980,44696626,45847076,47326226,49134076,51270626,53735876,63103826,15949536,16328160,16442536,17132736,18020136,19104736,20386536,21865536,27485736,21629301,22070997,22204426,23009601,24044826,25310101,26805426,28530801,35087226,28182981,28687845,28840356,29760681,30943956,32390181,34099356,36071481,43565556,35590656,36158592,36330156,37365456,38696556,40323456,42246156,44464656,52894956,0.6952807584123346,0.7052818001875195,0.7083029482237733,0.7265340139597875,0.7499739556203772,0.7786227732055423,0.8124804667152828,0.8515470361495989,1.0,0.25275069692287755,0.2587507134670408,0.2605632184647568,0.27150074862338774,0.2855632873987704,0.30275083479090475,0.3230633907997908,0.3465009554254286,0.435563701002852,0.3427573630796966,0.3497568752804307,0.3518713112577358,0.3646308387069906,0.3810359454274611,0.40108663141914724,0.42478289668204905,0.4521247412161665,0.5560237504458129,0.44661287256972343,0.4546134017293975,0.4570302282463824,0.471614526193705,0.4903657664116911,0.5132839489003408,0.5403690736596541,0.5716211406896311,0.6903789954035433,0.564001555151347,0.5730015799675918,0.5757203374641658,0.5921266327021122,0.6132204408651862,0.6390017619533878,0.6694705959667169,0.7046269429051735,0.8382210612713087
6604,44273216,44907200,45098716,46254416,47740316,49556416,51702716,54179216,63589916,16093644,16473996,16588894,17282244,18173694,19263244,20550894,22036644,27682494,21825084,22268796,22402834,23211684,24251634,25522684,27024834,28758084,35344434,28438389,28945557,29098764,30023289,31211964,32664789,34381764,36362889,43891164,35913549,36484077,36656424,37696449,39033624,40667949,42599424,44828049,53296824,0.6962301381244158,0.7062000207705889,0.7092117561532869,0.7273860213937066,0.7507529338456745,0.779312493509191,0.8130647003842559,0.8520095544708692,1.0,0.25308484445867174,0.25906617017704503,0.2608730289878037,0.2717764873285884,0.2857952194810259,0.3029292254451162,0.3231785052208592,0.3465430588082551,0.4353283624403593,0.3432161162156591,0.3501938263293193,0.35230167625948744,0.3650214603208471,0.38137546839973807,0.40136370049616044,0.4249861566101141,0.4522428367415991,0.5558182212412421,0.44721538867892197,0.4551909928611952,0.4576002899579235,0.47213915174852567,0.4908319740507284,0.5136787568645318,0.5406795001899358,0.5718342040269404,0.6902220786075578,0.5647679893145322,0.5737399778920922,0.5764502661082301,0.5928054536194072,0.6138335518480634,0.6395345607941989,0.6699084804578135,0.7049553108389073,0.8381332662870635
6635,44686725,45323685,45516100,46677225,48170100,49994725,52151100,54639225,64094100,16246461,16628637,16744086,17440761,18336486,19431261,20725086,22217961,27890886,22031136,22476960,22611636,23424336,24469236,25746336,27255636,28997136,35614836,28705664,29215232,29369164,30298064,31492364,32952064,34677164,36667664,44231564,36249941,36823157,36996316,38041241,39384716,41026741,42967316,45206441,53715116,0.6972049689440993,0.7071428571428572,0.7101449275362319,0.7282608695652174,0.7515527950310559,0.7800207039337475,0.8136645962732919,0.8524844720496895,1.0,0.2534782608695652,0.25944099378881985,0.2612422360248447,0.27211180124223605,0.28608695652173916,0.303167701863354,0.32335403726708073,0.34664596273291925,0.43515527950310556,0.3437311078554812,0.35068688069572707,0.352788103741218,0.36546789798124946,0.3817704905755756,0.40169588152419644,0.425244070827112,0.4524150584843223,0.5556648115817212,0.44786749482401655,0.4558178053830228,0.45821946169772254,0.47271221532091096,0.4913457556935818,0.514120082815735,0.5410351966873705,0.5720910973084886,0.6901035196687371,0.5655737579590009,0.5745171084389983,0.5772187455631642,0.5935217282089927,0.6144827058964866,0.6401016786256457,0.6703786463964702,0.7053136092089599,0.838066467896421
6665,45088725,45728565,45921850,47088225,48587850,50420725,52586850,55086225,64583850,16391901,16775805,16891776,17591601,18491376,19591101,20890776,22390401,28088976,22228725,22676565,22811850,23628225,24677850,25960725,27476850,29226225,35873850,28963424,29475296,29629924,30563024,31762724,33229024,34961924,36961424,44559524,36575804,37151612,37325554,38375204,39724754,41374204,43323554,45572804,54119954,0.6981424148606811,0.7080495356037152,0.7110423116615067,0.7291021671826625,0.7523219814241486,0.7807017543859649,0.8142414860681114,0.8529411764705882,1.0,0.2538080495356037,0.2597523219814242,0.2615479876160991,0.27238390092879255,0.2863157894736842,0.303343653250774,0.32346749226006194,0.346687306501548,0.434922600619195,0.3441839562057697,0.35111819750603285,0.353212916232154,0.36585346026909205,0.3821055883165838,0.40196930037462925,0.42544459644322846,0.45253147652238135,0.5554616208231624,0.4484623323013416,0.45638802889576885,0.45878224974200205,0.47323013415892673,0.4918059855521156,0.5145098039215686,0.5413415892672858,0.5723013415892673,0.6899484004127967,0.5663304990334271,0.575246164482297,0.5779394384199765,0.5941919535611457,0.6150880444569347,0.6406277111073434,0.6708109535123719,0.7056377716720201,0.8379796806786836
6696,45506016,46148832,46343016,47514816,49021416,50862816,53039016,55550016,65091816,16537989,16923621,17040114,17743089,18646914,19751589,21057114,22563489,28287714,22436669,22886621,23022544,23842769,24897344,26186269,27709544,29467169,36146144,29222336,29736512,29891836,30829136,32034236,33507136,35247836,37256336,44888636,36915276,37493772,37668526,38723076,40078926,41736076,43694526,45954276,54541326,0.6991050303466722,0.708980557555807,0.7119637897335666,0.7299660528752187,0.7531118197716284,0.781401090422796,0.8148338648287213,0.8534101429894044,1.0,0.2540717100287999,0.25999614145040906,0.26178581344235347,0.27258555822132846,0.28647094436572484,0.30344197187554267,0.32349864075078194,0.3466409509914426,0.4345817299059532,0.34469262618206875,0.35160520026050585,0.35369337368003373,0.3662944201771848,0.38249576567352184,0.4022974101690449,0.425699353663754,0.45270159615764904,0.5553101176344504,0.44894024772638086,0.45683948962185966,0.45922571894445224,0.47362537864975224,0.49213922684228073,0.5147672635220378,0.5415094886890235,0.5723659023432377,0.6896202742292518,0.567126226744081,0.5760136112963878,0.5786983420465639,0.5948993034700399,0.6157291110145091,0.6411877646799714,0.6712752644664269,0.7059916103738756,0.8379137248221804
6727,45925229,46571021,46766104,47943329,49456904,51306829,53493104,56015729,65601704,16692896,17080352,17197396,17903696,18811796,19921696,21233396,22746896,28498196,22636064,23088032,23224564,24048464,25107764,26402464,27932564,29698064,36406964,29493261,30009837,30165886,31107561,32318286,33798061,35546886,37564761,45232686,37256316,37837500,38013066,39072516,40434666,42099516,44067066,46337316,54964266,0.7000615258408531,0.7099056603773585,0.7128794093519278,0.7308244462674324,0.7538966365873667,0.7820959803117309,0.815422477440525,0.853876127973749,1.0,0.2544582683401029,0.26036445638668165,0.2621486173590857,0.2729151059856616,0.28675773421983064,0.3036765020615928,0.3236714095109481,0.3467424565678965,0.4344124353843004,0.34505298825774405,0.35194256539433794,0.35402379182101734,0.3665829168095999,0.38273036322349185,0.40246613106269313,0.4257902203272037,0.45270263101702357,0.5549697916383391,0.44958071515947207,0.4574551447627031,0.4598338787053458,0.4741883076695691,0.4926440020521418,0.5152009618530641,0.5418591870723358,0.572618677709957,0.6895047421329178,0.5679168943538417,0.5767761764237099,0.5794524178823159,0.5956021508221798,0.6163660931734334,0.6417442449360766,0.6717366061101095,0.7063431766955321,0.837848144920138
6757,46332749,46981421,47177374,48359849,49880174,51738349,53934374,56468249,66096974,16840316,17229500,17347066,18056516,18968666,20083516,21401066,22921316,28698266,22836341,23290325,23427466,24255041,25319066,26619541,28156466,29929841,36668666,29754525,30273405,30430150,31376025,32592150,34078525,35835150,37862025,45564150,37586661,38170437,38346786,39410961,40779186,42451461,44427786,46708161,55373586,0.7009813943978737,0.7107953383766101,0.7137599672868534,0.7316499693314251,0.7546514005315886,0.7827642608873441,0.8159885503986914,0.8543242690656307,1.0,0.2547819511374303,0.26067002704238773,0.26244871663867697,0.27318218834042235,0.28698236624266643,0.30384925034540916,0.3237828406486506,0.3467831371523907,0.434184263866603,0.345497526104599,0.3523659797194347,0.3544408250822496,0.3669614436509605,0.3830593818107316,0.40273463956156297,0.4259872169034546,0.4528171138364065,0.5547707221816236,0.45016470799404523,0.4580149917301812,0.46038643160880555,0.47469684466947004,0.49309594717603866,0.5155837391285114,0.5421602205268883,0.5728253913711693,0.6893530405794371,0.5686593307584701,0.5774914446159063,0.5801594790103402,0.5962596865629582,0.6169599534163244,0.6422602795704384,0.6721606650253006,0.7066611097809107,0.8377627998522292
6788,46755744,47407392,47604244,48792144,50319444,52186144,54392244,56937744,66610644,16988384,17379296,17497384,18209984,19126184,20245984,21569384,23096384,28898984,23047101,23503197,23640976,24472401,25541376,26847901,28391976,30173601,36943776,30027900,30549180,30706650,31656900,32878650,34371900,36136650,38172900,45910650,37930781,38517245,38694406,39763481,41138006,42817981,44803406,47094281,55799606,0.7019260165087129,0.71170895750535,0.7146642209314175,0.732497707123204,0.7554264750840721,0.7834505248140222,0.8165698563130541,0.8547844695811678,1.0,0.2550400803811475,0.2609086920102439,0.2626815017732001,0.2733794917220737,0.2871340502277684,0.30394517729028414,0.32381287290962085,0.3467371370857787,0.4338493409551783,0.3459972703461627,0.3528444643171443,0.3549128874958783,0.3673947515054801,0.38344286237496816,0.4030572201043425,0.426237824693603,0.4529846761427498,0.5546227116495075,0.45079732302242864,0.45862309933529544,0.4609871359298073,0.47525287400013727,0.49359453723341873,0.5160121256296516,0.542505639188836,0.5730750779109717,0.6892389450550875,0.5694402384099454,0.5782445970646973,0.580904247074987,0.5969538592060452,0.6175890748031201,0.6428098938662116,0.6726163163953196,0.7070083423904444,0.8376980411719184
6818,47166924,47821452,48019174,49212324,50746374,52621324,54837174,57393924,67109574,17137100,17529740,17648350,18364100,19284350,20409100,21738350,23272100,29100350,23249184,23707296,23845684,24680784,25754484,27066784,28617684,30407184,37207284,30291516,30815100,30973266,31927716,33154866,34654716,36427266,38472516,46244466,38264096,38853152,39031096,40104896,41485496,43172896,45167096,47468096,56211896,0.7028345016763182,0.7125876257238647,0.715533881946561,0.7333130143249009,0.7561718988113381,0.7841105354058722,0.8171289241085035,0.855227064919232,1.0,0.2553599878312445,0.26121071786270017,0.26297812589303576,0.2736435191795436,0.28735616769076794,0.3041160714267088,0.3239232303873662,0.3467776445727401,0.43362441847716093,0.3464361731755293,0.35326250171100776,0.3553246217894335,0.36776844984889934,0.38376765735392687,0.4033222443045161,0.42643221070066695,0.4530975565423795,0.5544258707408871,0.4513739872644699,0.459175914303971,0.461532746430487,0.4757550092629108,0.49404077576174155,0.516390045926979,0.5428028197586234,0.5732790972566746,0.689088951749269,0.5701734300980662,0.5789509556415899,0.5816024998161962,0.5976031974215781,0.618175522914212,0.6433194762940978,0.6730350575612356,0.7073222667156254,0.8376136615023067
6849,47593701,48251205,48449826,49648401,51189426,53072901,55298826,57867201,67627026,17294781,17689245,17808406,18527481,19452006,20581981,21917406,23458281,29313606,23461836,23922060,24061086,24900036,25978686,27297036,28855086,30652836,37484286,30567341,31093325,31252216,32211041,33443816,34950541,36731216,38785841,46593416,38611296,39203040,39381796,40460496,41847396,43542496,45545796,47857296,56640996,0.7037674701235568,0.7134899736682195,0.7164269799473364,0.7341502937006279,0.7569374113834312,0.7847883329957464,0.8177030585375734,0.8556815880089123,1.0,0.25573771349933383,0.26157064780580475,0.26333268004421784,0.2739656332070554,0.2876365729878466,0.3043454993865914,0.3240924124032898,0.34687731203794175,0.4334599306496193,0.34692987977912854,0.3537352063951474,0.35579098214373645,0.3681965254541875,0.3841465097104817,0.4036409349126191,0.42667980106059966,0.45326310815442333,0.5542796751109534,0.4519988946430973,0.4597766135686641,0.4621261328274291,0.4763042662854936,0.4945332950172909,0.5168132190228208,0.5431440383020836,0.573525752855079,0.6889762681564616,0.57094475809124,0.5796948693263548,0.5823381320952957,0.5982888557009738,0.6187969289082741,0.6438623517171966,0.6734851241277414,0.7076652461399087,0.8375497097861437
6880,48022400,48682880,48882400,50086400,51634400,53526400,55762400,58342400,68146400,17453184,17849472,17969184,18691584,19620384,20755584,22097184,23645184,29527584,23675456,24137792,24277456,25120256,26203856,27528256,29093456,30899456,37762256,30844416,31372800,31532416,32495616,33734016,35247616,37036416,39100416,46943616,38960064,39554496,39734064,40817664,42210864,43913664,45926064,48248064,57071664,0.7046945986875316,0.7143866733972741,0.7173144876325088,0.734982332155477,0.7576981322564361,0.7854618879353862,0.8182735991923271,0.8561332660272589,1.0,0.256113074204947,0.26192831903079256,0.26368500757193336,0.2742857142857143,0.28791519434628976,0.30457344775365974,0.32426047450782436,0.34697627460878344,0.43329631499242804,0.34742049469964664,0.35420494699646643,0.35625441696113075,0.36862190812720846,0.38452296819787984,0.4039575971731449,0.42692579505300354,0.4534275618374558,0.5541342756183746,0.4526198889449773,0.4603735487127713,0.4627158001009591,0.4768500757193337,0.49502271580010093,0.517233720343261,0.5434830893488137,0.5737708228167592,0.688864209994952,0.5717112569409389,0.5804341241797072,0.5830691569914185,0.5989702170620899,0.6194144371529531,0.644401817264008,0.6739323573952549,0.7080060575466935,0.8374861181221606
6909,48425181,49088445,49288806,50497881,52052406,53952381,56197806,58788681,68634006,17595525,17993445,18113650,18839025,19771650,20911525,22258650,23813025,29719650,23870496,24334752,24474996,25321296,26409396,27739296,29310996,31124496,38015796,31100429,31631021,31791304,32758529,34002104,35522029,37318304,39390929,47266904,39285324,39882252,40062574,41150724,42549774,44259724,46280574,48612324,57472974,0.7055566740487216,0.7152204550030199,0.7181397221662975,0.7357559895309039,0.7584054761425407,0.786088182001208,0.8188041071069055,0.8565532514596336,1.0,0.2563674485210728,0.26216515760423487,0.2639165488897734,0.27448528940595424,0.2880736700696153,0.3046816908807567,0.32430935183937826,0.3469566529454801,0.4330163971486671,0.3477940075361476,0.35455823458709373,0.35660159484206705,0.3689322170703543,0.38478587422100935,0.40416256629403213,0.42706229328942275,0.45348505520718113,0.553891550494663,0.453134398129114,0.4608651431478442,0.4632004723722523,0.47729297631264594,0.4954119099502949,0.5175572732851992,0.5437290663173587,0.5739272890467737,0.6886805354185503,0.572388620299972,0.5810858832864862,0.5837131814803291,0.5995675671328292,0.6199517772574721,0.6448658118542577,0.6743096709231864,0.7082833544642578,0.8373833519203294
6940,48857600,49523840,49725100,50939600,52501100,54409600,56665100,59267600,69157100,17755296,18155040,18275796,19004496,19941396,21086496,22439796,24001296,29934996,24085964,24552332,24693214,25543364,26636414,27972364,29551214,31372964,38295614,31379904,31912896,32073904,33045504,34294704,35821504,37625904,39707904,47619504,39637116,40236732,40417866,41510916,42916266,44633916,46663866,49006116,57906666,0.706472654290015,0.7161063723030607,0.7190165579528349,0.7365780230807827,0.7591570496738586,0.7867536377320622,0.8193677872553938,0.8569994982438535,1.0,0.25673858504766683,0.26251881585549425,0.26426492724535877,0.2748018063221275,0.2883492222779729,0.3049071751128951,0.3244756648268941,0.3470546914199699,0.43285499247365783,0.34827897641746114,0.35502257902659307,0.357059708981435,0.3693527345709985,0.38515805318615154,0.4044756648268941,0.4273055694932263,0.45364776718514804,0.5537481184144506,0.45374811841445056,0.4614550928248871,0.4637832413447065,0.47783241344706473,0.4958956347215253,0.5179729051680884,0.5440642247867536,0.5741695935775213,0.6885699949824385,0.5731460110386353,0.5818163572503763,0.5844355243351731,0.6002408429503261,0.6205619668840944,0.6453988961364777,0.6747516307074761,0.7086201705970898,0.8373206221776217
6970,49277900,49947020,50149150,51368900,52937150,54853900,57119150,59732900,69665150,17907324,18308796,18430074,19161924,20102874,21252924,22612074,24180324,30139674,24292541,24760925,24902416,25756241,26854016,28195741,29781416,31611041,38563616,31649376,32184672,32346376,33322176,34576776,36110176,37922376,40013376,47959176,39977829,40580037,40761954,41859729,43271154,44996229,47034954,49387329,58326354,0.7073536768384192,0.7169584792396199,0.7198599299649825,0.7373686843421711,0.759879939969985,0.7873936968484242,0.8199099549774888,0.8574287143571786,1.0,0.25704852426213104,0.26281140570285144,0.26455227613806903,0.27505752876438216,0.28856428214107055,0.3050725362681341,0.3245822911455728,0.3470935467733867,0.43263631815907955,0.34870435217608803,0.35542771385692845,0.3574587293646823,0.36971485742871435,0.3854727363681841,0.40473236618309155,0.4274937468734367,0.45375687843921964,0.5535567783891946,0.4543071535767884,0.46199099549774886,0.464312156078039,0.4783191595797899,0.496328164082041,0.5183391695847924,0.544352176088044,0.574367183591796,0.688424212106053,0.5738569284642321,0.5825012506253127,0.5851125562781391,0.6008704352176089,0.6211305652826413,0.6458929464732366,0.6751575787893948,0.7089244622311156,0.8372386193096548
7001,49714101,50386197,50589226,51814401,53389626,55314901,57590226,60215601,70192026,18060000,18463200,18585000,19320000,20265000,21420000,22785000,24360000,30345000,24500000,24970400,25112500,25970000,27072500,28420000,30012500,31850000,38832500,31920000,32457600,32620000,33600000,34860000,36400000,38220000,40320000,48300000,40320000,40924800,41107500,42210000,43627500,45360000,47407500,49770000,58747500,0.7082585278276481,0.717833632555356,0.7207261121085179,0.7381807301017355,0.760622381807301,0.7880510672252145,0.8204667863554758,0.857869539198085,1.0,0.2572941832452592,0.26303842547585105,0.26477366531634233,0.2752449402158587,0.2887080079438083,0.3051628685001912,0.3246095218850073,0.3470479680982566,0.43231406370860415,0.3490424966505455,0.35574411258623595,0.3577685590668091,0.3699850464495782,0.38569195879885276,0.40488929611463276,0.4275770583969182,0.4537552456457091,0.5532323571911145,0.4547525099218535,0.4624114995626426,0.46472515268329767,0.4786868525493195,0.496637609519919,0.5185774235950961,0.5445062947748509,0.5744242230591834,0.6881123505396468,0.5744242230591834,0.5830405864050712,0.5856434461658081,0.6013503585150826,0.621544960107007,0.6462272509415813,0.6753972310188054,0.7090549003386795,0.8369540437542008
7031,50138061,50813037,51016936,52247361,53829336,55762861,58047936,60684561,70703736,18213324,18618252,18740574,19478724,20427774,21587724,22958574,24540324,30550974,24708341,25180757,25323466,26184641,27291866,28645141,30244466,32089841,39102266,32191776,32731680,32894776,33878976,35144376,36690976,38518776,40627776,48641976,40663629,41271021,41454504,42561729,43985304,45725229,47781504,50154129,59170104,0.709128878281623,0.7186754176610979,0.7215592680986476,0.738961813842482,0.7613365155131265,0.7886833731105808,0.8210023866348448,0.8582935560859188,1.0,0.2576005884611246,0.26332769742181655,0.2650577615870256,0.27549780396328705,0.28892071558990884,0.3053264964668911,0.32471514659423373,0.34708666597193677,0.4320984396072083,0.3494630184747239,0.35614464559553116,0.35816305378827507,0.37034310322724673,0.3860031667916388,0.40514324448145145,0.4277633362966845,0.45386344223733804,0.5530438448118216,0.4553051623750123,0.4629413076559349,0.4652480598762136,0.4791681163778955,0.4970653318800579,0.5189397063827009,0.5447912398858245,0.5746199323894284,0.6879689639031239,0.5751270201619897,0.5837176836030277,0.5863127798508413,0.6019728434152334,0.6221072108551661,0.6467158821706395,0.6757988573616535,0.7093561364282079,0.8368737968811153
7062,50578044,51255996,51460794,52696644,54285594,56227644,58522794,61171044,71234394,18375869,18782621,18905494,19646969,20600294,21765469,23142494,24731369,30769094,24927549,25402077,25545424,26410449,27522624,28881949,30488424,32342049,39385824,32476101,33018405,33182226,34170801,35441826,36995301,38831226,40949601,48999426,41021525,41631605,41815900,42928025,44357900,46105525,48170900,50554025,59609900,0.7100228016258551,0.71954000198275,0.7224149895905622,0.739764052741152,0.7620699910776246,0.7893328045999801,0.8215524933082184,0.8587290572023396,1.0,0.2579634354719154,0.2636734861533321,0.26539839729667664,0.27580734385134237,0.28919027513591256,0.30554719115038725,0.32487809189476646,0.3471829773690501,0.4319415421713281,0.3499369840922631,0.3565984852766488,0.358610813759432,0.3707541752934685,0.38636706869437254,0.4054494939621442,0.4280014510967834,0.45402294009829014,0.552904598304016,0.4559047838604481,0.46351773554780296,0.4658174813700247,0.479695257883432,0.4975381134006699,0.5193460479217384,0.5451190614466377,0.5748571539753675,0.6878619055845411,0.5758668347764705,0.5844312369667944,0.5870184001284549,0.6026305916212329,0.6227034092548046,0.6472368530291701,0.6762309229443294,0.7096856190002824,0.8368134640129037
7093,51019949,51700877,51906574,53147849,54743774,56694349,58999574,61659449,71766974,18530525,18939005,19062400,19807025,20764400,21934525,23317400,24913025,30976400,25147725,25624365,25768350,26637225,27754350,29119725,30733350,32595225,39670350,32761676,33306380,33470926,34463876,35740526,37300876,39144926,41272676,49358126,41380989,41993757,42178864,43295889,44732064,46487389,48561864,50955489,60051264,0.7109112472820716,0.7203992883969164,0.7232654674836925,0.7405613757659617,0.7627989721288793,0.7899782565724451,0.8220992290966594,0.8591618897015221,1.0,0.2582040730879917,0.26389582762678554,0.2656152118103795,0.2759908060217225,0.28933085572202055,0.30563536091127375,0.32490432158948207,0.3471377377566456,0.43162471919186673,0.35040804423494293,0.3570495392490702,0.3590558242012545,0.3711627161540906,0.38672872009345133,0.4057538360193367,0.4282380639317467,0.45418140383068123,0.5527660954466326,0.4565007297089048,0.46409062753572417,0.46638340917090915,0.48021916041771523,0.49800798344932307,0.5197498782657326,0.545444844866944,0.575092883252957,0.6877554291198066,0.5766021150620061,0.5851404157015175,0.5877196940197033,0.6032843045604793,0.6232959466843342,0.647754620391268,0.6766603256812806,0.7100130625543721,0.8367534626721199
7123,51449429,52133237,52339804,53586329,55189004,57147829,59462804,62133929,72284204,18685829,19096037,19219954,19967729,20929154,22104229,23492954,25095329,31184354,25358796,25837452,25982046,26854596,27976446,29347596,30968046,32837796,39942846,33037004,33584012,33749254,34746404,36028454,37595404,39447254,41584004,49703654,41729100,42344460,42530350,43652100,45094350,46857100,48940350,51344100,60478350,0.7117658651951123,0.7212258573117856,0.7240835632636973,0.7413283405597162,0.7635001970831691,0.7905991328340559,0.8226251478123768,0.8595782420181316,1.0,0.25850501168969087,0.2641799444869034,0.265894247102728,0.27623917668097997,0.2895398004244468,0.3057961183331285,0.32500813040702503,0.3471758366461364,0.43141312035475965,0.35082071319482194,0.3574425748673943,0.3594429289143172,0.3715140309216105,0.3870340192167019,0.4060028937995914,0.428420654670279,0.4542873018287647,0.5525805610310103,0.4570432013057791,0.4646106637627219,0.4668966680465901,0.48069152148372557,0.4984277616171854,0.5201053884469697,0.5457244019730784,0.5752848021955115,0.6876143230407573,0.5772921010515658,0.5858051642928792,0.5883768188136926,0.6038954236806703,0.6238479156524985,0.6482342947291776,0.6770545609107074,0.710308714197088,0.8366744966853339
7154,51895116,52581900,52789366,54041316,55650966,57618316,59943366,62626116,72820566,18850464,19262496,19386964,20138064,21103764,22284064,23678964,25288464,31404564,25570749,26051421,26196624,27072849,28199424,29576349,31203624,33081249,40216224,33325029,33874437,34040404,35041929,36329604,37903429,39763404,41909529,50064804,42091644,42709692,42896394,44023044,45471594,47242044,49334394,51748644,60922794,0.7126436781609196,0.7220748600058945,0.7249238628548973,0.7421161214264662,0.7642204538756263,0.7912368602023775,0.8231653404067197,0.860005894488653,1.0,0.2588618165917579,0.2645199983751843,0.2662292407889277,0.2765436346649654,0.289804998219871,0.30601333145364457,0.325168634366286,0.3472709069577954,0.4312595428055311,0.3511473530705598,0.3577481257149251,0.35974210911791044,0.3717747675842014,0.38724532846943266,0.40615379177360417,0.428500157496716,0.45428442563876803,0.5522646445785659,0.4576321062926097,0.4651767881068104,0.4674559107381835,0.4812092369619868,0.49889208496401966,0.520504454744282,0.5460463463027738,0.5755177596394953,0.6875091303190365,0.5780186328131534,0.586505905488293,0.5890697691089081,0.6045413599229646,0.6244334052553231,0.6487459051059834,0.6774788594749456,0.7106322683622096,0.8366152221338131
7184,52328256,53017920,53226256,54483456,56099856,58075456,60410256,63104256,73341456,19007100,19420860,19545850,20300100,21269850,22455100,23855850,25472100,31613850,25783584,26266272,26412084,27291984,28423284,29805984,31440084,33325584,40490484,33602709,34154421,34321084,35326809,36619884,38200309,40068084,42223209,50412684,42442725,43063365,43250850,44382225,45836850,47614725,49715850,52140225,61352850,0.7134880987364091,0.7228915662650602,0.725732197081007,0.742873934763444,0.7649133117837202,0.7918503281418356,0.8236849838377902,0.8604172788715839,1.0,0.25915902187706774,0.26480057881588825,0.26650479914115693,0.27678888731088186,0.29001128638624246,0.30617199636723874,0.3252710172538707,0.3473083490461384,0.4310502098567555,0.3515553877196002,0.35813676783291565,0.36012489307547974,0.372122200573711,0.38754731021429406,0.40640022199722897,0.42868093592251566,0.4543894519901541,0.5520818130471803,0.45816801073597446,0.46569052296971036,0.46796294854031806,0.481675861466399,0.49930674951421744,0.5208556126837732,0.5463224509750666,0.5757072643880973,0.6873695553576138,0.5787003328649488,0.5871626682731796,0.5897189987610827,0.60514513101567,0.6249787296287109,0.6492197946002054,0.6778683259301533,0.7109243236185548,0.8365371148344806
7215,52777725,53470365,53679600,54942225,56565600,58549725,60894600,63600225,73881600,19173141,19588725,19714266,20471841,21445866,22636341,24043266,25666641,31835466,26007500,26492300,26638750,27522500,28658750,30047500,31688750,33582500,40778750,33893184,34447296,34614684,35624784,36923484,38510784,40386684,42551184,50776284,42808349,43431677,43619974,44756249,46217174,48002749,50112974,52547849,61800374,0.71435546875,0.72373046875,0.7265625,0.74365234375,0.765625,0.79248046875,0.82421875,0.86083984375,1.0,0.25951171875,0.26513671875,0.2668359375,0.27708984375,0.2902734375,0.30638671875,0.3254296875,0.34740234375,0.4308984375,0.3520159281878032,0.3585777784996535,0.36056000411469163,0.3725217104123354,0.3879010470807346,0.4066980141198891,0.42891261152979904,0.4545448393104643,0.5519473048769924,0.45875,0.46625,0.468515625,0.4821875,0.499765625,0.52125,0.546640625,0.5759375,0.687265625,0.5794182719378032,0.5878551222496535,0.5904037541146916,0.6057834291623354,0.6255572970807346,0.6497253578698892,0.678287611529799,0.7112440580604643,0.8364785548769924
7246,53229116,53924732,54134866,55402916,57033266,59025916,61380866,64098116,74423666,19331109,19748421,19874484,20635209,21613284,22808709,24221484,25851609,32046084,26232384,26719296,26866384,27753984,28895184,30289984,31938384,33840384,41067984,34173216,34729632,34897716,35912016,37216116,38810016,40693716,42867216,51126516,43175541,43801557,43990666,45131841,46599066,48392341,50511666,52957041,62249466,0.7152176029597896,0.7245643072729043,0.727387790867491,0.7444260539382728,0.7663323921721351,0.793106805569078,0.8247492941291014,0.8612598578522053,1.0,0.25974411150345644,0.2653513601439628,0.2670452165041158,0.2772667635050388,0.29040875250622566,0.30647118350767616,0.32545405650939047,0.3473573715113684,0.4305899685188848,0.3524736876036179,0.359016122640344,0.360992483224355,0.37291879709338693,0.3882526292107137,0.4069939795763353,0.4291428481902517,0.454699235052463,0.5518135051288658,0.45917136089479926,0.4666476924154744,0.46890616756234504,0.4825348968969091,0.5000575488984915,0.5214741235670922,0.5467846209027113,0.5759890409053485,0.6869658369153704,0.5801318763308435,0.5885433942477384,0.591084373618467,0.60641786982114,0.6261323649388624,0.6502278589716342,0.6787043519194553,0.7115618437823259,0.8364203128612342
7274,53638476,54336780,54547726,55820676,57457326,59457676,61821726,64549476,74914926,19480896,19899840,20026396,20790096,21771996,22972096,24390396,26026896,32245596,26427381,26916117,27063756,27954681,29100156,30500181,32154756,34063881,41318556,34442661,35001285,35170036,36188361,37497636,39097861,40989036,43171161,51463236,43504716,44133132,44322966,45468516,46941366,48741516,50868966,53323716,62651766,0.7159918438683367,0.7253131371977862,0.728128944557724,0.7451208855228663,0.7669676667637635,0.7936692882804156,0.8252257500728226,0.8616370521409845,1.0,0.2600402488550813,0.2656325122713196,0.26732184184497493,0.277516072030826,0.29062293941263456,0.3066424439904005,0.32557458576412396,0.34741936473380486,0.4304295248185922,0.352765228654167,0.3592891088219189,0.3612598642892606,0.37315235417839165,0.3884426983215601,0.407130896718766,0.42921694937000937,0.45470085627529017,0.5515397025153572,0.45975699155065575,0.4672137699234996,0.4694663383902962,0.4830594239657929,0.5005362482771457,0.5218968113243547,0.54714111310742,0.5762691536263415,0.6869557075982429,0.5807216041299967,0.5891099992543541,0.5916439936148372,0.6069353388936138,0.6265956399663266,0.6506248968329755,0.6790231094935607,0.711790277948082,0.8363055180752631
7305,54093525,54794805,55006650,56285025,57928650,59937525,62311650,65051025,75460650,19648989,20069757,20196864,20963889,21950064,23155389,24579864,26223489,32469264,26654069,27144917,27293194,28187969,29338394,30744469,32406194,34323569,41609594,34736736,35297760,35467236,36489936,37804836,39411936,41311236,43502736,51830436,43874876,44505980,44696626,45847076,47326226,49134076,51270626,53735876,63103826,0.7168441432720233,0.7261374636979671,0.7289448209099709,0.7458857696030978,0.7676669893514037,0.7942884801548886,0.8257502420135527,0.8620522749273959,1.0,0.2603872216844143,0.2659632139399806,0.26764762826718297,0.2778121974830591,0.29088092933204257,0.30685382381413356,0.32573088092933206,0.34751210067763794,0.4302807357212004,0.3532181209676832,0.35972280917272775,0.36168776706800165,0.3735452716084476,0.3887906345890209,0.40742385600972164,0.42944493587054977,0.4548538741715053,0.5514078397151363,0.46032913843175216,0.46776379477250724,0.47000968054211034,0.4835624394966118,0.5009874152952566,0.5222846079380445,0.5474540174249758,0.5764956437560503,0.6868538238141336,0.5814272206772669,0.5897905729675003,0.5923170023051749,0.6075626965842462,0.6271643035144807,0.6511218230958784,0.6794352553284394,0.7121046002121636,0.8362481107703154
7335,54535725,55239885,55452600,56736225,58386600,60403725,62787600,65538225,75990600,19808901,20231397,20359026,21129201,22119426,23329701,24760026,26410401,32681826,26871356,27364220,27513106,28411556,29566706,30978556,32647106,34572356,41888306,35020224,35583552,35753724,36780624,38100924,39714624,41621724,43822224,52184124,44233301,44866997,45058426,46213601,47698826,49514101,51659426,54134801,63541226,0.7176640926640927,0.7269305019305019,0.7297297297297297,0.7466216216216216,0.7683397683397684,0.7948841698841699,0.8262548262548263,0.8624517374517374,1.0,0.2606756756756757,0.26623552123552124,0.26791505791505793,0.2780501930501931,0.2910810810810811,0.30700772200772203,0.32583011583011584,0.34754826254826254,0.4300772200772201,0.3536142101786274,0.3601000650080405,0.36205933365442566,0.37388250652054333,0.38908372877698033,0.4076630004237366,0.42962032146081225,0.4549556918882072,0.5512300995123081,0.4608494208494209,0.46826254826254826,0.4705019305019305,0.484015444015444,0.5013899613899614,0.5226254826254826,0.5477220077220077,0.5766795366795366,0.6867181467181467,0.5820891136535308,0.5904282503362258,0.5929473645424566,0.6081489157869526,0.6276937673870189,0.6515819193426555,0.6798133716538625,0.7123881243206397,0.836172184454393
7366,54994556,55701692,55915306,57204356,58861706,60887356,63281306,66043556,76540106,19969461,20393685,20521836,21295161,22289436,23504661,24940836,26597961,32895036,27099936,27594912,27744436,28646736,29806836,31224736,32900436,34833936,42181236,35304864,35870496,36041364,37072464,38398164,40018464,41933364,44142864,52538964,44606541,45242925,45435166,46595241,48086766,49909741,52064166,54550041,63996366,0.7185063997690309,0.7277451640843037,0.7305360408045424,0.7473775382542585,0.7690308921181792,0.7954961023963045,0.8267731690886344,0.8628620921951689,1.0,0.2609019250639658,0.26644443110648425,0.2681187298068283,0.27822225644683585,0.2912125049839884,0.30708947541828596,0.3258531677497285,0.34750358197831605,0.42977515604694877,0.3540619084065549,0.36052879257836407,0.3624823305052648,0.3742709214434587,0.3894276812211365,0.40795260983829834,0.42984570729494415,0.45510697359107394,0.5510997855163671,0.46125966953847697,0.46864967759516823,0.4708820758622937,0.48435344471563707,0.501673776098507,0.5228430700109038,0.5478613264528273,0.5767285454242773,0.6864239775157877,0.5827865067236776,0.5911008929096597,0.5936125304033417,0.6087689635548715,0.6282558061782668,0.6520730582735279,0.6802207198406545,0.7126987908796468,0.8361154608278175
7396,55440416,56150432,56364916,57659216,59323316,61357216,63760916,66534416,77073716,20130669,20556621,20685294,21461769,22460094,23680269,25122294,26786169,33108894,27319029,27816021,27966154,28872129,30036954,31460629,33143154,35084529,42461754,35590656,36158592,36330156,37365456,38696556,40323456,42246156,44464656,52894956,44967936,45606912,45799936,46964736,48462336,50292736,52455936,54951936,64436736,0.7193167642260819,0.7285289319643028,0.7313117743018904,0.7481047884080223,0.7696958065444774,0.7960848287112561,0.8272718549083581,0.8632568851357835,1.0,0.2611872119932559,0.2667137652997035,0.2683832449443595,0.2784576910759045,0.291410550387891,0.30724182288031887,0.3259515085531882,0.347539607406499,0.4295743830490799,0.3544532483680948,0.3609015166726877,0.36284943105636686,0.3746040868199478,0.38971721565883755,0.40818881757303616,0.4300188925625436,0.4552074406273599,0.5509239232736618,0.4617742318276181,0.4691429695695482,0.47136894242908955,0.4848015372711496,0.5020720163537983,0.5231803796770355,0.5481266272408613,0.5769107590452756,0.6862904599020502,0.5834406115828125,0.591731064322888,0.5942354719214524,0.6093482763955483,0.6287790250051003,0.6525277177501082,0.6805943546305722,0.712978935646492,0.8360403435069875
7427,55903029,56616021,56831404,58131129,59802204,61844629,64258404,67043529,77627004,20301536,20729312,20858536,21638336,22640936,23866336,25314536,26985536,33335336,27539004,28038012,28188754,29098404,30267954,31697404,33386754,35336004,42743154,35889581,36459917,36632206,37671881,39008606,40642381,42573206,44801081,53267006,45344256,45985920,46179756,47349456,48853356,50691456,52863756,55370256,64894956,0.7201492537313433,0.7293340987370838,0.732108687332568,0.7488518943742825,0.7703788748564868,0.796689628779181,0.8277841561423651,0.863662456946039,1.0,0.26152672335518706,0.26703738302202157,0.2687020614630445,0.27874753481404485,0.2916631434081882,0.30744888724547453,0.3261047663259038,0.34763078064947606,0.4294296350790506,0.3547606191268183,0.36118889761609246,0.3631307734097274,0.3748489894058001,0.38991526711503643,0.4083296065374364,0.430092007673,0.4552024705217272,0.5506222293468906,0.4623337131496148,0.46968084714437774,0.4719002938719624,0.485293506883249,0.5025133521834747,0.5235598297726394,0.5484329396507431,0.577132681817786,0.6861917020525486,0.5841299246844565,0.5923959141847082,0.5948929318462426,0.6099611418727432,0.6293345547639582,0.6530131705198876,0.6809969891405315,0.7132860106258899,0.8359842922702517
7458,56367564,57083532,57299814,58604964,60283014,62333964,64757814,67554564,78182214,20464076,20893580,21023326,21806276,22812926,24043276,25497326,27175076,33550526,27770400,28271520,28422900,29336400,30510900,31946400,33642900,35600400,43038900,36189756,36762492,36935506,37979556,39321906,40962556,42901506,45138756,53640306,45722144,46366496,46561144,47735744,49245944,51091744,53273144,55790144,65354744,0.7209768196127063,0.7301345034818277,0.7329008871506248,0.7495945817037107,0.7710579032719641,0.797290851855385,0.828293427453973,0.8640656300677287,1.0,0.26174848412453505,0.2672421121253998,0.2689016455839943,0.27891607162723736,0.2917917622542641,0.3075287174650746,0.3261269372596688,0.3475864216380467,0.42913246227588286,0.35520099238939434,0.36161063435732327,0.36354688036846844,0.3752311235391722,0.39025372190150565,0.4086146754554687,0.4303139842010614,0.4553516481382837,0.5504947710997287,0.462889884392376,0.47021554032736906,0.4724284988910649,0.4857825591892294,0.5029520652868694,0.5239370171839851,0.5487374148805763,0.5773532583766431,0.6860934636616968,0.58481516013348,0.5930568300355372,0.5955465011517838,0.6105703785774089,0.6298867924103556,0.6534957426506238,0.6813972292982136,0.7135912523531247,0.8359285399617872
7488,56818944,57537792,57754944,59065344,60750144,62809344,65242944,68050944,78721344,20627264,21058496,21188764,21974864,22985564,24220864,25680764,27365264,33766364,27992181,28495317,28647306,29564481,30743706,32184981,33888306,35853681,43322106,36479100,37054140,37227850,38276100,39623850,41271100,43217850,45464100,53999850,46088021,46734965,46930396,48109721,49625996,51479221,53669396,56196521,65799596,0.7217730428992676,0.7309045943118044,0.7336630838010083,0.7503091410634453,0.7717112146865786,0.7978693046704081,0.8287834110149339,0.864453533720156,1.0,0.26202885966987555,0.26750681492429806,0.26916161390740484,0.2791474698399458,0.29198642746749853,0.30767848679006293,0.32622364780763907,0.3476219105202269,0.42893530882806064,0.3555856592082574,0.3619770135022085,0.36390773511183955,0.3755586413768545,0.3905383780033024,0.40884694499118307,0.43048434234049665,0.455450570051243,0.5503222353520794,0.4633952895926167,0.4707000429260964,0.4729066871622517,0.48622264375974067,0.5033431593850837,0.5242682340382806,0.5489978677193316,0.5775320604282366,0.6859619927220755,0.5854577508229535,0.5936759031959616,0.5961584700586413,0.6111394769886043,0.6304007716128424,0.6539423539313557,0.681764223944144,0.7138663816512075,0.835854580938049
7519,57287261,58009085,58227136,59542961,61234736,63302461,65746136,68565761,79280336,20800221,21233277,21364096,22153521,23168496,24409021,25875096,27566721,33994896,28225469,28730717,28883344,29804369,30988544,32435869,34146344,36119969,43619744,36781725,37359165,37533600,38586225,39939600,41593725,43548600,45804225,54375600,46468989,47118621,47314864,48499089,50021664,51882589,54081864,56619489,66262464,0.7225910470409712,0.731695751138088,0.7344461305007587,0.7510432473444613,0.7723823975720789,0.7984635811836115,0.8292867981790591,0.8648520485584219,1.0,0.26236292691796864,0.26782526501905846,0.2694753463204293,0.27943273348387426,0.2922350884083034,0.30788241109371683,0.32637470154011455,0.3477119597474965,0.428793540935548,0.3560210567220603,0.36239398632215686,0.3643191421388527,0.375936461722362,0.3908730154725883,0.40912880338953156,0.43070382547319175,0.45559808172356886,0.5501962554750021,0.4639451200105913,0.4712286411096946,0.47342887144171536,0.48670612344528913,0.5037768760213125,0.5246411291697856,0.5492988828907083,0.5777501371840805,0.6858649034988954,0.5861351167835616,0.5943292293816717,0.5968045342290174,0.6117417186526556,0.630946670054476,0.6544193884344789,0.6821598737926641,0.7141681261290316,0.835799485007228
7549,57742301,58467005,58685926,60007001,61705526,63781501,66234926,69065801,79823126,20964741,21399525,21530866,22323441,23342466,24587941,26059866,27758241,34212066,28449056,28956320,29109556,30034256,31223156,32676256,34393556,36375056,43904756,37073421,37653165,37828296,38885121,40243896,41904621,43867296,46131921,54737496,46837836,47490060,47687086,48876036,50404686,52273036,54481086,57028836,66710286,0.7233780972195952,0.7324569699262342,0.7351995460563646,0.7517495744278418,0.7730281823340268,0.7990353697749196,0.8297711367505202,0.8652354832608284,1.0,0.2626399397087005,0.2680867822690883,0.2697321826258721,0.2796613227099124,0.29242735996082136,0.308030294378599,0.32647012596324526,0.34774685471476025,0.428598423970517,0.35640117627064616,0.3627560263675968,0.36467572066771725,0.3762600828236168,0.39115426273834475,0.4093582604119012,0.43087207584428605,0.45569570903549933,0.5500255151621097,0.4644446147097772,0.4717074723432906,0.47390146058674776,0.4871410448145065,0.5041633673930535,0.5249684283223887,0.5495562276025121,0.5779267652334237,0.6857348082308878,0.5867702550260936,0.5949411201961697,0.5974094023829636,0.6123042086825815,0.6314546739249475,0.6548607981100615,0.6825225812379234,0.7144400233085334,0.8357263031768513
7580,58214400,58942080,59161900,60488400,62193900,64278400,66741900,69584400,80385900,21139104,21575712,21707604,22503504,23526804,24777504,26255604,27961104,34442004,28684236,29193612,29347486,30276036,31469886,32929036,34653486,36643236,44204286,37378496,37960640,38136496,39197696,40562096,42229696,44200496,46474496,55115696,47221884,47876796,48074634,49268484,50803434,52679484,54896634,57454884,67176234,0.7241867043847242,0.7332390381895333,0.735973597359736,0.7524752475247525,0.7736916548797736,0.7996228194247996,0.8302687411598303,0.8656294200848657,1.0,0.262970297029703,0.2684016973125884,0.27004243281471,0.27994342291371993,0.29267326732673266,0.30823196605374825,0.3266195190947666,0.34783592644978784,0.42845827439886847,0.3568316831683168,0.36316831683168316,0.36508250825082506,0.37663366336633664,0.3914851485148515,0.40963696369636965,0.4310891089108911,0.45584158415841586,0.54990099009901,0.464988213107025,0.47223008015087226,0.4744177274870344,0.4876190476190476,0.5045921735030646,0.5253371051390854,0.5498538425271099,0.5781423856671382,0.6856388495992456,0.5874398868458275,0.5955869872701556,0.5980480905233381,0.6128995756718529,0.631994342291372,0.6553323903818953,0.6829137199434229,0.7147383309759547,0.8356718528995757


==> Data/day/tabICL/error/tabICL_full_econ_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,2.30062418539305,2.2143975804407545,2.38033988343544
2,2.6982722178188006,2.5797295125308466,2.8113534675592926
3,2.954383547545225,2.8267218802557013,3.084759719037479
4,3.2043564108214033,3.0557142605765515,3.3524793342309813
5,3.4267284208078785,3.2645329260163543,3.5854251433154603
6,3.529023604698513,3.367678470694633,3.687435297236217
7,3.7293378284300456,3.5705407351145384,3.8847890244003707
8,3.857182179243246,3.6985514783240845,4.0114197540349155
9,3.946001967163757,3.789438494524328,4.095234316924078
10,4.078006718004707,3.921164416888478,4.239460442041774
11,4.1793346216294704,4.019850779706478,4.347052551783976
12,4.304852431367161,4.146168216153349,4.4618946997177265
13,4.452371419842693,4.293493591386723,4.615743118499459
14,4.478846838722207,4.315329736069997,4.641782812617155
15,4.666433166107983,4.493248112065788,4.838863705271911
16,4.8505305300279575,4.6669724053524435,5.036662056881628
17,5.154871159864227,4.954496750615991,5.359882704935137
18,5.425927998791132,5.222608301584543,5.629406979805496
19,5.5678048242132965,5.36893989314794,5.7720161053507555
20,5.807347097122164,5.606416353846982,6.015820143135187
21,6.033822828900831,5.827147134530487,6.237266002864969
22,6.262584984702913,6.060388374328646,6.468708674267196
23,6.252965231654195,6.051530819485212,6.459380161198649
24,6.244624562029975,6.039502582825609,6.45317047364882
25,6.304203907035358,6.093989019861325,6.523978047301421
26,6.357206152352926,6.1409007781206,6.564687497830357
27,6.472428450218543,6.252589392763004,6.6844672165311465
28,6.660974748050672,6.434974005114158,6.878949688678484
29,6.976897822783717,6.747092822258813,7.1891598263745715
30,7.2436201339957,7.02752238454234,7.463677578137811
31,7.3897117247028055,7.164968397886028,7.606518033007983
32,7.647697840561147,7.427844997817906,7.868428374870546
33,7.860950154697447,7.630855010659372,8.079877221084379
34,8.020968155769056,7.800723198352667,8.248364950209364
35,8.000068125408834,7.7890033999093005,8.221656168869693
36,7.922162687191935,7.704776117271566,8.139632309917909
37,7.976510090976442,7.75246558296065,8.201871280359908
38,8.088708082410164,7.8406743800355,8.318324195085001
39,8.218530121413567,7.979203378103232,8.45644877234264
40,8.394900041170782,8.15635988666483,8.626075756830915
41,8.779152916309807,8.531921578873108,9.019420103837621
42,9.027077528868402,8.791283421462092,9.260545770616723
43,9.203024272222335,8.964404529300896,9.44063893999753
44,9.480144382581862,9.24325557530783,9.722993586019788
45,9.704571136423226,9.464792972614354,9.94937663658141
46,9.924491591140232,9.674451893646292,10.170016502626291
47,9.937411557627703,9.69275255857161,10.186753297849616
48,9.906755505697255,9.652539432847881,10.166929530048327


==> Data/day/tabICL/error/tabICL_full_econ_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,1764.2457917623558,1691.1417874724898,1833.2220646229648
2,2144.9704972291684,2031.2594428282653,2251.0624389548475
3,2304.8000671949862,2190.1395008579807,2416.531832429225
4,2498.8123467784735,2364.3257367218857,2626.022679151887
5,2588.4875233435628,2450.658702404061,2719.924697729831
6,2601.9427698378695,2465.964248567155,2737.541599229194
7,2652.7682532965905,2522.596392099022,2781.4750381000636
8,2687.1307714594645,2557.2103820855855,2815.213660418362
9,2711.939448045021,2593.514537585686,2832.4949647858316
10,2778.6176839719556,2667.578562530291,2895.4432067642833
11,2879.1214928604422,2774.332155926497,2996.8240944162835
12,2981.09968195165,2867.0367815927534,3093.269418790468
13,3095.5450723197387,2982.190004806166,3211.585385026637
14,3082.632500382489,2970.5041253584636,3190.7814453819574
15,3233.6355049983913,3111.140690045573,3358.3201009496047
16,3372.2571713331135,3234.6576501717686,3511.6875811800483
17,3528.090647152721,3391.7126777501317,3669.7249893240078
18,3629.9351214118874,3493.3596977606717,3773.7031942021463
19,3667.5092205174456,3535.694966352454,3805.351082961189
20,3723.6247096100406,3594.3689594358707,3858.4794512178305
21,3802.648111881276,3674.4271173717493,3935.530615002309
22,3899.9281931301543,3776.651287965636,4025.880041263855
23,3900.573688933964,3782.0189095444825,4024.1271970506496
24,3931.6863841339787,3810.102577386528,4058.117394134542
25,4007.2304838892037,3875.7326995434623,4140.559582500209
26,4005.2613642320707,3883.7650157015887,4132.834424202278
27,4063.281248236887,3941.912520790371,4188.679489024562
28,4149.335380983415,4027.6602677972887,4282.7445658025
29,4268.935385844243,4151.501415135959,4394.819981219536
30,4336.505218469322,4220.066879745271,4460.129296924722
31,4378.818581982468,4265.215024842641,4499.652540214941
32,4464.818602657845,4352.782053577944,4580.862431482397
33,4537.193664497572,4427.227402719301,4650.291300623535
34,4586.597742695753,4476.875059400188,4697.094629387087
35,4577.516305295754,4474.810761102522,4681.347222849068
36,4559.141256472265,4454.057152830112,4664.312684702663
37,4632.160089715111,4518.395072599903,4752.327902194965
38,4737.130145017732,4616.863626400269,4862.996750069219
39,4799.246234258729,4677.504503862219,4924.668480291286
40,4851.771753496706,4736.794299682364,4964.494648329988
41,4990.598455995014,4882.377994046411,5099.131602655196
42,5055.839427284125,4946.372467778771,5158.487140349956
43,5101.243024888777,4993.852535775778,5207.327171092558
44,5195.1796903846125,5091.086102687372,5297.381034495761
45,5288.233888389037,5187.679992476419,5388.917183637236
46,5390.0363824901815,5288.141794384221,5490.2888087240335
47,5408.564990491714,5305.215183360431,5509.9374602227945
48,5435.396632837118,5328.82777171103,5550.120384248761


==> Data/day/tabICL/error/tabICL_full_no_econ_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,3.263636199523565,3.1454354641083513,3.3788971770384912
2,3.2720774458306505,3.1521889460800785,3.390271729339071
3,3.276424913382839,3.153676817740602,3.3977435091500947
4,3.2945249636186085,3.173264790079277,3.419999311212697
5,3.306832095401931,3.187495933962338,3.428475566565189
6,3.3124159501141195,3.194094340546679,3.434399493165599
7,3.3193011010507463,3.1995678610341542,3.4439187062972243
8,3.323052603146285,3.2010707685066855,3.447915667574944
9,3.380688163872059,3.2590593808631105,3.507304687975447
10,3.4829306968751284,3.354286371820803,3.6155463998233435
11,3.6098456988951395,3.4851773319504322,3.7557666644538474
12,3.661856215122343,3.5368020741892754,3.808124315415904
13,3.873802935622323,3.7400021379922594,4.027743532645135
14,3.9372117161859217,3.7991187573258283,4.093028496140834
15,4.032096792038496,3.8867120890488307,4.18789289202062
16,4.105019808622758,3.9573494706329853,4.2589361841488715
17,4.19474057839687,4.046294578192459,4.350870640530935
18,4.250784591896643,4.096686821011569,4.409124931135943
19,4.2858306867327,4.131992727538743,4.443483678573785
20,4.317257287552563,4.159848664615401,4.477648645312039
21,4.397507373011315,4.2414855739254556,4.55724554470729
22,4.503265006185363,4.344591472994407,4.661344284369023
23,4.578270466270131,4.415160148774558,4.735214386962569
24,4.66087065488704,4.49758172762068,4.818255330729858
25,4.8543383471486345,4.692634091051279,5.013891981350664
26,4.926869527091426,4.759106247709918,5.083362915916831
27,5.024585839456452,4.855855099868616,5.190458969799288
28,5.087289735656701,4.9186646135231795,5.251517014930878
29,5.149262246780132,4.979177481605527,5.310098156756085
30,5.207649617090357,5.035835781109987,5.371252285678457
31,5.257987275249332,5.086610441786441,5.422650514947274
32,5.271948402560837,5.103274745300405,5.437958588312989
33,5.35183355961062,5.183335649173965,5.5148877733568185
34,5.431498340252566,5.263676503256212,5.595024569050205
35,5.483654442096451,5.317626884504117,5.646037412749224
36,5.541879080606868,5.376728633573731,5.708124570462884
37,5.708482722079091,5.544373257124127,5.878277424916699
38,5.767218436891114,5.599209194711687,5.9336407580717125
39,5.841716144629015,5.669821275993312,6.009809927694225
40,5.90760633009839,5.7377000896112085,6.078846078462512
41,5.975145199358742,5.8014379389573625,6.149556498139373
42,5.982164043029313,5.812710781910907,6.153351262413279
43,5.98442205117525,5.81259882316732,6.155349144790981
44,5.993380123699003,5.817905376605608,6.162073758093404
45,6.072723074401364,5.899112080525442,6.24506838391205
46,6.128269632976417,5.953337857998236,6.30198530206099
47,6.172535247355418,6.002946056042774,6.343693343666214
48,6.224490066813291,6.056079033260428,6.396290148652047


==> Data/day/tabICL/error/tabICL_full_no_econ_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,2247.430748891524,2151.399049172377,2347.3005099257425
2,2249.1349158292296,2150.932432028599,2351.2557142230125
3,2243.2796262098445,2144.829915922789,2340.9486541861347
4,2248.8697019250317,2151.0384779701976,2344.8486184743133
5,2252.7167748825523,2155.8728337520715,2348.6229210432125
6,2253.212435593291,2158.728775419006,2348.346103791616
7,2255.023773710048,2158.319590408588,2350.971540497622
8,2254.4400067857273,2158.188571575354,2353.888808778582
9,2281.0416233937303,2187.7558219333455,2379.797642483193
10,2345.6565326149803,2254.1146017723167,2446.0017265863685
11,2448.3694543207407,2352.8615169700024,2556.268877227533
12,2491.351547522323,2398.304625076196,2596.1759618466294
13,2642.999084657549,2541.2190259484482,2751.544240154761
14,2690.6782666334852,2589.5700936471603,2798.229325413606
15,2754.887938794856,2653.4349930771837,2860.044319671372
16,2788.243003350689,2690.683729247954,2894.725961462153
17,2821.022496820471,2721.2197679083956,2925.1959374321373
18,2843.241596307577,2741.619829711417,2946.197741503622
19,2854.1969285324917,2752.8045471968207,2955.9850534786215
20,2862.4174118589385,2762.530085574935,2966.363860814647
21,2890.213925301141,2794.224975858008,2993.4440510432096
22,2943.4299898275995,2841.1834937171275,3047.2057754395696
23,2989.1982160097436,2888.279625632809,3091.537294025047
24,3037.035761590561,2938.882280986124,3141.5166853577557
25,3126.1265253172774,3028.4894798828914,3227.10918336751
26,3166.575664198315,3066.778769991079,3270.364409437621
27,3222.840352892731,3121.3921924666474,3322.622052156116
28,3250.9803946781094,3147.901856715999,3349.1329845872547
29,3273.2134277725186,3169.951836691124,3370.054475071601
30,3292.166019222541,3187.3110943241472,3389.2212035932325
31,3306.1426950964483,3205.65115148848,3402.46440752267
32,3310.6089267453312,3208.922111998255,3408.37484364905
33,3336.769717404778,3238.4121582822713,3432.260857878396
34,3367.3407607796703,3268.7458884583957,3459.4617965840353
35,3395.281143009028,3298.7910451828784,3488.2521144397474
36,3422.3852204491805,3325.296584294225,3513.1205471021467
37,3506.892262791987,3409.8008609184512,3597.543706238373
38,3534.1056806611105,3436.4256641977017,3622.02342483359
39,3569.4825353893125,3473.8948084953404,3658.009637144008
40,3590.7740724351193,3495.3782013606256,3678.8906533838585
41,3615.571347140289,3520.88401038569,3707.2419492913655
42,3616.517680845041,3523.8139826432525,3707.2439588703896
43,3618.0499996864046,3526.431497043342,3705.657088569296
44,3619.6109614294382,3526.9169964993334,3706.272270534048
45,3648.215817363938,3554.8737068425426,3736.4969862233374
46,3669.9496521544374,3577.0592350425736,3757.9224760903326
47,3699.752404601241,3608.4970704098164,3789.389588089019
48,3729.527800399409,3638.700707508203,3821.6477650524753


==> Data/day/tabICL/error/tabICL_rounds_econ_standard_biash_day.txt <==
horizon,mean,low_0.95,high_0.95
1,-249.27555301006294,-310.3768369123532,-190.37992919347136
2,-414.68504091311195,-484.00177176368805,-345.17767055969614
3,-520.5208997131942,-589.2307037094927,-447.3829751963616
4,-545.4224071477249,-616.9657181856892,-471.0449825017714
5,-522.2334809312407,-593.4206774322377,-446.4068326623101
6,-497.1040435171023,-567.8827852091194,-422.36102611181127
7,-473.78184075560904,-545.7746384367244,-395.72773268050366
8,-451.5281034583934,-523.5602189915173,-374.7464929628089
9,-458.8487012099062,-532.3381067941427,-380.981590576834
10,-490.3836248416934,-563.2227641884085,-411.43411220514815
11,-557.4938018464234,-631.875542931664,-477.5180455055396
12,-599.4243139102591,-673.6897769925534,-520.4245281751502
13,-744.5600734745706,-825.9878641679344,-659.7827705451651
14,-866.115313467064,-946.1542253838023,-781.556701484185
15,-938.4235710830968,-1020.6895358978617,-854.4223447199853
16,-976.9121540282745,-1058.006153806029,-891.8571573222978
17,-1002.7417175785832,-1080.806706915694,-919.5965719948878
18,-1004.4247412326832,-1083.6223039341455,-919.906308203714
19,-981.7892917540299,-1063.0250989285996,-895.3321666850555
20,-953.3495063746522,-1035.9777214826977,-866.9957601279368
21,-955.2647948384586,-1033.715494726776,-868.1039053320206
22,-972.8322133232813,-1054.9932410408799,-882.6189736235921
23,-1006.5069631415486,-1087.1238054673843,-913.2552459377733
24,-1036.2513465434733,-1119.833552579761,-941.6227801433378
25,-1200.773638262377,-1287.9459532120763,-1106.3613554825597
26,-1401.7059029995053,-1483.7841570420865,-1310.0255995337914
27,-1501.4053536311378,-1580.3623680131143,-1413.16140872652
28,-1529.4726141601088,-1609.00272907464,-1444.6538460340246
29,-1543.7429538288036,-1624.0131158260615,-1460.3428208781966
30,-1556.1343890242892,-1633.728470301564,-1474.8085977908788
31,-1559.4858229261108,-1638.4529769672686,-1474.102596095089
32,-1547.44457564024,-1627.636832607769,-1459.3429377795728
33,-1565.1849862273143,-1646.9945593209886,-1475.60310307227
34,-1589.7806582882613,-1669.8558620867286,-1501.8423885484683
35,-1597.3138870550201,-1680.4542708462845,-1511.5072245992585
36,-1627.1414905322342,-1710.8184788383526,-1538.9166042043432
37,-1723.6890584946996,-1809.3958484057907,-1628.6434881043958
38,-1824.2867217462797,-1908.8933681333708,-1732.146068367818
39,-1897.9130984504147,-1982.060614365208,-1806.9878863435922
40,-1936.2968149071603,-2020.1497047258677,-1851.6356279736642
41,-1950.4641966375298,-2036.2569035443687,-1862.15358181065
42,-1943.8550756928073,-2027.7814604572181,-1857.1360345513278
43,-1922.8620808542419,-2006.5071599016458,-1833.5821752525712
44,-1907.8022155418398,-1991.7765656708148,-1821.2293951612212
45,-1930.9895594886343,-2016.6979307264933,-1842.0398778484832
46,-1949.4163336252177,-2037.943712450859,-1860.3762276715797
47,-1963.379830131346,-2053.9572704769894,-1876.154438388547
48,-1981.2253409718355,-2069.964124690677,-1892.8588812572398


==> Data/day/tabICL/error/tabICL_rounds_econ_standard_biash_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,-1052.8358629570487,-1315.127769119145,-796.5128508724637
2,-1752.0149431547036,-2068.0003090603964,-1434.9876053775215
3,-2170.671719294971,-2491.193409253338,-1852.0353545302162
4,-2220.86770218826,-2551.4746934731547,-1888.4204047819037
5,-2178.3806609815465,-2510.994998196295,-1842.2896387416024
6,-2148.377341027853,-2479.79246463925,-1813.2573856039946
7,-2154.700673643292,-2488.3754546392574,-1820.9636410654296
8,-2130.6205809080557,-2467.7873098825376,-1796.3935621644391
9,-2163.58371804799,-2503.5764497734917,-1832.5133636829116
10,-2199.7465245030235,-2533.8612911241735,-1872.9739799748413
11,-2215.230100904365,-2546.4619090268384,-1893.1057484983355
12,-2323.9999786234994,-2654.910629085592,-1998.7764906711543
13,-2658.6646843711437,-2985.025128464766,-2337.4243310234947
14,-3007.8355575208107,-3326.6750046141224,-2702.873545662758
15,-3167.005650169801,-3473.66426327179,-2873.386774848996
16,-3217.604066875843,-3518.796979807042,-2938.3301024161256
17,-3203.1870044402717,-3497.214897223159,-2920.3909624328926
18,-3193.160339840608,-3486.701340922807,-2911.2493756795234
19,-3207.875894665771,-3502.550010822143,-2925.9210260151003
20,-3234.2695723993343,-3526.8081973070434,-2950.017642583894
21,-3264.607063974162,-3554.1961613590775,-2982.835479186245
22,-3307.8175976442976,-3598.82302265102,-3021.6591967701584
23,-3219.431676005369,-3509.067427567126,-2935.438766837236
24,-3107.9456997758407,-3405.72640606545,-2823.3352055369246
25,-3183.417231820134,-3486.234687667786,-2870.9850201342415
26,-3269.142275841278,-3573.2302693372385,-2971.870253129178
27,-3222.5069873741645,-3525.817032558722,-2938.143668389253
28,-3130.799462562757,-3432.060822667782,-2848.183002147691
29,-3066.4265335832233,-3368.3298758808696,-2776.3916941023704
30,-3071.8962535134237,-3374.692497080523,-2781.965294169485
31,-3082.4535228895998,-3386.0351555704806,-2791.084818145969
32,-3094.501656884568,-3398.22917118289,-2802.5615606627503
33,-3101.447480021141,-3405.1459854614036,-2811.0485400083717
34,-3074.0094270828904,-3377.726432357383,-2777.085799093973
35,-3061.5127187553758,-3362.381499052007,-2762.5034206040136
36,-3047.1647173245,-3356.6822916610727,-2754.889463313771
37,-3069.2938175704703,-3388.6846550083883,-2767.825800914437
38,-3125.044883760066,-3449.665890411064,-2818.7474595805543
39,-3118.208301212078,-3429.273296350672,-2812.929750922838
40,-3093.8680175899312,-3395.0281572063673,-2796.248405629215
41,-3074.561581078192,-3374.3207400503343,-2785.4977961493128
42,-3063.424866915774,-3361.2048550587247,-2776.0409523993453
43,-3069.926362831879,-3368.332877491612,-2784.6518271896166
44,-3082.404888637922,-3381.5623031208193,-2796.367496082225
45,-3112.5316748130926,-3413.420915721466,-2827.5716380201507
46,-3145.150799995307,-3445.39063962247,-2867.1550572483297
47,-3091.667102165441,-3390.050261535218,-2809.167253255056
48,-3030.7015194446385,-3332.573717827169,-2735.565213112417


==> Data/day/tabICL/error/tabICL_rounds_econ_standard_biash_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,408.1375721074964,256.11024165855713,558.110804463919
2,416.19672229199614,271.46042894184546,558.5179263361811
3,520.1038660832419,375.3693121439527,667.7606582398574
4,698.1308034836284,553.9674913261593,863.2553742086757
5,879.4548812397668,738.3104734235144,1046.2714490446867
6,953.7568317743916,818.6869880414102,1111.8870731079603
7,1013.3246906141391,889.7459192634898,1159.1110482421263
8,975.4001443335754,861.0554143758117,1111.3397407652576
9,858.9676282658891,742.8873424168077,993.8984269611955
10,608.803744615042,468.8613011843099,765.3564554212426
11,296.00222017972294,134.3066211055561,466.9065788407628
12,76.52035932148625,-96.46079419854455,243.53490979051213
13,53.944355524947376,-115.8939824999992,217.9182905145766
14,9.272011831868893,-158.79038832878064,165.50966850637354
15,-27.401254950098465,-192.08591497267813,133.18691210378714
16,-67.03530484499828,-231.3558418533709,99.220086589252
17,-96.93730564900535,-266.59178048725005,71.53453537792201
18,-105.75488902860468,-279.34584719491653,67.7157093488145
19,-87.59334574809442,-263.53739005465127,91.09643278687199
20,-61.94586320401441,-241.3535125273221,121.79281977685285
21,-53.55135367814906,-236.5967271903768,133.70138772767143
22,-47.64481852915108,-233.56043990438857,142.34320242712968
23,-37.699045043723366,-222.56066322404487,150.39906408014858
24,-56.66072132095415,-244.12333945810863,135.94462938069228
25,-480.92938944153764,-661.5292040756005,-306.99408199000925
26,-867.2816446799686,-1030.5023071857997,-713.2683327094584
27,-1128.5775777231402,-1279.0405324407864,-987.8085400956518
28,-1303.6628935466365,-1437.8384384244007,-1172.1726952049298
29,-1416.387441597275,-1550.3226936202466,-1286.1593276184235
30,-1496.4657039460883,-1627.193966908031,-1367.3206676184093
31,-1552.0693832098436,-1685.6492434881548,-1419.7987379007313
32,-1591.8185440572017,-1738.6306828415375,-1446.6968952823363
33,-1607.165495427145,-1754.775496042815,-1461.6235879827007
34,-1651.403545476691,-1801.3971188797877,-1502.336011571071
35,-1633.250822969407,-1787.4006686111413,-1485.7155327367811
36,-1607.4810180653978,-1765.5847484790497,-1460.5083281056577
37,-1721.538961411301,-1890.327069717674,-1564.9148500501049
38,-1813.2940320612086,-1973.8113413023761,-1654.7368000364334
39,-1860.5820877437213,-2025.358741206739,-1701.0976265664867
40,-1900.3480691482775,-2068.1452086065706,-1730.7751613024006
41,-1927.6381898508255,-2100.590281703114,-1754.9573304826852
42,-1942.6072250641237,-2118.2349383060323,-1768.2655068806807
43,-1931.8143558544693,-2111.4838178870823,-1757.5282466120334
44,-1899.152868174328,-2079.6458514526507,-1723.699012918949
45,-1873.4750430695883,-2060.3204095855895,-1691.2295199134821
46,-1847.7883851737804,-2036.5707534153091,-1664.9730613251606
47,-1774.8179890754195,-1959.8004537113015,-1601.8050383196828
48,-1653.6047182160346,-1822.0837209608553,-1488.0264597768623


==> Data/day/tabICL/error/tabICL_rounds_econ_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,2.0374049210838487,1.9622578760946774,2.1171889636846726
2,2.323702061118138,2.224305414542412,2.4217559304192413
3,2.4212616240781863,2.324084655188675,2.5274543032706713
4,2.478628286203635,2.3729002919776114,2.582645474940111
5,2.546957657055813,2.4421154840400985,2.652139256552926
6,2.5588385880051328,2.4519617347443816,2.6605615620209244
7,2.5858618856102633,2.4794842599363633,2.6908874429446343
8,2.5599677363653135,2.451524009711833,2.667124303563725
9,2.57118327559395,2.464647929058504,2.678842182627907
10,2.6317025642064853,2.5277456363151414,2.7470714320098266
11,2.70548838131887,2.597196039062495,2.825250003468771
12,2.7198963953366033,2.613233776752285,2.8384903845233707
13,2.862653554650641,2.741872371748707,2.9983758699795926
14,2.9716444256579897,2.8486124340281034,3.10450960042216
15,3.10658331379243,2.9782154583729348,3.241096020282459
16,3.1679801991337024,3.0369589949323963,3.3027896234063885
17,3.1993420112053146,3.0700776746231684,3.334434886203327
18,3.195370280271017,3.0678470785167136,3.330499472750192
19,3.1675701607277977,3.039430857641847,3.3008551784025415
20,3.150108798758799,3.0201517944578735,3.285573421896702
21,3.167122293400653,3.0371992829643157,3.299764835025662
22,3.2190966616387366,3.088576172601075,3.3551016481481506
23,3.2581779521826086,3.1222505703087022,3.392473531561627
24,3.296051443822946,3.1613082707517464,3.4313089077354473
25,3.4504755683758868,3.3181118087646357,3.5876518082019215
26,3.5706173548345093,3.4355211151138505,3.7064898172495817
27,3.6060919073676385,3.4695497913703783,3.7424237426103715
28,3.621829831137791,3.482816137301089,3.756878543344717
29,3.6344672441142833,3.501567334385387,3.773901159942361
30,3.6676232001409175,3.5292925777380644,3.8049194404757127
31,3.680597384949806,3.5452429841771664,3.8179417623434584
32,3.6809313949444813,3.543390024429332,3.81996440990845
33,3.703210628973468,3.5664886521261114,3.8436927968829653
34,3.731006139692828,3.5898513074230043,3.8750930339419285
35,3.7645354333138688,3.6298461861399645,3.909623101787475
36,3.807549886059576,3.666658485376116,3.9508959115897055
37,3.992266577998573,3.8439545510435598,4.138297383004086
38,4.183337874562914,4.032343710584566,4.33107917936796
39,4.304151960804738,4.1501667652577545,4.459281831742529
40,4.351263746707029,4.200194664381106,4.5010362297917625
41,4.374235387021731,4.228609658561702,4.525176315878892
42,4.377095168688013,4.232872213460994,4.524129034323864
43,4.356403939233398,4.209799956130302,4.509517257476114
44,4.3511751046657885,4.200232471715334,4.503794896246466
45,4.376379533345727,4.22516493907204,4.531644811052149
46,4.4095368616343995,4.255763323970714,4.563817577475369
47,4.431367771569776,4.283106263579797,4.583618956867459
48,4.450719718915931,4.2996884435185,4.596914454141626


==> Data/day/tabICL/error/tabICL_rounds_econ_standard_mapeh_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,3.5639355936920287,3.149017302262464,3.9836354846788207
2,4.862128628640262,4.266933565501058,5.45326970942408
3,5.492669421701286,4.880429144412361,6.132869697341571
4,5.69591833727005,5.073535560412051,6.348431330723483
5,5.68294307823311,5.069671190016608,6.323893916917606
6,5.645404043266117,5.032584670208623,6.285888160201085
7,5.695012282408206,5.078055490097599,6.323850295554329
8,5.691669174802746,5.066918772396672,6.334114531012265
9,5.729999334483581,5.120622618000223,6.38065998414025
10,5.818472882208081,5.219410610642131,6.46005244104514
11,5.852728306325642,5.248140976737446,6.485100456173403
12,5.912174142001584,5.307841085641831,6.531178358617179
13,6.228726496899513,5.589610242713983,6.884359293478381
14,6.637907715251119,5.96861514484288,7.30561674640061
15,6.886506536297495,6.223617316100627,7.560829247914834
16,6.944723744505688,6.300592481462875,7.608209473472848
17,6.872867044937198,6.251741043628384,7.514199013069127
18,6.835639949739716,6.220679413195674,7.470766924252221
19,6.85704479919903,6.243867300524913,7.491867023330894
20,6.896189579296166,6.29114553114908,7.527358533492099
21,6.943120943018821,6.344886773856208,7.57276285528862
22,7.003402992063666,6.397143025917732,7.631854189138869
23,6.834505396635903,6.2191607423878,7.473929304531206
24,6.655911826423487,6.029791394646587,7.280391741220961
25,6.993077673896858,6.362678128962487,7.64887789926951
26,7.171936332748205,6.53286643108724,7.811206339951624
27,7.0892118212977016,6.462705753581787,7.738635516586049
28,6.9160765266035,6.278041087491138,7.566050435991837
29,6.8200436823638,6.1944741430281525,7.458549859433667
30,6.826431968217279,6.2000785078583975,7.473240496756184
31,6.847414434595596,6.224370817701765,7.49074716394533
32,6.866317925245763,6.24284639551348,7.5105110943155
33,6.873378375417533,6.24530010215966,7.518463081430111
34,6.8313895467650445,6.201977662943645,7.480475598135105
35,6.838585864263189,6.203835640489075,7.475665512899566
36,6.810683049491066,6.168123585060547,7.450284277316506
37,6.851196400708005,6.204364928600643,7.493162374215658
38,6.927160064503724,6.256270656548135,7.600022104948307
39,6.921523093072615,6.240327734917752,7.598369122682554
40,6.8631457190722935,6.217140455968588,7.5177922411751705
41,6.79862151164468,6.1697118635090105,7.434382084769232
42,6.7584143232013565,6.1269047258542155,7.393347202505503
43,6.762550779066845,6.132028672512917,7.396493095454621
44,6.787045519077535,6.1529135036012255,7.418514616233061
45,6.837606070708341,6.207924518541864,7.4711961664721604
46,6.876810610255434,6.258417740255224,7.513477299094694
47,6.769907490330716,6.144143290460159,7.404020606859171
48,6.675557435191535,6.027533924446384,7.318089777412398


==> Data/day/tabICL/error/tabICL_rounds_econ_standard_mapeh_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,1.4210039936681578,1.2668741849350984,1.5925118677159897
2,1.4462009499441353,1.2932565861499346,1.600291628027388
3,1.5957531208231048,1.4407989119780042,1.7802308949220969
4,1.8838939845851588,1.6987655518513605,2.0842052195335743
5,2.1977846672191217,1.9887768164719368,2.4104765170288505
6,2.3329924593077362,2.142404783845415,2.5358163513813357
7,2.3774141732435234,2.197399601744839,2.5842249428001858
8,2.319659581873605,2.146553692496765,2.5125061409772007
9,2.2980206613968774,2.1329566224193965,2.4764613196237555
10,2.502045950223039,2.3142658266507024,2.6962070930558255
11,2.800723828606728,2.5793790064479354,3.0359199589618977
12,2.889552949683305,2.6769971336302487,3.1172700062176966
13,2.841803776111954,2.638924831097138,3.0664156566087972
14,2.7779773066097713,2.5689264589663825,2.9940451503045904
15,2.755462905381392,2.552790177099208,2.9719198816578767
16,2.76818335416247,2.5563941466959768,2.989516015012016
17,2.8320404228338956,2.609776258190055,3.0616241099670023
18,2.887325302775917,2.6593335049240703,3.1256892563924117
19,2.9706609287825536,2.7451973643334373,3.200421403839683
20,3.038509544321432,2.810524992001212,3.2717858703456226
21,3.0848423224453905,2.8552300374627575,3.322520710482837
22,3.12733493162585,2.893701695477925,3.3745708826981287
23,3.1383766473941077,2.9026197943368275,3.37923206047771
24,3.145085948832242,2.8969799306269057,3.3836869961653857
25,3.1887702988764506,2.9644025339267137,3.4373396463554347
26,3.0539434735298117,2.8324352806073834,3.2823834160411387
27,3.001377144517292,2.767773466387316,3.238157751634951
28,3.03270346822589,2.8013903677857077,3.2648759467270034
29,3.1651915068400576,2.9427905728192,3.3873932395990645
30,3.3229327116737295,3.1006902604229287,3.5514688824197345
31,3.4347277251405157,3.194911245811048,3.681456185695745
32,3.503997314351424,3.2402909449079,3.7836715313064704
33,3.4912725750833062,3.223606092177703,3.7703626809604787
34,3.539242816199142,3.269022172154016,3.82106028311496
35,3.541758626654827,3.2735384987174774,3.826436742805609
36,3.6215941752414227,3.3610939544127962,3.897746600157387
37,3.938915668458744,3.672415211921742,4.220754932573466
38,4.100677458694837,3.8259720224726266,4.385717607501131
39,4.210159675359235,3.930375746489939,4.503025001146143
40,4.323753592341051,4.025132222648383,4.626047867029551
41,4.3608677463223415,4.062349830443698,4.6648805776644755
42,4.385939292184211,4.080554915070762,4.696836705276528
43,4.360456574849619,4.048611061066345,4.676315658325323
44,4.294199821914691,3.9798693506444107,4.610905066075769
45,4.248598993273064,3.9310790252046868,4.571946453663198
46,4.217151096421929,3.8946816051547586,4.539831436604436
47,4.096356073186098,3.7953786701975085,4.406146108418797
48,3.900226368044765,3.606277667581779,4.2015692615876805


==> Data/day/tabICL/error/tabICL_rounds_econ_standard_mapessh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,0.3783420153570936,0.35791197574286254,0.3968165891806075
2,0.2948584115316978,0.27481371385573616,0.31423220261875495
3,0.26648672406435775,0.24941590033943387,0.2844445430655165
4,0.2535263765592411,0.2357895702145993,0.2720854796626562
5,0.2360046640834327,0.21885920344187068,0.25359192728610724
6,0.23391384679564856,0.21643622709658666,0.2523704125283051
7,0.22757893474961147,0.20961444496857534,0.2466341420649424
8,0.23807569658446298,0.2193295800264584,0.25766906109199506
9,0.24778640944023061,0.22689989279130862,0.267640907716056
10,0.25233442953359203,0.23254842397833378,0.273229297122461
11,0.2577608996799896,0.23917500146813442,0.2768736435055995
12,0.2670372512372428,0.24914693867159365,0.28554014329407773
13,0.2683823970839049,0.2507628243276036,0.28563704154989594
14,0.2537389816425386,0.2368476892322781,0.26975380617304573
15,0.23688014384632447,0.221223515201952,0.25199760763032236
16,0.23383440558098648,0.21851084254614062,0.24944679992733618
17,0.24221827712188002,0.22680822406414664,0.25797391457637636
18,0.2537777467707213,0.23838771242285675,0.2695022254679193
19,0.2663709791473392,0.2512148904169227,0.28291594706625406
20,0.27563682176039916,0.26028051779522526,0.2934047832359876
21,0.2848351279493752,0.26980220573276315,0.3021104901246813
22,0.29016753532817907,0.2753709933210128,0.3070898158741364
23,0.29313375742672865,0.2780914827222644,0.30963795954304085
24,0.29668847897530864,0.28167111584373583,0.3128871221461892
25,0.2922226443263727,0.27699838609685395,0.3079042055528561
26,0.27925823353977663,0.2647425109462001,0.29379063113437487
27,0.2859138510860787,0.2722569978753373,0.29973218926087275
28,0.2908360444425145,0.2770417765228358,0.30399320867966745
29,0.29546168758370656,0.28260033999635265,0.30849366358325775
30,0.2962530742375786,0.28368689856051493,0.30974873525000896
31,0.2995492423550818,0.2866597885817785,0.31299658264883884
32,0.3010951644109094,0.2880790238632269,0.3149657674621338
33,0.3060304847445114,0.29234445882202087,0.3196852230526991
34,0.3105362820474512,0.2969003115819726,0.32432101713298594
35,0.3107229029475118,0.29709292027454254,0.3249453310255187
36,0.3107757465498262,0.29728873725499255,0.3244055035745348
37,0.2977542785085835,0.28472979385862635,0.3121349286724662
38,0.272569615914,0.26027532421991956,0.28591732372514883
39,0.2613026354562253,0.24961222037405664,0.27385562471653324
40,0.2614925530044751,0.2500573300414169,0.2735336952894369
41,0.26664010152836337,0.2540217612942367,0.2794573891140951
42,0.26720260214543506,0.2547924234299718,0.27964564893112015
43,0.2710623247068869,0.25892648820287706,0.28378588980328695
44,0.27366835282313645,0.2610550310761373,0.28665001912122307
45,0.2782583436565269,0.2659003480574578,0.2909742074074321
46,0.2790009861186694,0.2660085253725778,0.2923284988574732
47,0.2803682014455211,0.26753873294247,0.2936460040688456
48,0.28351569508600727,0.27032931981322333,0.29673597250916683


==> Data/day/tabICL/error/tabICL_rounds_econ_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,1553.6058001492354,1483.1804275762008,1629.0205779569524
2,1784.2583554087578,1691.7830931933033,1879.3191221256561
3,1829.0359772817114,1738.1083220854853,1925.1913296877283
4,1855.2191534572705,1764.1297085146093,1949.0851464013247
5,1875.7488076686689,1785.6479655633334,1971.0984307842073
6,1880.087392920791,1791.0855101404472,1973.8324990776603
7,1896.6603552264319,1808.9377660523735,1991.9702377050098
8,1898.9630146301904,1810.1693173002564,1995.4206664170513
9,1908.6827387574774,1820.1776784839142,2006.3458457149327
10,1937.0822776965917,1850.375173796914,2037.1564106602013
11,1981.2956686861685,1895.7432727243822,2077.3384806265335
12,1994.5952670985405,1909.6514416042405,2091.58950006689
13,2137.1596002042,2036.292499585625,2241.4030635663744
14,2215.669251450536,2108.0610676560095,2327.660105850113
15,2281.776551663448,2179.523156453547,2392.1254899431215
16,2291.9387870430237,2195.341016859905,2397.9999288219046
17,2291.6605703867076,2193.7594659514475,2397.6175570644027
18,2289.366323651358,2192.070416772717,2392.778664647178
19,2282.2502542053917,2184.1204008873633,2385.3422030341885
20,2279.093969732266,2181.5718001204864,2381.9737254338884
21,2283.1061791649827,2187.2426160800715,2387.423719340191
22,2315.4070473276433,2220.6159453499235,2418.7402170175255
23,2341.104121173187,2245.2910146445006,2442.3020737332677
24,2373.1961819830312,2271.2130086423417,2474.089532193633
25,2453.281768680961,2354.936320326043,2556.516786011822
26,2515.321613337497,2414.9571893571965,2612.954942564249
27,2522.37687064433,2428.301015625752,2617.9314067005885
28,2506.7806751377984,2413.987420550046,2602.210730273627
29,2501.4800587961136,2407.101853450745,2597.9201120918196
30,2509.398188755907,2417.7130487988325,2604.6043439143014
31,2524.9557327990215,2433.6494030899426,2620.862758829044
32,2547.33954371503,2451.0486493794815,2644.9363234952384
33,2563.633794642997,2465.235998669839,2661.206697915137
34,2585.0717096696444,2486.021469029358,2680.6567768551936
35,2615.7157136000415,2515.253881205443,2712.1659173900507
36,2654.9404302579096,2556.4815921281433,2752.540412757271
37,2766.791355410101,2667.1093258153596,2866.1142507642608
38,2848.9056947921245,2749.093702371176,2945.7849882081587
39,2883.4550867484854,2784.765798239593,2980.1076253562524
40,2879.483477556686,2778.422569360071,2972.929832116213
41,2882.0612306766247,2780.4388404494584,2975.4900638881127
42,2889.8178173671836,2788.601396334312,2984.530094079161
43,2900.46787647033,2798.9990781871907,2993.78980807744
44,2917.0787302128347,2814.9823161283202,3012.125935419938
45,2941.846427366027,2838.1050074300274,3040.188819335496
46,2968.297602615524,2865.63078853024,3066.5221999831283
47,2987.0646787458277,2883.884466972254,3085.139887377167
48,3000.7325173399663,2894.032293543034,3099.61616485336


==> Data/day/tabICL/error/tabICL_rounds_econ_standard_rmseh_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,2521.8358785742444,2203.2849224448264,2846.95270660362
2,3333.746907354471,2980.8355583653356,3699.024641352992
3,3554.1389795833857,3214.4015514543667,3906.076940283107
4,3620.155591424302,3284.761601015434,3968.9652838668303
5,3611.2471921819138,3269.5701810598607,3955.51506417147
6,3596.1547232110156,3252.756280611656,3944.1433509177573
7,3609.671022251294,3273.0978979588153,3955.636910184343
8,3616.2888798325334,3273.909642230714,3965.52881639347
9,3633.256318819743,3293.7712974651367,3986.998181040214
10,3659.911274190699,3324.9691940031594,4004.6516016758965
11,3659.6346717281453,3331.8904151410966,4000.3985501142115
12,3707.5960439142737,3375.1399456642157,4051.687229244006
13,3910.9154717412803,3557.106437192654,4281.454572153596
14,4121.346461970193,3757.7545015817254,4488.458747990908
15,4195.898611517654,3842.269374921264,4545.349616220105
16,4182.953463444243,3852.6830070489514,4519.759699767374
17,4146.845826927183,3818.4107564859833,4476.50860361791
18,4136.335045081588,3799.938658610521,4464.2282588856415
19,4145.757460770588,3812.458565553838,4470.403783585266
20,4158.290158591002,3830.5349494128523,4482.088229296171
21,4173.682078885575,3846.533959811832,4492.441002748216
22,4211.208041032825,3891.87747477002,4534.595675854344
23,4145.055581075382,3818.7635109973908,4475.14807761271
24,4068.5913220263433,3732.937582277117,4402.085365317706
25,4203.95910268898,3869.606049548525,4533.285237803684
26,4235.266199373742,3915.5473981814775,4545.216828344185
27,4198.182098194404,3874.5403074575042,4517.178955337649
28,4128.18231239788,3802.996246286658,4443.707326980972
29,4099.978454581654,3772.535070836622,4423.351468889604
30,4105.318044278901,3778.2536541611657,4430.0474809794305
31,4113.288577145581,3786.1627909743,4433.549004833329
32,4124.499373848218,3796.8169662578052,4443.655427806784
33,4134.214297831046,3803.972971027922,4451.515765115077
34,4117.115871037425,3785.0621859709204,4443.334942196269
35,4114.0883750679695,3783.5053471865167,4437.614125163099
36,4106.929657683931,3779.6606172402726,4427.318966275088
37,4152.974154985114,3799.1995939010426,4494.678892168709
38,4221.897471967529,3854.8612347585404,4572.140797475758
39,4189.782832465322,3839.0378038633226,4534.28707812612
40,4124.568187753892,3789.327450181994,4460.816899259684
41,4084.1889118700883,3752.407415263759,4410.141808534363
42,4068.1180718743776,3738.86095241494,4388.835664525108
43,4073.674130784876,3745.240529477241,4396.259447254999
44,4087.795309119565,3759.7532575994,4408.822244748797
45,4107.290777528711,3781.1481481964647,4431.484897085936
46,4119.344340428994,3799.181415745581,4433.39601027209
47,4079.3083689534596,3752.391757266246,4404.497314352238
48,4059.1626028648207,3720.373008377781,4401.800279956937


==> Data/day/tabICL/error/tabICL_rounds_econ_standard_rmseh_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,1171.5623526567952,1005.1658597917359,1361.5305684824953
2,1197.6898755398606,1040.148058836431,1372.9011214493971
3,1316.3365092319048,1159.4231586160674,1489.0397856647362
4,1524.617621105469,1351.7398822991722,1705.6320515305026
5,1645.3663752338157,1494.4142696723857,1810.1139185026975
6,1668.6488741200553,1522.9364432152795,1825.4121139084493
7,1672.6009813114092,1533.783553295345,1826.1534991075748
8,1635.454142081781,1500.4567712423259,1778.2239602440882
9,1592.6239516928683,1462.7424537044917,1729.5619405344291
10,1684.7475629480125,1547.8939749253088,1824.0130959419691
11,1919.8248292948745,1769.943721082197,2067.7609217396644
12,2013.5394405935103,1875.4953988359773,2154.0537111987996
13,1952.254628722588,1819.3529023919393,2095.8798977619394
14,1900.3323716280129,1763.9930164192747,2043.366354833572
15,1896.2652631844937,1755.4482905427922,2038.5253319904411
16,1924.9156020133057,1777.380437870927,2071.6320620756674
17,1973.9029996183392,1822.8117232457894,2122.859415323034
18,2011.4144938551692,1861.1235877402637,2161.91977797782
19,2048.7828568518926,1898.3930167493518,2196.90319250347
20,2087.5882742770323,1937.9004471130852,2237.0931349834705
21,2122.138695859313,1971.4435769814893,2272.5553733777324
22,2151.1943368393927,2001.3220078376517,2301.094269763152
23,2148.4514263744386,1999.3167239932711,2296.451677877395
24,2148.4046762906873,2000.26986680309,2295.6430673704017
25,2156.4741806653433,2008.913402977649,2310.967027031737
26,2093.4925353791486,1942.0813033860888,2240.229266979926
27,2076.8996363757,1921.3042193459485,2229.488170518193
28,2083.114331385358,1927.9230831587463,2229.767038457056
29,2105.4331160957936,1958.0808069862794,2247.3282380194614
30,2145.260889757222,2008.0776491067484,2281.0217563281553
31,2229.6873194224786,2089.6096317245897,2372.7490498024004
32,2365.742779049892,2201.8465342107925,2538.1221449301793
33,2375.473661596981,2208.7887793858395,2547.6096824458846
34,2431.262748116753,2262.748695501063,2609.279502477922
35,2438.091045118769,2266.580438848334,2618.9344755778784
36,2456.9046784624693,2288.202490832363,2631.142420462224
37,2607.9032353502935,2436.334233755439,2780.0863875603723
38,2704.753139544184,2530.4167034907478,2879.0826465681803
39,2745.695576425022,2568.907602154138,2929.761552520475
40,2801.211564956078,2611.130452244993,2987.9212350891694
41,2832.555858656048,2640.2383251933056,3024.142012236692
42,2859.382526043959,2665.704563023229,3053.2938683450457
43,2881.073549505867,2680.610248069986,3081.7303513251663
44,2889.499278404321,2688.452212994402,3094.4089080536287
45,2914.2637618582553,2698.453747591884,3127.2811428019404
46,2921.73144024011,2699.8440108453724,3137.8377627285086
47,2794.6873419389244,2593.076237962016,2998.1816848860385
48,2628.628340237791,2435.285691812295,2816.0288881461333


==> Data/day/tabICL/error/tabICL_rounds_econ_standard_rmsessh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,0.3085079703788792,0.28484579198323523,0.3307830270339189
2,0.20906419930471037,0.19103026004082718,0.22855233714894166
3,0.18694721545208096,0.17152280165885217,0.20280786782407761
4,0.17769494849151724,0.16221281197012863,0.19257378343774847
5,0.16976298798407768,0.15457077013448084,0.18497959611722312
6,0.16816024436647306,0.1532302963542286,0.183887159980071
7,0.16172980751784377,0.1462514482199741,0.17692900008004633
8,0.16143504354582555,0.14571555221439558,0.17703216963712626
9,0.16742530389409485,0.1500869870477034,0.18392242261078395
10,0.17803523971644397,0.16133334962946608,0.19486638941796805
11,0.19419687148709386,0.17734777170605032,0.21052631356503115
12,0.20574857940358504,0.18931213921266665,0.22187245133253258
13,0.19558332316309615,0.1793676440109187,0.2125833851441736
14,0.1812357186003194,0.1646617104298881,0.19863760499025554
15,0.1747116531824241,0.15963565973905813,0.19084295103459317
16,0.17936329246740795,0.1647841327698953,0.19463513045254818
17,0.18853693975257282,0.1739209501606633,0.2039616711074071
18,0.19616746497804374,0.18164861021864998,0.21149070673336717
19,0.20180546539696326,0.18725867045768982,0.2175415334661512
20,0.2052781663294959,0.1903836950483963,0.2212926831682448
21,0.21119810205494996,0.19638874912491264,0.2276872345593654
22,0.21491629256262226,0.19931521631726834,0.23111513476703566
23,0.21848344530792388,0.20363584949565022,0.23470167876881942
24,0.21927989235088952,0.20402967644863343,0.23471802966290017
25,0.21632369321070685,0.20206916788089513,0.23074813743836572
26,0.2082183335075336,0.19507365031773122,0.22136367866182846
27,0.2189622135129628,0.2063885141805204,0.23168275853635822
28,0.22979827419081178,0.21673529059108929,0.2431554458292182
29,0.23536865784377434,0.22204502956571598,0.24862404983166608
30,0.23669555373969803,0.2230077741752325,0.2500214362770512
31,0.2347380835143988,0.22138753672922362,0.2482477850766734
32,0.22882382552864158,0.21646864486144102,0.24190410797219214
33,0.22893010749021253,0.21624501229674864,0.24196187905525662
34,0.22882046757710697,0.21595926977388466,0.24187846651388678
35,0.22593834812825161,0.2128452465454287,0.23915014052310637
36,0.2216204186566188,0.20904830902371607,0.23492206340544575
37,0.20787482274309876,0.19488790094101732,0.22105224703424045
38,0.19162113819356807,0.1792519341021578,0.20462761672864394
39,0.19034068657511652,0.17861197330350992,0.20218252945841153
40,0.19594265972820946,0.18436515100660905,0.20818067414581592
41,0.20117672147122811,0.18919818445495448,0.21408130374140366
42,0.19926660531422036,0.1870493243225442,0.21188671465008801
43,0.19667458455053446,0.18446043274795695,0.2098816421088364
44,0.19257084826736562,0.17991189512686687,0.20605976558503977
45,0.19111325802843454,0.17820184578325945,0.20488278458180897
46,0.18844665528285387,0.17562575408589504,0.20281301144736708
47,0.1896056560012691,0.17675992671715546,0.2031519571047554
48,0.19282818795166887,0.1806151693009898,0.20622081494032213


==> Data/day/tabICL/error/tabICL_rounds_econ_standard_varianceh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,1110296.6055937423,955193.2562254863,1269860.7781573704
2,676868.704855828,594164.3404942281,758390.1219287721
3,446318.53455469664,412203.96607106004,481788.79830984137
4,409172.4221475091,376740.52034243575,444685.57322200947
5,413583.13929954014,379777.8767475637,448783.6723840733
6,445361.65733485157,410567.1973350862,480838.1007194292
7,480593.77329146373,442818.5296323526,519486.4882724073
8,494686.5987604713,456400.6803499982,533490.0457222689
9,498310.74748039164,460832.87701654783,534295.4089418324
10,499519.75429739116,462567.3427532055,536919.800525378
11,494527.6660289443,458857.37278104766,529198.6968371974
12,449386.14750644116,419864.66825961915,479566.5841831323
13,377477.08267666126,352451.41246932314,403510.6541258978
14,323314.14213748544,301270.4600259777,345767.24554452545
15,308427.52192135627,286965.9996471086,330806.3909090653
16,316293.6697680909,294271.6925730476,337487.2448836703
17,326710.6295193807,304055.87990896235,347821.263698402
18,348991.2090367418,324022.9758081232,372840.93805073836
19,386403.5288645703,357300.6911575618,413240.18228762835
20,408819.4117374176,377096.0048310397,438206.3888054247
21,437442.30989325535,403352.3668036313,469700.17320996436
22,463902.4623476314,425653.10524160136,500039.35267919314
23,481074.4468831145,437767.8453158597,524592.647920373
24,470361.87558961933,425028.9216978566,516808.45168926124
25,346658.5927482028,317507.605505134,375767.2378778727
26,337233.23060305655,315129.54977981606,361211.10878673097
27,344040.38220148894,321236.62304431444,367890.6737726312
28,328962.21838190086,308285.90884341893,349225.1317312459
29,317137.83009083587,297665.35982574243,336981.33773403004
30,318626.084479126,298966.42576483707,340204.81726024067
31,319521.1552683644,299803.3741339304,340841.7371029821
32,318327.8241450237,298126.2928798555,339048.32155702845
33,328009.343581984,306148.8522280968,349948.92031472205
34,344165.38116112014,319612.35060327756,368390.0983075712
35,343566.1160618762,318574.1955749486,368837.8769611584
36,354734.91069795785,325672.14420852094,382205.31779851724
37,431298.96444584185,392988.644785871,472978.51254492346
38,514445.8284186235,463840.2736398412,569080.8678742276
39,536481.9582024991,487745.6818948053,584938.5894995801
40,534007.4147195444,492044.043268924,578543.4507854913
41,524956.7472237127,487035.58441933873,563299.597973658
42,522868.1116923446,485324.84543422743,561183.1683198377
43,523468.02661004505,485712.5182887257,559376.2849758251
44,528647.1092668613,492636.0513012243,564697.5011140064
45,548310.845738167,507408.6229380883,586388.5313220351
46,566652.2975156612,525334.7697551552,607742.0750414124
47,539945.7488033514,498623.71964337217,577538.3757772085
48,492004.52527150407,453677.63884294615,528757.1929000542


==> Data/day/tabICL/error/tabICL_rounds_econ_standard_varianceh_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,5953366.11914282,4858184.008700536,7151269.448256779
2,2517399.3760749437,2011177.8759209868,3128013.4241699013
3,793176.9590365419,673388.4872437802,929854.3332180195
4,781090.7272514383,643332.0792096587,925910.9670974241
5,842430.1586798572,699823.5345155771,989683.7774879248
6,875738.9960901965,731112.3566302799,1025121.8317008448
7,872799.1936410569,723028.6982804178,1038398.352446248
8,939604.3511481829,772788.7245250042,1120828.4957101205
9,838794.6539039882,699057.6130021978,1006399.5910914341
10,836202.3022895419,684494.0591735345,1018281.3169786059
11,791163.8802464886,646946.6278494669,957989.19079287
12,657902.7567557035,528022.8817537421,813092.3990331031
13,294048.09336350125,220750.8297667384,377152.2309591697
14,121518.14279500443,97792.5419307328,147485.49375614247
15,162313.2937482095,139910.1405721352,186029.9001193748
16,195834.39010301762,172778.89686361086,220179.8836462988
17,198525.00952886153,171735.68269540524,225738.72525851626
18,200996.54900333856,171741.5355454862,230592.2738644525
19,236127.4529734117,201772.24287213737,272593.2722891087
20,276830.60419719765,236445.51182101626,320566.18036974804
21,325865.0817657282,277081.1358063922,379039.9118928145
22,441046.3632247951,363973.1865002166,527735.817297971
23,343231.18564144487,275821.106103339,419467.96240513894
24,202664.1975454738,159608.52043658262,253086.66241084985
25,358544.3917209803,304780.30855769664,415667.7230985568
26,513260.36213841185,436012.58833533846,597216.5333911892
27,467584.63893637003,382717.32129082887,567990.1259100921
28,278435.55417684955,228771.5866231732,335319.1935430355
29,190746.56864889312,152732.68892278208,235656.61754863823
30,188653.37969148374,149106.60880182634,238953.1987186687
31,205369.20413324382,165373.35859041405,255697.03988297074
32,216521.09624468314,174060.92367410075,265803.3022730774
33,217462.63056420995,169907.27718226067,276508.09033082076
34,207788.82064514968,162902.9247708772,264266.4660457922
35,221776.06535084717,180552.6538054876,270113.1089558015
36,205873.32063366083,169587.95010951167,248738.84273727782
37,258558.45657208402,206719.31278967037,322229.57050919806
38,240737.30596838568,207037.05847897136,276482.1420641631
39,205700.70569137682,180269.7309077949,232677.1842374241
40,184731.21356442655,159727.94294305355,212690.00910444063
41,158599.6887091224,136299.39778038216,183854.39330197006
42,135282.18154815416,114662.6179045265,158384.40089022275
43,134078.50626282304,114219.73250687575,156787.91216621725
44,137802.99954256686,117840.1874124222,160983.86867300086
45,156647.22778551895,134065.49474692479,181956.0586359153
46,179671.84572269366,155994.91095939517,205010.56334907393
47,136115.59970105108,116110.78384538948,157513.6528546954
48,121408.04536009494,102589.55653684709,143025.46855260615


==> Data/day/tabICL/error/tabICL_rounds_econ_standard_varianceh_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,607488.0178480197,533293.6663421338,681367.4440263481
2,618461.6649083812,547960.9580714046,693562.4539387866
3,925615.5076323859,805283.1305295135,1054040.6412179384
4,1134999.682138723,1003637.2827018952,1286087.881327084
5,1435222.8265622521,1272307.0862315793,1604099.5817218148
6,1552595.8663823695,1388910.5959081152,1724460.9383508645
7,1648292.0731681217,1477532.2182755521,1826507.5653947694
8,1590504.8678012022,1428012.7191595598,1763239.4955220106
9,1513511.7225593848,1367579.76241929,1669627.7524050348
10,1357131.7043004008,1223304.758997928,1501690.4662848604
11,1247643.8105192354,1134355.3830807412,1373693.2830729051
12,1099164.3608323985,1007666.0888699564,1190640.5272920365
13,1040920.4680019144,958095.1730497559,1124919.544332783
14,940106.2260445013,866952.5268381201,1016345.4182789818
15,895633.9639528532,821266.1591960785,968265.1954040144
16,853092.5506545814,778994.3024818534,930474.338196186
17,844990.295329499,761682.2246663342,929811.0203407946
18,864790.1900455144,767016.3542361375,963305.4276239113
19,939724.2182980619,826100.6228234764,1052123.4314827472
20,996196.9806144307,872638.4357406851,1117689.9308973101
21,1043006.3751191972,912702.3125620551,1177157.750558006
22,1121606.4649202598,971842.6637665608,1277461.4668366916
23,1283900.7805861935,1098244.185764402,1468463.4215866018
24,1415884.1218044157,1213187.3288450215,1620228.1842476581
25,831695.0579155446,718578.3289564647,949780.7573720242
26,713802.9743987948,632015.0650778821,796534.3068269066
27,800305.1406498138,722063.4001482024,878021.1981680617
28,840652.3127510651,772952.0905178946,913849.3404977565
29,873819.5416845499,808782.5031550014,940325.5428288267
30,891195.0342581094,827543.9663326319,954895.3594980324
31,859774.1298684996,793992.3640629442,926277.9963029362
32,821885.4704365366,757330.6901569358,890613.4381844666
33,854519.537277436,786658.969855864,927005.2102218043
34,922200.704457973,842609.8847345185,1005698.5131859942
35,925337.5385272353,834590.3092281283,1020689.3952121951
36,965029.5235325677,861916.2112144454,1073561.9764693102
37,1275927.3052538482,1114814.3811130691,1455415.1179012328
38,1535810.7838269344,1320974.4074506317,1766465.955196645
39,1546103.6784657824,1353476.83261561,1752626.8437714851
40,1508992.9555626467,1370973.2788387819,1647311.1922201
41,1505253.1782516993,1386082.2696701197,1626718.5937798987
42,1528521.0580771882,1413548.8364182406,1642672.0227958008
43,1516220.6591308052,1396231.080833582,1635331.0585986988
44,1471553.6819659031,1357282.140032131,1593236.357674904
45,1466492.4670572341,1345175.0534955687,1589474.9694435622
46,1465916.2901400216,1338886.607973485,1594381.887647835
47,1267798.339890839,1156282.9138758145,1389014.075573572
48,1008261.0785370287,905645.6697673115,1120080.5887039956


==> Data/day/tabICL/error/tabICL_rounds_no_econ_standard_biash_day.txt <==
horizon,mean,low_0.95,high_0.95
1,-980.6985127693016,-1059.2798276136216,-902.4408215159577
2,-1006.5975039302126,-1085.0471974383208,-926.4394824153543
3,-1053.2905018430351,-1129.71686173394,-978.1107822966442
4,-1080.3424790211031,-1157.9969942145747,-1003.0167545332722
5,-1090.1768377571618,-1166.2983972224447,-1011.9887496059976
6,-1093.6654652383736,-1171.4035911402696,-1015.210141166299
7,-1095.8794309258362,-1172.445122722587,-1017.7564315105955
8,-1099.3535954970673,-1177.617049985378,-1021.2428928018013
9,-1124.7125533623446,-1205.558078441929,-1044.915061282082
10,-1168.2133275483495,-1249.6469310726363,-1088.0656994683563
11,-1238.829593653969,-1324.82540861257,-1155.6749106033617
12,-1283.6516626941402,-1369.785293773483,-1200.9053775118152
13,-1403.99761506867,-1493.3620848241644,-1317.4989015687481
14,-1456.5317594429457,-1545.062566996413,-1364.6079079676108
15,-1512.8514597170144,-1600.8666808107396,-1419.9460301544832
16,-1566.5924943401792,-1654.826721956632,-1472.8228445127024
17,-1609.0449599077276,-1696.079572782483,-1515.938649659523
18,-1639.5261134742998,-1727.7824578781838,-1546.5809958424802
19,-1653.2488729907955,-1742.8790348108141,-1561.0015769148952
20,-1664.1658362357985,-1752.8238854912113,-1572.9912884583805
21,-1697.6472567706337,-1789.1584464360224,-1606.5671531298099
22,-1744.9847436115126,-1836.2324077768737,-1653.5420973623677
23,-1795.6179435419087,-1892.038012639346,-1700.3807572315102
24,-1860.1719646981614,-1955.090469193749,-1764.1155168647813
25,-1976.0511092480342,-2072.5429722993763,-1878.7523353066977
26,-2089.8381989790446,-2183.961404648069,-1994.1977069194313
27,-2151.791446360612,-2243.055630484064,-2056.6390712638577
28,-2182.750273667543,-2275.082472968657,-2084.3261706284106
29,-2203.8927210552424,-2295.089286271655,-2103.7821620910536
30,-2231.826726238148,-2323.086187185291,-2131.292989667439
31,-2249.7683578103224,-2338.560074989448,-2149.721388191102
32,-2252.902802422492,-2341.9879000455912,-2150.812786821736
33,-2283.819812146868,-2375.502066034592,-2185.5849419424057
34,-2319.4279274305786,-2413.9026545523575,-2219.0272337603747
35,-2347.867839258074,-2441.836608976385,-2248.5146157229633
36,-2400.8103560136506,-2494.567446356637,-2302.6718896342218
37,-2509.1517730905002,-2601.418194975574,-2409.7731602293834
38,-2557.0530952428035,-2649.8835640099855,-2459.1884669695246
39,-2626.2098338057735,-2718.0797472913896,-2532.2212240958784
40,-2696.4021187151698,-2785.391379476536,-2603.7797768207497
41,-2730.95013955999,-2820.5523603567735,-2637.9011502164158
42,-2735.6008918424704,-2823.50470061653,-2645.2922127133984
43,-2736.0045310555583,-2825.4695686374275,-2644.619239642882
44,-2737.6228326426503,-2830.0432756631653,-2648.961248600341
45,-2773.1648126740733,-2860.846770162952,-2682.4065016291984
46,-2799.6089393596735,-2887.4161703282753,-2709.1571756627322
47,-2824.840979432179,-2914.941583087331,-2731.1484276571828
48,-2869.479814894674,-2958.404695173307,-2775.8830867707825


==> Data/day/tabICL/error/tabICL_rounds_no_econ_standard_biash_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,-3240.8125767872484,-3581.721941468115,-2924.7016805369412
2,-3252.2516280708064,-3590.1308836828657,-2933.4765030117132
3,-3252.96488317416,-3594.5711702852295,-2934.809937516748
4,-3254.6043212389304,-3596.5929101174447,-2936.461814974841
5,-3253.315361847316,-3596.102279303687,-2934.7622117197725
6,-3253.4445164288572,-3595.7497293791907,-2934.5493700251754
7,-3256.6883337224863,-3599.317613875845,-2936.455378146
8,-3255.9912065120816,-3595.586961946308,-2938.459889479891
9,-3258.2351533832257,-3598.723996317116,-2939.182526879204
10,-3258.343068449333,-3598.5473653607182,-2939.2830431292027
11,-3261.420780400002,-3601.2512308221426,-2944.1625646644234
12,-3278.505033768127,-3617.840273674478,-2961.2092880453074
13,-3382.040740775502,-3721.9192118288483,-3066.8844488087243
14,-3402.309949014768,-3737.3172140268302,-3086.445178590624
15,-3401.542862994637,-3734.749156887565,-3086.28649100673
16,-3402.680271140267,-3736.5963524496483,-3088.432359580555
17,-3402.4567328144335,-3737.133102122467,-3086.5665793624344
18,-3403.8030174382584,-3739.007794941259,-3086.6070087080716
19,-3401.2453243835594,-3736.232168934551,-3085.467433682907
20,-3402.4863717704716,-3736.523020721462,-3086.944069387603
21,-3400.141758583221,-3735.354878263408,-3085.983867323841
22,-3402.281382509735,-3737.848650897635,-3088.2746271980063
23,-3400.9783912214834,-3735.441794848975,-3085.449472399346
24,-3400.4703528500027,-3731.648223213074,-3085.393090897659
25,-3440.099994010741,-3776.7913084815277,-3129.271560209751
26,-3442.6404227570474,-3782.5116636577122,-3131.260245822164
27,-3442.350460739607,-3782.213565939592,-3130.9405847063917
28,-3442.3180970664434,-3782.1667553104016,-3131.9381800167976
29,-3439.7775713563838,-3779.4707218036865,-3128.0039751929703
30,-3440.0568454838904,-3779.7331231040093,-3129.201630134246
31,-3441.0124693127514,-3781.562930989924,-3131.592028573843
32,-3440.2492686174533,-3781.0920279949614,-3130.7773560654514
33,-3438.3412866818867,-3778.4717096476447,-3126.8969593624342
34,-3439.070258088927,-3781.310244429523,-3127.7013506292146
35,-3440.2772280050394,-3779.153563699652,-3127.389560746663
36,-3433.9296415211356,-3774.8904939261624,-3120.469679186244
37,-3427.6652993536936,-3774.1913413255184,-3104.85546603185
38,-3428.8088241194705,-3775.2688925083767,-3104.208928993277
39,-3430.2069821208083,-3778.3411379110717,-3106.4406453355837
40,-3431.052372159398,-3778.386727541958,-3106.547919471465
41,-3428.3921650899388,-3776.879661828868,-3103.883570276835
42,-3428.1864256271842,-3774.755853129207,-3104.0470207214817
43,-3426.8785676063753,-3773.9151817617585,-3103.0748423322166
44,-3425.2703588456434,-3771.3794348825386,-3100.736539790278
45,-3421.805726920815,-3767.843179781871,-3096.81530357384
46,-3423.9783495389242,-3768.1123383053787,-3100.090665260076
47,-3421.8384401288595,-3768.010929765113,-3097.8521797651088
48,-3410.9941628312145,-3756.7582913003243,-3085.356452885878


==> Data/day/tabICL/error/tabICL_rounds_no_econ_standard_biash_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,-963.8374913919382,-1171.6066695141067,-762.0839853657552
2,-960.3310118683311,-1144.5510368075031,-762.0226503438687
3,-1068.5152133263773,-1265.1275281534975,-877.7829721314378
4,-1103.4631846670995,-1286.975299278188,-924.4214798094102
5,-1176.5734769918702,-1351.4014848716804,-1000.6017475896182
6,-1210.4800525473854,-1370.1429916558939,-1044.1336689924776
7,-1212.2891337411459,-1362.352594997281,-1064.1310886289423
8,-1215.0595052761544,-1358.556955459605,-1077.209034815166
9,-1352.3437481358433,-1492.6918185898412,-1215.0132259614966
10,-1582.935269753209,-1731.0963326492338,-1426.724960480709
11,-1864.3005717882786,-2040.2021829968762,-1687.6738776756488
12,-2013.9757210273283,-2193.015865760483,-1841.308942595651
13,-2110.335295574324,-2288.4175122131237,-1939.3790333014624
14,-2114.017809056654,-2292.7380170856036,-1944.0482805100232
15,-2113.604431552465,-2291.6240886202245,-1942.184944508191
16,-2114.656601405291,-2293.622058128424,-1944.0407389025468
17,-2113.040828549005,-2291.2966741165715,-1942.974414959012
18,-2113.4430201608448,-2292.414961725872,-1944.4019356420697
19,-2113.2004092890766,-2292.8772958515556,-1943.5959823360681
20,-2113.5469717233223,-2293.2248135200425,-1942.4131530646578
21,-2112.8715060145787,-2292.0561352231334,-1941.9016491757748
22,-2112.833491047547,-2292.8746491438983,-1941.9132702595668
23,-2113.032304195271,-2292.5797048952695,-1941.9049360336937
24,-2115.5704372065684,-2297.315272896184,-1943.5958778460788
25,-2258.17317273225,-2441.194278169381,-2083.135033834255
26,-2268.564286098371,-2451.973857636595,-2093.906092204016
27,-2267.9710972570197,-2451.0274649316993,-2093.524501361601
28,-2268.5215209162216,-2451.3381248224086,-2093.7411193670655
29,-2266.8447964816096,-2450.1956765345885,-2092.4910683287844
30,-2266.5737497808823,-2450.3243746948833,-2092.1197574772614
31,-2266.8909437830685,-2450.366240336978,-2092.396645733185
32,-2266.2388370211384,-2449.7558158879865,-2092.1365799590517
33,-2265.2888568586604,-2448.5636960245724,-2091.0078048133314
34,-2263.6295518581137,-2447.5845514071084,-2089.21576663024
35,-2261.9361839974567,-2444.9786491074756,-2086.469909130243
36,-2267.31754852332,-2450.5135093169347,-2091.7413939799703
37,-2315.264543059934,-2499.667478178517,-2134.4618928870705
38,-2318.813113406929,-2502.824791343376,-2138.840272285978
39,-2317.0801788708645,-2500.7414371084024,-2137.2491880874686
40,-2316.9391603490067,-2501.19049047359,-2137.1848340209804
41,-2317.0432836949067,-2500.5928695173056,-2136.4880872404688
42,-2316.26845899327,-2499.49099029602,-2135.8221753051353
43,-2315.631185703102,-2498.3832591256873,-2135.023861812398
44,-2314.06742167833,-2497.8798892987315,-2134.579036507286
45,-2313.464276949731,-2497.177693875227,-2133.2274790938227
46,-2314.032209094907,-2498.3893834699484,-2133.495986507317
47,-2313.2202025001916,-2498.6669157832557,-2134.1740796129457
48,-2302.449274101101,-2488.1966043169205,-2120.308363073777


==> Data/day/tabICL/error/tabICL_rounds_no_econ_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,3.2777563494119324,3.1580969892819932,3.395388083172319
2,3.295514876039356,3.1752499972736947,3.4129627529290363
3,3.300957302703266,3.182681583540431,3.4211559349132297
4,3.320508496767125,3.199693250871478,3.4455935659152135
5,3.3338148926229887,3.2160749401330206,3.4576373754901937
6,3.340234818881119,3.2238864704183685,3.461406306146515
7,3.347839261956314,3.229739812343401,3.474100395448827
8,3.3599695281389614,3.2411132415434176,3.4839581189050506
9,3.418275788456049,3.296704705819521,3.544926575865819
10,3.5200406216321998,3.3936293932641157,3.655176344121736
11,3.6451886021208617,3.5145154459205865,3.7855603604614343
12,3.7109418624775254,3.576415020274596,3.8505932682946016
13,3.912828789229122,3.7717569806537496,4.060612452839124
14,3.9820440518265277,3.837583931649317,4.130116574697196
15,4.070888104686868,3.922986627230206,4.224117988651787
16,4.134871925693906,3.9824002711066884,4.28934796099118
17,4.222029032490897,4.068286903229687,4.372487742201935
18,4.282124992994357,4.126992781516951,4.437807865575344
19,4.31774041838052,4.161556246954116,4.475423677575126
20,4.348858444762363,4.193760400931191,4.504242760471985
21,4.428573900585168,4.268737014479284,4.583516655091408
22,4.535063711371789,4.372781821796028,4.690487134013169
23,4.609386802375115,4.448944078135556,4.76295451491433
24,4.686505644587716,4.5266913837934,4.844073243804103
25,4.8751185451114605,4.7145474905241995,5.035033877379897
26,4.954104165279062,4.786876320928103,5.11863004572339
27,5.049928054930801,4.8808645105291095,5.214732707993318
28,5.107170864392551,4.941305939798119,5.274196460960555
29,5.158634968787334,4.984981057365155,5.323202621579744
30,5.211557076806237,5.038636134744393,5.378326500788982
31,5.254596965863712,5.081326119387223,5.421162315483519
32,5.266667694448836,5.098889303289441,5.43100832719897
33,5.336214917779179,5.170201071722339,5.497590136356299
34,5.411398719099424,5.2421254631128,5.571638356753784
35,5.461501729665209,5.294053590432613,5.622567546024598
36,5.524322231601733,5.361718987287449,5.686227482040855
37,5.68491352558153,5.522378399079975,5.852647262646136
38,5.75073997339088,5.583265366022577,5.91773410446539
39,5.8265626803655115,5.66198821231573,5.99483212002215
40,5.891898261031443,5.722245936406992,6.059170381755418
41,5.964604804327148,5.790911907211018,6.130114046708171
42,5.973091482461169,5.809356625804014,6.136581408426017
43,5.976319090509084,5.806903749739051,6.143659372759436
44,5.990550373050786,5.825934735292799,6.154579538546994
45,6.0635488285585,5.891724804383611,6.232462647068766
46,6.115789209534144,5.944170119381476,6.285895684635652
47,6.157751791332784,5.991631891031669,6.3291263737939065
48,6.211786723190162,6.045576132682568,6.389180248392987


==> Data/day/tabICL/error/tabICL_rounds_no_econ_standard_mapeh_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,7.164486881234123,6.481199614509979,7.884283575638371
2,7.181913048569807,6.505503635389035,7.8894917158401
3,7.186949696364241,6.513556852318276,7.893348694713826
4,7.188290528576529,6.514569214078994,7.8974496736167685
5,7.18744752389963,6.513644742469063,7.898118172109374
6,7.186239562159065,6.511388385329045,7.896372135100391
7,7.191803722977365,6.514539200265058,7.905072253321837
8,7.190510366346766,6.514419300353715,7.9005605202955325
9,7.194322907247607,6.517870312505105,7.90461802883885
10,7.19378562680232,6.518207293239334,7.904281880755901
11,7.200506672449783,6.516892241733801,7.910227643979295
12,7.235579465739792,6.5473996461371895,7.952942194142035
13,7.405151515173893,6.698689571285164,8.119378094171228
14,7.4310509525679205,6.711939830701637,8.137822619986633
15,7.429338245364181,6.712826269201543,8.135143146586866
16,7.4298658350580284,6.710816980100591,8.137022857501057
17,7.431720664078332,6.713670672497266,8.137353777598838
18,7.433229011342323,6.715851401043752,8.14071812234654
19,7.429910267431827,6.711095015585018,8.134779965467212
20,7.432807614018634,6.716008648856744,8.13694869810378
21,7.428687399638599,6.710795171384453,8.134884080051046
22,7.432207646928712,6.714469780037185,8.137278650908662
23,7.42926544359503,6.712262085754923,8.132622591379862
24,7.423891257205409,6.709287233216022,8.131639663197355
25,7.508186948954198,6.798234824454096,8.220736574036357
26,7.519949988544491,6.810188722657259,8.23095468330933
27,7.518889914212008,6.804890148533976,8.228448426981874
28,7.5167357157024615,6.803306281148069,8.22713409585093
29,7.512682982984011,6.800190760429854,8.223861681725559
30,7.511970613623969,6.79833548851703,8.220383279084444
31,7.514198652090548,6.800888199012584,8.222453548573501
32,7.512264744566467,6.798976603883529,8.219613073388928
33,7.509351106043314,6.7936396517536135,8.218586969526601
34,7.510947110859631,6.7956372466341595,8.224112782040368
35,7.510354951822217,6.79292114407986,8.222391963184839
36,7.50270938664362,6.778313951669948,8.215956119404964
37,7.527763962571132,6.795858230098408,8.248220529577257
38,7.53215856824892,6.805870374665625,8.249824775241681
39,7.533884269483576,6.8034801363232456,8.247975987224356
40,7.536482325613827,6.806447002256733,8.252968628239524
41,7.534064671692932,6.805056027300197,8.249844131581199
42,7.535310893364512,6.803598392524152,8.25220827073159
43,7.531576934489955,6.798865594284548,8.24453596792061
44,7.52904271460922,6.795563603754686,8.243316791937225
45,7.524234957848026,6.791227612355773,8.240058808755983
46,7.527111522612022,6.791151547739635,8.241414904227504
47,7.5249733916495005,6.791587807544252,8.238385568493916
48,7.508402312219622,6.778001658070858,8.227660362826724


==> Data/day/tabICL/error/tabICL_rounds_no_econ_standard_mapeh_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,3.1313296812261138,2.8768375859665505,3.394615629475576
2,2.971699868230113,2.733692871588939,3.226745971667312
3,3.0379630273406906,2.8058492031285556,3.2853096018290118
4,3.1170136820495484,2.884764604923963,3.365694678183666
5,3.227926662854837,3.0113425563041676,3.4600399264210973
6,3.2546089436994436,3.0521183047001155,3.472974034840494
7,3.2275676087363188,3.0274458196129785,3.433974659085662
8,3.2126478559286302,3.0287936071594928,3.408436186974766
9,3.4966667989366953,3.2870145611063917,3.703077779490766
10,4.003477580744236,3.7275369337910194,4.278965972551838
11,4.507617031373593,4.204571338114421,4.824597603653454
12,4.6980236916645355,4.398771448308053,5.01981883511299
13,4.860258639375233,4.556989965437389,5.187368131592352
14,4.865130018862258,4.5606594843340025,5.194379120489705
15,4.864551329864325,4.557468265461853,5.196160909554028
16,4.863219291304192,4.559684930084762,5.192727578138175
17,4.860610572638704,4.557120604780826,5.191052658057446
18,4.862640506524759,4.557575736211497,5.192384614378477
19,4.859488979020016,4.556070741723953,5.189643116419456
20,4.85765732508957,4.552378566775241,5.187767594637261
21,4.853611396289341,4.548021283963982,5.18193388250873
22,4.851186305859575,4.546282178056558,5.181933029777562
23,4.854552608011953,4.551951015657981,5.182737780674605
24,4.863491514698856,4.559083825484536,5.190423634524453
25,5.1210258262733035,4.80995670558809,5.455724121185376
26,5.134767176245464,4.824676471445438,5.470681751331078
27,5.132142910515944,4.822066209627912,5.466623958873179
28,5.133376787392981,4.822516270792,5.469128696936156
29,5.129064798753662,4.818813640615541,5.465443068867623
30,5.130077211642947,4.820959590404025,5.465660585844775
31,5.130847814050072,4.822305541741448,5.464035009563291
32,5.1307270627616655,4.823509666485748,5.463359711932625
33,5.127340062121711,4.821747678769318,5.462223542123501
34,5.122733931357753,4.8156036351785945,5.458710780046025
35,5.120875886546906,4.814642126016165,5.457827663333256
36,5.135204056416294,4.829060832846669,5.472083026897488
37,5.257777910444197,4.942640769085227,5.588354198764311
38,5.255530306199581,4.94098337411295,5.585954189755014
39,5.251469613706667,4.935104005066504,5.580765778432265
40,5.252260779986251,4.936552052564309,5.582796318545794
41,5.251538530863132,4.9366647018144665,5.582672916300933
42,5.251387633429352,4.937750314124531,5.579907155766058
43,5.249492623567112,4.932354967879949,5.581413220740917
44,5.2477127796954965,4.930244065753294,5.5779223780436205
45,5.246881146045216,4.9296041582667,5.57864891362595
46,5.245572216144636,4.929643883656021,5.577052481766043
47,5.239173568120952,4.920476516292784,5.570368222653144
48,5.223382742477431,4.907475668861478,5.558216792084489


==> Data/day/tabICL/error/tabICL_rounds_no_econ_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,2246.9469481393444,2147.153356653008,2350.4035474216744
2,2255.8086775938,2157.4389133753016,2361.771369570107
3,2249.4980375499413,2151.9916445377366,2349.9950091327755
4,2256.0513679363526,2161.253745551624,2357.8532323929176
5,2259.25035499404,2162.6533753625376,2357.432020740885
6,2260.1247475782375,2166.5439142710966,2359.7650173877305
7,2262.5753896294677,2169.3393479829947,2361.6223933792458
8,2264.520778288262,2169.6254510864605,2363.561976853693
9,2292.4746359275364,2198.0494073761647,2391.615165812856
10,2356.6291338764745,2262.591079870642,2461.104967780111
11,2458.786926806,2362.8505798425813,2567.79846972441
12,2511.2485766783475,2417.2709172589825,2617.417298928866
13,2656.6552021751654,2554.8846034419753,2763.182958795108
14,2705.960188949918,2600.585907455129,2815.228067419185
15,2764.698961987433,2663.0534933483787,2867.359514811896
16,2792.7828376261364,2689.593944377426,2896.9092753746563
17,2824.014639321245,2721.8684211440927,2926.0974795623447
18,2847.964129601408,2747.0190496792375,2949.486682853219
19,2859.1606720648388,2759.4665478949437,2960.7381512081724
20,2867.6820774532794,2767.430752859581,2969.0795992832773
21,2894.284298255092,2794.956980529723,2995.626125927598
22,2949.13689071901,2847.942442567127,3053.2333332356593
23,2995.4842687035857,2895.0001253424075,3098.7901582957434
24,3039.628931533703,2939.6108186752517,3144.5346395352854
25,3130.372265585398,3032.6484535618815,3233.8553366372853
26,3176.689332968194,3074.1203783079654,3278.964976949222
27,3229.416101720786,3128.949956606766,3330.0356529547594
28,3254.5999003487564,3152.0901751452734,3354.2906144865465
29,3271.376903735022,3173.2981667991185,3368.631532351569
30,3287.4390377416053,3188.3830497652116,3385.6924238665656
31,3299.35736179582,3200.237905218403,3396.2921938836275
32,3303.0637535953456,3204.025111359438,3397.362403828477
33,3324.6411079002874,3225.588524193113,3420.486428476655
34,3351.9704741583064,3255.3633686826997,3445.263480280537
35,3379.071923186997,3284.299565011908,3470.986504968451
36,3410.7166422450055,3315.1175354682678,3503.835065420521
37,3492.721768888762,3397.3385827097322,3582.6492956345105
38,3524.0795537676972,3428.5671265813394,3611.5860454588874
39,3561.193558135962,3467.1700058531346,3652.5497186282946
40,3581.083662017226,3486.6189570094793,3671.2399802414034
41,3607.782949119214,3514.179828350039,3699.034980495443
42,3608.862346348386,3517.346702198488,3702.301314299056
43,3610.475540365347,3518.0680602959487,3704.2297710449625
44,3612.691510628387,3518.302366146774,3703.5081620768697
45,3636.794159079323,3547.0741949749186,3728.1863394389356
46,3657.4408752042746,3567.017154417354,3748.534941175705
47,3685.831527152573,3596.463094722692,3775.352414728082
48,3717.471919024405,3628.506744613542,3810.337473407453


==> Data/day/tabICL/error/tabICL_rounds_no_econ_standard_rmseh_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,4333.298939252088,3989.4154610906958,4698.652136976238
2,4350.413228924999,4008.9289966801157,4713.549287500287
3,4352.539775525676,4009.7565308704616,4716.274646720468
4,4354.209762046656,4012.0150933373534,4718.104116811305
5,4353.167422395526,4011.0037193024828,4716.324212921378
6,4352.584897917716,4009.8059621766843,4716.320062242144
7,4354.976221217696,4013.519388983277,4719.175793633059
8,4353.4377065529125,4010.938064925584,4715.959278482125
9,4356.668124093353,4015.552728186506,4721.212786013083
10,4354.92945227104,4013.915748077148,4718.20858843839
11,4358.5712885078065,4016.732997981036,4722.567755397627
12,4372.637174207189,4030.615095740688,4736.046973320255
13,4453.935422181841,4105.287397947834,4819.749905323377
14,4466.39558596199,4114.238155844449,4828.430193786982
15,4466.1289430044735,4115.154184326056,4828.926929611302
16,4466.410782857717,4114.984510421729,4829.296119551455
17,4468.405114841568,4116.1693643898625,4829.909300169273
18,4468.348479686389,4116.441854858624,4829.99608636806
19,4466.286140990553,4116.256378068845,4828.220391188202
20,4467.7717883310925,4115.101801753475,4829.24632550165
21,4466.699675249037,4114.284435994071,4828.104993591583
22,4467.488319475619,4116.094867388069,4829.605034551808
23,4465.285946577708,4113.885034763255,4827.395538390691
24,4460.365079971785,4111.414313855833,4818.986850838571
25,4500.547422513427,4151.756937995897,4856.6374533375265
26,4504.002827592541,4157.952786340357,4860.9745055488365
27,4503.144807491603,4157.870618668931,4860.077069302862
28,4502.00417577391,4157.476843179149,4859.191159689088
29,4500.116330594313,4154.278571975058,4856.1467645938565
30,4499.348584632781,4154.655967822055,4856.250825396934
31,4500.778399917543,4156.575403641987,4857.029930711756
32,4500.431835552812,4156.960441225067,4856.277592712467
33,4500.191906215178,4156.842207857201,4857.484412652808
34,4499.7582410510095,4157.6304953645695,4855.653056408868
35,4499.778582910441,4155.597529193849,4854.4549137759195
36,4497.994013642709,4151.675752061537,4852.757917519767
37,4519.669555382166,4164.081596275074,4876.584915230613
38,4520.336725546336,4165.444026534575,4879.589866215857
39,4520.51926332686,4166.756058840328,4880.658261769472
40,4522.301961081994,4168.9234720650675,4880.310122846354
41,4521.220338226753,4166.184042274651,4878.50819797825
42,4520.98060006208,4166.891240020382,4879.140845076931
43,4519.362105724796,4165.25056947575,4876.8143483276
44,4519.333520394369,4165.228496809372,4877.683769660086
45,4517.54321033755,4160.9828825303875,4877.185050882412
46,4518.252835716858,4163.013152425571,4878.0186801026575
47,4517.9577483516105,4160.536421314374,4880.0270796013465
48,4510.601462243805,4152.949233676735,4872.47777506318


==> Data/day/tabICL/error/tabICL_rounds_no_econ_standard_rmseh_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,1869.7105521304052,1737.087913449697,2012.7700207217251
2,1824.0254396167059,1696.4619142107945,1953.5546454925168
3,1900.3344213607143,1766.3528735676007,2051.541089406873
4,1936.41101011096,1800.1006958440862,2082.2380485633826
5,1956.3040880603812,1834.3720824584384,2091.4305460374253
6,1948.7175307194482,1826.3617892699178,2071.5052020646294
7,1917.0256787148344,1808.9412372690697,2033.903342122772
8,1890.3339034466555,1787.797823731496,2000.4698994843613
9,2029.4547175294394,1910.905903566107,2144.557885515252
10,2363.540509300309,2209.696202151237,2523.1966028799875
11,2787.0087955672993,2596.2238659063196,2973.3687052682812
12,2948.94297770655,2761.8144239028393,3137.4875474138807
13,3017.8732096160347,2831.0408537733524,3210.156840683198
14,3023.173990728534,2835.2566002477615,3213.5765396619154
15,3023.955368798837,2834.6584744484776,3213.5863254445576
16,3022.028700425793,2833.47042178577,3211.1461943728136
17,3021.412182470309,2833.3012687728638,3211.5178625981107
18,3022.243864758789,2832.5806219040696,3212.0644147632934
19,3020.4460109354504,2831.2794715151426,3209.541078851248
20,3019.4565364406567,2828.719087741983,3209.970599855915
21,3016.395946581507,2827.099537232832,3206.166999611697
22,3015.874070781233,2826.19366638651,3206.9443214968537
23,3015.132457918697,2825.251479877426,3205.5230288931016
24,3020.1147416691656,2832.1633384121023,3208.092394138852
25,3127.4791786632,2938.6266406119075,3319.533355832732
26,3132.8610722938865,2947.183174524638,3323.146638091966
27,3132.6033804190956,2946.656933978063,3324.4233585246534
28,3132.8561269395063,2947.071239482648,3324.268111477828
29,3131.445778307359,2945.9497954702724,3321.6224942842464
30,3131.7627633263537,2946.646167754997,3324.054015123506
31,3132.1409056395073,2945.800034608009,3323.765948837888
32,3132.519472531716,2947.153261111185,3325.74949737164
33,3129.686754614676,2944.0309950050087,3323.6564358363003
34,3126.1938933500564,2941.4235185866987,3319.747867083632
35,3124.1683761397167,2938.6398559402605,3317.075834376637
36,3131.304736937202,2946.335699931739,3323.14210710329
37,3189.899972912187,3002.479043626959,3382.091918908051
38,3192.2640172882398,3003.5913076107413,3386.6508216885845
39,3190.542224013901,3001.6563782366457,3383.2004220611807
40,3191.85510066348,3002.9006842242093,3385.803137297303
41,3191.8865564016073,3003.356445988373,3384.454815158561
42,3191.5068279601865,3002.743422503955,3383.645046241124
43,3191.6911468294347,3001.4670654420834,3384.636528716273
44,3190.983866170844,3000.9965603225564,3385.093488099054
45,3190.1830043293503,2999.998590778227,3384.8071672978876
46,3189.327295222967,2998.547451110654,3382.583090687641
47,3187.2872183068616,2995.1504075668317,3379.853489261919
48,3180.967108022208,2992.166418307351,3373.6355077217213


==> Data/day/tabICL/error/tabICL_rounds_no_econ_standard_varianceh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,33650.56195856347,29992.84828134732,38121.70466094431
2,29446.144892735465,26255.129789360606,33066.48649308629
3,31418.77466881415,27724.793161029334,35223.53060400774
4,34365.512109044794,30206.47807745452,38716.75970355476
5,36222.481291791286,31568.91533909502,41273.931742772125
6,37491.001014071095,32991.380433114595,42580.41767012845
7,38072.98039800682,33599.79921568528,43162.49411664398
8,38460.41005111652,33807.98671773596,43611.46548528913
9,40324.419333625825,35598.161164262056,45412.192476827535
10,40227.521424901315,35677.75633303332,45265.49128752189
11,41023.336503623075,36460.28760021052,46059.40024902823
12,41006.17756244203,36105.23288896454,46193.735781391515
13,19475.45388560685,16501.055822694343,23034.72497111016
14,16836.15342961561,14458.83248421964,19560.293932407603
15,17216.803772129184,14795.678782148603,20036.869027411565
16,18497.882691994655,15809.953165230632,21696.703316918854
17,19162.165129533525,16455.6021324669,22628.010425464483
18,19774.86256235214,16971.527558164875,23062.582911059362
19,20493.522140936147,17555.090931842165,24019.88961049912
20,20352.484762949283,17463.57641711728,23716.79923323402
21,21364.47355295669,18390.91235835729,25116.34185071679
22,22329.70290519545,19209.6657567236,26256.353940877776
23,22445.860039808136,19430.813539178896,25860.17750717179
24,24110.42221352499,20401.342780464955,28700.55014482612
25,20618.386464930612,18496.289656385576,22839.9019808895
26,21527.969570234327,19273.091525576525,23971.30817434897
27,20378.41703543892,18254.65522184908,22776.437108488586
28,20106.476026663226,17984.7008638077,22521.74255583133
29,19636.814927538635,17618.491808390518,21842.71709960172
30,19301.9943759599,17274.247519382967,21481.716253607865
31,19065.799787388576,16942.665926351838,21281.536414718288
32,18611.633210956235,16505.30798357807,20867.060120389066
33,18572.741105132656,16532.1483511163,20783.67879812662
34,18915.863737609623,16787.139324289616,21182.44899993911
35,19314.275081348143,17209.845828186768,21584.645080857124
36,19963.615018120796,17760.8372494026,22241.35331973104
37,36286.48833035793,31698.73212588266,41753.71555634199
38,41306.54530781685,35866.23236705607,47453.91290091907
39,39539.96593469209,34301.223407434474,45542.88722798556
40,39470.74370994243,34131.16912439229,45434.59596467356
41,38812.73086723717,33404.785130929136,44846.54890712702
42,37954.980615407425,32749.217820505466,43858.72531852799
43,37049.483110653906,31961.10551861803,43025.79063982707
44,36475.96059974466,31320.597818371905,42569.0503067254
45,35397.581535982026,30281.40273647295,41592.740359479234
46,35434.04044456483,30318.734977501917,41770.511580542334
47,35300.829711417966,30209.114345614893,41767.54687360041
48,39829.79118244617,34436.2507256439,46276.19680026148


==> Data/day/tabICL/error/tabICL_rounds_no_econ_standard_varianceh_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,88116.86012211692,63226.622853406596,118628.67397190726
2,75036.1892319234,53844.135108491035,100471.10085495545
3,75175.38017555911,53198.3497332993,103248.99183031362
4,74454.9353671949,52910.8940661321,102674.18497336456
5,73681.30782375182,52332.166105507524,101574.60136803154
6,72760.67908926882,51493.09016717409,100676.04831600786
7,72832.16407127172,50934.61695911371,99887.2708867453
8,75186.45970146846,52778.66917579686,103166.62178918255
9,73885.89294212368,52070.64899344919,102208.48769766252
10,74528.40622226485,52426.30946175585,102034.24956398555
11,74156.57028909944,52010.44256859734,102106.96410947278
12,65473.50460176842,44559.63603152648,93114.15301097937
13,24378.07357752797,13652.091612577799,40976.228662946996
14,10714.953385426306,8207.617373718285,14117.148020675726
15,10805.942841349099,8097.108617566158,14476.418036988507
16,11148.869188212146,8318.574185329717,15180.423545555053
17,11610.514776014927,8367.836746333944,16760.78070014818
18,11760.073925235205,8352.500963750566,17033.961830553442
19,11571.019955994601,8628.879288349437,15398.111511555056
20,11235.974621288477,8529.796893266632,14990.863393597687
21,12156.78159809642,8776.12268948211,16893.536945208485
22,11812.462129060403,9138.905746995973,15066.154211066087
23,11986.955325596653,9315.27834137175,15304.093499069622
24,11570.94937346488,8722.94250452434,15060.692636003407
25,22246.220133705545,15559.045831886566,31319.541467274903
26,26089.113036999202,17490.59610215387,36532.748756647015
27,25801.161848626693,17690.133807121394,35872.02054120786
28,25805.41662660627,17541.247045656673,36389.22184311094
29,24271.763560267507,17046.235090426882,33503.76977179568
30,23779.665795404548,16541.226568272396,33070.9235402414
31,24633.933880677054,17022.51670204275,34492.86087873982
32,24148.922797469968,16755.37602979057,33972.1511638924
33,23538.47676463077,16324.032093833297,32884.20777266855
34,24747.136997665177,16877.880927660517,35044.53384284051
35,25241.361831266197,17701.86536785106,35051.883419576196
36,23508.371284619832,16894.767751526302,31649.29882341187
37,32215.080550920036,24465.958154240085,40676.83983709873
38,35530.387453119474,26574.070319556646,45713.71639093379
39,35803.88744827383,27195.671864377902,45313.108935680284
40,34912.274132638064,26661.906850693646,43488.46947167909
41,34390.180436791445,26535.20322422768,42706.01322466664
42,34641.42625064524,26389.08696353962,43519.191975031354
43,34070.1892229332,26091.331580263446,42772.745834809924
44,34212.006688859045,25995.031288326474,42760.745223368205
45,33006.859837350064,25398.334820556363,40910.63720639539
46,34602.02000756854,26449.047167530494,43486.06983921745
47,33989.64350927091,26359.800089032353,42923.893590388056
48,39228.103941744994,31015.920511192857,48640.431933730484


==> Data/day/tabICL/error/tabICL_rounds_no_econ_standard_varianceh_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,49132.10073801784,38533.96851932829,59793.65057889635
2,44871.6894896082,35376.68835405694,55120.95543366685
3,60874.15572265332,47923.354738777416,75117.72256462512
4,82326.93479721036,62934.10111912734,104624.62560419677
5,90536.64412420054,66812.12691976492,118208.6711613758
6,91803.9802150638,69880.56908164799,115557.05718091632
7,88922.6853822028,68939.52695320072,111456.13616219882
8,83754.68134715538,65058.77863014169,104659.12815349607
9,89420.32706954905,70861.3288943241,110054.90953621357
10,82714.69878295291,66512.66176029938,101339.40650502188
11,82714.12871913773,67304.96903539312,99702.01009474692
12,84224.95955233756,67618.98745071028,103039.34237917325
13,36136.78882686586,26494.466115099734,48591.86254735181
14,34161.46277070871,24303.84868821886,46664.533471933086
15,35299.60295464123,25121.83446945603,47778.58022023404
16,34968.15599736953,24814.91599932492,47646.44939326209
17,35031.39043467198,24648.194956829662,47618.98747483336
18,35110.59255732894,24820.462202808863,47486.40579019685
19,35694.45590413882,25198.85827856306,48929.05835400977
20,35551.91334495736,25088.052569507312,48592.56241378539
21,36240.65392597022,25470.316215670402,49845.04806796509
22,37795.490255983816,26652.532893494066,51606.62546935625
23,38227.63240012284,27851.36188189189,51332.74698714172
24,44642.14986735895,29898.933301280453,63369.552007491024
25,23453.9560025595,18418.783289964333,29498.623809204186
26,24648.290579679204,19192.547115055477,31147.73129849516
27,23961.76075169442,18506.921912803435,30514.756568314122
28,24050.974579206813,18813.356422952827,30456.176489405563
29,23678.722485976064,18446.6155403827,29923.272509028553
30,23666.095683983523,18395.423901144743,29872.95350882029
31,23461.984033042958,18314.864009997666,29906.602910599428
32,23548.735026589766,18228.253531372557,30060.37884350197
33,23850.950773083066,18514.71170105714,30224.059237127167
34,24672.815187375818,19053.14365844107,31283.90767422045
35,24620.9629596201,19057.69757114868,30873.1155039324
36,26564.052786207867,20565.09769078962,33228.94653089743
37,55334.57015428372,40011.88430274722,76087.03479723739
38,56649.26730289103,41048.8039719033,77315.89131390095
39,55629.49831348334,40151.044183487,76509.05550331126
40,57179.39271205134,41393.215413333404,77796.17236023385
41,56939.84204024769,41336.04548874923,78063.63605304227
42,57202.35593107546,41546.83896709987,78048.80992727164
43,56998.21711508145,41408.018330372935,78234.64759089194
44,56670.7060401228,40782.787566162595,77800.91318829263
45,55797.17458679939,39936.32694790256,77745.42325367437
46,56323.360321459964,40113.196491615236,78028.9231161252
47,54997.1446727289,38759.65285110536,77345.61304274517
48,62810.56463234205,44253.04240513623,86702.0900649352


==> Data/day/tabICL/selected_features/tabICL_rounds_econ_standard_day_calendar.txt <==
features,occurence
dow\_cos,1.0
dow\_sin,1.0
doy\_cos,1.0
doy\_sin,1.0
is\_public\_holiday,1.0
is\_school\_holiday,1.0


==> Data/day/tabICL/selected_features/tabICL_rounds_econ_standard_day_economic.txt <==
features,occurence
B\_CVS-CJO,0.2
D\_CVS-CJO,0.6
M\_CVS-CJO,0.1
S\_CVS-CJO,0.4
electric\_light\_utilitary\_vehicle,0.2
electric\_vehicles,0.2
household\_income\_CVS-CJO,0.1
hybrid\_public\_transports,0.6


==> Data/day/tabICL/selected_features/tabICL_rounds_econ_standard_day_weather.txt <==
features,occurence
cdd,0.9
hdd,0.8
ssrd,1.0
t2m,1.0
tcc,0.2
tp,0.3
u10,1.0
v10,1.0


==> Data/day/xgboost/ablation_study/xgboost_rounds_econ_no_heatpumps_standard_biash_day.txt <==
horizon,mean,low_0.95,high_0.95
1,-284.5270671979445,-355.43012164260995,-212.90308876321157
2,-313.8284545059995,-392.2481904031606,-235.43690492535933
3,-357.6739422570846,-436.6738890174643,-278.0072287855462
4,-387.34847020826635,-463.9916568990832,-306.0731565650009
5,-365.0756815571839,-437.84364347081436,-286.51632894027983
6,-388.87450507431595,-467.3978188813006,-308.741945331122
7,-358.999863056249,-435.8830239022065,-278.69607013369694
8,-403.0697851174264,-479.6638858921648,-326.98633069723695
9,-398.4501402839503,-475.33505319591853,-319.8890053509122
10,-457.5057553738595,-539.2364612886857,-379.0518494582067
11,-526.8792499281984,-608.488805270444,-445.39233481106066
12,-551.6923436130866,-632.6392970395942,-468.66057551038637
13,-653.5950754700436,-732.9969365429046,-571.0636608412927
14,-717.2891708000697,-799.1614899908625,-628.7143171232724
15,-755.7526352476315,-837.6186919395801,-668.1720700258477
16,-821.8713780079844,-905.2656151041118,-734.7450970872477
17,-864.1362135671008,-944.6942914412896,-777.8611193911206
18,-856.9629465422888,-939.1289691976884,-773.3779939927387
19,-859.1209096613445,-939.512081150447,-772.0093986912648
20,-865.9939005222201,-943.7985847226529,-782.9395828758901
21,-901.9454696033155,-980.4749062769112,-818.5353146047023
22,-947.3892970889264,-1027.396661311385,-859.4723639100985
23,-1011.262802440287,-1092.2822056905582,-923.9279949066367
24,-1057.5380240120546,-1142.138547882769,-971.6482834343869
25,-1161.6877246631325,-1247.2140676241092,-1073.3844984133643
26,-1256.2606553060477,-1335.2582557183598,-1170.0897792006092
27,-1279.0906806121948,-1358.6825912513152,-1187.8699166861402
28,-1332.8421000240314,-1414.978712079294,-1245.217739198412
29,-1332.567948501475,-1414.358140118064,-1241.8169118770197
30,-1353.6253896004837,-1433.0392089291631,-1266.1555023099945
31,-1383.900716883171,-1468.4560044625032,-1295.1450957561613
32,-1412.7535197727198,-1495.9380077963133,-1326.5638285096572
33,-1412.568435253459,-1495.175488980538,-1327.9508823152642
34,-1449.717677739739,-1530.8819436373026,-1362.519894948951
35,-1485.4139220395182,-1569.1027779439169,-1397.648577819702
36,-1517.9155400945406,-1600.7747531103319,-1432.3473229784245
37,-1628.3057811079361,-1716.3642025272807,-1542.8340397632373
38,-1647.0596428032968,-1734.6599767967127,-1556.6322565246223
39,-1719.0611180357769,-1807.747364150524,-1631.7694324238555
40,-1765.8653827046132,-1852.936488815217,-1678.115615059399
41,-1796.2062971986056,-1880.0252880201913,-1714.55463566766
42,-1828.552094758508,-1913.086694801329,-1743.729927393048
43,-1802.78879809997,-1889.0599413566733,-1719.9147870116442
44,-1816.6042198795437,-1902.9593489007893,-1732.1168712215167
45,-1825.931195481708,-1908.6861385313116,-1734.8101273877778
46,-1848.32742870999,-1931.7016849467864,-1760.4402806645057
47,-1891.6066346436357,-1973.671895184658,-1807.7038268821912
48,-1935.5562673111494,-2016.9059665771101,-1848.5041954155456


==> Data/day/xgboost/ablation_study/xgboost_rounds_econ_no_heatpumps_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,2.40681265071526,2.309259976512281,2.5059029773836192
2,2.590805186500568,2.4810599657640333,2.7046716394657775
3,2.6291253106026167,2.5193282022097176,2.7354236077954264
4,2.6716569544616684,2.55763055223397,2.7833528197230972
5,2.6595943431919578,2.54708566430177,2.766276174183245
6,2.6888569681281176,2.5741976604770644,2.7974568903326964
7,2.6871760979548975,2.5749592854637426,2.7895586174905858
8,2.681567496400586,2.5706629241592327,2.7905163751010043
9,2.68694966689706,2.5716261862757865,2.797613377564781
10,2.8190883881171085,2.6968135246227543,2.932693986409523
11,2.842642053308411,2.7231874327235626,2.959212741859912
12,2.88376309480694,2.7628096857488114,3.0128522288390367
13,2.992136597355539,2.8732094812033853,3.1209513515687477
14,3.0678530152068024,2.9409836231376256,3.1991991618321123
15,3.152541531329535,3.025532618529714,3.2857237493759945
16,3.213870339240542,3.0882258695959828,3.3472736135912347
17,3.239385184601038,3.1112162867639523,3.3720201602246274
18,3.1971053518752846,3.0715812269819227,3.325164721267528
19,3.199709856031855,3.080241911697066,3.328346127842987
20,3.239891487797703,3.115902653216064,3.366553592990521
21,3.275669940666166,3.151610522559322,3.412505073803626
22,3.3817264668149947,3.2596742140754023,3.51274037943653
23,3.4317883324881633,3.3032350291683854,3.5746999070206034
24,3.4750899334914447,3.3482957043187938,3.6107535645529345
25,3.546086228653118,3.4181589329065085,3.69038916233025
26,3.628881355731571,3.496561241873921,3.7633230648418823
27,3.6017521746565087,3.468700696945579,3.734764650764881
28,3.6468418115813503,3.5086742612995607,3.7766539424076924
29,3.611958838846798,3.4793523797772026,3.7470267797018595
30,3.625212860599509,3.489408095154476,3.757322433695356
31,3.6828847187353695,3.5386579724884792,3.8172343780148115
32,3.7367632930882713,3.595245009693611,3.874720595610453
33,3.6948590613066483,3.561748585796939,3.8279116554161554
34,3.7670336970904588,3.6309156901880515,3.89618087074476
35,3.8113244734360316,3.671014890222497,3.943480486387223
36,3.8451212164246398,3.7068107796638112,3.9832275894771425
37,4.0046122518963525,3.8591497454816066,4.14796049413464
38,4.117904498106801,3.9712424595882845,4.263148836159069
39,4.217042967112926,4.06980184603411,4.368419311890848
40,4.23306239351967,4.082013510966353,4.376409547515621
41,4.2273608281389,4.07601288849558,4.377620887115754
42,4.307610149630984,4.166206349265536,4.448246198310393
43,4.273619104972477,4.126346407395578,4.415644547256607
44,4.305786447779171,4.158262361611279,4.446792360667715
45,4.2973268539974265,4.1507229600302304,4.444301600143476
46,4.343523133582554,4.199511464372305,4.495943872869126
47,4.379445175838395,4.2400236474107,4.52299501814289
48,4.4282574738797456,4.285268113523273,4.577384810668358


==> Data/day/xgboost/ablation_study/xgboost_rounds_econ_no_heatpumps_standard_pinball_q1h_day.txt <==
horizon,mean,low_0.95,high_0.95
1,765.2314171222887,723.4704093625337,809.9024459535797
2,820.4819855895064,770.7471130073498,871.3770521796882
3,842.2258509017752,792.0150837987658,890.9848190597631
4,863.2944110668013,813.9440852769903,912.7024182918351
5,850.4072620499313,801.145331834684,898.583122180948
6,868.2577675040296,818.5870990846364,916.9696429003285
7,854.7346813779845,803.1702208758661,903.3457071378053
8,871.8583192205277,822.9502484230283,920.2864013682673
9,869.8768845356876,821.0647813322361,917.7766137210064
10,924.6036844528522,872.8612079433071,976.5418278324379
11,956.7934563065179,902.8079871258208,1009.4135425879825
12,979.717817083055,923.9753466435179,1035.823138055613
13,1049.759441163449,994.896681986575,1105.8061922642273
14,1092.7561507506143,1031.2995483815512,1150.7661753483826
15,1125.5807022390593,1064.1181575631329,1183.0605768947437
16,1164.5448178755232,1104.5310504796394,1223.0608917345332
17,1185.8014611113888,1127.4284277011618,1244.6045996315975
18,1170.266507926248,1111.512213463226,1229.4632647866615
19,1171.283235296771,1111.3755332643334,1230.4109053938955
20,1183.8257035299996,1126.22249568856,1239.015924604647
21,1207.1602081764745,1147.60843635082,1264.0685574549323
22,1248.420696827904,1188.507480289797,1308.6367656914276
23,1287.3943639414485,1227.7425002510206,1350.8401069280203
24,1321.0100418229447,1258.626514389496,1381.7345484327675
25,1382.0407893912652,1319.7856507806432,1443.6685234809572
26,1436.989739878619,1373.2396479050476,1497.320497072519
27,1439.8331969237627,1375.887667187138,1498.4332575735143
28,1471.0426626319118,1403.6485089669688,1532.0371324811817
29,1459.2901207037366,1394.4695795806765,1520.7107702672242
30,1469.71815867227,1402.9919470549276,1528.8176951431744
31,1496.420511084293,1428.9058310396315,1557.4322166494112
32,1519.5894183533615,1452.8803116967058,1579.8974280543016
33,1508.6022535319375,1442.5034164891667,1566.8788632495007
34,1540.6586302345336,1477.201804199189,1600.2597500657537
35,1568.2895005136459,1504.0972390718991,1629.5253187818896
36,1593.4225585183087,1529.693385770993,1654.7422639254469
37,1678.122127246163,1610.7146041461824,1742.8563293300174
38,1712.5088150779318,1643.6132869619703,1777.7069551603165
39,1763.3092132505487,1694.2628774164893,1831.6785514002383
40,1778.8633446400586,1706.3009107644666,1846.5673397377618
41,1788.1408701551127,1721.100188268009,1855.3819911251662
42,1821.184664700999,1751.1489922801877,1887.9661789566876
43,1800.5634593949917,1731.5001393071907,1867.2972633236761
44,1813.2421224491184,1744.0233492790205,1877.897306261562
45,1815.1452992929146,1744.185618545889,1880.5764534525974
46,1835.2780427081489,1764.5250858019015,1905.4043632897537
47,1864.6776200257373,1794.9773875831456,1930.8657694733774
48,1895.4772216384724,1823.9148827413665,1962.614597846251


==> Data/day/xgboost/ablation_study/xgboost_rounds_econ_no_heatpumps_standard_pinball_q2h_day.txt <==
horizon,mean,low_0.95,high_0.95
1,537.6097633639315,506.68433970967726,570.2365990033286
2,569.419221984706,535.5564845695696,603.8602253816225
3,556.0866970961064,523.7444444329046,589.1586171176045
4,553.4156349001872,521.0749693111559,585.1161438803392
5,558.3467168041848,526.994516939182,591.7816547531613
6,557.1581634445758,526.8408801780575,589.2494481176022
7,567.5347909329855,533.6056777502303,599.7786293409553
8,549.4024911265857,516.6227807632139,582.0567407194203
9,551.1167723085272,519.6089188473849,584.3817299985002
10,558.5990801537648,524.9849216564993,591.4656510253706
11,535.2900563639574,505.7694419811076,566.4981661225962
12,538.3639421925851,507.8214151824791,570.0303418646779
13,526.8833807874145,497.5208379783877,557.3127739846009
14,518.9248141105576,489.920176285897,547.7394261376454
15,520.9785940409514,491.6500560895557,551.9450486683966
16,507.04771546913435,479.855449492822,536.8638213317508
17,494.4924902577095,467.38429155864725,523.8003401657209
18,484.696150692416,457.7925446374641,513.5890813898533
19,483.98650756769223,456.25423506717334,512.9846554947875
20,491.0305831122235,463.5546062451297,520.1278569708569
21,485.6038324938237,458.4169283771346,515.058591890813
22,490.509259156763,462.9120063280899,520.0992972229329
23,478.3841219892149,452.9843986953049,506.74017522068596
24,474.97962261329945,447.94451591415714,502.82352921069395
25,452.6906096607597,426.4913435323092,481.26665601778024
26,431.98121563377975,409.0155333240677,455.287045073203
27,416.560652434008,393.37987325427923,439.3441574018395
28,404.7689826126883,383.66602268121414,428.14240303580533
29,393.23576190255847,371.47076465123865,416.38046861563015
30,386.8178469918838,365.82812963633086,409.0686452959133
31,389.2999375777558,368.3304590522348,413.77197679384324
32,389.3866025351832,368.273198510498,410.59607950491534
33,378.54750532916916,358.06455505013236,401.43631955948285
34,380.88448804274105,360.43182795418375,402.7241768004029
35,379.95836288203463,358.0166896701156,401.3001381843004
36,379.0901264426761,356.7542160139827,400.5686927531412
37,375.47750235981295,354.27955499065985,396.571304688163
38,394.8611008352928,372.9812523082692,417.6387347322709
39,388.0603188219269,365.1013277689454,409.4383247691084
40,366.1710384763682,348.80914082785654,384.5330367222721
41,351.17583239622536,333.7711878516515,368.297341357503
42,358.34298889419426,341.1626076889825,375.94876101550693
43,358.3324209150178,340.66221361390143,376.0378751257775
44,359.9587465454823,342.9079988302484,377.09248488222886
45,354.4003429075466,337.55764972100894,370.9850785304129
46,356.6160997401546,339.2411560085352,374.3360274839632
47,351.39231231082925,335.4347940019446,368.6997827113276
48,347.0322077895552,331.64053682163143,363.05980644450557


==> Data/day/xgboost/ablation_study/xgboost_rounds_econ_no_heatpumps_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,1876.818072897667,1784.179238729101,1967.8636309961298
2,2023.7265490442587,1926.370449125335,2120.209720675871
3,2015.409458986918,1919.0866657775457,2110.7114580299567
4,2043.1694886791151,1948.0115285005024,2139.644744289084
5,2023.4147319841109,1931.1454168501743,2115.1276888401403
6,2029.5581674583655,1938.02648214477,2126.0878540249223
7,2012.9063473119083,1921.5818627779624,2103.2177534382145
8,2021.518299032611,1926.3441795990225,2116.5579756660236
9,2034.3453850349395,1937.5388542161666,2129.170887788943
10,2107.050371285677,2010.2858153247319,2207.3170897354357
11,2136.425231513779,2039.1217624698204,2235.236731476012
12,2168.9364443454465,2077.6254968767803,2268.4845404430907
13,2248.1873377510237,2153.809810275352,2347.4300724357577
14,2289.592081354819,2192.1603535550353,2396.1420236532044
15,2321.626634966261,2225.6313537730066,2424.022238210805
16,2336.063327582539,2241.1936167830604,2440.4776444420786
17,2329.4200829821716,2234.8570487532315,2429.482581332247
18,2310.8365403662847,2211.9174797996507,2409.1814006651325
19,2309.3486377705176,2209.694948387825,2412.7682398995184
20,2314.7346397366236,2222.519680708565,2412.805386624825
21,2336.097082599536,2238.3605262418046,2441.469745514507
22,2377.346444424009,2283.711547404398,2476.978747437614
23,2417.3005323778116,2323.2110858611522,2519.481142663858
24,2444.8393765949845,2349.7598702482364,2542.765395926884
25,2500.427945902,2410.8045683203277,2598.662714547203
26,2527.835285879143,2435.177653726236,2620.6468528538803
27,2517.715941520156,2423.355966753523,2611.9522659627696
28,2534.7671027944325,2443.5095616867984,2627.3043142465335
29,2516.1420235302226,2424.981485351986,2611.6370206019133
30,2509.372467106339,2413.1388032129485,2601.0929349748453
31,2562.266967714534,2460.8439630993425,2663.234532374686
32,2576.1432082058986,2475.9952346486357,2673.2595941181826
33,2537.835794822728,2443.3928384539577,2632.575624435797
34,2567.9453785892024,2473.9456304587848,2657.8117562759544
35,2609.3092060324047,2513.122062835492,2700.237888573575
36,2634.4093568878698,2537.8880270991044,2730.37810192262
37,2744.148906650767,2642.0144239306774,2840.2911889472925
38,2798.084042074606,2695.8311763077963,2895.6460946743073
39,2830.6903204740142,2729.32856513883,2926.115400936007
40,2801.394347815683,2700.0751177119237,2894.662011825618
41,2825.567501700301,2722.2886158723754,2922.63345874748
42,2855.2194422663383,2756.399535020993,2948.8519661758046
43,2845.323244147897,2742.3008140458696,2938.8741879982394
44,2854.957642323211,2751.2961115626836,2949.059025721336
45,2855.6919029105716,2754.7147866235846,2951.798182019553
46,2879.5952260630215,2777.008011450197,2976.2451175580245
47,2899.7741657110328,2797.535081102984,2996.9128683571444
48,2927.0356117085007,2823.9779623320665,3023.4066144788876


==> Data/day/xgboost/ablation_study/xgboost_rounds_econ_no_heatpumps_standard_varianceh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,564744.5710598965,516624.9664383632,617415.5468876152
2,546241.906489707,486861.9800582001,608718.0680945897
3,563256.5999886855,504946.9420237568,623594.5404861091
4,561491.8479612537,507200.60930534085,617766.673183332
5,557116.9383108101,501225.6126232808,614639.491049544
6,499897.2541724561,451956.7751550912,547001.6939574186
7,529442.0010802085,482738.16889181256,581184.7484769694
8,502679.07098442427,456682.9967308657,550127.5211910369
9,518489.6550676303,469332.09658805927,569703.1708169184
10,505877.1410351596,453698.86137643224,562486.8847946007
11,479660.98013702274,435060.1869789212,525442.8603657607
12,466477.7987952764,425906.6209384135,511215.801918057
13,421335.9753804306,389300.53374712286,457681.59732804605
14,415910.27166489133,378073.91437980987,454357.9292963356
15,441083.7924767214,406616.6509065057,478156.0134487297
16,394828.81679550285,364973.4746074482,428612.70771057537
17,370845.42468758917,342971.56316461886,402517.03083883534
18,367775.9202275858,339998.43948032777,397818.3475388471
19,347281.0090980382,320117.03480963595,375202.23845550645
20,350799.7078252611,323549.7708328413,380419.41943579074
21,369856.39350766194,340531.93249513436,401147.1919636279
22,374872.322565275,343069.2718371948,411535.67654745607
23,332228.78156591055,306551.58773115237,357246.96217271476
24,334834.9925283286,309805.25018686266,360885.25493210106
25,346973.6602565073,320809.33301643934,373410.4552226307
26,426544.8670800315,397314.11898365157,456597.125613511
27,451171.78515142004,421621.82963620493,484444.2695056121
28,472812.2319480059,435747.954523111,507592.2155117154
29,400928.2379456254,373332.9915363647,428564.8839625032
30,397067.6941282579,367902.83873845154,427692.9775015221
31,375801.977812281,350719.12654183555,404230.02541578165
32,382493.7288456314,357668.04114303365,410051.2003171652
33,361634.06674844003,336590.4925641549,386138.07861207635
34,372215.5325030819,347516.806025041,397044.4514425485
35,352616.95594008354,329836.0759320374,375623.2006773938
36,368101.08429177536,344305.3165889557,392750.2696218174
37,424758.13522640214,394077.0183754301,455605.9736017841
38,503757.77714233845,466478.927208127,540838.8806471309
39,501397.3424284136,468063.235867548,534072.8851376517
40,496021.9346391576,463896.9352862333,526870.7377867673
41,492984.0460315263,460110.92945057445,527340.9617071371
42,511001.61693136866,477361.19744445366,548205.5382583379
43,479419.69462364767,443916.3228941191,511997.17761951155
44,510169.98675759736,472819.42498688184,547388.5047409
45,502495.2538831384,467224.80176097824,542138.4155121478
46,529314.7898809697,489256.9569266893,568104.5483323223
47,507200.8297814272,470453.67405673885,543091.1651464085
48,523372.72083419136,485911.4578990352,561393.4137427418


==> Data/day/xgboost/ablation_study/xgboost_rounds_econ_no_vehicles_no_heatpumps_standard_biash_day.txt <==
horizon,mean,low_0.95,high_0.95
1,-486.04136774045895,-557.8087991180917,-412.21341910656696
2,-540.9322957949686,-619.5504578447095,-461.7449171481761
3,-568.1441391944608,-645.5893207658592,-489.05151667680383
4,-603.4865708850183,-680.9391186703592,-523.0788021871109
5,-591.096361536717,-665.8380770181101,-513.4058796133893
6,-592.1101311591553,-667.9241545768508,-516.3658728316736
7,-587.6843622005218,-663.529908356514,-509.6138528166403
8,-608.1768069959838,-684.1586605328861,-531.3612484855752
9,-611.786976247415,-689.6216887800542,-532.6701001141632
10,-666.8252524631954,-750.3344218550915,-586.9223408221056
11,-744.275726769166,-824.5630379880685,-661.8433913885859
12,-745.9223446766525,-822.2118136547566,-659.5455436601316
13,-834.9316032075443,-921.4357009953146,-749.4909214994684
14,-927.0813371730092,-1008.7695301951636,-837.0458929195021
15,-956.6116313860218,-1037.8120515701241,-869.7784179350091
16,-1023.3386473877662,-1107.1540281245302,-936.3220921809735
17,-1076.1331654761645,-1156.9523226408828,-992.7487072802026
18,-1097.1883529397328,-1178.4517884704173,-1012.3596154601853
19,-1115.2609952577657,-1198.6303583004742,-1029.5137536527973
20,-1126.2489335000262,-1207.5847372749222,-1039.916070177325
21,-1142.410196856682,-1226.148053011944,-1061.9533718639555
22,-1194.6948561795753,-1278.5240760859008,-1110.2569032617296
23,-1242.0679397572692,-1325.9549769799473,-1154.0666560782329
24,-1299.9259073651724,-1386.7061279412794,-1213.5891174525061
25,-1380.98777426802,-1468.7157318414688,-1293.895529682102
26,-1507.7961874372083,-1592.32936247661,-1417.330590694096
27,-1547.5585142272785,-1629.0835665060001,-1454.1414242390854
28,-1579.9078184071436,-1661.8453614552009,-1488.396623502904
29,-1598.577777305468,-1682.2975899049775,-1509.0094572469552
30,-1595.6751032900727,-1675.3970925726592,-1503.7937417212506
31,-1645.6280822345423,-1730.2770528400636,-1551.7887148474047
32,-1659.6324209361592,-1744.9469228153814,-1567.2911700289224
33,-1653.5199500153683,-1735.034009737092,-1565.043346471473
34,-1695.336502325628,-1779.2476846323243,-1606.6230757971236
35,-1723.156209639387,-1806.218326232128,-1635.509569356841
36,-1757.2644210667895,-1842.8918346802,-1667.361674787006
37,-1859.7626933039078,-1945.8438726012469,-1771.9750365006041
38,-1917.0000622937594,-2000.9872916226395,-1825.601950488617
39,-2000.6154443845373,-2085.2962100769764,-1914.5862749519963
40,-2040.798489912104,-2127.1478359027965,-1953.7779951986095
41,-2077.2179043536808,-2160.7830078263796,-1995.1214265114425
42,-2086.417706539574,-2170.230390951819,-2005.078969657462
43,-2064.2030027685546,-2150.650260999749,-1980.5628825632434
44,-2069.200311068712,-2154.612248484065,-1984.0069674545866
45,-2095.27590647776,-2179.5899061755827,-2006.8653757176096
46,-2117.553246020085,-2204.758802142606,-2028.478907104624
47,-2134.4923238832976,-2219.6590438734397,-2048.8140474767415
48,-2170.5090664205577,-2252.1328632326235,-2082.6542618886756


==> Data/day/xgboost/ablation_study/xgboost_rounds_econ_no_vehicles_no_heatpumps_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,2.6161916432968675,2.515352931378519,2.721150292632317
2,2.735024023071346,2.6258765189412454,2.8493189273418844
3,2.7473439031004734,2.632782310845799,2.8647498340417554
4,2.791313265572314,2.6727550675927945,2.905627831515831
5,2.7742612800821553,2.6572757003475327,2.8857206195022465
6,2.74945644098651,2.6378175130159884,2.86265072651384
7,2.765079971997954,2.6527594144399465,2.878165396509411
8,2.7766453573532113,2.663975843524261,2.895253499570699
9,2.7916489270872287,2.6762697824841033,2.905178727753721
10,2.90707754387264,2.789395287116035,3.029812599951274
11,2.9955438696601964,2.8754014160282817,3.1220261908908995
12,3.0234474647298075,2.89207143069216,3.1567922983195205
13,3.1509712934464322,3.0270002475738114,3.283918193978995
14,3.221286205164038,3.095040843568417,3.34951823756344
15,3.254736528229953,3.1178901996944615,3.386048305863193
16,3.3149705304451427,3.1829866854165263,3.453893027842991
17,3.4006543909053835,3.2629723884786324,3.5411096720419994
18,3.4096325664396137,3.2709845772219674,3.5459167953229023
19,3.426123428362276,3.2938171396243185,3.5656111016079772
20,3.51609984094122,3.379981504731909,3.6527198921831148
21,3.5244626371959304,3.39200921549578,3.663799524574116
22,3.629231415738427,3.49446025121829,3.7732301198741687
23,3.72161890262247,3.5832870724460046,3.8680026149098983
24,3.7597064071342445,3.6190758253539212,3.9042455509461282
25,3.8673852893598437,3.730643002304688,4.015355195404422
26,3.9551138266776684,3.812258386971555,4.098435931511961
27,4.011373896670207,3.8666030613049136,4.157278087871314
28,4.048963733450618,3.9025777026540722,4.190811866703547
29,4.0748223270294615,3.9332674669757473,4.219739069170196
30,4.053449790689002,3.9069291175541974,4.191012051745277
31,4.127656202412956,3.9732675083328495,4.276400143797436
32,4.163958302019871,4.018635330026173,4.306557283478684
33,4.125329302855035,3.981164363191568,4.26105063961509
34,4.199639270903953,4.055473925832694,4.33339465290821
35,4.2551802613308745,4.107708581668399,4.389246954731583
36,4.300718953227286,4.155524904637155,4.4416031971836345
37,4.454411409669991,4.309975141184438,4.596938282844636
38,4.569353360133343,4.419175992193375,4.712883881754222
39,4.692346686426187,4.5432908754976555,4.847576592117346
40,4.694397762430577,4.538038403881964,4.844291885907848
41,4.716674174261859,4.567314669952292,4.863226456808615
42,4.733474545175526,4.5885904565057105,4.876438768389188
43,4.699036404562931,4.552259710851178,4.8486224893980685
44,4.737321785465171,4.585828987342771,4.884210451612592
45,4.773562921125907,4.627131524692159,4.921838687784263
46,4.795805480544359,4.647929581490853,4.942941459488812
47,4.826100878493801,4.679537954766912,4.973282786583354
48,4.863392091456554,4.714500507928461,5.014401381571141


==> Data/day/xgboost/ablation_study/xgboost_rounds_econ_no_vehicles_no_heatpumps_standard_pinball_q1h_day.txt <==
horizon,mean,low_0.95,high_0.95
1,891.5604917611548,845.3080330994429,939.3590781267802
2,941.7889511842384,891.8486856038116,992.9674721066359
3,951.3886138227386,900.8003120343587,1004.0924360254496
4,975.5133639891367,924.4224326186446,1028.3284683423767
5,964.1402078317758,914.4404887211509,1013.4875388362143
6,959.6393492995893,910.7170065040706,1010.6267736160073
7,961.0390104023211,908.745917274283,1010.7617453169449
8,972.5109776582128,921.5540127134575,1025.5359860702104
9,976.8732025585027,926.3183950998591,1028.6188044840762
10,1024.5184465464881,970.0940051961475,1077.5584794436775
11,1075.5131609872649,1020.7326778029623,1129.8520448201514
12,1086.226733497451,1026.453599949277,1143.6577500459787
13,1158.3460781236033,1101.1347130050926,1218.06433330785
14,1210.7257533082875,1148.5146569499739,1270.5368491118825
15,1227.8925758334806,1164.427148574607,1288.7828520680846
16,1267.6902264347423,1203.8254940515903,1329.550940092147
17,1305.842615068183,1242.9294981471135,1366.284710948016
18,1313.9453650069465,1252.4692526818096,1373.762971545591
19,1323.3771110777109,1262.9852919105867,1386.4584221312782
20,1349.9433773228932,1285.6371690438118,1412.4115897771128
21,1357.1950399293835,1297.3772160482138,1418.418233670487
22,1400.999889794133,1338.8688759551994,1463.5128662020036
23,1443.967267292192,1380.3841456498576,1506.8416898810244
24,1479.550132959661,1415.8501265957746,1543.9362549175266
25,1540.5644114506176,1475.8242007110255,1605.2988863589103
26,1611.7929007274972,1542.988143577312,1676.8999347910583
27,1639.3193198147544,1568.8171493160582,1703.2550979907908
28,1661.3575736156768,1593.0976245821466,1726.3635398742929
29,1672.316680264544,1604.3804688704206,1737.0773369807575
30,1665.3396949941762,1598.871300708284,1727.0264546823387
31,1703.3777414661026,1631.3745702760705,1767.2990152131658
32,1716.2512919565163,1647.6046259547602,1779.6197581538786
33,1703.4190578764474,1636.675603788728,1764.2544555931306
34,1736.9574401125462,1670.470252372918,1799.2293438239676
35,1764.4049203758038,1701.0115473932528,1827.0342704841485
36,1791.856320026745,1724.0257131444919,1856.537213944703
37,1871.878370977108,1804.5071970827844,1934.653629124873
38,1924.704847273114,1854.8973621122016,1988.1977905465124
39,1985.5020650647273,1915.4655595880251,2051.938342326423
40,1995.6452951628032,1923.5702140860287,2064.5190038028886
41,2013.9856995541627,1947.6822569435321,2082.077024533469
42,2023.6643333336945,1954.9281954433363,2090.9262171509467
43,2004.4722875841,1934.6621207793366,2074.3861094027534
44,2013.5897575555944,1942.39378338773,2080.474618983266
45,2033.1144750372061,1960.4779617607471,2099.7176821280436
46,2047.496238841743,1975.1696290330206,2118.978058515665
47,2064.77431436278,1993.1310273473096,2133.6597283955234
48,2089.7067177027743,2017.579663181902,2158.194121301707


==> Data/day/xgboost/ablation_study/xgboost_rounds_econ_no_vehicles_no_heatpumps_standard_pinball_q2h_day.txt <==
horizon,mean,low_0.95,high_0.95
1,502.72739756878775,474.5457411097279,534.0390493894012
2,509.0431145482636,478.9845098736477,541.7625206955883
3,496.8733024671663,466.764383054347,527.2968886823055
4,492.7241072811216,462.0792274568697,522.8497057670733
5,491.26311860240116,461.8717570712464,520.972026472566
6,485.95124437226434,456.6668624608288,515.7971147374543
7,490.89152064190404,461.3554811782459,520.2072762099073
8,485.96953206142535,456.58967113300287,515.7763122639327
9,487.443621560571,457.28704555171765,517.8379680370606
10,491.05824457593144,461.59334226932185,520.9127207811084
11,480.0925795719343,451.9461839185849,508.8643012970692
12,489.4888577561278,461.00832373995,519.1999373492457
13,490.40079555756546,460.2565733283315,520.8312680476063
14,469.06068356988027,441.7484187182494,499.44958176769364
15,462.60327072465907,435.78826063935117,490.975400078722
16,449.01930852452807,421.671855871933,478.5809918386606
17,444.93608268724995,419.27111425101305,471.4996108866218
18,436.1946826551583,411.019197313107,463.1344662795535
19,431.1683148714991,406.0746866835691,456.57867824433805
20,448.9442305228703,423.95364893915814,476.17694719446877
21,443.26688244404033,417.7101636346545,470.53797294391137
22,445.24400485047215,420.79285287975614,472.5308566449926
23,450.3129154863763,426.3485279948313,476.1543593543256
24,439.60940706752416,414.86314247029105,466.00526626692783
25,435.7741920361979,410.53166634793683,462.00267217860966
26,405.55595077772637,384.31884624113434,427.09415683310743
27,401.2725084329326,380.17689841715605,423.26342931392975
28,397.4313188899618,376.52877403270077,418.51177273981324
29,393.454458420173,372.60363880124197,414.4929734222127
30,388.79961236211903,368.22944606773456,409.81196761164705
31,386.8752756784735,365.9560005495284,408.0081928265561
32,388.5453552075904,367.67793841993364,409.27585741354926
33,380.60309786415456,360.81350486660784,400.8289454213421
34,380.68823825204674,360.93773837014896,400.898158494434
35,385.87995266429493,365.86404353736066,406.5141829068761
36,386.04478317331336,365.5250152039203,407.0784195091045
37,384.0682163339776,363.7995008583804,404.1122653816658
38,391.10479743810913,370.6112870351368,412.15991206622164
39,385.0097095570971,364.5659407863571,405.02066450046544
40,363.00650323311476,346.80002503192475,379.2350733669907
41,352.2113760712239,336.1284086810529,368.9067862954988
42,354.5301681020331,338.8792198697223,370.5944706494819
43,353.10988536925817,336.58843919837904,369.48450505231233
44,358.2295087006205,341.86964831609987,374.56549201053167
45,356.8937498549971,340.5819966434765,373.4786648165953
46,353.4536420256761,337.8715228302658,369.74844989413504
47,357.1804552561378,342.2368126465847,373.50718556844214
48,353.2994645663265,337.5322518625266,368.74526253156506


==> Data/day/xgboost/ablation_study/xgboost_rounds_econ_no_vehicles_no_heatpumps_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,1962.868701558272,1871.1706780986385,2060.577685458596
2,2062.438508288581,1966.2336944585218,2160.769194915136
3,2043.3188157760824,1947.0971972072618,2141.434139211185
4,2081.2063903122075,1982.3582859385185,2182.926609759316
5,2060.460727088478,1964.129936667457,2156.8504376215847
6,2037.712090439294,1948.0518681312924,2135.1500440356
7,2044.0106849387137,1949.4995189655767,2139.609963297608
8,2068.9693100600693,1969.5531080096264,2171.2329073086744
9,2077.4018646304917,1979.8828898876002,2177.09370114157
10,2140.9828037293173,2039.4929158348539,2241.8100424574914
11,2202.2843739505984,2108.0626519298326,2309.5456703448313
12,2242.063871470486,2144.5704711780486,2346.876743720273
13,2328.429152767979,2225.9673653466275,2432.5120866670236
14,2362.244854111516,2261.38533627952,2467.3535247021446
15,2375.0484276172533,2272.8047967312896,2480.5497034366613
16,2400.5839998923348,2299.267108926344,2506.6340067907945
17,2424.556338963791,2326.9790521618806,2527.296802845095
18,2422.1756107835927,2321.3447958683987,2525.529990408294
19,2422.8513979626105,2321.9150970404185,2527.2331667286862
20,2451.305796881025,2352.9546263849766,2550.399289141167
21,2452.927823213846,2351.122134683238,2557.933952008687
22,2492.867061245088,2398.3232456005426,2593.5486635889183
23,2539.9766533131856,2447.6493862087555,2639.585788405816
24,2576.2568901276627,2480.8666784034135,2678.9484225694005
25,2632.2316231645696,2535.899050821488,2732.308662462885
26,2694.3606339124935,2590.553901460128,2792.2409884888593
27,2706.162909562182,2604.0397728244484,2802.1608794377084
28,2716.918910547066,2618.6073796604687,2809.8134963752723
29,2713.9734399766,2620.628872620166,2808.2625234713832
30,2695.7194009639466,2601.703418148835,2789.3325466968763
31,2756.535659728822,2652.04924545234,2860.831037993645
32,2755.866107447052,2652.7686466024816,2853.659692936076
33,2708.954487680224,2613.806750103461,2800.3830629256704
34,2738.5748567200167,2641.749604940554,2827.506096041854
35,2785.528996693585,2690.0095669164602,2877.8894966584057
36,2808.1362237403046,2707.0384475923006,2904.712772429336
37,2897.5327491906005,2798.268441079315,2993.561462388297
38,2965.27009798969,2867.8748078243416,3057.668301724272
39,3017.026254973433,2915.410644856489,3114.2536055627793
40,2999.0122379399327,2896.7066325804676,3093.0878763615956
41,3015.1862485803454,2915.0079317338314,3108.968674698898
42,3015.9789752243587,2917.630761168534,3105.933285781771
43,3000.6270955810774,2901.440509854744,3093.056608935015
44,3017.8992243021044,2920.171506018426,3109.172150415465
45,3031.7898430901796,2933.8073402113323,3121.5707551252067
46,3061.8050535003213,2962.443623134711,3158.511380928291
47,3076.4141254170786,2976.0930250779697,3173.997062735448
48,3090.014247693543,2991.5484094734197,3183.340421571735


==> Data/day/xgboost/ablation_study/xgboost_rounds_econ_no_vehicles_no_heatpumps_standard_varianceh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,381241.1107535791,350995.84273874713,413281.12430411356
2,327028.1258939821,299201.94451995776,354153.15562634444
3,338846.5387755861,306801.0042780895,371615.9332943885
4,334441.1314671214,306606.3221141684,362938.46315491525
5,344520.922910814,314886.9491241518,375260.6311991612
6,333226.21684329666,306405.0925282411,364631.15722312615
7,348614.4239097475,321556.45488830254,377090.7090552138
8,327870.33054216916,301889.6417784712,358820.7122297354
9,345962.5440178991,318249.51523588906,375365.86452137487
10,343066.5709365751,316944.1296341117,371185.38266401977
11,348106.85784915526,319007.5953415303,383169.85939307086
12,376957.03843720036,346353.3902594785,413026.6721656692
13,348193.6643627236,317611.6312278034,383208.87755546026
14,289485.7374677364,266148.135683391,313732.86157758854
15,299231.7504677185,274520.8195958149,325788.96274561284
16,258157.08696348852,237894.74939340694,281807.8890201842
17,248276.7318171018,229083.30213158968,268146.63854874065
18,230692.86184905845,215504.7443511483,248440.0461828948
19,247665.17000651534,228129.47898973888,268152.3190480889
20,244326.07631799066,224273.31436632323,267054.26737770106
21,257317.70722083907,237979.46600378377,278984.49937370006
22,266975.81306237885,243215.80525031287,292147.71131111437
23,241936.4619016771,222101.35502614238,262022.48930312324
24,260423.1910571893,239737.27227398002,282951.18194143736
25,264317.5936361083,243772.85540906555,287389.11044059496
26,279649.13234282564,259897.5379990246,301643.7993604607
27,282430.2083551695,261354.90640707687,305391.59360441385
28,276951.2137103424,258398.43117298797,298516.40475929726
29,256614.6228657111,237763.47060954338,275489.6796385387
30,252261.7503364811,233289.9076638726,272186.1646494345
31,267478.2391254534,248004.72868057512,286873.9998964713
32,270705.9018041836,254003.4180359118,291304.57887125725
33,260563.8364773164,241626.97677001354,278023.7282433891
34,267302.2210448088,247247.24320229917,289092.34162311314
35,278776.1054640551,258511.35067722184,298443.3953925404
36,289893.9167707756,268524.80246965843,312114.0150467336
37,303803.82963706885,281936.70407930645,326506.1216033781
38,363549.0201066763,334016.967767845,393520.33592412085
39,351143.2186906754,326839.56530465133,377751.35059188405
40,355169.04846493556,331294.87876890675,380078.0141470836
41,354549.35165891296,329020.98983722413,382829.81867403345
42,365693.57844456215,339363.0571916268,395417.0998393862
43,337025.17190242023,314108.774271379,360431.48436866247
44,365736.41309781285,336551.10388687,395154.24858400144
45,382398.68574492214,355151.4300081038,410468.98705360503
46,414248.4545106543,381689.00591635983,445768.85437897424
47,391006.350995332,361366.37357342563,419685.0571316235
48,388828.2733102982,360963.52726220037,418914.10869058484


==> Data/day/xgboost/ablation_study/xgboost_rounds_econ_no_vehicles_standard_biash_day.txt <==
horizon,mean,low_0.95,high_0.95
1,-305.51962599770195,-375.20595315275466,-237.4247877064704
2,-381.9208642758945,-458.7832955261472,-305.27633033077734
3,-421.7215257664146,-500.9125411475353,-341.1010449440932
4,-461.6143092140227,-536.4863595715376,-380.08198469532175
5,-460.7700177763785,-535.4020480137194,-382.53652256552186
6,-462.04027810187233,-539.3131811912444,-385.29710419842417
7,-432.75212508239963,-506.4977654514668,-356.4061498381176
8,-461.8342873905112,-539.3729160496835,-386.4822385109803
9,-456.45368687107566,-530.6237246091489,-380.5489256321801
10,-485.97985214044934,-565.1756062750476,-409.090117019512
11,-525.1283685590435,-604.4535167786488,-446.3724963210781
12,-555.1007162725389,-638.326922510626,-474.5291133431088
13,-652.9634197756988,-736.5319378407014,-569.8792842114414
14,-750.2063502031615,-831.8489369977194,-666.4713805489406
15,-810.6987059870324,-893.2668153224092,-728.8034026662936
16,-839.4917919163188,-922.4563002671849,-752.4104426814677
17,-883.8593584810336,-962.314428323232,-798.5153144579702
18,-874.2712819774664,-956.9448903853734,-790.8578754567897
19,-875.8516271259216,-958.0367736887663,-793.8773031258587
20,-900.6620554870528,-980.1471969173507,-817.2432939282534
21,-906.4219572144113,-986.2051838976669,-823.595375268638
22,-939.5793583123235,-1019.8404081125907,-853.527602021786
23,-973.5969313190466,-1058.209231374558,-886.3999702717949
24,-1039.858123674001,-1124.6934035456088,-952.6960285212932
25,-1134.0281060806506,-1218.502074687691,-1046.8856635999289
26,-1233.5251539257497,-1315.8935121438528,-1144.9946337663903
27,-1285.044176295634,-1365.3902675191034,-1196.0939362762078
28,-1310.007749037912,-1393.5313717238566,-1220.0276920789513
29,-1315.9698640429451,-1397.433245954571,-1227.394409813665
30,-1341.1777340312572,-1419.9072315893206,-1252.1609834966882
31,-1371.3649979816319,-1455.0468769262002,-1280.5014883079475
32,-1395.3731283922748,-1477.4272009549486,-1304.35298680315
33,-1408.6016444753793,-1490.2582595342146,-1320.9523802281662
34,-1434.9305592708997,-1516.9952996876348,-1343.6284121957249
35,-1452.4419170504138,-1537.6724964296925,-1365.9984899446195
36,-1497.3747878673703,-1581.4034577348718,-1410.719082880125
37,-1610.944737852119,-1697.3489088991362,-1525.0194139832588
38,-1691.1420380969798,-1778.3837870306168,-1601.3907424687006
39,-1774.060855900623,-1860.7762727370389,-1684.8580457714063
40,-1823.1160883926707,-1904.7730821539108,-1734.8454525014429
41,-1845.8931473456973,-1932.5283726235796,-1759.190507916955
42,-1860.563510815822,-1943.1050890213362,-1773.406593855629
43,-1848.5687328733468,-1932.882233527192,-1757.1288048877846
44,-1856.1502592259392,-1939.7085546222772,-1769.2773516683515
45,-1864.248414317863,-1950.0837287792833,-1776.4796476478866
46,-1897.2459074214644,-1982.5107987963374,-1808.3205399791923
47,-1907.2414711121228,-1989.2714266296741,-1816.3960912785255
48,-1943.9403163907816,-2030.455541086174,-1855.6294060936004


==> Data/day/xgboost/ablation_study/xgboost_rounds_econ_no_vehicles_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,2.3826987191776317,2.289276747586509,2.476103757470478
2,2.546174039531742,2.4382852093974927,2.6576541779116893
3,2.6172063646195887,2.5065637724819725,2.7306483006290025
4,2.6961101262650664,2.5790145264659032,2.8072571877405945
5,2.6789360321073095,2.566270049937846,2.7882977750403457
6,2.719972400870087,2.609720366613758,2.826559800008484
7,2.7142229507083826,2.6042437812557973,2.8239708422096443
8,2.733941123905497,2.621532929908279,2.8474830792331303
9,2.736218838327374,2.6186842680381504,2.8434127974528294
10,2.823306180692165,2.7036038613239826,2.943992182344005
11,2.8861297971832487,2.768328738481767,3.0071363493581096
12,2.9082942674995724,2.7870777173234176,3.0368546158047813
13,3.040398547640193,2.9189438493340556,3.1691787234766218
14,3.078232346331799,2.951117408422495,3.202859356041365
15,3.158124094303617,3.0298835409182496,3.2877716987396766
16,3.21484993872956,3.083814622944541,3.346820215332809
17,3.248581386225737,3.1210137645647067,3.3744860003931967
18,3.219097267675375,3.0929107905218864,3.350431217834425
19,3.194303170828063,3.070868582217417,3.326284501102254
20,3.2488265681011064,3.1238617167455387,3.373967745106678
21,3.2693550465100607,3.1422894633566667,3.398108462147318
22,3.3615057857736246,3.235331858104648,3.4950577672516383
23,3.40126849273376,3.2686247763653564,3.539747491368738
24,3.51972917872974,3.397724495639545,3.650917030954442
25,3.5628711500862345,3.431439903767311,3.700717274152969
26,3.6446767629957835,3.5092686534942836,3.7823053395933273
27,3.6715997455567684,3.5344859608922494,3.803548944510176
28,3.7084310840525583,3.5693186324425143,3.8453881851898206
29,3.6753416725164842,3.5454839550707136,3.807350303485864
30,3.7055295932266428,3.568907319559796,3.838331417558309
31,3.750229786284053,3.609911073342097,3.8861160282738156
32,3.7805701860024796,3.641286483428932,3.914418634093631
33,3.806642224062939,3.668731897093393,3.937346094659487
34,3.850729524093403,3.712508562985052,3.981755867302313
35,3.8835971212310967,3.7435624042699884,4.01649905241539
36,3.904539711630605,3.760669826195187,4.038081492221515
37,4.080563611434389,3.9367301126863405,4.22021830231986
38,4.225272811571234,4.079098935466543,4.363555741620008
39,4.354433706105429,4.20447202126021,4.4962519210102885
40,4.390870671579356,4.240395347332603,4.531074993648227
41,4.399746519347987,4.250267254875899,4.5379317020874215
42,4.449337551360583,4.304597484577486,4.5886405436045035
43,4.465380424442156,4.31941523039655,4.609686813378977
44,4.497521404491977,4.35498400329169,4.636544446224439
45,4.503163307119651,4.3581067970898575,4.644674641250599
46,4.551470761734819,4.404668494679329,4.696716036377396
47,4.517154147109911,4.373364110728969,4.653346873700618
48,4.587676670932462,4.439406678567124,4.7285703537250265


==> Data/day/xgboost/ablation_study/xgboost_rounds_econ_no_vehicles_standard_pinball_q1h_day.txt <==
horizon,mean,low_0.95,high_0.95
1,764.2595149176358,722.3684673995576,807.9600728224823
2,832.745162065772,783.9566078226151,881.1613444539502
3,862.1223539288685,810.3882235352419,912.6193176580305
4,897.4905604550527,847.1083537128512,946.6180176591419
5,889.586267802204,838.5023216483858,936.7886857265487
6,901.8341689125383,852.4071583700219,949.2935353354369
7,887.019005204576,836.342822890617,933.429315538364
8,903.5771210531826,851.9661619353095,951.4649338444024
9,902.7731712824936,850.5424028222212,950.2605912644151
10,933.644768853247,879.8640844093111,985.3622295462095
11,962.0976080141693,909.8684250174445,1014.7571412399443
12,983.158801265708,926.9197395607332,1038.3544886430202
13,1058.1389335950237,1002.6939413246058,1113.8647119956286
14,1105.8296925487707,1047.4217651795966,1164.9943871112823
15,1148.311484003264,1088.3678367266855,1208.1826192504648
16,1171.369809105712,1109.0345705497223,1229.9292270725484
17,1195.5256203350732,1134.4082199008835,1252.1578150972653
18,1183.0981290733912,1123.8312158725478,1241.1907049058648
19,1176.9941826593945,1118.835788533706,1235.0604158553626
20,1201.1231556284165,1140.8497653705494,1257.2755310253435
21,1208.6316089158527,1150.2506832074084,1265.6564513617682
22,1240.777411239362,1180.9213476268983,1299.6627541881517
23,1263.8057662788794,1201.0030422074456,1324.5442910561435
24,1323.1621219275594,1262.658117559948,1383.325426953482
25,1373.3588096749238,1310.7452967937004,1433.268283822014
26,1430.0118977561447,1364.6273569245661,1490.0374252525185
27,1457.637148740336,1391.4669685013062,1519.3062884767533
28,1475.7035940309515,1410.4093527761152,1536.702460378359
29,1467.6809648033104,1402.8259544985399,1530.1647412943862
30,1484.388741855968,1419.4443985209566,1544.6017252640888
31,1506.013431219457,1440.470989243883,1566.6890730533535
32,1522.3793113320037,1455.5084149474033,1583.6563355947112
33,1534.089850343116,1469.0154646713524,1592.948922057761
34,1554.1145546895566,1487.2303534918963,1615.1654549201155
35,1571.0520893452283,1505.7901834141537,1632.9114962289414
36,1597.5543785758648,1534.198084962934,1660.6885238035777
37,1687.6363245192242,1621.3757060856874,1751.6454287033348
38,1754.2968221530832,1685.853320935012,1815.517083914366
39,1816.7270855756049,1745.2788499001492,1882.686497948731
40,1839.3900589281052,1770.3494671932351,1904.2799630910017
41,1847.7656058282787,1776.7067195599277,1913.5030854953534
42,1865.480432196368,1795.4981297398585,1931.482934363169
43,1862.7202568848102,1792.8288112160515,1929.4350239587086
44,1873.5782063683246,1802.6101410694573,1936.698856505603
45,1879.1399239144127,1808.1424257797973,1944.2662435994164
46,1904.6959067237376,1833.6569262050382,1971.0798960210072
47,1902.1318516209396,1828.9436784286656,1965.7520955340863
48,1936.148437685587,1864.0531063926842,2001.8034786939543


==> Data/day/xgboost/ablation_study/xgboost_rounds_econ_no_vehicles_standard_pinball_q2h_day.txt <==
horizon,mean,low_0.95,high_0.95
1,519.8438141194753,490.6089218478623,551.527005842643
2,527.2084706450561,495.714719566536,557.8093002343265
3,524.7451333157364,494.53994560288066,555.8125663279383
4,528.1991130838344,498.13955555205996,557.8396978116375
5,520.9702535811007,491.54983702444656,550.3678317652247
6,532.2019464310393,501.676033825496,561.5214987617402
7,540.8173051386552,510.7043949110259,570.9140551267758
8,534.1096911407728,503.0928627090005,563.9799214440036
9,537.6102217856339,505.4861257511845,569.0655559572702
10,544.8608871408878,513.657578468966,576.1632126336904
11,541.9949131669326,511.02735679770575,571.8002842968539
12,539.0782282476786,508.5813639610685,570.6310534244661
13,535.7681977744637,504.58614358421727,566.5922506844558
14,505.66461238624026,477.9122026792798,533.7178154718865
15,499.75251921363815,471.45102991714793,528.3092390110074
16,499.77637557265837,471.10832328176076,528.7981119336001
17,488.43813355024594,461.50604458931383,515.6836243495055
18,483.68110349141807,456.90847907136083,512.5282453260871
19,476.31288095865716,448.6373719764726,504.26013072418135
20,480.59351123877235,454.2219197478918,508.4789850638599
21,483.49404314432286,455.9337255421146,511.958240030889
22,489.1139245895055,460.9787639595412,518.2383592738742
23,484.9282212236389,456.72710349732085,513.142515823425
24,491.2756229883591,464.24603148103154,520.6823694201971
25,466.13632481040554,440.19468650803327,494.59916468994425
26,443.1917746155459,419.18426407674787,468.4207766159479
27,429.6018077038297,407.059674995931,453.4392181377076
28,427.69739480062356,404.92566221965575,451.52624452028755
29,414.90507356895165,392.7148792748882,438.4890493827698
30,411.44655463096285,388.0377804692073,434.383199833205
31,408.92143283414964,386.78981723077277,432.74647269897616
32,406.0808086181846,384.76071914273825,428.36056072335606
33,407.20853476281195,385.2884430322247,430.77463111681806
34,406.17010727283457,383.9291749877208,428.19006718967717
35,409.0985557048971,384.8082064808014,432.53629703827966
36,399.6545482819663,375.5133067263453,422.1960133307511
37,398.8805342375274,376.2028247740813,421.03413616734457
38,401.3831916754999,378.4555938849355,424.2405927178216
39,397.4784008551066,374.2552408698952,418.9716348659638
40,380.8971882139665,362.1255668728759,399.2753834477603
41,371.0510879517216,352.2133385623174,389.18424377469773
42,377.02962354371334,358.69267083369374,395.22689958598147
43,383.86527058613586,364.31379490640427,401.9969639334486
44,388.65799898757206,369.8905615018599,407.6306013396982
45,387.74119246012026,367.05369274706635,407.07054774410705
46,386.89918078656467,368.4575331968245,405.64097715665383
47,376.3386747312413,357.9803192943875,394.6572923724716
48,380.9961845729644,361.99500016102417,399.41346585882167


==> Data/day/xgboost/ablation_study/xgboost_rounds_econ_no_vehicles_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,1821.475193116191,1738.3901405626252,1909.0417264148882
2,1972.900213016816,1878.7362448155798,2067.8694205067823
3,2006.1046827002708,1911.7586938307718,2103.6401431657814
4,2035.7166213550008,1941.6251531095447,2131.4914886665247
5,2004.2708887953531,1913.135782206214,2091.587720403414
6,2015.7324357540676,1925.8857550042503,2108.061201496118
7,2008.5126435738414,1917.8942080333313,2094.598262866175
8,2023.523687906226,1930.4031281370694,2115.8940116031936
9,2035.8533519416806,1940.4768253815582,2127.513382515392
10,2088.430236056781,1991.288157717319,2190.1043122391634
11,2126.6276341967855,2035.8833462666994,2226.2755982187514
12,2160.4154368275194,2065.9155386952048,2258.225740567081
13,2251.475499467806,2156.699320315915,2352.1117062780595
14,2273.4114131980846,2178.174202407256,2377.593866954352
15,2319.819607882297,2220.3215717204175,2426.3507871952397
16,2334.0194868510216,2235.9064923612023,2436.306466553305
17,2330.559367170959,2236.0066577669418,2431.7162732885567
18,2316.1714101603147,2223.647762085062,2420.072306372748
19,2308.971001550866,2212.135848306084,2408.3141043390356
20,2332.7916361715215,2241.380222190814,2430.467926761542
21,2325.1040336531037,2230.0167292236547,2426.0463652083236
22,2361.9568626043024,2264.9726007490167,2463.1642324866225
23,2396.769463962694,2301.391587460932,2497.3441769594187
24,2446.971150573033,2354.919954924854,2541.1065780355043
25,2489.7286019275816,2399.6471962502883,2584.931252277068
26,2532.0580553334953,2434.1836774248823,2626.9069723459966
27,2537.8299439227903,2441.3313310287144,2631.0435525420394
28,2575.259132132383,2482.072616672768,2673.1633689198347
29,2545.419721499967,2452.683101324147,2638.5910095278864
30,2551.1717764801615,2461.210930609642,2642.8954230282416
31,2589.8266445323497,2486.8152905950183,2691.582029858188
32,2593.5864907229666,2496.910003703755,2690.105399945437
33,2604.0318916978053,2508.736924625816,2700.787494215939
34,2618.7487162633847,2523.1236351942243,2712.156445285691
35,2641.602175347471,2548.875379002024,2734.638397767908
36,2668.446244653601,2571.480426738132,2763.580537829547
37,2764.7767329988965,2671.521053486735,2858.9358976368267
38,2812.5635233438143,2719.1498534599623,2904.9678178285267
39,2880.603876141681,2782.5602280639127,2975.766009785521
40,2874.440971141991,2778.7480568030533,2966.2417860716046
41,2882.936595504127,2785.0153480711665,2977.4245156442107
42,2893.430544118621,2795.836573456966,2987.353150410772
43,2914.6445935397924,2818.51841906861,3009.220047323198
44,2918.916957540502,2819.3694558008788,3009.825068572913
45,2924.465642341675,2823.6379908207646,3015.8837191560015
46,2957.680077163375,2857.7659561279797,3054.9700636706143
47,2940.179047295539,2840.6244392365534,3031.7605228455986
48,2975.651029971747,2876.6409937048134,3068.908506105428


==> Data/day/xgboost/ablation_study/xgboost_rounds_econ_no_vehicles_standard_varianceh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,601607.5673394703,537381.6974112,668977.6361467292
2,484457.0638227509,433060.4430531118,535245.7805463872
3,477923.82205623685,437631.353633857,519767.6930981557
4,459236.07077170187,418125.0469561021,501311.9613290218
5,458793.0534903385,419053.28495344345,500679.42079470406
6,412977.95287672797,378071.4497962631,450727.4131840319
7,487691.57353802986,448661.45698524656,529401.9803540257
8,462266.4363218242,427011.50143636356,499171.70771318924
9,449279.3877987565,412163.11244631384,485042.4487656124
10,426002.6030034856,391911.67910514417,460040.040084242
11,430651.71144246485,394638.8669140864,469008.4647585141
12,420126.80721728737,387690.8266950213,453511.47177182155
13,313455.4560916079,289768.7626863233,338834.52491897176
14,243337.71727017956,226125.23391064574,261348.46933431915
15,268711.8933056428,247471.1781027784,291464.3936334652
16,262925.19616931817,245147.8006929775,283106.36585196253
17,256491.23702350023,237792.27614274467,275686.4194041388
18,254682.0547004529,237747.71066087915,273193.3938589635
19,255227.64916770445,236525.81571279667,274259.15014987334
20,265241.02402490936,243860.09781320748,289255.3894155329
21,266893.7990081969,247982.85029422824,287541.39910494245
22,278483.2360869611,255227.50598832892,305376.6891568068
23,273743.3692808752,253011.90461227266,295276.60431261495
24,304325.6177197492,282852.0666602587,327338.0297416345
25,276869.08367376734,254287.48365106096,299143.88289935206
26,339506.75899969396,311712.66500270646,369414.5542230868
27,328211.70758930274,305206.7949415784,353890.13289313216
28,363651.06319127366,334879.38673355523,393416.12819665606
29,321405.90931519185,297436.442830623,345711.8732856825
30,304371.7812505123,283017.135567646,326652.64433651656
31,304853.555219025,282723.43270075,327625.2787654774
32,309349.04170007625,288275.918346744,330629.55407817324
33,277554.0072790419,257209.3790326957,299578.9398019576
34,294930.712739192,273077.3808170587,317149.94216862536
35,317964.80755505484,292497.13033963804,343719.0062581737
36,302007.0296989166,281552.33172117214,323423.92064657126
37,336615.28874617047,313533.66929467046,360991.2718782957
38,418149.28042331437,387774.57006426615,452069.0470929884
39,444929.2049228538,411321.2867813688,478979.14529017394
40,482543.63003353495,448710.57630337577,515837.41651770886
41,493499.35772771644,460482.019695082,527501.7225806429
42,466206.3205100072,435201.8180938545,498491.24840663385
43,477655.06416528963,444115.7676272537,509004.68880964635
44,492636.6574594253,459255.87555206596,526298.8904669635
45,479696.94742052996,447252.1034159661,514662.98099535744
46,513347.81670735136,479497.6357051487,548219.4082213767
47,519159.3125677796,484218.50842511945,555311.001673728
48,521094.5274960112,487351.68068032764,558075.0314028759


==> Data/day/xgboost/ablation_study/xgboost_rounds_econ_standard_biash_day.txt <==
horizon,mean,low_0.95,high_0.95
1,-339.4441844272615,-407.293677970081,-269.8728593414036
2,-420.33219445329155,-496.7084881174949,-344.27774463184954
3,-482.2360742356677,-559.234093440029,-404.68336250761496
4,-542.0648338880271,-619.0179894272903,-461.82362026657404
5,-525.2085337352999,-601.6564002008575,-448.9524787198668
6,-537.7048384610779,-614.3023654086745,-459.2473452922261
7,-516.4661160066205,-592.489693130464,-439.16894796125706
8,-551.2108294018174,-629.275444181616,-473.2983865668345
9,-538.6643186374932,-611.4675438196036,-461.15069726558653
10,-576.0805404436953,-656.7590455835771,-497.0871444213398
11,-657.5435142561779,-734.9890817356743,-580.9021342762447
12,-691.7654489820626,-772.851963309626,-610.0879898803599
13,-813.4251898846704,-894.6152378250994,-729.8290887385684
14,-898.2193379186474,-978.0316528171735,-813.2362537709379
15,-965.221233954026,-1046.030274785538,-882.4319160251237
16,-995.4233248415915,-1076.808611704663,-910.1934326128973
17,-1045.2127426504069,-1125.6410584932348,-961.1944691999248
18,-1040.3016816295508,-1117.689917896139,-955.8320852494826
19,-1049.7612308374798,-1131.4274804141028,-965.755057848493
20,-1062.3249138157335,-1140.9325391194216,-980.9867296859693
21,-1072.5222105565015,-1152.2935538751756,-988.6129043008176
22,-1115.2565200326906,-1193.207889595204,-1032.044524568933
23,-1164.2008005214502,-1245.8929689997078,-1080.974271026239
24,-1229.078134966184,-1314.7357910595613,-1143.4561866992417
25,-1303.7198167261029,-1389.3575868070964,-1219.613030478804
26,-1425.832817649831,-1507.410737483418,-1340.4663435065718
27,-1454.2269169538765,-1534.3477560900353,-1366.4104592390588
28,-1479.2281886236128,-1559.6661912521656,-1394.0330234280414
29,-1492.4804601899166,-1573.4796636120977,-1407.870529756902
30,-1528.9980995041162,-1610.5679484834973,-1439.860538415067
31,-1557.177719211676,-1641.3965692772358,-1470.1569151816389
32,-1581.1162642923302,-1662.671884043292,-1495.998214397266
33,-1581.1765612605825,-1662.0880658418278,-1495.3433450395946
34,-1620.2597435708067,-1702.145606951151,-1534.6474502693243
35,-1655.8200617325533,-1741.4826300198333,-1569.0762194301194
36,-1689.2216521870002,-1771.7124270189795,-1602.3963105730238
37,-1806.6034215910129,-1891.7830841086136,-1720.196930461135
38,-1866.2984731973104,-1953.0726040419156,-1775.597705170555
39,-1942.1555501610092,-2028.750403526069,-1852.9276799363229
40,-2001.8350602020948,-2085.0013320299936,-1914.153261112837
41,-2045.4713582996035,-2128.1345265762966,-1958.999605643068
42,-2067.4429618611002,-2150.681868743823,-1983.2784785001656
43,-2052.267246546966,-2135.345224947511,-1963.5546541812212
44,-2071.54867379795,-2155.7067868628637,-1986.2315578118603
45,-2082.811557030628,-2166.32097269894,-1996.3655321363053
46,-2104.049982808384,-2189.322241383629,-2015.902405473077
47,-2123.3760192798236,-2205.6504218873274,-2037.9541003346023
48,-2161.444963808547,-2244.412951288535,-2078.801849716623


==> Data/day/xgboost/ablation_study/xgboost_rounds_econ_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,2.3866970734071966,2.2952554483482994,2.481868265196164
2,2.6009812316500316,2.4928800617041778,2.7146768089701134
3,2.6697199724953973,2.556946558668123,2.7755245239690676
4,2.76242710789103,2.6519181204643223,2.8767074773495573
5,2.7578452103725564,2.6514512863021853,2.860916311021018
6,2.7882090305895764,2.677773533739629,2.8992989485640828
7,2.7586773890923793,2.6470157824018843,2.8738896639350147
8,2.7703682433454917,2.658516244827933,2.8830542074197973
9,2.756716247754529,2.644022776149013,2.869236913970445
10,2.862550565136733,2.7444867193412392,2.9824857512725034
11,2.929745869596993,2.812565986607986,3.0480669471915127
12,2.9604436045118265,2.839896082392173,3.085786047558559
13,3.0859529881417997,2.9608326157253235,3.216333866150722
14,3.1549310837957587,3.024266877909346,3.2837448115857195
15,3.237605762470539,3.105709845128394,3.370982514539343
16,3.301236979021797,3.1694761252613923,3.4344975176261183
17,3.359810403717983,3.2282088374988502,3.4901058121216164
18,3.3028190251904617,3.1753404853977596,3.4333730642734115
19,3.293214543951376,3.163519178934667,3.423506640033583
20,3.3316787067015476,3.2021048011750683,3.457619800240637
21,3.3771191612641904,3.2513722004031,3.506339387196365
22,3.452032730404581,3.3241703195750927,3.5862543029911906
23,3.4865992124463268,3.3550961345185586,3.630394792997212
24,3.6033492775921463,3.4733366939218038,3.735613769592059
25,3.6861091831134813,3.55016362831647,3.8299263350442003
26,3.7922364594003835,3.6531010549465646,3.9298255118222802
27,3.8167550680987232,3.674909411351298,3.9568178641429474
28,3.8538294821816126,3.714502784566524,3.986618964083335
29,3.847477600427272,3.719469117668533,3.9821353522651677
30,3.894647950935854,3.7564665115968063,4.027518508852032
31,3.940097876077887,3.7995172029170536,4.075293865888705
32,3.983967988457401,3.8463766159133064,4.120282536100062
33,3.9727892609367337,3.8344705954060916,4.106533589909874
34,4.043780714864354,3.9057275719348192,4.175289451517761
35,4.109826318576254,3.9684289534614225,4.248120212872667
36,4.1217214007635326,3.980000857824169,4.258712976523966
37,4.30523198341704,4.160010555564071,4.442374459830543
38,4.459920737142156,4.307750423108779,4.603027283982255
39,4.529446401936743,4.382408560726141,4.677130092479718
40,4.608833084982693,4.454571814818612,4.758688743983461
41,4.645817677667649,4.493697243926145,4.794490114860098
42,4.68508253703206,4.540562799223158,4.830242812051741
43,4.691950291985367,4.550128922687852,4.837278876146718
44,4.7362017801223235,4.588636117890382,4.875917179560193
45,4.751990823454938,4.60647738658824,4.894604038844582
46,4.778646321080252,4.630113437774449,4.92964928270219
47,4.783996398910509,4.6393712451584594,4.923311401886904
48,4.847115478889756,4.703865993368536,4.993299701956096


==> Data/day/xgboost/ablation_study/xgboost_rounds_econ_standard_pinball_q1h_day.txt <==
horizon,mean,low_0.95,high_0.95
1,780.6083215441861,738.206017685678,826.0432182430078
2,862.6705364852502,812.2033140337056,912.2671452591433
3,898.5059155736096,848.3119125375467,947.7689661101068
4,944.0332820273414,894.3269586647557,995.6265647279108
5,935.5934564846317,885.7172067278497,982.6990778520453
6,949.7652432284243,900.8914676950459,998.6770825760713
7,932.8741264793899,881.6180578307628,982.0792836864814
8,948.8730090567434,898.788978429864,997.7820679315427
9,941.1935053219005,889.570205632038,991.9996591002986
10,979.6281722696511,925.8592808248659,1033.333260769155
11,1025.9998531215829,971.7285235441014,1079.1353188646
12,1051.4290361138985,992.8047104177571,1106.3048689634422
13,1133.6438655176821,1075.6574506659895,1192.6390531022098
14,1183.7311349890863,1123.3823011096285,1243.9548337570918
15,1227.4218690755788,1165.4920790891388,1288.9641118963975
16,1253.5879447170555,1190.8467615398474,1314.03625813231
17,1285.3370032235805,1222.547204196759,1345.341012150778
18,1267.425117112736,1207.2870574283165,1326.513611570635
19,1269.481422333584,1208.3108695365834,1330.1816690642638
20,1283.217201462696,1224.4129205283823,1342.1981755891197
21,1299.1888406531666,1238.360064532911,1357.41185188448
22,1331.7930450162676,1269.7183605977425,1391.9878976312912
23,1360.3714568843307,1298.8567669506895,1420.4027490579783
24,1418.2650807005605,1354.6046039321338,1478.6937905010666
25,1468.9887339842087,1406.5081695921444,1530.7050376234617
26,1541.3817866411832,1477.5063788534267,1603.4538080098803
27,1558.8827499919453,1493.2916083513317,1620.2580317165446
28,1576.7787080424737,1511.9927782907234,1636.747225705307
29,1577.651213922597,1514.5288836869581,1641.2272808736186
30,1603.3202520958423,1537.6331457398303,1662.4494323159317
31,1624.6355858260972,1560.3343052131731,1686.6505034073507
32,1644.7116123786418,1579.2540028353508,1707.0541834195233
33,1640.5330715576786,1575.603892341507,1700.4297940981494
34,1673.4870576957776,1608.4691767688223,1735.7769105038672
35,1705.7123243173103,1640.7958863659635,1767.4200405029378
36,1724.4445635133613,1660.9896837774677,1787.6129461868732
37,1819.539970631343,1753.0612281949693,1885.3188181412481
38,1880.0517757056323,1811.1299417502905,1945.906777227637
39,1924.255598571346,1853.4509093657014,1989.0877806053725
40,1961.5349564256715,1890.4689036231032,2030.3081522775417
41,1985.9078916842968,1915.583028109628,2052.84531718574
42,2004.827474777113,1936.2581361344126,2071.838743925312
43,1997.8714277901322,1928.69733222921,2065.4495112979866
44,2015.539129792094,1944.9941880023177,2079.8187007083106
45,2025.1376547824111,1954.4015548987838,2091.08809232028
46,2040.642637092146,1969.4757046100074,2109.9334976460173
47,2051.8566770619946,1981.0708888196345,2118.2334451210886
48,2083.3274434112163,2013.8493471510617,2152.0675090227815


==> Data/day/xgboost/ablation_study/xgboost_rounds_econ_standard_pinball_q2h_day.txt <==
horizon,mean,low_0.95,high_0.95
1,509.0529740023773,479.4523350174681,539.6851660232211
2,526.4047809226158,494.02795649647544,557.9078495276319
3,512.7170561850743,482.4900695842398,543.0542339975117
4,510.381414916921,481.0806855909179,539.5279954176502
5,515.4266294963912,486.7148002625785,546.3025815256285
6,519.6013724595613,490.2481904688845,549.7076421902304
7,519.7012336740958,490.57955059264657,549.4203896284986
8,507.9043455352901,478.6889277249555,538.3766514141042
9,510.2620504119057,479.74382488161444,540.2350171337602
10,518.7637399146953,490.0192573057542,548.5459589856775
11,499.9650417166387,470.88524630279596,529.2622506822479
12,498.01667692824634,468.9905927592631,527.066133869655
13,482.9037136099469,454.32957866156227,510.9973020138506
14,465.1556646541658,439.71286863679126,491.9583779694722
15,455.2448819123584,429.25648102503175,483.12282695735394
16,457.2492848437821,431.26730333601665,484.3573272332802
17,449.1668091032549,424.12616947440046,475.3281246522606
18,435.1837718090987,410.9849943056019,461.18757017989526
19,429.67243766360065,404.8290144489615,456.9481683372057
20,433.3572704101123,407.73131578644757,459.51317672728095
21,441.17107220796436,415.7318338002767,469.2261196195651
22,439.58782899011356,414.25401490957114,465.4382493417983
23,429.01081646716824,403.95497357439694,454.3228858239414
24,435.00257272761587,411.0048953234084,461.2071631237607
25,426.0128806033253,402.0240194516447,452.5905525198484
26,400.71553252131696,378.41707052222665,423.16867722976707
27,395.5012164288414,375.01459294832694,417.4826183884058
28,393.3961571435831,371.450505342102,415.1986614808558
29,383.66684577066377,363.9175303428401,405.7093744341495
30,380.1217724925495,359.281842577375,401.3141310562705
31,378.8934104567563,358.5258481842741,400.8980214085707
32,379.8186009447796,359.35311158577935,400.6590869201525
33,375.5918225492135,355.63313221412477,396.9053186034236
34,377.27926283913047,357.47549991227726,397.6907845466688
35,381.0562749312631,359.85212876739206,402.8713779712421
36,373.0672417637622,352.0495779774266,393.40599004301936
37,374.25723335853303,354.76591813628335,394.780438136329
38,387.01299714778656,366.15667867278773,408.93181060532186
39,370.5311584425383,350.36351528254363,389.6814921382133
40,360.06690826399756,343.8976766851035,376.63042606683297
41,349.53080504461144,333.6257995394121,366.1823937191615
42,350.8731052882281,334.7309688064498,366.53428418607274
43,356.0576305525558,339.42578515909474,372.8465416590625
44,358.30019075373264,341.91682833069893,374.40860653442684
45,358.8884091579085,341.44043852910335,374.9910238217573
46,357.4026508454372,341.4772789375354,373.61370542337875
47,353.15586163813566,337.68263717493886,369.47715892460104
48,354.1714723643786,338.5871699230956,370.26592942151245


==> Data/day/xgboost/ablation_study/xgboost_rounds_econ_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,1849.4462968161574,1762.475856245194,1940.5715399500582
2,2002.827300931604,1910.139159626037,2094.0275838269213
3,2008.3347286014955,1913.8908480853975,2098.766227327846
4,2052.702885753123,1961.4100391910763,2146.7584781729
5,2034.7801980022805,1945.1791925638943,2124.5539909977974
6,2050.899185283472,1960.0507828888724,2146.085755986151
7,2041.7751318256705,1949.5919125240002,2131.1925932426666
8,2054.084969837345,1958.6268541736831,2146.0160151122486
9,2053.739423131243,1959.6199815785294,2144.2502924501755
10,2111.5439767550047,2015.2573081455064,2210.3930416734206
11,2161.5169926704084,2069.7376173822136,2258.541017337673
12,2200.3721957934113,2106.6672525696094,2294.8747661144603
13,2294.1751154955155,2197.9448905321738,2396.1858213879586
14,2329.126441644052,2226.2304346764954,2432.219144352861
15,2364.593660681281,2262.801964418434,2471.1606009765705
16,2376.700342131414,2275.0771078885573,2483.107655602895
17,2378.5288635412476,2284.2568993034088,2478.0597452851493
18,2349.476651701577,2254.9707537317695,2451.5067943906774
19,2369.2845025750557,2264.848812587353,2473.6254254141463
20,2369.641836828474,2274.1828628780613,2468.923059986901
21,2393.1284551739104,2297.0752877990194,2494.4891763845635
22,2412.9292589273873,2314.3930503691017,2510.3506500204176
23,2445.687792878742,2349.0423317550785,2545.3388121354383
24,2495.322766628818,2402.489605055726,2594.704889069101
25,2549.380384170893,2455.004257271879,2649.5173110765427
26,2602.610255175306,2505.763406583164,2694.978678343328
27,2609.4055276408703,2514.1538515063785,2702.141515314092
28,2633.1137917182346,2540.326573648269,2727.7487815675804
29,2608.799393866911,2516.079157237284,2701.150584439256
30,2624.4569477250216,2533.9702728501957,2712.453476514392
31,2653.8027306210633,2553.818175909633,2753.7258502115387
32,2670.7141375978604,2575.023063711399,2764.58206530167
33,2650.9587045610847,2554.9574476621297,2744.8522270237936
34,2692.6591659228516,2597.728502013668,2785.390521615238
35,2730.201649556626,2636.044363164449,2822.7502919830613
36,2741.8618050763725,2645.4976171048115,2836.853687075934
37,2866.6219091702196,2769.1673706947718,2963.205503256044
38,2924.963263170713,2825.341986308332,3021.68094884184
39,2954.512600800215,2854.913421987231,3048.9679879842283
40,2971.032529491159,2870.0035249448883,3064.784613538498
41,2981.3360300090535,2878.6429359161634,3074.590643600257
42,2987.3049905069456,2888.3160684083114,3081.43732625161
43,2999.6350057597974,2900.9637162348713,3092.3102495477337
44,3015.8362322326375,2913.062067649121,3110.321118008932
45,3025.46517947259,2926.982094682385,3115.9459255891234
46,3050.3720284253063,2947.918815569771,3147.7881385767105
47,3046.9602493838656,2945.702354825743,3139.360583541622
48,3073.410289807734,2975.62863555615,3167.9700427913062


==> Data/day/xgboost/ablation_study/xgboost_rounds_econ_standard_varianceh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,758613.1613362997,688824.0243408143,829570.8675845391
2,654850.8212943982,585499.6375299371,723335.5121095931
3,641849.4855203026,584500.2908541813,701015.944711719
4,582875.4758544527,525139.7416014213,639076.4666959966
5,567835.7597803903,513848.5322159761,623298.1163899108
6,512136.546797355,465192.8381223865,562314.8026901305
7,544360.867926042,493582.8862632828,595342.665132467
8,534872.9450269889,487465.4174545955,590122.4215247896
9,517017.0767640508,470030.5904439828,565565.76980317
10,505554.458037129,458224.29295938904,552781.7411171334
11,476084.24918959895,432896.1801936906,524508.118017394
12,461261.56161985203,423570.9627949214,503548.65972776205
13,375735.0665094428,345964.0294549279,405288.3520645185
14,329779.3801154683,303663.53675156616,354038.63222235884
15,331291.7349353351,305475.019764105,358083.9056482708
16,310858.33631430374,287090.1852949915,336016.4584798597
17,302740.1394008625,279981.7863780965,327214.01851090015
18,285117.458150921,265803.5890700098,308570.5954064944
19,280476.3002703453,261777.7298807387,301079.3319579624
20,270961.56454086956,250994.91404125735,293505.16277585615
21,270025.40567237604,250445.56365688666,290279.6204955681
22,274978.634638888,253098.8226937048,299761.9401800972
23,258380.25302169434,238855.4124840143,278905.6747446194
24,291550.05166693195,271972.12353065074,311742.34297393914
25,297243.1944563137,272816.20886738814,324877.2422979521
26,361202.20350819884,329145.28249472036,393429.04717300605
27,379872.23242267204,351638.35990192805,411299.4468861928
28,401272.7085542875,370479.0449132072,433367.90577820485
29,369980.66022197617,344255.4317983406,397346.92135529354
30,347254.9689290745,320550.96686889813,377026.03983858676
31,340122.5999397776,316573.1876003011,366185.92645893694
32,342648.45135016326,319680.20577055955,366637.4237059941
33,303167.4058249765,280512.415550475,328397.4749524679
34,312937.17548837233,288953.3039685284,337776.3669700158
35,320246.0523619745,294859.09373745887,346837.7010619928
36,314903.4739697226,294194.8212822848,337740.16109461355
37,386621.3366157898,358136.7802756386,416208.4170066158
38,456975.20491475106,422079.52387004066,494573.8912571135
39,450390.78015481075,417758.0535755969,480816.0567101947
40,488582.4639195759,456717.10761882935,521973.04029139737
41,494118.7727522233,462366.9352284352,529723.558545422
42,486245.45533281285,455725.0719231813,519718.32277025195
43,456638.9760463797,424929.3626080457,487775.23584984505
44,495085.13435181556,460452.665703329,529945.0388732264
45,472037.1276178722,438611.3944887706,507061.1678116875
46,490867.1204870965,458986.2858432542,524468.6961242869
47,492362.63281984854,458938.1947018888,527317.4316925005
48,493575.05255286425,461742.402897278,528949.6048417646


==> Data/day/xgboost/error/xgboost_full_econ_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,2.7822801779482846,2.677603802870165,2.8884904939665375
2,3.204363263110506,3.0670716053181337,3.347432262751683
3,3.3285972643391952,3.1776073137672363,3.477583579157462
4,3.4844118453076627,3.3308812011683244,3.6404100132323487
5,3.5060098962963493,3.3442626268603117,3.665035610868045
6,3.582536959274526,3.4330851851555,3.7337602573423934
7,3.5801408798950023,3.4354279936688106,3.7278562361168635
8,3.537361261272913,3.3927723817687743,3.6902747129871365
9,3.5827903029837533,3.4287575515096687,3.7427838069950585
10,3.6007466858958557,3.439543756864129,3.7645538928838413
11,3.59153969350631,3.4414393902625777,3.7483804879018225
12,3.724459013304358,3.5673167118652613,3.8856935551938365
13,3.8179248312439786,3.6680048212809506,3.970523473097058
14,3.9370306848063135,3.7814993223462796,4.087274969291257
15,4.074135968497293,3.904711645265839,4.236195123056286
16,4.231620607419189,4.056127764054196,4.4013641070194245
17,4.339408630525248,4.1691275108089645,4.5154480726219415
18,4.3542450207177295,4.179079463661336,4.526309621354148
19,4.23601031608497,4.061615544034626,4.40820230559209
20,4.194526813372237,4.03123439358871,4.362709668154733
21,4.240753358137726,4.077380250400929,4.4047869571117975
22,4.430145305980586,4.264996079195786,4.6027192378811055
23,4.462011147013384,4.29778858219165,4.629785875351196
24,4.515737783872838,4.351149122354171,4.6863902571338985
25,4.450055983925102,4.286121917661237,4.623677781559553
26,4.645009850821077,4.473457010998661,4.815148594741714
27,4.549252815012065,4.367834051446142,4.721166350915617
28,4.5480947825085325,4.360986957501204,4.719640992016826
29,4.674007307604626,4.495000552887143,4.853562624973728
30,4.652716250142076,4.469011760227494,4.822476116509896
31,4.534024098103437,4.357582258593125,4.70252957456887
32,4.636027122190461,4.451247739642839,4.813494400215748
33,4.613311058671763,4.428090421670735,4.786475666945763
34,4.73977537022903,4.554801963717145,4.912107343708722
35,4.707627461717843,4.529645196865824,4.8790455023595065
36,4.784527220432975,4.608536478967434,4.953626122260248
37,4.8364475397474544,4.661818168375264,5.009395717232683
38,5.028784151865087,4.847879658872269,5.197003335020476
39,5.039716974168125,4.866698746609867,5.2169585488791075
40,5.191804738464053,5.000956789737423,5.3718823442417385
41,5.1766846971438865,4.986869453791271,5.359494790436236
42,5.235641922831021,5.039267578981126,5.417544845510469
43,5.084155828607876,4.901888970871843,5.260292601059022
44,5.0894804788777,4.899301928608204,5.275153126404315
45,5.186487923726999,4.990315941381634,5.382595742479642
46,5.1956906801105545,4.99510198926738,5.380885994191805
47,5.317862391652749,5.123294105572364,5.519003654049071
48,5.296319961898027,5.105058962031363,5.493366927102076


==> Data/day/xgboost/error/xgboost_full_econ_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,2103.3505841769074,2013.6874673684445,2199.0518262125215
2,2423.844419690155,2308.5961892426462,2545.447118302139
3,2496.3395780915926,2380.759941754456,2611.170424679871
4,2584.386851808074,2460.795394960581,2699.222069484093
5,2576.818292887971,2458.1291032145036,2688.09398076506
6,2613.5681072935836,2500.8055436189347,2719.8612348271986
7,2599.1934600169334,2498.871620792102,2700.9977478370315
8,2553.2363010928666,2451.6051276792914,2658.886247079059
9,2630.5779563797937,2514.5444067152125,2748.384677052856
10,2654.207975362179,2526.2780287751166,2775.940368880973
11,2614.7659205220393,2505.423743582101,2725.215294103998
12,2643.1444188490127,2540.124530961272,2752.4353833426017
13,2785.4831829362774,2678.649877831077,2893.2653063285943
14,2818.149116432422,2709.9368561269002,2928.508060715041
15,2908.932087050105,2793.312895374027,3014.6958872078953
16,3015.9410451626904,2900.2560174309324,3129.7077840771135
17,3049.802376956934,2932.9451470561107,3161.089270995993
18,3027.882522714584,2917.5515218860223,3139.8762669445155
19,2958.579769546114,2844.086016683096,3067.468703749096
20,2883.9706776638627,2778.3915650804825,2991.1695360436684
21,2931.3560679818793,2825.9585996135047,3034.3156851257004
22,3014.5911408055035,2911.927837529211,3126.9809220441875
23,3015.509334677997,2913.8538681832283,3112.670130805598
24,3048.0864651444026,2941.3718671229585,3159.7296142364135
25,3016.931026581761,2910.826826198498,3120.342606754996
26,3147.832635155844,3037.9931350147644,3258.8152390297455
27,3113.5693196572547,3005.299757062535,3227.680894243906
28,3105.9834422342483,2994.0476449490975,3218.826423487078
29,3155.3140995634258,3040.824329316977,3263.950210673831
30,3141.76371947489,3028.473694152887,3248.807956659848
31,3066.4113069592054,2949.3962561865765,3183.596949183894
32,3146.249234690187,3018.7473373158828,3263.4376861016203
33,3110.889491828028,3002.4085470572027,3223.814270644311
34,3182.3374780441445,3069.4685647960123,3292.322485300111
35,3165.3846507520802,3051.6637789297724,3280.1784004503947
36,3183.6698560088485,3076.8442171542138,3286.2444394946433
37,3219.351724364501,3113.5780457566243,3321.526614045418
38,3299.3556476176163,3190.7849866414317,3392.8269673891436
39,3301.137080888865,3191.4235980986523,3406.9451257311375
40,3391.953733149091,3282.5759958138738,3498.683651244831
41,3361.4727766776923,3246.421574058849,3472.7375984926857
42,3398.089165336086,3290.0957423387936,3509.887999204332
43,3307.683000817321,3200.6680306006615,3405.7200935546284
44,3378.9941927386294,3263.927766029617,3496.327398493636
45,3438.4393728906157,3316.5137556175296,3558.91639900843
46,3416.557268547532,3301.175552497258,3531.8593640681497
47,3486.3423755481567,3370.2439863741956,3599.4255727487225
48,3450.1510611680696,3331.0348766598236,3563.774212054609


==> Data/day/xgboost/error/xgboost_full_no_econ_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,3.5335698783221754,3.4096583179471383,3.661555621736113
2,3.551418386264732,3.430766680218841,3.6771812008034748
3,3.539951209361074,3.4226093795966257,3.6696459476445527
4,3.5838474317654256,3.46360532148806,3.7097892743659764
5,3.582896116728973,3.460900028074545,3.7164122703206988
6,3.5981007314295828,3.469220760208032,3.724028992841659
7,3.564919977260497,3.436589339410687,3.6948368346580174
8,3.5838164424136862,3.4642638877228094,3.716169393955584
9,3.678519256217436,3.5538034315267075,3.8133219420502784
10,3.8017048082398945,3.667051709882029,3.9489589538817116
11,3.8536683739707525,3.7212964143243186,3.9982771289126964
12,3.9358826179629833,3.799421643141141,4.078199434694802
13,4.179169772870551,4.035604686395546,4.333447340244273
14,4.199669860988748,4.051933087207964,4.352576879494574
15,4.263569102531573,4.108869678341986,4.415554899250206
16,4.34497899178967,4.195154225794111,4.499509914519866
17,4.444643781893494,4.285205113433549,4.590446293328572
18,4.47657087239986,4.333480595424015,4.635546175498503
19,4.511360194765987,4.359133430210825,4.668882876015057
20,4.634016743725308,4.479139513869299,4.791901971857422
21,4.662023007689977,4.504724753009215,4.821404143256604
22,4.727248228620237,4.57250467978859,4.886809690820562
23,4.785417409923654,4.625589124512066,4.952305385622679
24,4.880559276811098,4.727408887183437,5.05017688577836
25,5.069528611925299,4.90649092279051,5.24107535243151
26,5.118409510327811,4.953424874842808,5.288169573942705
27,5.228091678167044,5.061814897759128,5.397496988316135
28,5.270003000260341,5.1031541011767265,5.436397116539499
29,5.321410943781579,5.15203990817398,5.483071336359048
30,5.354438442273286,5.181700248763332,5.5199527968094335
31,5.445330507332701,5.273951527971741,5.611436942734932
32,5.40468769196244,5.227661907277247,5.571780908667276
33,5.494750693976718,5.321189470614453,5.658935318661216
34,5.577768421273542,5.404221470133148,5.742094914088404
35,5.605421271891257,5.4392768716551085,5.7695633447820995
36,5.704072265845107,5.537185520372976,5.869515855915256
37,5.894550873352713,5.726834757879193,6.063207121054209
38,5.852305274650505,5.683301271399603,6.018161581681143
39,6.002993195201969,5.8314861768827155,6.161385213130546
40,6.06078478221973,5.885598309265395,6.23064937930665
41,6.098923636321982,5.926314688491318,6.26487000614096
42,6.063545356374221,5.891697904624419,6.235172416492259
43,6.154040227641631,5.990526016007039,6.3255495250560845
44,6.116788550637623,5.9549881872197,6.285021966871045
45,6.176840700991877,6.005013057412725,6.352728384899227
46,6.222652761961579,6.048409425380809,6.401310222306595
47,6.233134048283681,6.058449099215725,6.405888665984654
48,6.311779294317865,6.136974283621579,6.491073967153716


==> Data/day/xgboost/error/xgboost_full_no_econ_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,2440.5038020088473,2346.365957851968,2536.934445245692
2,2440.7973394722535,2344.1545189123576,2536.7685194220003
3,2417.352593209018,2321.7480570213293,2513.6251159628773
4,2416.625757596281,2328.6442901620085,2509.9151730925732
5,2444.865525957671,2348.561083689108,2544.2675977106082
6,2431.495889781214,2341.942211688914,2524.792189184769
7,2399.2269687693633,2305.392764061908,2490.2520279047794
8,2422.8187346558243,2331.877768218181,2520.2537374047574
9,2456.1852337072683,2359.9124071768993,2551.27823064406
10,2545.4002067038828,2449.932698934264,2645.5742220860056
11,2576.2921299263517,2483.9557216609624,2677.7810153658693
12,2644.5612744607965,2551.1951130284942,2737.6145987681743
13,2833.780239674847,2730.9333956250216,2941.0422160979383
14,2854.394776697956,2749.9226404318747,2959.097591352962
15,2898.040092018069,2790.698911745705,3001.7943225303
16,2928.2442711785193,2826.83919412816,3035.7230778021353
17,2963.089043871648,2859.4774886194737,3063.384460177768
18,2986.0812676781334,2887.3912413505595,3091.569433282871
19,2985.5035595149743,2884.4558345628216,3086.5944771333707
20,3040.6624465469376,2940.4647425958706,3144.2457756714757
21,3060.97837832349,2952.953786260018,3166.3743988402234
22,3081.771626854807,2982.1039921146726,3179.813649292607
23,3100.1048483472446,3001.6110722367716,3203.1566225730226
24,3188.6273986218957,3091.0633795209233,3292.8366374847383
25,3259.97807920544,3163.009863978575,3359.9886048466597
26,3283.5632021562315,3184.7096813205817,3383.8530563396284
27,3342.5187573267276,3247.2204850507687,3444.3341225265367
28,3373.828989980782,3270.959881796849,3474.4877185961896
29,3371.463823676013,3272.650685623217,3470.6801352470957
30,3380.118848874996,3282.9424026008833,3476.5945453607246
31,3424.5211212659287,3324.51877284074,3527.119825491673
32,3422.9671236200857,3319.59046916397,3518.243387951948
33,3447.937075230617,3345.8385256391757,3549.7825635239574
34,3480.640658985928,3384.1374427455285,3576.257292092267
35,3470.1729053301697,3375.9568048125107,3563.8023133294782
36,3542.932213759153,3443.097791064011,3634.4304017311424
37,3633.846119666523,3538.973949671269,3727.3454095654215
38,3610.3384279208917,3511.4736220576565,3702.5826572300857
39,3700.7640203237465,3605.5487875926033,3795.8773901872564
40,3701.6965353618075,3605.7533837145293,3795.484923959578
41,3722.0777046931576,3627.3576417032646,3810.068517187326
42,3687.5714675881327,3593.794148659446,3780.527011776355
43,3732.9722508946375,3635.5831512754667,3828.581103276045
44,3718.2986743664155,3623.835118135378,3811.7745931753766
45,3731.497326354504,3639.2520005129195,3827.0338613075805
46,3777.3123405559368,3681.193270076951,3872.626260592385
47,3746.8761112621974,3649.9840902382275,3841.9425261413003
48,3810.354908581296,3712.999051881657,3906.5976051037233


==> Data/day/xgboost/error/xgboost_rounds_econ_standard_biash_day.txt <==
horizon,mean,low_0.95,high_0.95
1,-339.4441844272615,-407.293677970081,-269.8728593414036
2,-420.33219445329155,-496.7084881174949,-344.27774463184954
3,-482.2360742356677,-559.234093440029,-404.68336250761496
4,-542.0648338880271,-619.0179894272903,-461.82362026657404
5,-525.2085337352999,-601.6564002008575,-448.9524787198668
6,-537.7048384610779,-614.3023654086745,-459.2473452922261
7,-516.4661160066205,-592.489693130464,-439.16894796125706
8,-551.2108294018174,-629.275444181616,-473.2983865668345
9,-538.6643186374932,-611.4675438196036,-461.15069726558653
10,-576.0805404436953,-656.7590455835771,-497.0871444213398
11,-657.5435142561779,-734.9890817356743,-580.9021342762447
12,-691.7654489820626,-772.851963309626,-610.0879898803599
13,-813.4251898846704,-894.6152378250994,-729.8290887385684
14,-898.2193379186474,-978.0316528171735,-813.2362537709379
15,-965.221233954026,-1046.030274785538,-882.4319160251237
16,-995.4233248415915,-1076.808611704663,-910.1934326128973
17,-1045.2127426504069,-1125.6410584932348,-961.1944691999248
18,-1040.3016816295508,-1117.689917896139,-955.8320852494826
19,-1049.7612308374798,-1131.4274804141028,-965.755057848493
20,-1062.3249138157335,-1140.9325391194216,-980.9867296859693
21,-1072.5222105565015,-1152.2935538751756,-988.6129043008176
22,-1115.2565200326906,-1193.207889595204,-1032.044524568933
23,-1164.2008005214502,-1245.8929689997078,-1080.974271026239
24,-1229.078134966184,-1314.7357910595613,-1143.4561866992417
25,-1303.7198167261029,-1389.3575868070964,-1219.613030478804
26,-1425.832817649831,-1507.410737483418,-1340.4663435065718
27,-1454.2269169538765,-1534.3477560900353,-1366.4104592390588
28,-1479.2281886236128,-1559.6661912521656,-1394.0330234280414
29,-1492.4804601899166,-1573.4796636120977,-1407.870529756902
30,-1528.9980995041162,-1610.5679484834973,-1439.860538415067
31,-1557.177719211676,-1641.3965692772358,-1470.1569151816389
32,-1581.1162642923302,-1662.671884043292,-1495.998214397266
33,-1581.1765612605825,-1662.0880658418278,-1495.3433450395946
34,-1620.2597435708067,-1702.145606951151,-1534.6474502693243
35,-1655.8200617325533,-1741.4826300198333,-1569.0762194301194
36,-1689.2216521870002,-1771.7124270189795,-1602.3963105730238
37,-1806.6034215910129,-1891.7830841086136,-1720.196930461135
38,-1866.2984731973104,-1953.0726040419156,-1775.597705170555
39,-1942.1555501610092,-2028.750403526069,-1852.9276799363229
40,-2001.8350602020948,-2085.0013320299936,-1914.153261112837
41,-2045.4713582996035,-2128.1345265762966,-1958.999605643068
42,-2067.4429618611002,-2150.681868743823,-1983.2784785001656
43,-2052.267246546966,-2135.345224947511,-1963.5546541812212
44,-2071.54867379795,-2155.7067868628637,-1986.2315578118603
45,-2082.811557030628,-2166.32097269894,-1996.3655321363053
46,-2104.049982808384,-2189.322241383629,-2015.902405473077
47,-2123.3760192798236,-2205.6504218873274,-2037.9541003346023
48,-2161.444963808547,-2244.412951288535,-2078.801849716623


==> Data/day/xgboost/error/xgboost_rounds_econ_standard_biash_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,-1570.0134243795349,-1884.1358889345545,-1254.2704133724894
2,-1873.567137514432,-2232.147400981549,-1494.9737120553727
3,-2027.0439593624171,-2394.960455973141,-1657.3360900335667
4,-2163.4070854765127,-2530.6465303775412,-1797.2703782718088
5,-2117.00389889396,-2481.1323544295533,-1747.4147943372457
6,-2146.3945050875873,-2504.5870966359307,-1785.620848355731
7,-2040.010296053694,-2414.103683204685,-1674.5200784647698
8,-2133.635477922489,-2509.3227000083907,-1758.0171276174624
9,-2163.0260931775197,-2527.823331652648,-1797.6103908137645
10,-2194.3129250731554,-2570.5152597902766,-1820.6681385150562
11,-2200.2035824785285,-2552.552841266742,-1832.9602299580504
12,-2270.6830742399393,-2629.4128499412764,-1899.5062207970004
13,-2738.1454804050354,-3073.21880255033,-2400.8828877600868
14,-2971.323848307053,-3285.6627002180867,-2659.4007212751762
15,-3060.9973268295307,-3377.4524184647817,-2738.7079616526958
16,-3111.091338174499,-3427.174151275172,-2784.406544496658
17,-3108.563284555707,-3416.960321661059,-2786.7705142617433
18,-3056.3221934023545,-3370.746597013436,-2740.699792164434
19,-3081.880766653017,-3404.6046186744934,-2769.7636448741764
20,-3061.794184209399,-3371.211308506708,-2737.858978699673
21,-3132.392295501681,-3456.5831532298816,-2817.6396270301875
22,-3106.650622308059,-3418.209865906062,-2791.468226795302
23,-3090.535194902018,-3413.576512374179,-2774.4415912835457
24,-3103.7135642312123,-3406.4232446560113,-2792.359512172833
25,-3108.817967226179,-3420.8531269043747,-2788.2077249077297
26,-3244.188360975845,-3554.7788628691337,-2924.680201459719
27,-3281.425655886576,-3579.8578365939584,-2980.915186786898
28,-3207.0027389469833,-3515.01807318789,-2897.0351135738083
29,-3149.050625292957,-3452.6568662332174,-2847.03744295304
30,-3154.2068620402706,-3458.505353724826,-2841.131759051999
31,-3252.0568980120825,-3563.0203540939374,-2926.4851069127803
32,-3267.044022853695,-3570.0806432130826,-2962.2351022902517
33,-3186.236749405037,-3490.5565338422784,-2875.733404219784
34,-3229.5942684634256,-3539.811814261755,-2912.2711962332432
35,-3309.2642939157736,-3612.9503050083845,-2998.863475562101
36,-3211.58191090705,-3515.794712508357,-2887.6550909647817
37,-3249.3120796536987,-3557.4830494463035,-2925.2208786241777
38,-3248.7885014540234,-3577.9603241946247,-2916.9439017365676
39,-3258.627708069803,-3584.427564639223,-2926.8316542030343
40,-3273.815229545302,-3593.474258313773,-2946.0440960234937
41,-3231.7911312298693,-3544.3093981627817,-2893.6426312584163
42,-3284.1944049738263,-3604.0653923741634,-2960.9575018120713
43,-3235.2424852036984,-3567.629754270101,-2902.3645675922953
44,-3241.248195020809,-3562.037872088928,-2910.687143515107
45,-3233.4285382412763,-3557.301369446313,-2906.97352239935
46,-3373.9388666392606,-3703.5473302097394,-3045.340018548661
47,-3328.1990558832254,-3650.642877642612,-2998.666449295272
48,-3229.693810190943,-3545.940288691273,-2898.9237446895886


==> Data/day/xgboost/error/xgboost_rounds_econ_standard_biash_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,50.32577702882291,-118.62968823905041,230.4438589831131
2,-107.55388165120296,-282.1276339757174,69.12864635706792
3,2.2923135433310264,-165.12543050642273,166.8564418432665
4,-17.298198369933758,-184.0477657158598,157.89442525913577
5,108.26288971358338,-48.110482563070846,261.52263990161225
6,123.08313523132615,-22.62663906162959,271.4078196055923
7,242.1441794051821,102.94359262306219,378.60616097671476
8,201.90730710553683,76.87396318235939,335.78771212737047
9,107.390984466232,-14.037598255260722,233.69727814105946
10,-171.03380267866058,-310.33371793085644,-29.805966323200753
11,-530.3589221772356,-699.4196319492024,-368.5491098326383
12,-749.701406081247,-934.2266275045516,-581.9660654508202
13,-747.6958626912636,-918.381606083792,-575.9708854599327
14,-664.7440666331586,-838.6600347358714,-494.7911445127565
15,-718.9344330828851,-895.4610359198426,-554.8060685018158
16,-708.1503101898074,-884.2213278779686,-540.1559636885298
17,-760.8562338697695,-942.8236185883599,-596.9376975910546
18,-816.5608161686764,-998.0155684790404,-654.3760734608537
19,-875.7524339360726,-1054.5250422495471,-711.5212027959813
20,-928.3261655870734,-1103.896802481796,-764.4868137841694
21,-904.4903445832488,-1071.945747326979,-739.4165735063788
22,-928.9934003389869,-1104.2043264071,-767.8091110792385
23,-967.4357088506454,-1132.190857987246,-802.9595182285938
24,-951.3294582089335,-1129.2331857695817,-793.9277244899674
25,-1230.4427560994604,-1409.6741158333436,-1067.0826871766926
26,-1295.4305621511905,-1467.1043617304024,-1134.9669377595949
27,-1331.5183941318835,-1501.7859328506495,-1173.8401125683106
28,-1405.4968052692232,-1571.6515353324264,-1245.8610653370108
29,-1416.822619259388,-1578.4567848724994,-1259.9902940437555
30,-1507.8647243182234,-1673.8455227322406,-1348.985221903465
31,-1583.1465490628493,-1748.5341548725069,-1420.227070154851
32,-1622.70478221713,-1786.3003353870772,-1462.012405783248
33,-1586.464664499095,-1756.5903446083635,-1429.4344187704983
34,-1607.4605962125731,-1775.612991247743,-1442.7914713843506
35,-1588.8685114755974,-1758.4654113797717,-1425.146177996352
36,-1564.9297507417186,-1725.2175261293196,-1402.5029082058256
37,-1711.5356837719544,-1879.9184978961705,-1547.0564544080303
38,-1759.8353775655787,-1935.777367982707,-1584.4064539526478
39,-1775.9919752266012,-1951.5953137568324,-1612.3046780282477
40,-1875.2944310455464,-2049.330725095644,-1710.6257783834249
41,-1901.4490464468222,-2074.657252741377,-1728.425008269585
42,-1907.6931043752359,-2081.194084590181,-1739.7713494945476
43,-1877.7330304537422,-2060.055990696718,-1707.005033747749
44,-1921.7976009149422,-2098.9404626685036,-1752.0578836748589
45,-1915.287904327878,-2093.858426753193,-1736.60102986796
46,-1888.4325976009163,-2069.1034975865277,-1713.2721625500867
47,-1890.2909294164017,-2056.9290183378944,-1720.0529373679556
48,-1816.1153400555634,-1984.3695431967235,-1647.4942644171351


==> Data/day/xgboost/error/xgboost_rounds_econ_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,2.3866970734071966,2.2952554483482994,2.481868265196164
2,2.6009812316500316,2.4928800617041778,2.7146768089701134
3,2.6697199724953973,2.556946558668123,2.7755245239690676
4,2.76242710789103,2.6519181204643223,2.8767074773495573
5,2.7578452103725564,2.6514512863021853,2.860916311021018
6,2.7882090305895764,2.677773533739629,2.8992989485640828
7,2.7586773890923793,2.6470157824018843,2.8738896639350147
8,2.7703682433454917,2.658516244827933,2.8830542074197973
9,2.756716247754529,2.644022776149013,2.869236913970445
10,2.862550565136733,2.7444867193412392,2.9824857512725034
11,2.929745869596993,2.812565986607986,3.0480669471915127
12,2.9604436045118265,2.839896082392173,3.085786047558559
13,3.0859529881417997,2.9608326157253235,3.216333866150722
14,3.1549310837957587,3.024266877909346,3.2837448115857195
15,3.237605762470539,3.105709845128394,3.370982514539343
16,3.301236979021797,3.1694761252613923,3.4344975176261183
17,3.359810403717983,3.2282088374988502,3.4901058121216164
18,3.3028190251904617,3.1753404853977596,3.4333730642734115
19,3.293214543951376,3.163519178934667,3.423506640033583
20,3.3316787067015476,3.2021048011750683,3.457619800240637
21,3.3771191612641904,3.2513722004031,3.506339387196365
22,3.452032730404581,3.3241703195750927,3.5862543029911906
23,3.4865992124463268,3.3550961345185586,3.630394792997212
24,3.6033492775921463,3.4733366939218038,3.735613769592059
25,3.6861091831134813,3.55016362831647,3.8299263350442003
26,3.7922364594003835,3.6531010549465646,3.9298255118222802
27,3.8167550680987232,3.674909411351298,3.9568178641429474
28,3.8538294821816126,3.714502784566524,3.986618964083335
29,3.847477600427272,3.719469117668533,3.9821353522651677
30,3.894647950935854,3.7564665115968063,4.027518508852032
31,3.940097876077887,3.7995172029170536,4.075293865888705
32,3.983967988457401,3.8463766159133064,4.120282536100062
33,3.9727892609367337,3.8344705954060916,4.106533589909874
34,4.043780714864354,3.9057275719348192,4.175289451517761
35,4.109826318576254,3.9684289534614225,4.248120212872667
36,4.1217214007635326,3.980000857824169,4.258712976523966
37,4.30523198341704,4.160010555564071,4.442374459830543
38,4.459920737142156,4.307750423108779,4.603027283982255
39,4.529446401936743,4.382408560726141,4.677130092479718
40,4.608833084982693,4.454571814818612,4.758688743983461
41,4.645817677667649,4.493697243926145,4.794490114860098
42,4.68508253703206,4.540562799223158,4.830242812051741
43,4.691950291985367,4.550128922687852,4.837278876146718
44,4.7362017801223235,4.588636117890382,4.875917179560193
45,4.751990823454938,4.60647738658824,4.894604038844582
46,4.778646321080252,4.630113437774449,4.92964928270219
47,4.783996398910509,4.6393712451584594,4.923311401886904
48,4.847115478889756,4.703865993368536,4.993299701956096


==> Data/day/xgboost/error/xgboost_rounds_econ_standard_mapeh_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,4.841473215741086,4.304694247251821,5.392547728591365
2,5.960750864693846,5.345213462118353,6.610809530879552
3,6.312297720877149,5.679238385947782,6.966997265713825
4,6.442544634728173,5.8250517232022,7.123574422701073
5,6.326582575449723,5.710504277633676,6.997518051675064
6,6.350982330438663,5.718410155989196,6.999447714556237
7,6.363707914406571,5.7267829422558565,7.037690768180617
8,6.4117130957166575,5.751073083821637,7.09845047955198
9,6.396259751757832,5.747658990183358,7.059591023231431
10,6.485798133052971,5.8091780982420484,7.178449172050322
11,6.490639401563682,5.851225764316975,7.152530371278696
12,6.392614877616303,5.753075710953493,7.059913103042667
13,6.625513863691891,5.966936296180926,7.280050992602356
14,6.698464123151604,6.035541469075835,7.346001449940976
15,6.760012597197182,6.079771383444222,7.422603075073592
16,6.897657251463665,6.222543085324096,7.572813906292617
17,6.925604784210284,6.277406688433464,7.580098503580046
18,6.805108610954034,6.1434732105654675,7.449325256725808
19,6.781148402862052,6.105114640732413,7.448703595902277
20,6.807697773710943,6.146744734456014,7.445345892356015
21,6.9630797225550545,6.289254535024895,7.61624661290736
22,6.821860675958998,6.1724064661112,7.481127700172972
23,6.845822468471294,6.178304522398476,7.516304091252577
24,6.807297210247432,6.161164564876851,7.437418792070304
25,6.9747850268226665,6.291283640825696,7.65883416517423
26,7.147332463689924,6.474327071978881,7.812878609754632
27,7.261415181116391,6.610794038145667,7.908553880341412
28,7.169709784291241,6.529759069584746,7.8181804882595225
29,6.976446770883565,6.331863715115683,7.62114231519339
30,7.018706217789122,6.358417038835169,7.655222554497738
31,7.172467642614965,6.498495088440848,7.835214537800318
32,7.183517259117262,6.523827415014947,7.828679961517621
33,7.060683775828656,6.405848171180439,7.714165058445539
34,7.1544644836837925,6.49106942151838,7.791427499291636
35,7.220240464254509,6.5556300255451605,7.8712733951581795
36,7.129767647972325,6.479479970346731,7.790277031929208
37,7.193843828557019,6.5248902809331,7.844567798232922
38,7.26341000106834,6.578454974460396,7.966296339035838
39,7.297808337332857,6.5727639539286296,7.982505353157173
40,7.316823211416129,6.613013715856282,8.006144883572057
41,7.272977712243852,6.59764198810155,7.939580097652161
42,7.3212963064410115,6.6408546054419135,7.996103901532476
43,7.317985749456437,6.617657490090621,8.020096952822861
44,7.298770858550683,6.605977780550028,7.974692604625109
45,7.260015299875181,6.568805642595569,7.937895188962536
46,7.507219678770535,6.807872594637044,8.207612392574367
47,7.3493806003318225,6.647789878745624,8.055446963831853
48,7.202958506497373,6.519096765868901,7.855127155300995


==> Data/day/xgboost/error/xgboost_rounds_econ_standard_mapeh_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,1.6398306812720937,1.4443840881495351,1.8392083242981105
2,1.8067384972791136,1.6264638487266307,1.9807955288540156
3,1.827370890954536,1.6530219147896776,2.002157230927219
4,2.0645762609192304,1.878537222193721,2.252414459455235
5,2.0055079646858114,1.8281904419853092,2.180655259680353
6,1.8897651783492055,1.7183712189152511,2.0502515094037266
7,1.775418497088404,1.6166533011764859,1.935831665530625
8,1.7493343946886633,1.6100001560189134,1.9027441286168374
9,1.864246265352955,1.6975445295266103,2.011131071830683
10,2.242413585156642,2.028387797063179,2.4586114289432763
11,2.726296358507179,2.458565620072002,2.98678838518527
12,2.9327420579276278,2.666407692500938,3.2072829804865624
13,2.909195129863038,2.6620624592968096,3.1789498053182004
14,2.905747035890087,2.6596419779864338,3.1760483949373346
15,2.9636195040726245,2.7108405710729615,3.2372019464207087
16,3.0349044616020975,2.785577378463626,3.288775609599852
17,3.0797614367651795,2.815498358628932,3.342213745414303
18,3.0066745599872133,2.7630086713720203,3.256121110387739
19,3.045305102334932,2.788237047505779,3.3141458165674247
20,3.0469704548752126,2.788867068318787,3.305128816973946
21,3.0526576967688532,2.8002682342485263,3.307329839266668
22,3.093331169237102,2.8560428578904946,3.349013014247117
23,3.112885231306231,2.877321750914526,3.3649912516454292
24,3.121749518357543,2.8762520696976015,3.392539024607863
25,3.28503299681204,3.0136477625145472,3.5584171110784073
26,3.327798228529928,3.0584388775718634,3.5965551869171994
27,3.370138042328114,3.1021340497079932,3.6380825195022872
28,3.4222154356019105,3.1574168448016215,3.687151646821609
29,3.419052199265445,3.150351114824252,3.678335596522284
30,3.6065511151908693,3.3512468099120944,3.873452802947873
31,3.7265285619881725,3.459901819217699,4.000648207006303
32,3.801975825879692,3.5368288110082635,4.079659991383035
33,3.7367177112269694,3.4653231630598014,4.026330431466008
34,3.773071471462751,3.4931735579277916,4.057723203129663
35,3.752289943073092,3.474483768334659,4.037996580775535
36,3.7156470067235694,3.440158128252539,3.9950082088558805
37,4.001883196787745,3.7092759981529877,4.288104713895059
38,4.11055703969198,3.821843825756731,4.4149592503963495
39,4.095334500790911,3.801842359034207,4.400517001888834
40,4.299623679309539,4.003710814043499,4.603257438404626
41,4.325975831521788,4.034543517824043,4.618040519594756
42,4.3504367330535425,4.062177525102352,4.648498146341218
43,4.3551266500835455,4.058100023962287,4.663683370598526
44,4.394477284139908,4.09576169084638,4.700443834731662
45,4.435524381618547,4.1320681684457385,4.754131038760336
46,4.34703154854278,4.039863786971499,4.655444712789045
47,4.339649359938078,4.056899458634697,4.644187533370936
48,4.265780985473786,3.9772557451911417,4.560181691814345


==> Data/day/xgboost/error/xgboost_rounds_econ_standard_mapessh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,0.3129790426655206,0.294558530551058,0.33109953785057855
2,0.25576470234872317,0.23783543434303028,0.2749795748161886
3,0.23787471894961884,0.21863993779920263,0.2559308314924425
4,0.21865929102249904,0.20194907312032828,0.23489087279789206
5,0.21795098118495138,0.20146087905283439,0.2347123037040723
6,0.2157471176856273,0.19944049685386075,0.23182508534725296
7,0.22396044335786994,0.2068900637951954,0.24046164290454405
8,0.22615605865309366,0.20891428963197767,0.2429840620358628
9,0.24187451616946973,0.2244929489913145,0.2593745448547055
10,0.23663223336449826,0.22040274850400016,0.25394611648310456
11,0.23822818850840824,0.22253002106878686,0.2537412548510523
12,0.24338972613272067,0.22735416651017762,0.2580330465433072
13,0.25277863841688053,0.23823710471716883,0.26818619185603965
14,0.2469502974961238,0.23253943751324554,0.2611763505023072
15,0.23993164896932537,0.2269892763924526,0.2533710542111778
16,0.2355718812943248,0.22209163661106565,0.2503745532780648
17,0.23755446375552314,0.2250226838883441,0.25121965974468885
18,0.2609026016439752,0.2471123547454807,0.2753522987089217
19,0.26802138590300006,0.2542319350206686,0.28228343753909635
20,0.2665819365480367,0.25254294105162306,0.28131924283990944
21,0.2690746661186851,0.2550815066964514,0.2845944694158402
22,0.26885821391274006,0.2560587142888455,0.282827420037012
23,0.27487574187517183,0.2623428892389427,0.28860210864407176
24,0.264347765057515,0.2517786171245268,0.27751929143851134
25,0.2691449250616591,0.25665899535800696,0.2825385315674846
26,0.25649138520676423,0.24385680461365916,0.26914926775374903
27,0.26323832847495954,0.2495336935837206,0.2767804037298556
28,0.2633392398117429,0.24949305273508718,0.2767563657799274
29,0.2711160540629464,0.2576861251317899,0.28398556892876725
30,0.26427258587873625,0.2519581522375413,0.2774244227599656
31,0.2674243581207431,0.25585403986969385,0.2804713911657242
32,0.25846539980882216,0.24526970855659672,0.27111447781033027
33,0.26889097871550605,0.2563185971464242,0.28080302086689785
34,0.2704074900322734,0.2578085897012103,0.2841260177204937
35,0.26493153244949474,0.2520776528331476,0.27763026122924594
36,0.26974780384630337,0.2571113034708829,0.28246164344492447
37,0.2609112804366965,0.24846006010407637,0.2732227222956959
38,0.23689718667010498,0.22638983221178752,0.24833487985807998
39,0.2368401797017674,0.2258677451667989,0.24909024470602148
40,0.22917624552286509,0.21782089495556248,0.2407518285527966
41,0.2301397151136437,0.21865170894492802,0.24184435793923104
42,0.22806426996012796,0.2164299636209507,0.2384395401741729
43,0.22494950372076455,0.2145103381829137,0.23525684562850666
44,0.22414368852567165,0.21391914436539902,0.2345897088991416
45,0.22681731677844566,0.21639803563795348,0.23764835316511815
46,0.23108271528733915,0.22060654585773465,0.2415178892702781
47,0.2339054503960064,0.22391881796491492,0.24534578657091932
48,0.22856442235137348,0.21885125684846526,0.23840528176994338


==> Data/day/xgboost/error/xgboost_rounds_econ_standard_pinball_q1h_day.txt <==
horizon,mean,low_0.95,high_0.95
1,780.6083215441861,738.206017685678,826.0432182430078
2,862.6705364852502,812.2033140337056,912.2671452591433
3,898.5059155736096,848.3119125375467,947.7689661101068
4,944.0332820273414,894.3269586647557,995.6265647279108
5,935.5934564846317,885.7172067278497,982.6990778520453
6,949.7652432284243,900.8914676950459,998.6770825760713
7,932.8741264793899,881.6180578307628,982.0792836864814
8,948.8730090567434,898.788978429864,997.7820679315427
9,941.1935053219005,889.570205632038,991.9996591002986
10,979.6281722696511,925.8592808248659,1033.333260769155
11,1025.9998531215829,971.7285235441014,1079.1353188646
12,1051.4290361138985,992.8047104177571,1106.3048689634422
13,1133.6438655176821,1075.6574506659895,1192.6390531022098
14,1183.7311349890863,1123.3823011096285,1243.9548337570918
15,1227.4218690755788,1165.4920790891388,1288.9641118963975
16,1253.5879447170555,1190.8467615398474,1314.03625813231
17,1285.3370032235805,1222.547204196759,1345.341012150778
18,1267.425117112736,1207.2870574283165,1326.513611570635
19,1269.481422333584,1208.3108695365834,1330.1816690642638
20,1283.217201462696,1224.4129205283823,1342.1981755891197
21,1299.1888406531666,1238.360064532911,1357.41185188448
22,1331.7930450162676,1269.7183605977425,1391.9878976312912
23,1360.3714568843307,1298.8567669506895,1420.4027490579783
24,1418.2650807005605,1354.6046039321338,1478.6937905010666
25,1468.9887339842087,1406.5081695921444,1530.7050376234617
26,1541.3817866411832,1477.5063788534267,1603.4538080098803
27,1558.8827499919453,1493.2916083513317,1620.2580317165446
28,1576.7787080424737,1511.9927782907234,1636.747225705307
29,1577.651213922597,1514.5288836869581,1641.2272808736186
30,1603.3202520958423,1537.6331457398303,1662.4494323159317
31,1624.6355858260972,1560.3343052131731,1686.6505034073507
32,1644.7116123786418,1579.2540028353508,1707.0541834195233
33,1640.5330715576786,1575.603892341507,1700.4297940981494
34,1673.4870576957776,1608.4691767688223,1735.7769105038672
35,1705.7123243173103,1640.7958863659635,1767.4200405029378
36,1724.4445635133613,1660.9896837774677,1787.6129461868732
37,1819.539970631343,1753.0612281949693,1885.3188181412481
38,1880.0517757056323,1811.1299417502905,1945.906777227637
39,1924.255598571346,1853.4509093657014,1989.0877806053725
40,1961.5349564256715,1890.4689036231032,2030.3081522775417
41,1985.9078916842968,1915.583028109628,2052.84531718574
42,2004.827474777113,1936.2581361344126,2071.838743925312
43,1997.8714277901322,1928.69733222921,2065.4495112979866
44,2015.539129792094,1944.9941880023177,2079.8187007083106
45,2025.1376547824111,1954.4015548987838,2091.08809232028
46,2040.642637092146,1969.4757046100074,2109.9334976460173
47,2051.8566770619946,1981.0708888196345,2118.2334451210886
48,2083.3274434112163,2013.8493471510617,2152.0675090227815


==> Data/day/xgboost/error/xgboost_rounds_econ_standard_pinball_q1h_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,1836.4504944362088,1597.8290974362392,2071.280605217261
2,2207.652820918691,1945.207692005865,2480.871078913589
3,2340.216000886915,2073.449801417787,2613.0881272961374
4,2425.071655489593,2152.299198291108,2702.4685673800286
5,2380.0538136525497,2106.659505887572,2655.4403064202834
6,2397.2806576868775,2128.7661501979624,2667.0794064488323
7,2358.270944021465,2084.332960026813,2650.2537367885648
8,2401.0185935929776,2123.728518844801,2669.79028415186
9,2413.9960519725196,2149.6719299773476,2697.3462053171143
10,2450.1115816544266,2159.070811100687,2730.9727947852098
11,2454.705178193425,2182.434068817099,2729.070012473135
12,2458.656317739092,2179.262041701343,2729.7436085159275
13,2711.8051205621805,2448.7001291560505,2990.5544260805405
14,2817.911330925661,2552.834935920282,3082.312846481551
15,2863.8706974586557,2584.994163972328,3129.9007663515004
16,2920.2914897875908,2646.252694963941,3190.849700164429
17,2932.5055634336877,2677.6052561149418,3189.127640476513
18,2878.3302002456744,2607.6916445109223,3147.352082101478
19,2883.1659215987897,2610.23830406125,3150.669167692957
20,2881.497838590806,2610.4292019764875,3139.2032878237897
21,2950.426372450174,2677.352914605708,3210.784151116587
22,2907.3221606212123,2645.58117446056,3172.8866150125637
23,2908.8886599255657,2642.8475487944484,3175.350537025971
24,2908.1665358211744,2643.280996074664,3165.142142082209
25,2942.3072539313957,2673.9222630469503,3212.3799163405624
26,3037.6653103024087,2765.7279191644147,3300.624710235728
27,3084.23877652006,2821.677887623344,3335.1371457541736
28,3029.4260875391924,2771.0810953296923,3284.024924202176
29,2956.8513059982147,2691.9683384177897,3208.634386974834
30,2971.9830944281885,2708.6268015612595,3224.1153207642533
31,3049.5859306981138,2776.244253948814,3314.9354840704327
32,3059.314578756237,2801.8351888582306,3318.894971782728
33,2993.668033352782,2731.965170268439,3248.852370397654
34,3036.049471134188,2773.1671686174523,3293.5447625696415
35,3085.411034471512,2824.6858255889397,3345.4668200922742
36,3028.7000852079523,2767.0302597181153,3286.3542295528473
37,3044.1132440017445,2769.0426411233243,3313.31697744799
38,3061.9913450183467,2785.521255797823,3354.067985515083
39,3071.1930486319443,2787.3422893363995,3354.6594075495127
40,3073.7140165129154,2797.0555445159307,3343.1871628313584
41,3052.249574752512,2781.757797151854,3315.6887558313674
42,3094.2799837626853,2818.698751017604,3369.2022634504897
43,3074.4019202212403,2789.2651452978166,3354.7750280419573
44,3064.1399754365148,2784.6264668942977,3337.6542937692834
45,3054.968859291968,2774.686549745799,3341.141170838082
46,3170.050509898482,2890.7161584446108,3448.247209683732
47,3113.344303168724,2840.1587557818875,3384.1964748405912
48,3037.5044479097664,2769.195652481554,3308.6946108271736


==> Data/day/xgboost/error/xgboost_rounds_econ_standard_pinball_q1h_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,442.4475747107435,363.1544255606101,525.6354858911023
2,558.2347860021462,472.6981572469445,643.6087510802649
3,522.9476175100707,447.08405956157316,605.4910227857013
4,583.016877723215,505.7267187338079,667.0462737404283
5,511.6124243216228,439.6394780893277,592.9994586511937
6,475.03423556176,402.15599764619196,546.480359055145
7,388.3281376878967,327.7911154925821,455.49219377532785
8,393.9769186976532,338.4747218978729,454.0222973494968
9,454.63148076193494,395.0533469649844,514.3593896173485
10,637.6639464505287,550.3330752590454,725.1059450575624
11,896.0204896944123,778.5196560303721,1014.616251299552
12,1057.5732963297758,934.8999822868954,1193.7324336170452
13,1046.515260144,928.9163177636815,1171.6359802859854
14,1009.0958169290468,890.6191243019236,1135.4467081766904
15,1043.445280674232,924.0569846484462,1172.0529289608367
16,1055.118948129115,939.7146152832528,1176.8005753611192
17,1085.677738561485,965.686031709918,1210.8896295273275
18,1093.032613252719,976.2565333907102,1216.1239510965404
19,1124.1928800537576,1005.2710324339681,1248.8118932149393
20,1146.9279985121582,1034.7969479162095,1270.0141592008358
21,1141.6794197591691,1028.5263803702235,1264.2357324011919
22,1158.6876393814118,1042.4303357408992,1278.7972277490799
23,1176.7171469994594,1063.0936156001849,1299.7796268233126
24,1169.3336374614366,1052.9500927663955,1289.1456516093037
25,1328.1284313213994,1205.1127949148604,1460.2821320391786
26,1360.9696789934555,1237.2589763397389,1492.1605231156523
27,1386.352228380271,1260.8319485223258,1513.775665012762
28,1427.9706476758176,1301.109241330611,1565.7800023948223
29,1431.6582080179717,1307.628186285086,1558.9541508916232
30,1510.704702069284,1390.0044053907184,1636.3626576288839
31,1566.815823779519,1442.0127833670601,1695.5357727245098
32,1600.6833633819438,1471.9881378511004,1734.7590444030204
33,1571.1556373043832,1445.5966278324242,1707.7675145236904
34,1589.2573930020715,1458.8637133023892,1725.0101956243407
35,1571.2338585642897,1440.363449192181,1704.8316324476434
36,1551.4618170704646,1424.5535050942813,1682.0094198807117
37,1686.7461887413988,1551.9551469954743,1822.9783174522045
38,1730.4424224658537,1587.197847843361,1874.766094738631
39,1734.3360836817212,1600.1849075209639,1871.562180790976
40,1823.547822628245,1690.42030636113,1963.1546794503902
41,1838.575536091945,1701.286642104307,1973.9855847445513
42,1848.6435323643107,1712.8309560583077,1984.9264559353326
43,1836.306115164658,1697.8069250432802,1980.5553695086835
44,1863.9183621429454,1727.6337728556616,2003.1904494267064
45,1871.4527498637653,1733.4309076402678,2017.3485158611097
46,1840.1546219171537,1699.0772947044877,1979.8513643410986
47,1840.2779013572804,1711.4042146425554,1972.5964773041894
48,1791.8449016203208,1660.34076982789,1926.5541955145843


==> Data/day/xgboost/error/xgboost_rounds_econ_standard_pinball_q2h_day.txt <==
horizon,mean,low_0.95,high_0.95
1,509.0529740023773,479.4523350174681,539.6851660232211
2,526.4047809226158,494.02795649647544,557.9078495276319
3,512.7170561850743,482.4900695842398,543.0542339975117
4,510.381414916921,481.0806855909179,539.5279954176502
5,515.4266294963912,486.7148002625785,546.3025815256285
6,519.6013724595613,490.2481904688845,549.7076421902304
7,519.7012336740958,490.57955059264657,549.4203896284986
8,507.9043455352901,478.6889277249555,538.3766514141042
9,510.2620504119057,479.74382488161444,540.2350171337602
10,518.7637399146953,490.0192573057542,548.5459589856775
11,499.9650417166387,470.88524630279596,529.2622506822479
12,498.01667692824634,468.9905927592631,527.066133869655
13,482.9037136099469,454.32957866156227,510.9973020138506
14,465.1556646541658,439.71286863679126,491.9583779694722
15,455.2448819123584,429.25648102503175,483.12282695735394
16,457.2492848437821,431.26730333601665,484.3573272332802
17,449.1668091032549,424.12616947440046,475.3281246522606
18,435.1837718090987,410.9849943056019,461.18757017989526
19,429.67243766360065,404.8290144489615,456.9481683372057
20,433.3572704101123,407.73131578644757,459.51317672728095
21,441.17107220796436,415.7318338002767,469.2261196195651
22,439.58782899011356,414.25401490957114,465.4382493417983
23,429.01081646716824,403.95497357439694,454.3228858239414
24,435.00257272761587,411.0048953234084,461.2071631237607
25,426.0128806033253,402.0240194516447,452.5905525198484
26,400.71553252131696,378.41707052222665,423.16867722976707
27,395.5012164288414,375.01459294832694,417.4826183884058
28,393.3961571435831,371.450505342102,415.1986614808558
29,383.66684577066377,363.9175303428401,405.7093744341495
30,380.1217724925495,359.281842577375,401.3141310562705
31,378.8934104567563,358.5258481842741,400.8980214085707
32,379.8186009447796,359.35311158577935,400.6590869201525
33,375.5918225492135,355.63313221412477,396.9053186034236
34,377.27926283913047,357.47549991227726,397.6907845466688
35,381.0562749312631,359.85212876739206,402.8713779712421
36,373.0672417637622,352.0495779774266,393.40599004301936
37,374.25723335853303,354.76591813628335,394.780438136329
38,387.01299714778656,366.15667867278773,408.93181060532186
39,370.5311584425383,350.36351528254363,389.6814921382133
40,360.06690826399756,343.8976766851035,376.63042606683297
41,349.53080504461144,333.6257995394121,366.1823937191615
42,350.8731052882281,334.7309688064498,366.53428418607274
43,356.0576305525558,339.42578515909474,372.8465416590625
44,358.30019075373264,341.91682833069893,374.40860653442684
45,358.8884091579085,341.44043852910335,374.9910238217573
46,357.4026508454372,341.4772789375354,373.61370542337875
47,353.15586163813566,337.68263717493886,369.47715892460104
48,354.1714723643786,338.5871699230956,370.26592942151245


==> Data/day/xgboost/error/xgboost_rounds_econ_standard_pinball_q2h_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,580.4397549325794,502.95642343036104,664.1508386518589
2,708.7991109071431,610.1988131602207,813.2976973322119
3,718.58083339698,624.8544861451361,821.2637994555278
4,694.3459871083855,608.1563592055405,787.1093911484917
5,686.450694537378,596.8714969379274,792.193992162734
6,680.1650536168083,598.2856312659453,762.5490902449436
7,726.2627071785101,638.4375969714708,828.7761060989785
8,694.1102112549905,602.3316411669402,798.3398936274994
9,683.5751774305021,592.2769318020049,786.3561983699582
10,694.6612415959041,606.3191901702901,801.1429924312074
11,694.5423122106015,606.8672455310409,794.707862416099
12,642.109858347139,562.5509386568813,736.7846824555269
13,521.288736238146,456.680791399317,595.4735979060305
14,440.85225228002145,389.65342438757483,499.31799110316524
15,415.0728359950289,366.72746724914896,468.5047483884059
16,431.4184192479862,384.03810760906646,482.8805528204727
17,445.6549357891213,397.2168354521711,499.93185227180305
18,433.272445523788,384.5744120008383,489.93340941442904
19,417.6613082763717,371.2248479035165,466.070551331363
20,432.06249122328575,380.0041447483218,489.64070786576167
21,444.5125360488253,397.69057541778795,499.44307044294965
22,422.00166277476535,376.2539570620822,471.6774246694513
23,436.4605040039528,391.16900011073994,490.32975216861547
24,425.19568443620363,376.23069932969116,479.4404267776785
25,455.2528801504569,403.7182515478061,512.2518402785051
26,442.31462152173816,397.91520067532906,491.18987574831243
27,459.09825181080015,409.21589450251633,513.0081794186161
28,463.8238963816061,411.92799106543896,518.6648186140898
29,437.6108057638542,391.41718629530385,487.9903496115687
30,448.61760479596876,396.84691158221864,503.59467028439036
31,447.94041228844816,402.16075255620996,497.2718885595468
32,445.67936047328436,398.14819378607126,495.2664675167813
33,444.67863382875413,394.3439200763409,499.35658901846347
34,452.37405636345,403.2091278003293,505.4495098070385
35,437.9995993388884,392.44917747147963,488.2656601744959
36,459.43455648231094,409.3329815620829,511.00933403354315
37,444.6635802787868,392.550002977343,502.6860278305371
38,462.9605438551255,407.9698336107248,520.5440112030107
39,464.29088217610314,409.70000976509516,523.3993023573737
40,454.6618328766694,402.0526317894183,512.985777141768
41,466.81666976861646,411.8253898523397,527.8829103019962
42,466.9244597836197,412.46625196559796,524.0819160620825
43,486.20793205828744,425.54729428607106,553.2482874345701
44,471.14141941986554,418.24937372482356,530.6164647239989
45,468.2260286989515,414.01860349831526,530.9243916350664
46,470.8994165870721,414.47624199831967,529.6800025939498
47,450.7850584621409,400.5310321224865,509.1292826870664
48,453.74939975701176,404.86146454025544,510.94794876256924


==> Data/day/xgboost/error/xgboost_rounds_econ_standard_pinball_q2h_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,482.70819633380114,382.34002250710785,594.5704441644267
2,472.1916806811839,382.95445179685373,572.8640571583525
3,524.7814683447347,431.3390090368001,621.0168182870403
4,569.1783190272673,474.25324870595443,663.0344538849012
5,598.2227360924898,510.6758403180083,681.8390787178189
6,573.5007437468201,494.0242737053237,656.6788695976609
7,582.0434812120429,504.73888443522156,663.1143675513848
8,555.5027643820823,482.0614627198867,634.1191210677466
9,540.5442683349207,467.0983334638375,619.4296240233008
10,500.83690430759935,435.38286971158914,571.3535363270175
11,471.73335195262337,416.6577474195504,534.8484809339785
12,457.81217146477775,401.2841462235846,518.1455339011865
13,448.35856999098826,402.3824501206865,501.4778515405324
14,477.3005636225202,424.72796590755553,535.6816904266896
15,468.2977342079227,422.56788464935374,520.809236265038
16,488.59869997727014,438.39067867758905,542.826749992713
17,476.9927514656685,428.6531990564692,528.8747234257723
18,439.78396031777805,392.3953402468163,489.1873067449831
19,423.590932904899,375.55329115892823,475.589736973127
20,404.2670660424987,354.89912361066166,455.8536521876073
21,418.0871440925696,369.01537934882117,471.90188424044555
22,415.4929191102209,369.5410779786001,465.7184837463427
23,402.7685799189431,361.0378232049208,452.25337405737207
24,408.2700708942907,366.13097640845183,454.70900202686414
25,343.7742264418305,303.31044079507626,384.8950376074687
26,324.62522927249995,290.65673731694716,362.39313666349557
27,321.1375130747664,288.0013440760596,355.73685637387604
28,303.57320346043997,270.71454784381916,338.9445211042734
29,298.2001126104631,266.42814144854884,334.104185049638
30,304.4129226147074,273.32066808607163,340.4064157850708
31,300.2985845292391,269.563980720857,334.33947478779896
32,302.51953760824034,272.30746285065777,335.12623002414597
33,301.983905705106,273.6980057295238,334.9969609020966
34,303.2889160320118,274.7754065632944,334.996190318313
35,300.1390493838101,270.81661586612233,333.1626506275273
36,299.5180164770887,268.54536605281686,333.6203792663935
37,317.5176417238312,285.81380094263363,352.0413592796097
38,322.5741204133923,290.9196472490973,358.067068422589
39,313.5425035004429,282.0168994763218,347.80003012477425
40,323.3122777918088,293.5135600082102,357.0130802040163
41,317.4162989344874,288.5288273961764,350.2679377231328
42,322.4890488641244,292.533364031875,355.53855407969223
43,334.1196908016665,302.71003169126635,370.4723471193272
44,326.48028141098723,295.12275090299244,361.6087207053893
45,339.22242640146465,303.9609023652198,377.51973430375045
46,329.40854383642034,298.08735646812784,366.6454129289674
47,328.0451578241596,296.7630974804291,362.24687374226863
48,338.95262957586783,307.4051230496394,375.65600575227836


==> Data/day/xgboost/error/xgboost_rounds_econ_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,1849.4462968161574,1762.475856245194,1940.5715399500582
2,2002.827300931604,1910.139159626037,2094.0275838269213
3,2008.3347286014955,1913.8908480853975,2098.766227327846
4,2052.702885753123,1961.4100391910763,2146.7584781729
5,2034.7801980022805,1945.1791925638943,2124.5539909977974
6,2050.899185283472,1960.0507828888724,2146.085755986151
7,2041.7751318256705,1949.5919125240002,2131.1925932426666
8,2054.084969837345,1958.6268541736831,2146.0160151122486
9,2053.739423131243,1959.6199815785294,2144.2502924501755
10,2111.5439767550047,2015.2573081455064,2210.3930416734206
11,2161.5169926704084,2069.7376173822136,2258.541017337673
12,2200.3721957934113,2106.6672525696094,2294.8747661144603
13,2294.1751154955155,2197.9448905321738,2396.1858213879586
14,2329.126441644052,2226.2304346764954,2432.219144352861
15,2364.593660681281,2262.801964418434,2471.1606009765705
16,2376.700342131414,2275.0771078885573,2483.107655602895
17,2378.5288635412476,2284.2568993034088,2478.0597452851493
18,2349.476651701577,2254.9707537317695,2451.5067943906774
19,2369.2845025750557,2264.848812587353,2473.6254254141463
20,2369.641836828474,2274.1828628780613,2468.923059986901
21,2393.1284551739104,2297.0752877990194,2494.4891763845635
22,2412.9292589273873,2314.3930503691017,2510.3506500204176
23,2445.687792878742,2349.0423317550785,2545.3388121354383
24,2495.322766628818,2402.489605055726,2594.704889069101
25,2549.380384170893,2455.004257271879,2649.5173110765427
26,2602.610255175306,2505.763406583164,2694.978678343328
27,2609.4055276408703,2514.1538515063785,2702.141515314092
28,2633.1137917182346,2540.326573648269,2727.7487815675804
29,2608.799393866911,2516.079157237284,2701.150584439256
30,2624.4569477250216,2533.9702728501957,2712.453476514392
31,2653.8027306210633,2553.818175909633,2753.7258502115387
32,2670.7141375978604,2575.023063711399,2764.58206530167
33,2650.9587045610847,2554.9574476621297,2744.8522270237936
34,2692.6591659228516,2597.728502013668,2785.390521615238
35,2730.201649556626,2636.044363164449,2822.7502919830613
36,2741.8618050763725,2645.4976171048115,2836.853687075934
37,2866.6219091702196,2769.1673706947718,2963.205503256044
38,2924.963263170713,2825.341986308332,3021.68094884184
39,2954.512600800215,2854.913421987231,3048.9679879842283
40,2971.032529491159,2870.0035249448883,3064.784613538498
41,2981.3360300090535,2878.6429359161634,3074.590643600257
42,2987.3049905069456,2888.3160684083114,3081.43732625161
43,2999.6350057597974,2900.9637162348713,3092.3102495477337
44,3015.8362322326375,2913.062067649121,3110.321118008932
45,3025.46517947259,2926.982094682385,3115.9459255891234
46,3050.3720284253063,2947.918815569771,3147.7881385767105
47,3046.9602493838656,2945.702354825743,3139.360583541622
48,3073.410289807734,2975.62863555615,3167.9700427913062


==> Data/day/xgboost/error/xgboost_rounds_econ_standard_rmseh_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,3270.449502158197,2918.265882333398,3627.098452632451
2,3807.0227446737717,3468.5835149737154,4147.24286907861
3,3886.3715224271186,3557.99672517297,4218.3332259213275
4,3917.4964326700047,3594.9830580784023,4258.137952880024
5,3873.2933116724507,3553.0084731354823,4205.519828613427
6,3877.8669158449998,3544.7576224200884,4215.02177747892
7,3890.016857234773,3562.575106810958,4233.008498453197
8,3922.3665438541475,3578.555982822858,4266.3592750833495
9,3920.3772580486293,3587.80739026232,4270.982769482012
10,4000.4558482382845,3647.9052965039255,4353.201569748663
11,3960.972563689815,3618.6050927427286,4292.8962815100385
12,3944.9227585527415,3603.3652264605007,4282.616785568406
13,4058.632204483684,3726.3150556296923,4401.25457476928
14,4097.192375513486,3755.5923827311635,4441.488242460925
15,4153.495457315046,3800.6777798684984,4507.117222809241
16,4206.008034630703,3847.404838225043,4553.513593970409
17,4176.291815923609,3844.685070910956,4514.71914557225
18,4152.703066964984,3813.2421208979467,4497.370751873275
19,4175.630468138268,3821.57573067209,4538.593486794314
20,4136.677079257115,3791.6479796381304,4470.898826426448
21,4208.823583881987,3865.0565606563496,4548.10209075918
22,4142.57174643374,3793.5380717024427,4492.142863909798
23,4172.985332730508,3823.6540590706,4527.726109745872
24,4121.875136400272,3788.249703727237,4465.32798858966
25,4235.463713833775,3893.7950648716333,4584.345476181017
26,4257.461272075506,3941.2222499186355,4572.165641184084
27,4287.246640799408,3982.3276601612256,4596.981150865874
28,4243.782944386443,3927.953681762061,4553.5541190106305
29,4162.767236085035,3855.270447704908,4461.302956579093
30,4185.131569262644,3876.757941696213,4486.817800960376
31,4286.903294550296,3974.2970170566623,4607.480426667032
32,4259.407756079003,3941.995004372435,4568.6885591461805
33,4206.630489965807,3889.8116741125136,4512.555625292746
34,4256.303597318558,3946.631139257575,4567.981724636312
35,4311.629286754926,3992.1741135558004,4639.4623245431085
36,4270.2321726556675,3950.413773529087,4599.872742148863
37,4318.559282334748,3975.7733651630465,4651.550174601354
38,4387.77209557438,4031.997067007452,4742.325141568975
39,4416.341029963043,4055.1930481448676,4765.006344051376
40,4402.489632286939,4061.461778989576,4744.202332838583
41,4363.519018311456,4027.4459978459386,4702.083812217693
42,4401.432355180958,4051.1372503898792,4748.144941531321
43,4438.772633546393,4073.875384072176,4789.335223339206
44,4399.342862582478,4051.525640767731,4746.6902960560155
45,4374.132980427568,4025.816624367836,4714.73144034552
46,4503.471594537536,4155.272887816933,4855.448937269642
47,4413.7690474784695,4067.9473930523877,4755.527692340084
48,4318.808527236894,3981.8725036460332,4646.655176259159


==> Data/day/xgboost/error/xgboost_rounds_econ_standard_rmseh_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,1307.7296193361594,1133.4086531049902,1485.559149603345
2,1375.1138840840547,1226.942829744905,1522.7191642023963
3,1390.3761274748965,1247.1170777118912,1547.6134370273714
4,1524.902836428746,1371.5710521265742,1679.868076143529
5,1482.2781808033853,1342.6416217635533,1622.0748440241637
6,1456.41356838522,1312.8715851965449,1600.7001575096601
7,1364.2477548740492,1228.4711784858503,1499.818055289379
8,1342.1690704485961,1203.6788291469875,1476.3706502310222
9,1385.8548576153205,1254.211610940274,1512.7469983751696
10,1625.6655797699868,1476.3202065447963,1780.5681417535286
11,2028.2864718309258,1836.0206467267892,2206.3961127640177
12,2248.5783212826145,2054.99508422899,2423.404241703192
13,2187.4363414910963,2005.7123949490685,2362.710045545954
14,2165.5528946104146,1989.9765766508895,2333.6501315443293
15,2167.1547943756964,1986.5983587302255,2348.5154428209385
16,2162.151354298841,1989.2744520942917,2334.218289944351
17,2180.0346622857282,2004.2924860649243,2350.9601237944134
18,2140.342863241043,1963.8658417541435,2309.694307620982
19,2163.689210265795,1987.062591646752,2331.8867669266583
20,2199.974103790311,2021.067683769823,2371.558658471705
21,2175.9346558990046,2006.2220260702745,2337.93036219281
22,2190.975440056182,2011.8707452427018,2364.9181172490676
23,2186.5556523301334,2013.5353505575379,2353.905059231006
24,2175.439371608515,2002.0444787571514,2340.386625558082
25,2351.0139111538797,2156.830479140357,2534.962598096657
26,2360.511813449325,2172.2308964686745,2538.147878593743
27,2357.1390018808193,2166.299203752617,2542.590731419497
28,2400.3011315341146,2216.04250359538,2584.4279054119606
29,2372.5122070267416,2182.922315965218,2560.6030228165737
30,2435.9841752624247,2254.6572705852836,2614.7361275416624
31,2487.524124823534,2307.6202996347192,2665.90333723844
32,2542.547948111534,2360.3359773521393,2724.1759050060596
33,2520.6627633199446,2332.939002109755,2708.068159176345
34,2542.1312604171544,2352.2257406065182,2729.509693353675
35,2505.6423498032914,2320.363481071791,2685.2925150336823
36,2469.772149562874,2292.4019620127297,2651.4567957741947
37,2669.7956079948653,2469.726935211881,2863.671739924904
38,2717.999271246478,2527.5546438823085,2905.6514251004596
39,2720.1762864941147,2528.4434843574427,2906.765083464251
40,2801.743777661586,2616.7354700787355,2986.5037178101984
41,2815.9137435487955,2620.502617461903,3003.4000563731665
42,2798.4577352701567,2610.7190717933026,2976.9462582232163
43,2820.5283597728067,2627.1601576519624,3008.739026678331
44,2842.7941603667955,2657.1448193582028,3027.7846177038846
45,2881.427623446104,2681.2930800747254,3073.2653394487
46,2849.5314063981423,2644.8243359116136,3037.8429211881335
47,2798.2773006861116,2607.432847339832,2979.0445269066113
48,2749.927687423628,2554.8332916796026,2937.561674875951


==> Data/day/xgboost/error/xgboost_rounds_econ_standard_rmsessh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,0.22261192550000702,0.20290017848077666,0.2431264365787676
2,0.1665693667089883,0.15081102434516935,0.18265358829697076
3,0.16092816504936555,0.1454409828145722,0.17638568804755902
4,0.14613948722711698,0.13084190357296083,0.16012670800555676
5,0.14946557774600983,0.13447015135645762,0.1646075530402741
6,0.14801843666979567,0.1337655560197984,0.16158366131334412
7,0.14868401764351083,0.1347387143055527,0.16446767593990666
8,0.14517593180497027,0.12982319296132633,0.16101160290403504
9,0.15633602209042044,0.14057479575746049,0.17142601025036064
10,0.15583513163505075,0.14048157705161748,0.1704995676233777
11,0.16333317544798387,0.14925353340150246,0.17677940749719762
12,0.16634311922561584,0.15308268512132098,0.18030173907278996
13,0.17800083881098416,0.1651222154296549,0.192257028182552
14,0.17703337050202822,0.16360245971579288,0.19101344307989684
15,0.17940228864534513,0.16578358874691732,0.19388465242990244
16,0.18221519776318643,0.16835623276922984,0.19645867118217444
17,0.18995483719904452,0.17677805501086985,0.2036072591119922
18,0.2055734049223809,0.19153713063629496,0.22028820390384887
19,0.20430650384837618,0.19027260887567582,0.2188931586185734
20,0.20287943953725004,0.18848323954830803,0.217406953836829
21,0.20513443960903638,0.19147412370584102,0.21998580749948773
22,0.21166785450657394,0.19831706774590013,0.22544671165357105
23,0.21566188853089024,0.202601711688108,0.22987300834627486
24,0.21078172166422038,0.19858675738564363,0.22349000086648613
25,0.21420404441173257,0.2017382371044635,0.22787461516614552
26,0.20539967848145324,0.19442027881971052,0.21731402166784167
27,0.21142573138740137,0.20028790066558558,0.2233170486797288
28,0.20953847017154076,0.19805982877808287,0.22125271465965185
29,0.21969786999099475,0.20860760317002958,0.23143758420508537
30,0.21470930892096038,0.20346846386447787,0.22672897848226792
31,0.21674163639662822,0.20520111150065493,0.22843154520868275
32,0.2085423859962979,0.19675631066183902,0.2199380032678797
33,0.21783580118116233,0.2062320562520754,0.22991031700143313
34,0.21663367515561135,0.20481247956050372,0.2280991604409164
35,0.21336618576145056,0.20173654984724457,0.22498125308566577
36,0.21486481915217998,0.20333012864864955,0.2264038006909267
37,0.20087459183411832,0.1894835372415371,0.2128961019013116
38,0.18689624718649184,0.17538649682440935,0.19878644558150507
39,0.1904357335761318,0.17947537135857422,0.20165727486753543
40,0.1862494423914472,0.17495876421157355,0.198225720477325
41,0.18976831334478456,0.17892719264016202,0.20123021332113386
42,0.18968905867006075,0.17856792374577093,0.2014592137240088
43,0.18424593242203585,0.1738819365278243,0.19453279979708366
44,0.18377984066906955,0.17247861404457168,0.19500974636704174
45,0.1840062860196648,0.17336194078006145,0.19496575600574106
46,0.18447772692783573,0.17383809713492304,0.19568054714386993
47,0.1887332763536655,0.17823583407820734,0.19949050676577496
48,0.18720499908983654,0.17738554469073334,0.19724772406011012


==> Data/day/xgboost/error/xgboost_rounds_econ_standard_varianceh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,758613.1613362997,688824.0243408143,829570.8675845391
2,654850.8212943982,585499.6375299371,723335.5121095931
3,641849.4855203026,584500.2908541813,701015.944711719
4,582875.4758544527,525139.7416014213,639076.4666959966
5,567835.7597803903,513848.5322159761,623298.1163899108
6,512136.546797355,465192.8381223865,562314.8026901305
7,544360.867926042,493582.8862632828,595342.665132467
8,534872.9450269889,487465.4174545955,590122.4215247896
9,517017.0767640508,470030.5904439828,565565.76980317
10,505554.458037129,458224.29295938904,552781.7411171334
11,476084.24918959895,432896.1801936906,524508.118017394
12,461261.56161985203,423570.9627949214,503548.65972776205
13,375735.0665094428,345964.0294549279,405288.3520645185
14,329779.3801154683,303663.53675156616,354038.63222235884
15,331291.7349353351,305475.019764105,358083.9056482708
16,310858.33631430374,287090.1852949915,336016.4584798597
17,302740.1394008625,279981.7863780965,327214.01851090015
18,285117.458150921,265803.5890700098,308570.5954064944
19,280476.3002703453,261777.7298807387,301079.3319579624
20,270961.56454086956,250994.91404125735,293505.16277585615
21,270025.40567237604,250445.56365688666,290279.6204955681
22,274978.634638888,253098.8226937048,299761.9401800972
23,258380.25302169434,238855.4124840143,278905.6747446194
24,291550.05166693195,271972.12353065074,311742.34297393914
25,297243.1944563137,272816.20886738814,324877.2422979521
26,361202.20350819884,329145.28249472036,393429.04717300605
27,379872.23242267204,351638.35990192805,411299.4468861928
28,401272.7085542875,370479.0449132072,433367.90577820485
29,369980.66022197617,344255.4317983406,397346.92135529354
30,347254.9689290745,320550.96686889813,377026.03983858676
31,340122.5999397776,316573.1876003011,366185.92645893694
32,342648.45135016326,319680.20577055955,366637.4237059941
33,303167.4058249765,280512.415550475,328397.4749524679
34,312937.17548837233,288953.3039685284,337776.3669700158
35,320246.0523619745,294859.09373745887,346837.7010619928
36,314903.4739697226,294194.8212822848,337740.16109461355
37,386621.3366157898,358136.7802756386,416208.4170066158
38,456975.20491475106,422079.52387004066,494573.8912571135
39,450390.78015481075,417758.0535755969,480816.0567101947
40,488582.4639195759,456717.10761882935,521973.04029139737
41,494118.7727522233,462366.9352284352,529723.558545422
42,486245.45533281285,455725.0719231813,519718.32277025195
43,456638.9760463797,424929.3626080457,487775.23584984505
44,495085.13435181556,460452.665703329,529945.0388732264
45,472037.1276178722,438611.3944887706,507061.1678116875
46,490867.1204870965,458986.2858432542,524468.6961242869
47,492362.63281984854,458938.1947018888,527317.4316925005
48,493575.05255286425,461742.402897278,528949.6048417646


==> Data/day/xgboost/error/xgboost_rounds_econ_standard_varianceh_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,3099562.1763431747,2639493.969655105,3610524.2518991986
2,2303601.407679267,1890279.0236944573,2779049.538669905
3,1795934.1054331416,1473359.0547986147,2164751.634509546
4,1563302.8953290286,1249013.0324855724,1889157.7346275458
5,1525175.6462362758,1213968.4824649678,1894012.9630723733
6,1485850.096972446,1186464.1326988628,1830526.9992437223
7,1768000.6890000608,1435025.6262192114,2122293.9344766173
8,1723020.7333110655,1356645.8576804402,2125835.744591828
9,1478218.8532133193,1179825.2888260419,1825174.6239271744
10,1439153.0309364682,1147793.506227513,1790964.8717141359
11,1349251.0183311726,1084955.5738539167,1649634.5022463026
12,1283500.8060379946,1022895.2161845348,1565336.9438073947
13,501469.4148625361,381980.8081060984,646375.1289189766
14,323877.7382492449,248915.1397882278,410241.65091431414
15,296353.5203888381,243190.1838805343,363398.71901932184
16,259413.85498539422,222393.8898097335,302065.15504575067
17,281427.5095217291,237877.13912858246,328387.55408070626
18,311669.9758300035,261382.9035399465,371480.34162664274
19,357380.28468942863,298261.6533890776,419990.8901128139
20,362313.4587388806,292119.36076535727,437884.43523072003
21,345261.7214373678,281031.22870395944,418641.05879284785
22,307459.1500686684,253475.22660997676,363977.3152313465
23,334670.3640972668,276638.38474476425,400282.55660451046
24,354926.09415676736,292802.9322221541,417109.80790456117
25,391327.3942746965,323872.863700923,464346.4643346476
26,442224.10034789704,367442.3756709201,527336.2858753094
27,588635.5664905092,455821.4532453192,733979.6435962641
28,579061.1165133379,459194.80796317384,721391.9641698867
29,396338.65238786297,334328.02333707083,458671.3736457923
30,564863.8070542233,453141.405277888,686997.5291528066
31,593758.0529671916,477823.7732656877,714529.5908601782
32,590259.2412181548,488336.0702525952,703690.7023105781
33,460190.31246108154,374001.895754393,556371.0408744101
34,498759.3834925792,397360.5485912771,612398.9909768831
35,570666.319874236,474741.50831679895,679083.1449260591
36,494805.56030881376,405472.4645530738,592917.6849283008
37,524099.02725754504,428431.89391087485,633657.3917882121
38,525292.8286098196,423246.7608086571,642431.6827235994
39,482789.8160509775,407536.58661367954,552153.556677269
40,490985.195733998,395926.2253993424,592497.8177790699
41,416683.69754477247,333248.4147630466,514369.481791421
42,483601.4151628644,404963.6958279304,571453.022759774
43,547330.5277910705,440718.68514250714,677366.8105778325
44,493234.3905081067,411372.4085482005,581421.1768398415
45,412537.1268323102,332009.140872844,514924.4965585321
46,575749.8389225258,489045.60650012194,666975.8824563341
47,510505.9997982811,436228.2242046917,585469.6061203965
48,425949.06991342746,353743.921696149,502524.98869547195


==> Data/day/xgboost/error/xgboost_rounds_econ_standard_varianceh_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,576150.0232387718,486286.0085738232,681515.0769541464
2,394262.2326770467,330015.81311690056,461813.00081988465
3,621490.7221459341,524157.86455567897,722657.104666126
4,601727.2629069632,503028.6562702431,706856.0021291052
5,779043.021963074,688496.8301545396,874980.9424270066
6,763984.702437393,669227.5330717423,865425.9673820332
7,839630.1862776672,758382.3457550299,921970.8536774473
8,795184.628293185,705191.9066705967,894388.3597508958
9,813186.4669692505,713384.4006380545,928245.0334992503
10,662389.6447117848,587255.7349643914,745030.3076697653
11,577887.0441497508,513358.7683344156,642534.5746284802
12,517164.51516885357,453956.9077445649,584884.3864070195
13,570014.6062931188,503156.1497133237,641193.8720916705
14,732861.7498536685,646665.8479859476,824031.5842672825
15,701397.2463619567,610258.8396226128,796224.58079874
16,662491.3296044362,574694.2999817936,752167.4979164561
17,578950.9517013653,510633.1090704926,646922.7431487397
18,474530.55595761404,404723.24619334604,552991.1841127531
19,371706.9487853343,323529.5296914421,419542.1249645788
20,310796.686433272,272610.2752506254,350043.1940993476
21,342811.5439485183,287336.3399788549,403517.65369663545
22,389071.74032920704,327303.64200774796,457179.22051804006
23,334589.2073865637,290072.1950158578,383900.3874651884
24,396132.83810728096,346591.6341465504,448767.5348225334
25,282659.9728379028,241566.98941054178,325196.87639831845
26,334252.5956282831,292214.860957956,376410.4069078336
27,399427.5732864614,356061.712559015,445060.0167924766
28,448297.9702718839,386790.33223830827,515153.6908456361
29,477771.84134137334,408767.5430655675,550862.4908106421
30,327168.81664067984,279103.9003838671,384533.38310178265
31,311431.15527549625,274511.8317110547,353871.93613218446
32,344505.00732988457,304633.490797114,387531.31582181394
33,278100.0391240668,242887.5931301127,317116.0991735666
34,284066.21674349334,254184.5375176252,314098.5473967008
35,290600.52578304766,255423.91777513365,331546.32671930786
36,318926.873574531,286116.3938289536,356377.43176200206
37,421669.08472217125,368378.72674305504,484430.65128493664
38,512558.5877954549,454330.55735420284,577262.3942682333
39,528158.5987435923,467115.734383023,592699.5310153842
40,643223.4909936704,582249.1814311304,705455.4073060057
41,665170.662049254,595930.2114424742,741098.44580649
42,699895.8363812643,638492.7083531771,766817.671313157
43,663574.3943939831,604598.7493914416,727565.1794297033
44,733757.2481681285,654465.9063894667,816243.9976647656
45,689182.8149492223,622324.6324956205,760940.3008069204
46,683374.485345183,609404.4413605047,756596.1810132693
47,658256.0882922232,590174.207540521,726304.2330047229
48,625552.9478049295,558699.8809903539,694267.8041240032


==> Data/day/xgboost/error/xgboost_rounds_no_econ_standard_biash_day.txt <==
horizon,mean,low_0.95,high_0.95
1,-979.6983775585283,-1060.2561611819085,-895.5978932733234
2,-1013.4096261826139,-1097.7229579401564,-930.2654827738577
3,-1058.1833866534573,-1142.177687046806,-972.4326536287367
4,-1085.8280300562033,-1168.7512639113759,-1001.3826256299214
5,-1097.6621473412756,-1179.7304390842253,-1016.2078146709144
6,-1110.8524362678775,-1197.0900555902958,-1028.9979798940237
7,-1109.415226500901,-1191.7720038799805,-1024.7392032813127
8,-1115.3190693380277,-1198.7349399212858,-1033.4836314753702
9,-1131.0130518940273,-1217.342478341811,-1047.1966919117951
10,-1178.6401805707717,-1266.6827746026186,-1097.1390263217938
11,-1247.7819439549642,-1338.285299197538,-1161.6908552350922
12,-1283.5621675443101,-1371.312184101621,-1194.8747150728411
13,-1411.123782916338,-1502.4413656150707,-1315.3751399020507
14,-1466.1061012928005,-1556.1416940457136,-1365.7784389407543
15,-1524.0882213522987,-1617.9508188178643,-1429.9447163453347
16,-1582.6160752826618,-1670.803681551306,-1487.0270636499845
17,-1637.7383572162669,-1728.480651417862,-1543.2407614236454
18,-1652.8159553040844,-1742.8665798399709,-1560.6227756687267
19,-1676.516736221111,-1769.7318650238199,-1586.5637108860656
20,-1682.6316147857733,-1771.890268746149,-1593.1984881915778
21,-1715.4243259608459,-1808.2712996166758,-1623.5674813971962
22,-1755.2322610938081,-1850.1077889790006,-1659.8770988310766
23,-1814.2070474242196,-1909.3822367247647,-1715.6254068542721
24,-1888.028159654313,-1983.881984057009,-1790.6078322835344
25,-1963.3193866758788,-2064.351827121349,-1862.7220625361617
26,-2094.4199729062916,-2188.9950447591855,-1995.373484236239
27,-2147.8676500329593,-2239.038682917982,-2045.1916177192268
28,-2180.283888115395,-2273.7201285078986,-2078.259528868712
29,-2207.436226172441,-2297.657665181599,-2105.5262788716095
30,-2219.467812163333,-2311.6285444011482,-2118.8840024973592
31,-2253.6416458399362,-2345.839100509211,-2147.576412258535
32,-2244.9107168440364,-2337.343227319193,-2140.3651791006196
33,-2273.0836537466193,-2364.615049508386,-2167.964129216227
34,-2325.534034223041,-2421.8527382529282,-2222.6704187934265
35,-2352.9640804008895,-2447.8999725845006,-2249.16592155465
36,-2405.383838167844,-2496.478824610337,-2305.051800314962
37,-2516.9985686551,-2613.227534811109,-2415.956312591622
38,-2536.7045299165898,-2633.0622389401183,-2436.2521181950387
39,-2621.002525288025,-2715.5062649627234,-2525.5653992992575
40,-2695.3765302940997,-2790.794943865191,-2603.4188639473123
41,-2737.490511498181,-2829.8311024020413,-2642.765739188014
42,-2747.068207297455,-2839.593601065649,-2656.8198313766084
43,-2736.8589148845017,-2831.6150196899175,-2645.4599828941396
44,-2755.5351315232842,-2851.8904267170865,-2663.797244211164
45,-2774.6208291747002,-2869.846955411871,-2682.4683578408276
46,-2814.033970302853,-2908.5983265886744,-2721.36668628005
47,-2834.4642503398277,-2924.13364655065,-2742.845115211353
48,-2876.0667295869757,-2967.20669242019,-2781.6957067566527


==> Data/day/xgboost/error/xgboost_rounds_no_econ_standard_biash_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,-3250.187008851337,-3584.677133397646,-2929.4237031123903
2,-3234.607546533225,-3576.8779552097285,-2901.2678219966724
3,-3243.7288814416074,-3590.274436216449,-2903.657926241614
4,-3215.332235794299,-3566.4413487080406,-2874.9712916359244
5,-3265.2945358161096,-3604.8520469379278,-2932.982224161083
6,-3276.383272982222,-3618.6949691442924,-2938.9068490436184
7,-3221.1101377443015,-3567.5650128607494,-2886.866040453045
8,-3230.1608406587297,-3575.5551080033815,-2897.3036624748456
9,-3251.1595238657765,-3599.442391661069,-2914.40296025165
10,-3248.908944090942,-3597.1631486745055,-2902.5469775755223
11,-3268.5698548127593,-3616.052293917782,-2935.8601715520126
12,-3258.507775288932,-3587.0056827684484,-2927.5887763003207
13,-3368.7847839906117,-3706.001946124181,-3016.580831677863
14,-3381.6931029943003,-3715.060063825476,-3044.833317667801
15,-3380.396682994296,-3726.0922117114073,-3041.6764427097187
16,-3409.808997660741,-3753.622103229855,-3055.196532684554
17,-3415.9732458614094,-3765.3706606795276,-3077.506430067122
18,-3354.965915873832,-3687.6135399496934,-3018.247192365754
19,-3416.9008642808762,-3765.0478429026957,-3067.116188221483
20,-3350.086270619802,-3694.7333391275333,-3005.09951151007
21,-3399.7355997198024,-3740.2393167114033,-3054.860049194651
22,-3412.3874898020176,-3753.093601375835,-3072.214056602359
23,-3420.13204612416,-3765.810450729854,-3074.4316873993284
24,-3433.0538730469784,-3766.2026993540107,-3091.4493731459534
25,-3436.6758795755077,-3780.593222357375,-3086.504485268464
26,-3420.791163130542,-3765.04494205538,-3072.0847682885797
27,-3458.7707493090643,-3800.410823095635,-3110.1277011661214
28,-3390.0372855315495,-3715.434438926185,-3054.7008091946327
29,-3430.510682440272,-3764.549700394287,-3088.2294898741707
30,-3371.359886862416,-3704.1247379949746,-3033.776138498308
31,-3401.764530981208,-3739.6133612584063,-3053.408554488222
32,-3395.8921028630925,-3741.276350411099,-3068.178803322167
33,-3395.9703604302126,-3730.516768431174,-3055.919719320444
34,-3391.700066072149,-3733.729618699689,-3043.792801644308
35,-3430.1381497463117,-3763.688347642615,-3088.0522424916358
36,-3432.5321962580556,-3776.0706762499985,-3077.215163003365
37,-3418.3657707409457,-3755.9170702348947,-3080.273791610747
38,-3402.790904251344,-3739.250085662718,-3061.9141166442982
39,-3395.1140682926152,-3740.97588291109,-3043.6329941610807
40,-3396.724979309061,-3739.8906965520014,-3060.3884581124425
41,-3341.2949760228244,-3682.1818613422834,-2993.793549219829
42,-3411.6768344177913,-3754.0762072566804,-3068.541830654365
43,-3388.5367200902715,-3728.08701139262,-3045.5864163842443
44,-3392.2798245073836,-3724.7469318708227,-3046.660565906065
45,-3414.8615884704714,-3750.4539568540545,-3079.1821875084197
46,-3423.7333332637595,-3758.490118649331,-3072.602034899334
47,-3400.9916168778523,-3751.3110623154425,-3045.669551048667
48,-3421.826699892289,-3760.3333088506597,-3070.1177750838974


==> Data/day/xgboost/error/xgboost_rounds_no_econ_standard_biash_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,-1018.9565770577229,-1245.9736483984243,-783.6493624192902
2,-1049.004816469318,-1252.4860841234386,-835.7976895247698
3,-1104.2429637922494,-1311.9158937674695,-895.3854386378637
4,-1156.5192796033296,-1368.3657029195851,-944.6626111862636
5,-1211.6668629812089,-1403.1760829381317,-1012.042727339138
6,-1258.5098394687216,-1436.2497591829776,-1066.0344051329416
7,-1271.9644968417037,-1434.0423092423532,-1110.3509331111104
8,-1250.5064305680955,-1408.0045652460235,-1084.4290492727152
9,-1353.4707461699297,-1519.41633196335,-1193.7702314741784
10,-1627.464774709497,-1801.218806818035,-1446.4612657988207
11,-1885.291244753242,-2074.125226042854,-1688.8767634218475
12,-2049.623939497456,-2252.8660089162245,-1862.0397602732312
13,-2151.882725455562,-2346.449766771412,-1968.416998652101
14,-2140.995499037168,-2334.588226575599,-1951.1307689981888
15,-2174.53077611458,-2370.4911116530216,-1988.6928406921616
16,-2148.121769474871,-2337.4279958060242,-1960.3581245173038
17,-2162.9687219187695,-2360.9519238069456,-1976.0703968533826
18,-2157.3024054449975,-2347.567110400743,-1966.4974977777936
19,-2139.3176247021947,-2335.7706870992793,-1951.8673512021892
20,-2162.4481757448148,-2355.4221309107347,-1974.5860898679518
21,-2149.0565838220473,-2339.520071816955,-1961.8333586384442
22,-2138.290813946637,-2324.716606097479,-1946.8344505919931
23,-2165.5054704320683,-2352.326329030054,-1980.26378323316
24,-2199.7137607817917,-2392.5984709426416,-2005.4497152413533
25,-2308.829864559931,-2505.489957969029,-2120.4904162796306
26,-2306.5027619439056,-2511.2569308060247,-2117.803860136614
27,-2313.5343139870743,-2514.247988724968,-2117.094371256851
28,-2320.318553551192,-2521.831164230436,-2126.1929909699534
29,-2345.293390659024,-2540.7137494763388,-2158.5791372404537
30,-2315.7168436491847,-2517.2139746676057,-2121.5049642395397
31,-2326.603348334071,-2518.715564071038,-2134.1781005920197
32,-2311.4686376342493,-2501.159162390706,-2119.876458743194
33,-2268.8193663725024,-2469.3363576685006,-2088.5489677686624
34,-2335.2828936215005,-2532.9261207194886,-2140.4126891165897
35,-2318.086667236617,-2518.8635411839796,-2130.7991095400744
36,-2300.065500403653,-2495.0964135929194,-2113.2765493169336
37,-2395.6737801659474,-2595.2984736247836,-2194.292987668483
38,-2345.6904140307906,-2546.4570968442495,-2153.7074942531854
39,-2354.4420697446335,-2549.510178592913,-2160.558709285073
40,-2399.22849775374,-2603.3110521448216,-2197.9645891985456
41,-2360.309760895635,-2563.411347545543,-2166.430571461773
42,-2359.097788062482,-2556.452870892536,-2163.497392645734
43,-2361.881030484157,-2564.8386952231554,-2171.328971079258
44,-2365.8280373581088,-2557.691280327875,-2176.7765485610244
45,-2360.3575413074764,-2552.7499953278675,-2168.2984905100416
46,-2377.690912774505,-2575.689404503645,-2187.7308855510155
47,-2365.131252953013,-2563.8574671539327,-2173.6669420218686
48,-2358.30252229163,-2558.207494526411,-2169.684690332429


==> Data/day/xgboost/error/xgboost_rounds_no_econ_standard_mapeh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,3.474140565869507,3.3477376942391808,3.596549682595266
2,3.494880202391832,3.3718408075433333,3.6197738012640173
3,3.50304679313318,3.376293887001344,3.6282516485569984
4,3.5355090169397267,3.4088879186683383,3.662008750452651
5,3.526501899843961,3.402889990829915,3.6530414318602102
6,3.5553003317599887,3.4294886286091755,3.6879005902610893
7,3.554864745712162,3.4247401036230944,3.6825875322559547
8,3.5800312169230457,3.458084000541049,3.714920296881676
9,3.6362598597307407,3.510516039543339,3.7653787260090046
10,3.749934025457515,3.6144599508214927,3.8882541984703556
11,3.8459951664739944,3.7090819645189876,3.9906437307266343
12,3.912756198512356,3.7791216216161434,4.059926956115972
13,4.129881086846924,3.990281973085399,4.2782263329339205
14,4.189498789605356,4.048864002443911,4.338699180015502
15,4.259573527702869,4.1062904634257995,4.414348654557134
16,4.318556893288082,4.163837544492229,4.469164185977406
17,4.406640356085174,4.252982551790244,4.56415891853105
18,4.468748384735295,4.315331379441243,4.619947481883551
19,4.4990447794988695,4.3435788150125605,4.655547677286775
20,4.54268328385154,4.3915378561979095,4.693982126032257
21,4.62036006519075,4.463829787680428,4.777299259710155
22,4.721441037435084,4.559884266417534,4.879912871805274
23,4.808262690708387,4.64942431452841,4.9674647339529985
24,4.898183511476068,4.733574471582168,5.057600825864322
25,5.0435452834310945,4.883814722962006,5.207700468021224
26,5.100491944696635,4.9272304020544455,5.261525243963745
27,5.180474764940659,5.009810043296536,5.34058451147804
28,5.231527470922927,5.063613727210557,5.391356861728471
29,5.278637883772592,5.111645667203609,5.440337313950446
30,5.293643894875306,5.123571792944954,5.453339594081415
31,5.378437195891769,5.208378238910429,5.5404896057560995
32,5.372649710936404,5.20041572848838,5.540374078877092
33,5.433961763637752,5.268478344865581,5.599925671513932
34,5.542541245227563,5.370543453005407,5.704737542066367
35,5.591094574666033,5.423523580448799,5.746218679151309
36,5.644253211254928,5.473240013676826,5.803606398292525
37,5.825034234010596,5.65824730721621,5.9903973870922815
38,5.844440897987899,5.680412354849418,6.013149715438847
39,5.935074919334865,5.768091355933474,6.105198451316191
40,5.979086093274442,5.811836953742771,6.1559255475240215
41,6.0346315150415855,5.8656620972320965,6.20592037621613
42,6.069277690442194,5.903361698792034,6.24336840499299
43,6.053720341760186,5.889471452415777,6.2285206762942265
44,6.104471370169337,5.937352286092315,6.277438901797891
45,6.146005784372723,5.975001096595126,6.316130467483333
46,6.214734725834328,6.0458224970254495,6.389253715731483
47,6.244628445368822,6.073320751640506,6.416113519523951
48,6.28321124193296,6.120532610324331,6.457167203611946


==> Data/day/xgboost/error/xgboost_rounds_no_econ_standard_mapeh_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,7.281529497613601,6.578222540738464,8.017520289970076
2,7.296507195863098,6.601296123325538,8.021484341904745
3,7.366664640777381,6.666764005072509,8.080124804837666
4,7.293958137075302,6.580040654599405,8.00203047367518
5,7.311942863219052,6.604068478686657,8.024122410022507
6,7.2873904266475025,6.566955667890701,7.981341524418626
7,7.346566487896767,6.6621474013069255,8.057932809598215
8,7.352182016135532,6.651551173559731,8.074416824320027
9,7.333983477260758,6.635578963441662,8.065712318540834
10,7.368875332400652,6.663500906462714,8.101044975958404
11,7.391292663974944,6.695385376472914,8.12137783497388
12,7.32965660434285,6.639175861940691,8.04396576542236
13,7.508292825032687,6.787270816958798,8.215504750460807
14,7.490891742323089,6.779781603102033,8.210185916184635
15,7.492010081295845,6.767657066743933,8.224869537984567
16,7.574746260955498,6.854988117196651,8.29084184937517
17,7.590058782679617,6.877461382652619,8.306786203224414
18,7.50321048714708,6.7919363120074205,8.226652929992735
19,7.591852835676073,6.863282166852492,8.310795044236901
20,7.455130116804682,6.753067002828635,8.174909414093724
21,7.537570203679109,6.819336554869516,8.262632237378021
22,7.537640878492225,6.842481387619847,8.267668521356457
23,7.558140824757154,6.85153785914537,8.270476087383239
24,7.538996871480898,6.8333875117701925,8.260487707614335
25,7.605372124495969,6.883340537025223,8.312370924651347
26,7.5922002841405,6.861024560517603,8.268439175553594
27,7.64994235797893,6.94077345338194,8.363534028456536
28,7.507581166953948,6.793666452661114,8.219472941145638
29,7.548599178476567,6.844953230572539,8.252782672039901
30,7.47289254738609,6.754831346157652,8.168804185373142
31,7.538306220323165,6.811172352772995,8.26238647118079
32,7.528250471258244,6.825777100803909,8.255150155101234
33,7.532188501523297,6.812891704113156,8.271177501359432
34,7.524854638291603,6.826605483163766,8.239255228285174
35,7.559465276698752,6.848832497484983,8.268254015313536
36,7.6274177076246295,6.901714660204478,8.333272459487416
37,7.551106882635814,6.840848346422302,8.277263428312063
38,7.561908670646591,6.8397580123985575,8.274920405017326
39,7.57983949086763,6.855391530984513,8.313600885766213
40,7.539056074902658,6.814647886782092,8.272486946288247
41,7.479235259193763,6.765690109394062,8.186693758007669
42,7.592576203045507,6.8806979014532965,8.309055859277208
43,7.566582861923964,6.847567222267943,8.318025260710858
44,7.575585671108244,6.856960075705422,8.282197286877752
45,7.6097826365298475,6.86923294697381,8.333450342728343
46,7.595555390741896,6.85619300631268,8.314769976298804
47,7.593276618421768,6.871576866133337,8.314670321102867
48,7.604886748227619,6.8830774640270285,8.308698805874856


==> Data/day/xgboost/error/xgboost_rounds_no_econ_standard_mapeh_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,3.3352545211417532,3.0628407715072044,3.602441548438196
2,3.2031340270455493,2.946390962621348,3.4487320855828276
3,3.228381336853136,2.980735228673148,3.4849454248669116
4,3.3957115061408762,3.128300695352492,3.6499752495051525
5,3.5000843317915282,3.245378680658246,3.757936567719277
6,3.559646850267032,3.3193327302088353,3.791947675400514
7,3.4753567420419564,3.2482010093083153,3.7123939553358087
8,3.4395273325585975,3.2256978445741726,3.652818118169689
9,3.71589881358645,3.478412974412489,3.9386063458979503
10,4.239425498325152,3.9427636242018806,4.5306082293320875
11,4.673786504043499,4.354360304563239,5.00135815114786
12,4.916424853211648,4.593435308867381,5.236986397792583
13,5.0882415033014885,4.768035141907756,5.416141941707444
14,5.08651694482387,4.770345126030776,5.405307967496422
15,5.079171036532862,4.741409895981276,5.404824506576225
16,5.054045479085045,4.728950969511597,5.38406825714553
17,5.0656472500433996,4.736962072996685,5.388561075349816
18,5.084909203435415,4.763938419756417,5.41284850648418
19,5.06234136974145,4.741661188929377,5.38570119082001
20,5.0767687117893,4.753036897388186,5.394758356659593
21,5.0876134613984645,4.782270142862829,5.4049378504254495
22,5.023273481389189,4.70426234142217,5.342497157730955
23,5.0994602050875635,4.781085195453177,5.426765976003587
24,5.133055745399375,4.807206914366989,5.461993827268742
25,5.295097811542356,4.9694119500786815,5.629604182908877
26,5.272556886309258,4.94489365505222,5.6045592570371605
27,5.306961923862507,4.987092484014769,5.647919593448163
28,5.316658255676674,4.996562803904709,5.642827167846829
29,5.343222344387464,5.021237323593707,5.67247700373285
30,5.306195231559076,4.985580295583814,5.64379032555095
31,5.298617949854604,4.9742684594985205,5.631242750471612
32,5.307507089210273,4.971859210627153,5.644914285414742
33,5.237780903313746,4.922838555437675,5.563994146156958
34,5.326675755928114,4.9922964146406645,5.659231319678099
35,5.275565051368892,4.945519801359947,5.597558649484282
36,5.291973299464033,4.970280286535704,5.628057819999912
37,5.474162199551604,5.141721960942725,5.818571610302324
38,5.420261098049281,5.092649803266603,5.7677231913484075
39,5.441141882204922,5.109401465880686,5.7785297714164825
40,5.511700142077846,5.180483260556627,5.844692900251011
41,5.432035891067362,5.102427511645493,5.766889471381029
42,5.440912104657417,5.111246041753307,5.7756858579205
43,5.4470617119837055,5.125524618723917,5.7871041547410655
44,5.440720547831272,5.115965412299026,5.77394014898918
45,5.447302129376274,5.123529931838842,5.772830543798783
46,5.4340394857175225,5.1015738446169845,5.76333658433779
47,5.4755746307588975,5.165740064800016,5.8051045767419165
48,5.4598178487408875,5.132433967033996,5.807176112836359


==> Data/day/xgboost/error/xgboost_rounds_no_econ_standard_pinball_q1h_day.txt <==
horizon,mean,low_0.95,high_0.95
1,1292.8216629603214,1237.9687140806936,1348.2489087810245
2,1310.7723281670453,1253.6501098547662,1367.908713693987
3,1327.2385215436536,1269.241324956287,1383.1653641261084
4,1345.8227521713336,1288.8656054356861,1403.6663853417258
5,1345.4743939523244,1287.98073773219,1402.4956999014807
6,1358.1781540511756,1301.978762299369,1416.3963043974734
7,1356.5416676338532,1298.93243353676,1414.0349493827882
8,1365.2528621056247,1309.4899179421411,1422.8462829617424
9,1384.4496829468787,1327.532458304604,1441.2134034004791
10,1427.445734369283,1367.8588332871936,1487.154091182433
11,1479.0085765342815,1418.4125476386105,1541.5099884621416
12,1513.5749872619626,1450.5045412143625,1577.8279472207562
13,1621.5251523581417,1554.6822687801173,1685.6699779060043
14,1660.2668950799807,1589.8120596250847,1726.8733502491118
15,1699.4934975122214,1630.0843296843243,1767.0951991551747
16,1736.263761131293,1663.800455908544,1805.1534334430974
17,1775.4700181487406,1705.2748603947782,1843.8508499072366
18,1793.0620395831115,1723.442506304222,1860.6071705128163
19,1808.9429326997474,1741.4190297003533,1880.5912715876282
20,1820.672037944018,1750.6075436689603,1889.9983433786326
21,1850.6252147672933,1781.7762760898868,1920.1955049624373
22,1888.9614393732024,1815.0029720985947,1961.2355312901377
23,1935.78957113312,1861.9456784640943,2007.7898771928046
24,1990.6496521138097,1918.9047536932426,2064.0740526226646
25,2059.506730451755,1983.6445235259475,2136.860304344964
26,2122.408136945182,2044.7018715687152,2196.707792996612
27,2162.1421044327744,2084.6638872096505,2234.8585593140397
28,2187.041550771662,2109.606033201997,2259.108669513927
29,2204.4554261879857,2129.1189196665623,2278.4960877844637
30,2211.661866263352,2134.5191079131605,2284.7123494500115
31,2245.310335215062,2170.087336144534,2317.0057698381197
32,2239.1620020437263,2159.7036715637746,2311.09622213317
33,2262.902595792104,2185.247815638602,2335.3940248401777
34,2310.387166166718,2228.0393075963825,2380.8080924765172
35,2336.7475928827,2258.4078660140226,2407.381924631988
36,2373.207598376519,2296.875304809405,2444.44393914265
37,2464.0673275738527,2386.08203402187,2537.6468446734575
38,2478.252927361579,2400.175324757015,2551.9789683638046
39,2533.993196880543,2456.5011671937464,2608.3360622419227
40,2567.3360871121204,2491.8232602041912,2645.7356951811294
41,2594.907519751731,2516.0017608669395,2673.2837275027914
42,2606.96009047761,2531.186512081668,2684.6832393285904
43,2597.2850985179666,2522.3708714581862,2676.115065823869
44,2616.4656234862687,2540.7541506656253,2692.8730913830163
45,2633.3000866067864,2558.3076272229036,2712.212369036533
46,2665.2987944497213,2590.5944663966934,2742.585250907065
47,2684.0411385874118,2609.1308846877496,2761.44709102999
48,2712.3954998736986,2636.536911419047,2790.2374401425604


==> Data/day/xgboost/error/xgboost_rounds_no_econ_standard_pinball_q1h_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,3069.404214836345,2793.0788855746705,3360.8347635503183
2,3066.0165053476835,2783.5670525570235,3358.6312029278442
3,3085.632060861878,2804.6926242550094,3381.2026171610673
4,3059.4602310950722,2771.6497731602526,3352.783608395993
5,3082.388566701614,2798.8051660100577,3372.9288145889273
6,3079.2755105591577,2801.1201124412823,3371.1479788523493
7,3072.2867450594636,2799.7985297793725,3358.72535918957
8,3079.0151681603,2809.8828360687858,3367.430205134215
9,3079.080404532547,2802.3248984362476,3370.901823793604
10,3089.5786581791563,2802.6510219823926,3386.2998546862464
11,3104.936151371398,2819.087553572154,3392.3454780209713
12,3084.0252867670874,2810.0269521216533,3369.2043063993315
13,3173.1647601865047,2884.129723697979,3455.4977414295195
14,3172.695738482451,2887.247973567131,3451.696690815449
15,3168.6594609774165,2883.1000293297056,3469.5949176887693
16,3204.24878995575,2911.6039647088833,3496.7854743540283
17,3213.664706891709,2927.8983441182786,3504.316016832232
18,3164.2268874374495,2880.8424643045255,3449.6660215016664
19,3216.3890295158703,2922.5759322743097,3509.4074317214704
20,3152.1556199967413,2866.850114005891,3436.4734418464705
21,3194.7125492719842,2908.1366123297034,3488.429893434583
22,3200.0171515208053,2922.464778789428,3491.6236418095687
23,3206.448744485573,2911.395624552869,3500.9248566023616
24,3207.7294941083896,2925.1519528657564,3498.4407388615614
25,3221.7464190615756,2924.2938040822005,3510.0789076753276
26,3214.4647205486863,2922.648368461402,3505.1695857692794
27,3243.2489423489615,2953.207851102352,3540.2488811400885
28,3183.1889212179876,2891.693381248318,3456.9634585428084
29,3204.7053965247715,2906.0966543691443,3488.9245214102266
30,3165.0350216241686,2880.585569782722,3453.5548211057235
31,3192.0681299834246,2900.7030310780137,3482.4680124773595
32,3185.7717515633544,2913.1739482046814,3475.191230225689
33,3185.8194451640206,2895.8165035503243,3469.7978259832157
34,3182.5590751303685,2891.926832349001,3472.913595520144
35,3211.0917502891257,2924.4136443817274,3495.233957650139
36,3228.303435887952,2939.242110823801,3518.9718138422513
37,3198.9799992433605,2909.1403269530115,3494.795761218115
38,3193.5675018181505,2907.3702333733054,3478.199801679539
39,3194.3926056183855,2902.159873109915,3494.3035808196437
40,3183.7069684150642,2899.2392378020086,3473.294809948851
41,3146.7193026715463,2851.6397577651237,3438.6100835377456
42,3206.141932571649,2921.2743245847223,3498.496101172821
43,3190.2727398077513,2897.2166436820426,3485.254106041935
44,3192.304979327119,2903.168698655191,3475.4720598447875
45,3210.424477366711,2922.8282000923014,3500.3259417021886
46,3206.411268789398,2907.179365421976,3490.394429785242
47,3201.387220531335,2904.6294756426023,3500.6718526065374
48,3214.5686768983605,2931.562313984892,3504.1749140218144


==> Data/day/xgboost/error/xgboost_rounds_no_econ_standard_pinball_q1h_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,1266.6892030674096,1133.3034157954983,1399.7083560785177
2,1258.1982784984195,1132.495186965886,1389.428852815331
3,1295.4225963232607,1161.2722793001572,1431.27758173567
4,1350.842650374351,1210.3746775465158,1490.18509799677
5,1385.0980148659487,1257.8050025948128,1511.8848631081871
6,1411.7776821455195,1286.5616525198245,1524.7498144647352
7,1386.94189944189,1280.374852388104,1502.6191732387397
8,1361.5672336123407,1257.1443179311773,1471.0042831505496
9,1458.0328916533945,1348.9193556877103,1567.0825041991857
10,1673.1674878523413,1548.2400256594885,1795.7685252085219
11,1887.8104963749984,1740.3392936673838,2034.793069022099
12,2038.580414349724,1887.5976049922838,2190.8972263506384
13,2120.093236276135,1975.9294622604828,2269.5819713042147
14,2115.6150353023104,1967.5529525118532,2267.1131164098592
15,2124.8191310417433,1972.609018086529,2277.6643375965623
16,2110.819321027388,1958.4001351862369,2257.8010740769746
17,2118.7952174163343,1966.385969815112,2273.7368505163954
18,2119.226647986843,1967.0537000710472,2272.1192159631346
19,2109.0090934751465,1961.7174751935422,2263.223773970407
20,2122.168791448118,1969.717050749551,2270.8957150623787
21,2118.8553470873885,1970.4390864908985,2267.604539644363
22,2098.291881225574,1945.340652024148,2246.0684722873407
23,2128.9441318954237,1978.759525527778,2279.896464155747
24,2148.035532426026,1994.1864210710592,2301.7043366553094
25,2230.4023090361825,2082.157919770507,2386.690480622976
26,2225.379783829849,2075.0573567053816,2380.844250709035
27,2236.0236980013065,2080.748900674886,2393.881342069226
28,2241.8406184110127,2086.573832718588,2399.5246955574016
29,2257.4299973696297,2105.9807215168553,2411.0189542773333
30,2237.3555048500357,2083.570586983189,2390.8350914289745
31,2238.9164466848197,2088.3233956835306,2392.364457612496
32,2236.6193352710134,2081.5997279508156,2392.1808315368844
33,2200.0288085103066,2051.7775948911753,2354.044641273226
34,2251.7708017176406,2093.4398835246043,2409.734948292809
35,2229.646700748298,2075.0109122108447,2383.7649946147753
36,2224.5903385866045,2075.3655479426393,2381.864561203569
37,2309.267431685421,2151.456702584255,2464.9247307035607
38,2275.198086523346,2115.01247367488,2433.2025152459037
39,2285.919449023548,2130.383785327435,2443.431017716326
40,2321.898482960162,2162.311566751394,2478.698091902113
41,2287.1436625024376,2131.7463807668655,2445.198684170783
42,2288.3074954323833,2131.349876892553,2443.8973713606615
43,2289.9609770856614,2136.8094072527556,2447.8946965063865
44,2287.9758289155693,2135.5774951639382,2439.241730229503
45,2288.4673573235455,2132.806209070594,2446.5960984676776
46,2291.772401569924,2135.3863156279754,2444.606695591092
47,2299.3345057043493,2149.6832742317856,2453.7927359093947
48,2291.8257808012736,2139.062031148006,2449.8178492190555


==> Data/day/xgboost/error/xgboost_rounds_no_econ_standard_pinball_q2h_day.txt <==
horizon,mean,low_0.95,high_0.95
1,509.0629609135007,478.953601491885,540.7521273371166
2,500.0446272209499,469.35468933157404,533.8867213304361
3,480.691812220891,451.7083589337506,511.83498778888674
4,477.1603281263711,447.00661177364145,506.9319152219382
5,467.34467607930526,439.1963408569027,498.4591539845394
6,469.4962050368726,441.9342919715315,500.4524578915554
7,469.00948643313467,439.85045375642096,499.4500655872335
8,472.9976066352007,444.3034689012292,503.7071192151265
9,479.63924143165434,450.48487735756834,511.18811769536296
10,484.53358991266407,456.00390392356104,514.5379456852808
11,480.78302137031017,452.94849096644145,511.2246099018903
12,486.72525322651614,457.85551395616636,518.0696699107709
13,492.6261260250694,463.80736942202134,522.6345177131043
14,487.3820140457398,459.0159659361066,520.0467489561242
15,480.2229204303826,452.39685500700534,511.4732753496137
16,470.17090090516064,442.0742496407763,501.1432813568353
17,465.27933237572097,437.40020567899603,493.6672892663885
18,470.8092753398491,443.3657445173199,500.4817541232258
19,467.7295437228542,441.97280879772296,496.5842491672758
20,474.56674611540024,447.160933768959,504.7859068837781
21,478.2857539986177,450.51934327178344,508.6040716622484
22,484.7756304981587,456.9993517716273,515.1463679083447
23,484.42393319373826,458.2705280515024,514.1079534307407
24,480.22712439035666,454.22634086908243,509.23946060017295
25,488.85122111105306,461.29558096526955,518.2813860611517
26,446.8721586201489,423.096868678945,468.64891664418514
27,443.8479844064078,421.50185446822786,465.38036951715424
28,442.81444027934634,420.6630559759317,464.59510074525105
29,438.5064452500278,416.3738357778826,460.5354929359655
30,436.08761653268647,413.8848113119255,457.48628502140775
31,442.3970185431059,419.93756304404695,464.17973671440967
32,443.2334285684919,420.7889828110037,466.4386875609279
33,444.4356727948106,422.30566314004983,466.48619176422267
34,449.95993878828955,427.40941463219684,472.258930276151
35,454.3763285619883,431.64183103019286,477.18510404142916
36,448.9005278422454,425.4570789140744,471.4750674504451
37,450.46847264978004,429.2331599417656,472.4483305007326
38,448.88930342831304,426.97675591350173,470.7585854599589
39,437.1911766501244,417.1342567324782,457.5658565511141
40,411.03486287683535,395.55075578276796,426.96371764428505
41,404.9151105531859,389.8653338981492,420.92526716361726
42,409.30552463964,394.51297371460413,425.63089025503547
43,407.79796661036323,392.3906510818025,424.2278260645763
44,412.03751826764363,396.0677831870377,428.77269970314524
45,413.6034232670284,397.92485915019273,431.09872427965956
46,414.071618207435,398.77917280746766,431.85565776654903
47,416.4697383155504,400.54485353391027,432.9312690521805
48,411.5421162041181,396.50872237115533,427.17237428995577


==> Data/day/xgboost/error/xgboost_rounds_no_econ_standard_pinball_q2h_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,469.2546077552646,416.96129741778657,530.0754345561966
2,478.33046812110115,426.28768754529585,538.0618530956264
3,490.6489557085871,435.84323799496525,551.7377829068814
4,487.19444245963024,429.6657807835649,549.0730942189574
5,470.15293804872204,419.3023572256677,528.2892682072087
6,458.1688921733872,410.5956026946288,515.4859624614124
7,495.3986348640221,443.08841421308324,558.3505336518463
8,494.8864956333156,439.95212049496524,559.5680819421008
9,478.1527854399292,425.93033216192094,537.8742214739858
10,490.45150290640623,433.9009543414432,554.7270250822239
11,490.08026752119844,438.1410613137555,548.9692461677729
12,477.21906653593936,423.5696677508407,539.1793575234892
13,478.1369329940193,424.21024292784404,536.2207761652511
14,467.34125608700805,412.7640357038597,531.7344447390775
15,464.34211458197854,406.7795934270215,527.5943711602318
16,476.40159182715024,424.6520197810464,534.3772414731453
17,480.8861102025801,426.26751504950374,544.2709738900915
18,480.25415473838575,422.9516303322158,545.3933428313783
19,482.8683380911701,423.87202447482673,546.1444358414293
20,472.08660350089843,415.1640392642479,537.1239712818639
21,474.9240694961388,418.6846954756719,536.6616663817024
22,470.10715967919447,418.35406211242565,527.686560900998
23,470.343107586239,420.36452588170755,525.7285968523381
24,461.28639567079654,410.37835516275373,517.8469704823551
25,472.4057154011675,419.5757065209682,536.0683778523498
26,477.831790044251,424.8949040142456,535.1627215159289
27,476.23234290170694,422.7729297583791,535.865350818788
28,471.1590927927516,417.3210901300419,531.1650490964828
29,460.2968505725513,410.5651545671201,512.5786797835557
30,467.9471121342288,414.2715935478244,529.3198396921035
31,470.6565051984521,420.8141826677818,527.7562917818616
32,469.0580692728816,422.16651782381473,522.2152722415887
33,469.0431568198593,417.67536382382093,525.9080352231468
34,469.1990222726477,417.35500498741914,530.1530905427758
35,466.98123049207754,415.1792531090575,525.2222873355704
36,482.277678881504,424.34910276005854,545.7153169874124
37,464.28738265060474,412.97383569295846,519.0685992575452
38,471.33477841707503,418.7868570427804,531.6673724353943
39,478.30135098429287,423.9168188439631,541.7074838733243
40,466.32698496781603,415.81355815268563,525.4803507726564
41,473.6833218532853,420.0389817147642,537.6667824337226
42,476.80046503741426,421.845572080539,538.1155364395984
43,479.44336373553233,423.10708314345453,543.8937914672807
44,478.4811197212087,424.11470600335565,540.3228075889252
45,478.53520659033006,421.52403427767985,543.9027890511746
46,467.42460217838544,413.2383361426236,529.04976166441
47,480.5939270290527,425.2705966224809,543.1932566056944
48,477.1073169845339,422.14892939262927,539.3660080906084


==> Data/day/xgboost/error/xgboost_rounds_no_econ_standard_pinball_q2h_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,451.52394142123114,364.6155606171263,546.3675072230899
2,418.994425322962,345.3451596067111,499.3936481144866
3,412.0282252894587,342.37084147082936,483.3404333817878
4,425.62722669168727,363.34017893805367,489.37148948902285
5,415.7645244809822,358.34190126209575,479.5624978755694
6,404.969810570543,347.1708014273936,468.36996747646566
7,369.3703019685245,316.52242999468126,426.5380079627435
8,361.16208915786495,312.7180046420069,413.5714495532896
9,375.25629471745043,327.20590694746653,428.02356701011036
10,371.19566808474144,328.0080265582829,417.2628200559924
11,379.577500572404,340.34756589697,423.3573173009952
12,398.88126275175955,357.4709015583037,441.89758833014446
13,398.5870559116841,360.9656238542823,439.7575670241357
14,402.81863607257657,366.3207074294286,444.79579195400333
15,385.19451015008053,351.65409417305386,423.6625310382619
16,392.3219054474917,355.1875395259654,433.39784877914326
17,388.4202398813181,352.66108853779224,426.2799004358025
18,393.38472363084355,358.3783208219506,429.93335577050925
19,397.5549937133946,361.54723577642136,435.85189129918973
20,392.21025085226375,356.6100714936362,432.80007020629495
21,399.6100800297503,364.3596344622035,439.20830664983134
22,387.65923006826,352.4078675719582,425.8885466439062
23,396.53975554976995,361.4471602071973,435.2549808000903
24,388.26452380058964,354.4194302067504,425.3091667003744
25,383.3384173882384,349.7699632868848,417.6590756889968
26,380.17757427472344,346.38289108470696,416.3163886889813
27,385.1962468116467,350.6746841138458,421.02220396766535
28,385.5857755700576,353.634874199921,421.4877694490035
29,381.19528484241005,349.041716048278,418.5099635200544
30,384.78202993068186,352.70073705556445,421.8866546439109
31,377.63376801756436,343.77060434654186,413.3911300710317
32,387.44442516361505,354.22286643626467,424.45361386203
33,384.97331541230125,351.77478917121977,421.8048025510075
34,383.54448682044216,349.8494134071034,419.8295619039241
35,375.17736695900356,342.11097218852603,409.8713686616616
36,384.53793826368235,352.3075986406975,418.6287840942652
37,392.72840755266463,357.92053649636057,428.97108546085326
38,398.64575529871456,361.07210849135646,436.7985493775148
39,402.36579322783984,365.84418052323724,442.42165960609657
40,402.5156847571668,367.3853180378055,440.72035560018094
41,398.89585378592784,361.57763907878655,436.0094287950967
42,401.0292649823926,365.38095390482874,440.24796497997795
43,400.45615269833087,365.5549775309809,437.44273670356364
44,395.3133990290777,362.65535525956005,433.3121773347161
45,400.1813242775659,363.36146580648267,437.4878812723115
46,389.61967135031864,357.1313868706778,426.55897793580164
47,407.22950334193746,371.2926557791619,444.3534104399022
48,405.18376296796845,369.55431463434945,446.1999631644027


==> Data/day/xgboost/error/xgboost_rounds_no_econ_standard_rmseh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,2379.020841550006,2285.6157286057696,2474.2615724173797
2,2403.0405181036385,2306.402471087026,2500.1074709720156
3,2393.4799922752195,2295.449584157795,2496.235681915179
4,2403.975751066824,2312.132749707949,2504.6311446155664
5,2392.3201528777386,2300.0807999466238,2491.4094263017296
6,2407.158934201596,2310.481359413467,2502.624802468327
7,2398.3200350582874,2305.3095363060834,2494.0221320771743
8,2402.8695041963256,2315.6483167420915,2500.1313152894845
9,2434.2299814587054,2345.0265823467616,2531.8620628828967
10,2501.257797770321,2408.2712082054722,2603.1920200966088
11,2583.442450703174,2488.2480871781345,2691.8967926598616
12,2639.3506758928183,2544.8202933361454,2737.5915779598
13,2790.871221287273,2686.563723125798,2894.7146687164836
14,2830.058347424927,2728.5981267630227,2934.379725444025
15,2881.44319836263,2776.811593788292,2984.6973379471337
16,2906.1753911923256,2801.118116988942,3006.5419126883958
17,2936.208366949996,2834.873813217702,3038.154654674992
18,2957.348066668146,2854.742563239713,3054.781902843652
19,2977.495873409832,2872.3872509714265,3085.935409000296
20,2972.6452810115206,2873.5119775765857,3068.480716586845
21,3010.6175324143196,2907.8332033170554,3112.0519921756068
22,3060.6831419868736,2956.1843638584155,3162.8091941431153
23,3118.0273968461534,3019.2611788827894,3220.142049981896
24,3161.6651102053593,3067.748777872651,3260.952700879763
25,3244.2262212610603,3148.919595386505,3342.280138791823
26,3275.312297717743,3171.7121345529836,3373.993439659459
27,3308.9521871987386,3207.7175342548057,3407.629959165045
28,3331.0655139135815,3228.8344774302973,3431.301834171976
29,3343.2685967447032,3244.357637256486,3441.312863961268
30,3341.967713974652,3244.424151881791,3439.594627652299
31,3388.0828702482527,3287.3075290927145,3486.467167885144
32,3374.3790877176643,3273.215191117381,3471.592356513646
33,3389.192338126887,3288.374429125625,3482.460320348878
34,3437.2111318970915,3335.932016368479,3527.7281074324674
35,3470.662505706163,3374.817710564619,3562.5282423961407
36,3492.1306445784458,3394.8785551065776,3580.057785421557
37,3587.0982167512907,3490.96166089006,3677.576081758411
38,3597.1809854924713,3500.6666342168137,3689.4299207110125
39,3649.40724158784,3551.591251217392,3739.208808158114
40,3650.9501877022954,3556.089333819557,3743.469831030423
41,3679.5312553256954,3587.5237563060246,3770.032274115386
42,3686.5291905131926,3596.559683178363,3778.3588211017454
43,3677.044959281839,3584.565338463346,3766.984687311804
44,3694.791985371623,3598.5781064567404,3782.3616641119347
45,3707.6213487386226,3611.2739068592086,3800.0271414942954
46,3740.29059927501,3645.823896689018,3834.018827528679
47,3755.7082766130525,3661.243471950752,3848.297274352789
48,3781.204315203062,3687.1113449180352,3872.4998846628005


==> Data/day/xgboost/error/xgboost_rounds_no_econ_standard_rmseh_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,4391.321295372073,4053.6167025861128,4736.556418345536
2,4433.4963480856695,4091.4225330713043,4774.407547899072
3,4467.319737193273,4125.06303174196,4832.846915292583
4,4420.737240226177,4061.749930786503,4776.697227616823
5,4427.853371800896,4086.5629375443636,4779.4306155071
6,4441.899096477508,4090.9323740624955,4794.801398819521
7,4414.914266934655,4079.0842105172323,4756.716974651108
8,4436.08575299933,4103.182820820351,4789.774486709881
9,4428.94245822015,4092.926204654319,4785.11812506508
10,4461.658956491604,4103.5785494603015,4821.1457380081365
11,4472.4464702257,4123.234865723313,4827.375557697659
12,4417.6785903103355,4074.265850146018,4765.261496751226
13,4524.728969937502,4172.178124787988,4870.2904695595635
14,4518.910379675039,4176.691329315266,4866.615639923607
15,4510.404492504056,4159.178384287267,4868.884336376671
16,4558.81434817943,4201.1119754852325,4911.5614820738965
17,4553.962494615826,4212.38033221315,4912.829176924681
18,4520.541760009606,4175.175005236248,4879.088957147923
19,4578.708224236117,4219.114598560262,4949.89083809024
20,4479.35183226053,4134.13671119725,4824.126365970036
21,4549.310799068731,4183.711361935563,4918.764233905777
22,4526.737862238015,4175.04729314746,4893.577716296176
23,4569.890589144119,4213.470182316921,4922.469637393846
24,4528.023111452498,4170.564688256091,4889.898464200501
25,4569.980549493743,4216.932330133957,4933.7525261775
26,4539.678052487082,4181.960252760028,4886.999266147231
27,4580.029767956612,4229.382841000781,4947.128957339694
28,4510.531703972516,4163.824686200103,4845.719327816105
29,4543.205349170432,4190.963990264567,4882.178101691956
30,4472.702021764751,4120.946732254366,4820.435742289331
31,4558.7194795557725,4198.916686587813,4906.4246156141635
32,4520.176557480301,4180.64679444517,4870.510657449211
33,4539.613454854489,4188.575442574929,4883.560039423651
34,4519.206172208048,4163.27466262785,4869.814966576925
35,4553.982054471495,4207.248320717862,4909.640253755907
36,4577.275516536691,4219.660193859601,4923.7076772864575
37,4532.681170789297,4181.809243971018,4885.8079514682595
38,4549.340035030775,4184.5969121377975,4909.364581388617
39,4587.874604028157,4230.197410788495,4954.447917591862
40,4546.71745726324,4196.573885080026,4897.280399168283
41,4509.494127214439,4153.224398819211,4871.347117502741
42,4563.936750060707,4211.998772365111,4934.858329143469
43,4585.832134999272,4221.83005332224,4943.115582532271
44,4558.271503182199,4200.367695754052,4915.9195052331415
45,4578.9174457375275,4224.614244631396,4941.68060065292
46,4597.118846311596,4238.604735536182,4961.817611266397
47,4572.9988365110385,4217.5212287509985,4919.763193260029
48,4574.626875841816,4222.186277961413,4919.442710665954


==> Data/day/xgboost/error/xgboost_rounds_no_econ_standard_rmseh_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,2006.9720649957412,1858.8239431173663,2157.3798927182347
2,1975.3308123621084,1834.56719834819,2116.0094806979037
3,2014.7152322897862,1864.3829031779405,2184.0655146849203
4,2127.7151559579875,1965.1020422914833,2300.2709823523046
5,2144.4799180608547,1994.7190270148267,2296.240068317885
6,2148.5333636681835,2001.9414467673043,2287.0491239844114
7,2096.313036397331,1964.2503178956179,2227.8385917107917
8,2062.672388750824,1936.6171548896841,2194.6912548860128
9,2178.032607268747,2051.1008911490558,2303.4659730803155
10,2504.092415195687,2349.6219294904686,2657.0177366798644
11,2876.9301197493346,2690.926522313371,3067.4152668622487
12,3085.7094731406187,2901.873320185525,3274.6248920665585
13,3159.234593033229,2972.522148363644,3350.030274308438
14,3153.497714439626,2963.3206649814892,3341.3855246639478
15,3159.51318789704,2966.6066875583515,3353.92152784073
16,3145.5094900031418,2953.1081740865307,3340.269975185552
17,3148.128322105298,2955.011510002381,3338.5423152102194
18,3148.8926953032483,2956.062352206098,3342.8676903803703
19,3137.345478599141,2948.98184801084,3323.973109377222
20,3142.7464872771793,2954.128445747313,3331.034723159252
21,3135.2675553884924,2951.13832108951,3324.693002872134
22,3120.7264470703544,2931.6516528582356,3312.392200279486
23,3163.834620610705,2980.6228865367157,3348.4163078763486
24,3176.9332296265916,2981.467202349194,3365.5842898825927
25,3249.627312173441,3052.2324698304724,3441.636728064211
26,3260.638303676693,3058.1524529751578,3456.7474321545033
27,3263.468504091205,3062.3929816079526,3463.7539205916223
28,3261.318218723249,3066.7817978642593,3451.011426201873
29,3271.3365281781826,3076.248369126675,3457.5324455786717
30,3260.236271121292,3064.2194852306166,3451.9740972744003
31,3271.0787408600104,3070.3451559426817,3463.7159745520685
32,3257.8079758589424,3060.197284479745,3447.397866702071
33,3207.911297936478,3007.9589555757902,3400.176255153611
34,3293.0743536894843,3082.1882250645017,3495.274582495794
35,3253.692242501857,3054.457834686463,3453.1262870152523
36,3248.3517543026906,3055.0573066843813,3448.695398968127
37,3352.0104829987126,3148.295075256556,3554.895877959069
38,3313.915325400428,3111.472970136248,3514.4805405931415
39,3326.973870144948,3126.561079214359,3522.5456879253925
40,3367.017738104281,3160.648751151731,3565.455397034948
41,3329.654083998043,3122.1281818728144,3530.414187482188
42,3331.049953203131,3126.7980541823817,3530.786784588289
43,3332.349527859843,3131.9179549855558,3526.9717217415246
44,3313.8087206664554,3116.7667346311023,3503.440006060763
45,3329.7142865126293,3125.9082309393516,3521.460443314189
46,3323.492823961067,3123.757446239202,3515.968156990947
47,3328.9799808983757,3128.8869167265825,3518.011199535451
48,3324.76280121088,3131.1827956027505,3523.414648553723


==> Data/day/xgboost/error/xgboost_rounds_no_econ_standard_varianceh_day.txt <==
horizon,mean,low_0.95,high_0.95
1,169514.25897416042,152598.6307116106,186600.54677425703
2,149287.26743709872,134120.98668215316,164104.54126403233
3,167864.33192547227,150389.2070156885,186163.4704483728
4,175532.42350630235,156137.9436073465,194999.63874276748
5,158334.39979244737,142185.25820541213,174706.19117266376
6,167931.70489156025,153156.02032314625,184769.45307707088
7,161340.61845401,146492.07197824624,177213.01230276775
8,179419.9572350899,161143.5558269727,199939.34003341603
9,166465.61055814364,147189.68110247504,190715.27868664297
10,173211.1612500552,155980.60844163198,192282.01272639836
11,166234.2586658246,152255.04972634735,182381.3028380189
12,164335.82649374887,150132.10985308056,180530.67039371355
13,152192.4380680706,136909.85706295658,169222.85767872466
14,137928.14711565335,125289.99833231045,152312.7722140897
15,158251.67230030426,140664.82171263,179904.14447873022
16,136137.7964794636,122911.34609333171,151820.5447224577
17,132301.21771951715,120495.0231523261,145667.99336746152
18,138304.73905921244,124458.4951706949,151889.34738291925
19,150107.70594178318,137107.96230117301,163916.95783481566
20,134748.50806541747,120491.34291766057,149764.11695908348
21,154198.48263521882,138861.62210673737,172256.27824694544
22,151852.4800477966,138251.56832370703,168110.88054080275
23,130895.86997621755,118113.48638409316,143915.16579699478
24,145214.568147346,132267.58911353606,158347.63518495025
25,146455.8118369289,132770.26718881156,161649.97799571173
26,142132.47770709536,129671.35591012378,156045.22801092282
27,145754.77314788965,131821.55354523388,161033.88621459846
28,138590.88785307176,126112.79811067735,152189.30313027432
29,126664.11642653504,115698.65466787778,137580.16844285704
30,129538.78919934134,117090.93328454327,141817.92569834812
31,140223.4159417861,126692.73818478349,154895.68592539357
32,135747.1630393239,124017.72380542193,148628.23765085073
33,136584.30320119564,123207.21892988849,151264.89147862783
34,140582.37588586146,127565.61229200137,155263.20526532174
35,142657.39412949744,129055.54127500595,158471.7985124494
36,138145.10522948834,126378.25442391334,150668.62566376946
37,169737.11249716798,153720.14555823154,187175.62059520153
38,169171.34671055083,153305.67626996778,184843.47407086898
39,169990.06484117397,153736.91543899747,186133.54862273045
40,157152.8250264199,142244.81075713638,172714.93306841358
41,147743.3804237921,132955.6358193593,162330.9145556431
42,159983.70682068056,145081.7140994956,175234.32633331956
43,140637.60668100874,127176.43592607272,155127.08396687105
44,165289.9593649626,149137.0605132178,183208.88634286923
45,151890.64417666447,138042.6088622932,167402.20061299336
46,165423.01203452854,149931.47476428573,180588.9020437166
47,162271.58857077992,146110.37333395533,178002.18645806846
48,168759.06596245937,153058.33985140568,185451.70727345726


==> Data/day/xgboost/error/xgboost_rounds_no_econ_standard_varianceh_day_covid.txt <==
horizon,mean,low_0.95,high_0.95
1,327220.43016764004,257935.54298800736,415159.7144752946
2,302404.0591356889,230370.76174444033,389811.1839636801
3,329142.6453270309,226363.34212740243,465590.8847978525
4,323322.6980072991,234521.59395226382,431534.18567586795
5,244149.27159534948,183208.0332078552,316860.1337477365
6,308410.7166692537,242431.99786903334,377675.3046793859
7,254151.2761039063,199102.12017513157,321286.44063695567
8,336546.2810561146,255738.92464516425,441686.31978857104
9,259562.46823326254,201772.46236731356,321352.2245975732
10,290236.79799091374,209341.54705684094,389639.92072543217
11,250556.30861448342,196224.7476385604,315068.4151327864
12,235352.0930334169,182300.7782761234,301267.43315884034
13,211169.4965737764,144460.04361759548,293472.0078576246
14,196257.79406773954,150521.77267623637,254125.23546616308
15,188802.11292294192,151218.5641562564,236629.92923819597
16,164558.05166701702,130873.65447640637,201973.00205875706
17,169434.52715434594,132215.67294539366,214760.5710368909
18,187398.2579402982,147211.2948261077,234085.37878082434
19,213753.39278584774,167067.34853801367,267972.83483328763
20,169871.33714258167,134588.86294939314,208519.41359218906
21,209092.12772300607,166099.47210126993,262620.7333686435
22,183437.25694937777,149617.7327336507,224644.74433857884
23,151193.16207180356,116998.33057392605,192449.87755801584
24,178249.08516694853,137156.94544050394,228715.5613018972
25,169027.80980542072,138046.26091889024,204329.0598588321
26,178333.72645680676,137459.8364617628,226247.8288719959
27,192015.5105471457,154552.26869335456,237878.35333271636
28,208484.7856430414,162544.3471434936,257447.91513711988
29,151138.6797048351,127065.07863300125,176838.60164956027
30,166488.8520097516,129614.30059636464,207509.76917071038
31,220015.85293639582,169618.85313605075,281142.1669468391
32,188777.9475601733,146108.30942513284,241673.140361432
33,227780.36303526736,176734.3414035768,288236.3465679551
34,214288.6993214156,167840.12177095405,276140.44906253135
35,199067.51617402068,140662.5143160914,269017.23797778063
36,185807.69210537986,147586.0189101962,228242.79488642674
37,216160.18376573687,168869.7546181615,275843.05928393384
38,226167.84707780098,179022.59077396934,279598.2651855922
39,253023.28326202132,201063.17571214188,312627.2655944068
40,264930.3115162508,204118.48418722724,335755.7651729106
41,190809.08106031752,148448.49535433753,247682.88672010324
42,219266.8718596114,173337.24478246752,263912.2689418972
43,212436.59661253056,176375.86840237776,256707.65296575974
44,222798.20354571048,180259.90368554724,270552.9328052635
45,186139.3159056871,150382.65607409074,230804.4929328859
46,202196.33554193386,156312.12129733874,256411.5919561643
47,212130.19993905217,169732.474906675,261761.07391083942
48,259518.2571866883,205121.99028692278,318583.2767017317


==> Data/day/xgboost/error/xgboost_rounds_no_econ_standard_varianceh_day_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1,155801.2782283448,117434.81644305385,200378.90354137172
2,118004.05277522346,95401.55814611359,143110.21069600413
3,193452.98104152983,151707.57581730827,241327.28155665228
4,229838.41392330322,174941.51246040576,293395.4102251409
5,219182.99876950847,167009.3816922585,279203.4696084872
6,214120.6100013996,165086.43608937305,283267.09113094053
7,188625.366614879,137321.14255954142,255724.89403590362
8,196983.9265956701,157535.50119077443,243696.98628435275
9,250574.72646875997,168971.90612184713,364260.8183452732
10,173800.6326046522,140591.98248413418,215176.7595924252
11,190240.5662924818,153812.19647956002,232445.80611813933
12,225730.9927839513,181402.73942902972,275342.6206715601
13,164424.09124526932,131501.65351857236,204438.895436394
14,151754.42274734352,123275.37591855576,183784.11307301337
15,171559.02974991038,127220.07932578985,231010.81118258781
16,138043.1212258461,109161.38330145077,168513.5199877505
17,137813.5791406895,112825.30300609804,166726.21182670043
18,149208.15826719455,119702.75588352756,182607.01217568028
19,142817.82083207436,118816.6091873844,170562.08581578208
20,141343.67992667758,118531.44043565581,165619.50375291443
21,142567.85822551322,115764.77342918418,174581.65515617246
22,172057.80302075637,140667.138412815,207286.6174680474
23,141160.8143479927,109197.08576855392,180705.7365308066
24,130332.05884741158,108208.69575968619,153437.54357643254
25,114927.60271306818,96201.58132138518,137884.60423750442
26,121670.67776433832,101853.17130614968,143144.23105164123
27,123424.9367108141,101191.15782717786,149105.72695220137
28,127218.32146675522,98367.45436336617,164589.42727176132
29,129783.73761809725,99493.88017591102,166612.36589697943
30,135850.28275820738,110132.63182043236,165206.8981483436
31,128971.81602544029,106074.70768156137,155695.5964235809
32,130630.58901568147,104857.78569587608,155821.97782798644
33,119147.9350199034,97833.2730433126,144072.54325614474
34,140110.86274784623,109600.93195155989,176259.22328610835
35,128639.19364891117,105513.78183857637,154761.55817049317
36,114783.00742317,97351.30940956474,136795.41878579202
37,176702.2537595177,129535.87015441287,233909.61419658718
38,156051.47916300452,126427.30734423759,191170.58195883138
39,153995.4009217047,122826.42579636487,191816.95956984654
40,164231.6571064551,136719.5333051445,196367.93886870038
41,145523.27105557808,116093.77392176459,180431.1272652738
42,158962.03158843162,132520.5542484734,189075.0191175453
43,137216.6235750038,115868.61893473584,160431.57978605342
44,169497.67267914274,127874.38402809727,223541.27526608494
45,150790.64448411376,125234.37978295886,178475.93255397546
46,171213.85232373126,139268.26079091427,207963.71147346692
47,157697.22155807828,130673.37272624279,186592.43288154932
48,181545.54718748765,149741.58298892798,217485.92086822016


==> Data/day/xgboost/selected_features/xgboost_rounds_econ_standard_day_calendar.txt <==
features,occurence
dow\_cos,1.0
dow\_sin,1.0
doy\_cos,1.0
doy\_sin,1.0
is\_public\_holiday,1.0
is\_school\_holiday,0.2
moy\_cos,0.6
moy\_sin,0.6


==> Data/day/xgboost/selected_features/xgboost_rounds_econ_standard_day_economic.txt <==
features,occurence
B\_CVS-CJO,0.1
D\_CVS-CJO,0.5
E\_CVS-CJO,0.1
J\_CVS-CJO,0.1
S\_CVS-CJO,0.1
cpi\_w/o\_energy,0.1
electric\_car\_passenger,0.2
electric\_heavy\_utilitary\_vehicle,0.1
electric\_light\_utilitary\_vehicle,0.2
household\_income\_CVS-CJO,0.1
hybrid\_car\_passenger,0.1
hybrid\_public\_transports,0.3
tourism\_nights,0.1


==> Data/day/xgboost/selected_features/xgboost_rounds_econ_standard_day_weather.txt <==
features,occurence
cdd,0.4
rh,0.2
ssrd,0.3
t2m,1.0
tcc,0.5
tp,0.4
u10,0.7
v10,0.2


==> Data/month/linear/ablation_study/linear_rounds_econ_no_heatpumps_standard_biash_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-120.67908262036727,-333.30433422079903,89.56523516853827
2.0,-159.4903589691345,-371.21158972933654,48.32650062908486
3.0,-160.56570795575092,-377.5616328032711,49.82843638254622
4.0,-158.53356386934536,-379.32982778472524,67.4991709078956
5.0,-154.83544095074058,-365.7949526053695,62.6957261399303
6.0,-156.20181633551655,-365.1277461374357,47.421093416808034
7.0,-124.82311294651382,-350.4252036694751,107.98397358144194
8.0,-131.16482993118098,-339.97905443674244,90.90775234327323
9.0,-123.71031533495504,-326.9311972608493,87.42262108694014
10.0,-148.8694057631769,-368.3835212698815,70.702133115763
11.0,-174.2564373994427,-378.1861327187673,42.514459633640236
12.0,-190.8394065423734,-399.93149329414615,28.964740304190983
13.0,-186.72214448583966,-416.6546713690597,54.31656073215169
14.0,-200.47670674712177,-421.97939014276,39.63820370789794
15.0,-192.8538031923385,-409.6219105419926,55.8053259229393
16.0,-181.01817985211068,-414.91674865918384,74.79196609345806
17.0,-151.39085241394386,-389.24140678277485,98.6695965067222
18.0,-144.57350976318753,-375.2463109578214,99.71566659593172
19.0,-94.07465503242791,-341.59730424753184,174.01116038823884
20.0,-49.66998881098052,-304.9057993218167,211.78644529352113
21.0,-16.175236916875495,-253.81897526599403,244.04940387545204
22.0,23.81526811966196,-218.4999945584643,282.4154746396614
23.0,42.38387270652192,-195.38493652387626,297.2323416432338
24.0,58.08416360306305,-193.28750620654665,317.148165897686
25.0,177.37404425786508,-167.67113430400505,543.3845100606875
26.0,230.19595370010455,-140.07101952005948,614.4967980079703
27.0,332.9504518413254,-56.639147916707316,747.5112422369647
28.0,447.99470527601284,25.4180560035596,916.596773752972
29.0,576.4276797449303,110.74133605747919,1047.5966961037177
30.0,704.637980570219,224.82835570598112,1191.9574913763872
31.0,844.1869368393526,344.0405031703003,1390.205483976716
32.0,963.582790011481,441.22273404759267,1544.334392427344
33.0,1089.068480367908,546.2273421355037,1691.0328317118094
34.0,1206.095681407768,628.8963199866224,1830.6921805482766
35.0,1310.9925619892076,713.4590364028621,1937.0527238186646
36.0,1409.519458939634,801.2421810000238,2050.3008704440344
37.0,1612.4072147068673,923.1204400821464,2360.0610516878937
38.0,1758.0255360333042,1020.0441514427578,2547.9174682968473
39.0,1928.5192687016986,1137.4421724214562,2782.2834581853394
40.0,2108.6938685649075,1281.3445403872188,2993.527702445655
41.0,2298.0780550241943,1405.5637108730882,3233.5317730558786
42.0,2503.023822173578,1594.7636847081483,3464.304141770388
43.0,2730.5526438643105,1775.282884951282,3757.0880284684063
44.0,2941.1964607733876,1950.0668854458609,4020.487483816058
45.0,3143.6572486169703,2152.3926096088676,4309.614211158
46.0,3367.1137832553873,2305.234539047476,4552.848279450273
47.0,3559.038037475118,2488.5860462473297,4768.358239019257
48.0,3738.2880797711214,2609.8510100800418,4971.270372003074


==> Data/month/linear/ablation_study/linear_rounds_econ_no_heatpumps_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1.993465190156437,1.6507932661523743,2.3411697141068526
2.0,2.023964091373144,1.6619783862079864,2.3955916047339154
3.0,2.111940923246832,1.723907357963739,2.512198279904859
4.0,2.223332948470141,1.8330602995930358,2.6297218723723224
5.0,2.1376102759652986,1.7637122589272312,2.5374180750629
6.0,2.061756892394687,1.6926038750239993,2.438286510929846
7.0,2.2252546799365907,1.8280152223173163,2.6382788337361154
8.0,2.1057979186067834,1.736757199437632,2.5058004779681964
9.0,2.0726362683823183,1.7093785429155424,2.4612941744591477
10.0,2.1628567293988805,1.827365431815207,2.53363283413837
11.0,2.1506347323301083,1.8042368628306535,2.512753592704213
12.0,2.184612222151258,1.8508442623727686,2.5487852384348173
13.0,2.420683351126633,2.0526828293688357,2.799772534323079
14.0,2.3915870855768544,2.0110861889787164,2.783878435974112
15.0,2.431422621137737,2.0511951752521402,2.8444889808096074
16.0,2.533271887989592,2.1316835275517967,2.947491268612
17.0,2.5418324952799827,2.136519582520787,2.9532104182537613
18.0,2.4312414410056915,2.0262310143564104,2.8598603483284277
19.0,2.595506710650987,2.164290159373055,3.0488417909937504
20.0,2.652502910826841,2.2284654128578545,3.095026916896651
21.0,2.5853637489663908,2.1611383453029975,3.0282848276065066
22.0,2.625184670577984,2.1908534730781346,3.076553712677381
23.0,2.67190868353233,2.2472100970406483,3.1310384422935673
24.0,2.717955363514288,2.2933347596460347,3.1495966151149393
25.0,3.156252988002333,2.594734551669441,3.7884579236445735
26.0,3.2777051756301074,2.664356923385121,3.9998559280944743
27.0,3.522359291236685,2.8062198258420414,4.255587105697896
28.0,3.7987691432945514,2.9784302914324177,4.741053171814914
29.0,4.080066058362624,3.1856621445652835,5.1274280449452725
30.0,4.311923367892849,3.3201369681886366,5.438034228296809
31.0,4.794043153383155,3.6774361645021543,6.096860025394369
32.0,5.100022211281361,3.9246775097671684,6.421343048439077
33.0,5.451509635998474,4.2644288543645255,6.929448802282453
34.0,5.809003635248426,4.514349889463606,7.359927804590401
35.0,6.013518506095662,4.690407882074196,7.5989522617244685
36.0,6.1899857418937305,4.876706466970029,7.800003946179429
37.0,6.818480454151368,5.349562681969981,8.419389900076563
38.0,7.126521705676422,5.591718584550967,8.90513394929385
39.0,7.533338150582291,5.875885080249936,9.494501902088214
40.0,8.110244270744507,6.311422962603506,10.277328798634995
41.0,8.602172542340439,6.58424874566684,10.88221202058428
42.0,9.02162073517275,6.89887994166629,11.453274064292676
43.0,9.624674393008034,7.34115047325285,12.279821001794375
44.0,10.189745377658127,7.690911304194694,13.16955874019657
45.0,10.635893384292556,7.932357180389054,13.680469659008518
46.0,11.234581606523331,8.492930223941606,14.288138585897421
47.0,11.70169327606499,8.858554627237183,14.831894697485513
48.0,12.003353886149144,9.109719490543943,15.282016521052327


==> Data/month/linear/ablation_study/linear_rounds_econ_no_heatpumps_standard_pinball_q1h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,437.2336254170229,336.4546288714274,545.50240209538
2.0,451.2549576486082,345.79238726363246,568.0858822059504
3.0,465.8191945708233,349.9600678794315,582.7308028382974
4.0,484.03802427781727,366.2076195069276,598.539014740273
5.0,467.08408708976344,354.1696638781887,581.8009754999894
6.0,453.68614273055965,350.7643278752087,564.2758133111199
7.0,470.1088456721814,364.6200358911938,588.414345401274
8.0,451.7899981624371,352.06842959582673,562.8824847078783
9.0,444.42165563609115,341.49632589066834,548.24831649141
10.0,472.736232447379,368.79542484103644,577.924497157783
11.0,478.12266359008254,377.9640544302908,580.5964944376327
12.0,491.0969477395795,383.0443076645349,596.3852095170176
13.0,540.0859421966553,429.27897072756855,649.9136863993923
14.0,533.9747084199531,418.43174328049633,647.0972931342942
15.0,537.689196450986,423.87920286041947,650.3240273429235
16.0,549.6598292399218,430.3469683160678,670.9638414314543
17.0,536.7003909358144,423.89242833972264,652.8947136350173
18.0,515.4182429901973,404.01949886126096,628.9518757351734
19.0,523.3207276834313,410.0559761928498,641.5736135457137
20.0,512.8949777651242,401.7947683733991,624.2042940746062
21.0,489.1837822961959,385.72608033184576,593.898434655138
22.0,480.675537078722,375.61780583104,585.2197867975167
23.0,480.0440724200341,373.94376072973154,588.5501232730936
24.0,481.8881259666679,373.9071137560779,594.0307354178038
25.0,534.5286926070467,415.3887895858559,656.5083444888588
26.0,528.4093880768914,410.0272909006245,650.7603477400418
27.0,536.4651072668266,416.90205107535667,661.1509282188933
28.0,538.3548474635587,418.94462814390886,660.5068791288413
29.0,530.3737473800472,406.8633426259041,659.8944873649954
30.0,513.9630225572516,400.0915181975754,641.212766621111
31.0,540.2872814011995,422.03564959359596,665.1743387660158
32.0,541.4621089963852,428.58954179273377,662.2389063061205
33.0,548.328056727313,441.4519312265986,658.322854432056
34.0,565.1816573405966,463.64098949301655,669.9603190877784
35.0,563.8873607688865,455.0665653823903,675.2169156060826
36.0,562.5863536475727,456.1647125395815,674.8902149216716
37.0,625.091959681586,509.0747473193496,753.0415630248409
38.0,627.1151945081853,503.5418843398977,759.2090683508493
39.0,642.406261209934,524.4019487771751,772.8106456315163
40.0,662.6219337322835,537.4156772720557,791.6953946621842
41.0,663.5607871769623,536.3486103588247,789.665735409636
42.0,647.9920160330227,536.5852429306638,770.9681542618362
43.0,658.7157999717526,536.5426169666755,791.8974735113528
44.0,660.2850759282197,539.4008021869674,799.4689731743518
45.0,647.219378872329,533.6052353990576,773.3931479076965
46.0,663.2196088102704,540.6500858500082,796.8639579719998
47.0,680.4558075706456,557.818518810178,806.7384117053524
48.0,674.9193092874173,549.9927735203904,804.092169458328


==> Data/month/linear/ablation_study/linear_rounds_econ_no_heatpumps_standard_pinball_q2h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,340.6903593207282,227.51146717208155,455.7131286655966
2.0,323.66267047330143,218.58953498863076,437.40287784303973
3.0,337.36662820622263,230.28067810056834,452.26915244658426
4.0,357.2111731823411,248.15159852530766,471.61828925041584
5.0,343.2157343291715,231.82154073432557,461.42159668748764
6.0,328.7246896621466,223.222938486245,444.70913369038874
7.0,370.2503553149694,252.97097023725462,498.6900564660196
8.0,346.858134217492,232.87965914844224,473.2767130348867
9.0,345.45340336812717,234.92666718638966,468.27933973335394
10.0,353.64070783683815,243.68677306023966,477.97178016224666
11.0,338.7175136705272,233.86333721063812,455.5388316217303
12.0,338.42542250568164,229.08556317432075,454.8849483022235
13.0,390.70822660798416,269.41334011329394,530.5968291509928
14.0,373.5933430222558,257.56027201474524,506.6020099396243
15.0,383.4061538971164,269.87679514389765,521.0870904700126
16.0,404.8452853582324,280.53495302171945,548.6596468160234
17.0,415.58770900465987,287.47604642451245,556.9337327674062
18.0,399.75943517964635,272.3365663579023,537.2075576366163
19.0,448.0610036574883,312.4167330440997,600.1287118228958
20.0,473.1589867163397,331.412680479604,631.7801708932886
21.0,476.24359276269547,337.1053044439656,632.9457956252064
22.0,499.72775157445227,358.5158736506948,654.2263472992561
23.0,513.9511705852511,377.62440750174716,664.2525275032685
24.0,528.3554568491181,389.25001786494903,680.6938964909531
25.0,676.4279280133387,450.19588648053866,916.6497281578078
26.0,712.5661510369752,477.42353095603477,992.5496901483218
27.0,802.8254687398879,528.2571939172695,1095.6188522007167
28.0,896.7506116843698,594.3396017188822,1233.33843497227
29.0,991.5158911759916,665.7742470022513,1346.033325463441
30.0,1077.6734070134255,731.4950679662683,1444.7972530529544
31.0,1215.636830872682,820.2631702999273,1648.7738405427624
32.0,1312.3283410055697,916.1132570081403,1776.747068053637
33.0,1419.5828410216386,1020.0589442515126,1890.905887429041
34.0,1530.0582024668083,1086.0633502709893,2032.7400462213732
35.0,1612.6814103602535,1150.3196354612176,2127.2129357656418
36.0,1690.2019207992787,1225.783160688584,2212.631266717577
37.0,1915.0177314470827,1368.8848628480237,2481.5789032651664
38.0,2033.535623334826,1425.4705273403276,2687.633699296384
39.0,2185.2216761712957,1564.9761026601159,2873.689485939993
40.0,2349.5770285842077,1670.2813010799862,3090.3502170686916
41.0,2502.0232311963173,1767.959153306049,3287.4139483864733
42.0,2650.4110737718943,1882.3820185975799,3436.9706238766075
43.0,2843.1579150632006,2061.6781795297543,3712.1498652524783
44.0,3013.242244546937,2202.621201342508,3929.3376252919415
45.0,3162.1451777658967,2313.530433608486,4144.275947128425
46.0,3356.910635414575,2448.6798110853138,4367.307527751398
47.0,3527.686237550734,2615.4942223829976,4552.4247112879875
48.0,3665.5497731043097,2687.501169054767,4716.585927204079


==> Data/month/linear/ablation_study/linear_rounds_econ_no_heatpumps_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1020.1231439881531,857.8473962889249,1186.0285838440375
2.0,1026.6026898893292,857.3364706360923,1191.1441165462707
3.0,1070.249130012419,890.81773592422,1251.6109124400602
4.0,1098.6431508146686,931.829946512661,1273.4348394719357
5.0,1063.717102501418,910.4421767097914,1218.6610707802
6.0,1022.4027789118289,865.9188278509241,1178.7355785611082
7.0,1085.5192617599369,926.5941826534987,1248.8685739951945
8.0,1038.4585243866227,880.1364652400258,1200.1776347254608
9.0,1017.825179320436,863.4617034576116,1172.2201075716832
10.0,1035.4546601346046,889.4024872076569,1183.333966171882
11.0,1021.32875270745,871.9741649111178,1172.0424857639402
12.0,1022.1436095980514,880.7250377114707,1169.2444331740558
13.0,1150.474576105507,991.9397926483055,1310.9601402238814
14.0,1131.4637639544435,972.314344076534,1292.9972781773126
15.0,1142.775492298712,986.0405477278156,1310.5739733744222
16.0,1186.7197757329564,1023.0585901364159,1352.9859801795324
17.0,1186.8791636133133,1018.4238310414844,1344.6214024959054
18.0,1148.25168471918,984.3304146180668,1307.980008252526
19.0,1213.1998010302739,1034.8224124828457,1381.5906177735976
20.0,1222.2039195490822,1054.2174691096147,1391.188007084804
21.0,1191.955401969208,1024.2223320016942,1364.4492246480484
22.0,1206.5295485361446,1035.6791081495553,1379.6690296418913
23.0,1207.2385609638902,1042.3265876275752,1371.1108180767405
24.0,1227.5318582291745,1057.6298208227565,1395.8544211289866
25.0,1672.2564527777754,1232.142378227072,2220.533854188763
26.0,1739.7851564665525,1254.3514327813862,2305.444381613684
27.0,1904.4311722622604,1374.2099074315306,2424.282577406728
28.0,2100.3282178400777,1522.1551435846347,2655.5896381628722
29.0,2282.1809888205516,1640.3910460872748,2892.42732579898
30.0,2428.704430282639,1811.900002888713,3019.3814337946624
31.0,2667.106429355003,2004.4371991729558,3290.977991445346
32.0,2815.189640369939,2131.501413862688,3470.7343130240924
33.0,2946.2991038265855,2249.8282828477086,3604.9948705096213
34.0,3095.535599158244,2402.225036148042,3783.846650323177
35.0,3211.8965273342988,2491.1166575712214,3895.373218830789
36.0,3313.7448778705043,2591.6419812290314,4008.3298228067397
37.0,3800.5127088802565,2878.94473096907,4745.375922099385
38.0,4025.3246461669937,3117.840950455932,5017.471416784732
39.0,4282.509440999418,3276.8328625840577,5325.828819439013
40.0,4598.210258698824,3526.5249555173987,5718.082335349645
41.0,4865.601916217893,3716.7073362754986,6012.50365623482
42.0,5112.1449091442555,3991.3637484918504,6324.649675880706
43.0,5422.3398673101765,4276.879723490071,6659.977318625108
44.0,5711.74979830038,4527.115271088622,7008.934819245667
45.0,5934.047980132718,4644.088986267277,7223.6645701555
46.0,6190.93316305586,4858.17913173407,7489.061743749579
47.0,6404.064574107918,5096.403568116452,7707.475152857767
48.0,6608.755038307652,5196.786359521185,7942.303595028666


==> Data/month/linear/ablation_study/linear_rounds_econ_no_heatpumps_standard_varianceh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,125752.26513812513,78052.27284186476,181195.41402381123
2.0,107267.22376748011,70694.95297845242,149605.9716489828
3.0,101363.8492252393,71019.94997524982,137178.29880568487
4.0,108806.49715730938,69723.67238591041,152439.87353149604
5.0,112131.98308138082,70391.33899447661,156435.39979587073
6.0,116885.49327884382,75848.82279740037,161222.36639276653
7.0,121380.48054820219,79488.0470138567,166136.25214467745
8.0,131744.61811227462,88030.1668750834,182098.69433478473
9.0,138246.95221958525,94144.7644215623,188472.9808121503
10.0,147381.809195582,98513.41327560133,197050.51033169698
11.0,154967.16229610468,103431.49270448864,209283.52373130055
12.0,155349.57748454675,105903.07717098153,209848.5524268596
13.0,155339.62696243546,98387.30647644155,213237.40263626087
14.0,154103.10272393256,101022.89403250496,211100.18184325262
15.0,150826.71996660274,96875.12250125446,206465.26459202543
16.0,153465.5209401965,101508.86526767795,208594.8287448693
17.0,146929.85775670366,96151.12811238272,199439.00140240387
18.0,138142.90171480068,90816.66519863487,184370.20779328732
19.0,138849.13287713137,92258.63921717284,184751.72513122656
20.0,135650.50885126437,93936.09446745532,180651.50742100333
21.0,131166.70923804934,93061.78077954706,173171.40754337198
22.0,126621.92244638737,90493.35090742355,163976.28984184147
23.0,128378.54692316985,92470.07291139937,168434.18511059092
24.0,122311.25326602173,87701.25356958633,158258.8485153611
25.0,137151.90587357746,94879.91489209938,185909.15801796693
26.0,143385.69572056184,96509.13134905075,193436.00717264134
27.0,152635.52447112356,107049.78262672765,201983.77907266546
28.0,158647.77133849545,112096.04413922068,215571.78032863163
29.0,160391.72348471824,110261.82248732488,224239.91888397085
30.0,159721.61519186132,106843.06510025517,222608.17906477602
31.0,154340.70323724963,100097.42552731915,215131.55409487305
32.0,156916.75731138486,105509.13096072777,216230.95808436797
33.0,167895.9214550136,110469.94629610269,238999.55365291925
34.0,177452.34481362958,119051.92400328587,245593.1258231185
35.0,194953.9577210197,129261.6284482632,266277.3476667341
36.0,226932.50346178765,158005.55022440467,307476.7438981333
37.0,305576.1306900403,192254.99866330338,449178.1596975666
38.0,344400.4320322765,220186.951966047,502365.1164833318
39.0,379345.7909242756,256736.4629866164,527084.1462240402
40.0,399877.37850408186,274735.49155842036,546196.7937196516
41.0,412540.0390312935,290207.7255894609,564324.5997837507
42.0,411125.15259056207,287350.0954776097,553563.3052643315
43.0,400375.7326189435,268343.60123760585,536955.3296345181
44.0,417547.3764224187,283076.5299812953,565451.3949318381
45.0,425052.55706458125,282842.93898013385,571460.7313515205
46.0,427926.98853736365,285360.49806869286,573941.6316780923
47.0,463856.4551314789,311401.67873406946,629271.4486009901
48.0,548922.5071413153,366775.54871645174,746480.1612377979


==> Data/month/linear/ablation_study/linear_rounds_econ_no_vehicles_no_heatpumps_standard_biash_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-398.5234106056021,-616.3768516722738,-195.27903574664248
2.0,-485.55929637360674,-720.6137782367001,-270.59765699893546
3.0,-537.4298625355323,-794.7174130252113,-302.0280393534622
4.0,-579.4530222864878,-860.700042365761,-320.87108615099123
5.0,-615.832249067349,-898.7580619362612,-357.37110964751196
6.0,-652.6101125154357,-930.2057332213531,-394.9540535383655
7.0,-653.1392524940804,-946.9824179696941,-381.295129804547
8.0,-696.9973727635168,-991.1692483145982,-423.3664414625292
9.0,-722.5586427695841,-1016.9418473064352,-460.51566730221964
10.0,-785.0209555920361,-1074.6759004713813,-518.744912258432
11.0,-842.5545277196203,-1128.1906505600182,-574.5747209677021
12.0,-893.7474745909858,-1183.3924628353777,-620.2174726929061
13.0,-973.2264201359794,-1269.9835942611498,-691.7027774137746
14.0,-1055.467889263145,-1357.7633933547625,-787.5815786302617
15.0,-1112.2495254439598,-1407.2413981690602,-833.0995487229882
16.0,-1160.6597984833193,-1462.8286361478113,-877.4112692614065
17.0,-1187.1160612208946,-1488.381820032535,-911.711286667911
18.0,-1238.5422208049526,-1536.1993323949557,-965.7763659973554
19.0,-1239.8520802027108,-1527.005924626344,-963.2914499421714
20.0,-1249.2017613723979,-1537.8844618081641,-978.1160037805049
21.0,-1269.089732541954,-1560.4756937496816,-995.4511060864309
22.0,-1280.0122320294429,-1565.5265803353514,-1011.1937170798968
23.0,-1316.0217735224205,-1593.590672425439,-1042.6807877395872
24.0,-1356.7789709159665,-1631.470341645618,-1082.3098766290077
25.0,-1396.2696141987146,-1679.5163115624957,-1116.563051659701
26.0,-1467.4208162315588,-1747.2346108691734,-1191.2841646256131
27.0,-1502.1715104264842,-1787.04221493064,-1224.2070315131687
28.0,-1522.5339977711742,-1804.347654235939,-1240.1053433115937
29.0,-1532.201878260012,-1814.6550037973211,-1250.5403372742837
30.0,-1538.7097107871166,-1817.2296335627354,-1266.1702858730614
31.0,-1533.2060274787764,-1817.1726982206278,-1250.5093841179053
32.0,-1555.1482482107042,-1834.8768092952266,-1275.0302969940562
33.0,-1564.5916006391976,-1844.744032183733,-1288.0842574687526
34.0,-1581.6213544447523,-1866.53039120621,-1311.9403795224966
35.0,-1618.0658845838068,-1898.3757950464676,-1344.444470943461
36.0,-1666.211413936249,-1945.9133730455026,-1404.8443530572354
37.0,-1711.8810565094636,-2001.2885090550822,-1425.4872691194623
38.0,-1784.086011989751,-2060.082112374248,-1513.686709166675
39.0,-1823.488615360904,-2091.056429589163,-1556.0129755433209
40.0,-1861.3256931789379,-2153.428634773836,-1593.540898742766
41.0,-1897.400106470543,-2180.903670162153,-1633.8305366969953
42.0,-1915.822706144581,-2191.95670341177,-1655.0037571603764
43.0,-1899.6317322405403,-2190.9640573940396,-1628.3557375955243
44.0,-1913.94818848273,-2205.1637565318847,-1630.7977295143721
45.0,-1940.7603266062986,-2231.5181525290614,-1662.4090045312732
46.0,-1946.33469671137,-2236.485956195676,-1661.168185349845
47.0,-1995.3017223421925,-2286.307708467265,-1717.5658321514902
48.0,-2053.2162361634187,-2339.008804189268,-1785.0557463124933


==> Data/month/linear/ablation_study/linear_rounds_econ_no_vehicles_no_heatpumps_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,2.2544760334516014,1.8883576885354392,2.6447018606205877
2.0,2.409606681423419,1.9620557822153104,2.886422162124272
3.0,2.5383401560643235,1.9802919057851986,3.181733239769568
4.0,2.681292647832291,2.0948656244730697,3.4127990071663286
5.0,2.776028633816927,2.1854980450165407,3.478613466484776
6.0,2.794420080773701,2.195032423403949,3.4975522575195206
7.0,2.883086809993813,2.265344866743418,3.6447176418830303
8.0,2.920864955146286,2.3013043261060706,3.6788497185435958
9.0,2.922301945002721,2.285750589704714,3.653689083890716
10.0,3.044024193076839,2.3957989804546598,3.777087551084782
11.0,3.126589949294037,2.4927540164805864,3.8331362754663734
12.0,3.226930189227928,2.5807454949492197,3.9314581854065427
13.0,3.4616957280571197,2.818152061501146,4.183518824989375
14.0,3.6107741180515736,2.962300257957684,4.311316514660555
15.0,3.755636919711057,3.1044099768503477,4.501918490463319
16.0,3.8968121958831228,3.231176692636682,4.629048372242055
17.0,3.967135487478016,3.2869951626556335,4.68523990264544
18.0,4.085350845221693,3.3887075967685707,4.813512740975117
19.0,4.0716362506715456,3.3717110264822527,4.817085893699245
20.0,4.056507626196292,3.3546420592279853,4.804494292646914
21.0,4.073773393182011,3.372290338981119,4.802636350800861
22.0,4.053158876494529,3.3701679536859004,4.78520924913784
23.0,4.101514808995374,3.419784854417838,4.8269787431034406
24.0,4.185062793634476,3.5033840283672726,4.922783309205945
25.0,4.347517978648538,3.638326854128032,5.096183527219394
26.0,4.440344294447352,3.7255963466118076,5.202546456515893
27.0,4.5266234294649275,3.824411947232144,5.284554976692771
28.0,4.583868660801509,3.880978795888659,5.349470372480044
29.0,4.5891422756990545,3.8809822409542205,5.366647275575961
30.0,4.577271732447378,3.8817568245995018,5.353890546265491
31.0,4.582342091996034,3.881109515256524,5.363550858813569
32.0,4.618785764952391,3.909387666646084,5.392912892439559
33.0,4.619173379283786,3.9197055250982706,5.387308378282096
34.0,4.650529506955206,3.945068762406694,5.412491497655017
35.0,4.7193816024466715,4.011111682439657,5.468871534605702
36.0,4.818720554186672,4.142857704228388,5.553584166485907
37.0,5.015988762382229,4.311565405561316,5.757586572106219
38.0,5.14340203679062,4.416812878635198,5.925673324197084
39.0,5.259105909374143,4.531054113796309,5.9978693667743315
40.0,5.363820359994385,4.650892373860078,6.175846572772448
41.0,5.4432689462949195,4.726238364399835,6.257763860823377
42.0,5.467234610049297,4.763172911518389,6.260764275488732
43.0,5.449158487429097,4.73571211789951,6.230886537598534
44.0,5.460995321087337,4.728097139829432,6.285695712983688
45.0,5.520092580317921,4.79519169892659,6.3441706658812205
46.0,5.516376355369315,4.767335006925266,6.351222998637311
47.0,5.614628417848025,4.840004685910924,6.447491627633609
48.0,5.755174613423224,4.9996150606245475,6.598708598320749


==> Data/month/linear/ablation_study/linear_rounds_econ_no_vehicles_no_heatpumps_standard_pinball_q1h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,588.4734786897585,465.9493482367757,718.462192490444
2.0,645.1467130123883,507.92880398784297,798.7157679670267
3.0,684.0030632544083,520.5234169045285,873.186764989301
4.0,723.8173678625453,546.8255150055471,931.6552967676531
5.0,753.1559806448394,570.2061684529912,968.4096946867479
6.0,769.0432050945108,581.0380242222886,978.700498967235
7.0,785.3678765422114,597.3974834332981,1007.4001271124143
8.0,810.2780876669291,620.0627818825259,1029.2904917341043
9.0,822.6128052750163,633.7004441534547,1041.5148012088496
10.0,871.2729943085584,672.6488154154315,1099.2406934644432
11.0,909.9088572488803,712.6844097014865,1131.6087905775566
12.0,951.3692385043354,749.2681607114056,1164.1543919479916
13.0,1029.2525426296322,828.3523541582148,1249.3043208994427
14.0,1088.2646660835705,889.0505305443969,1311.4459737357029
15.0,1136.2588213931328,929.1414863682153,1368.9682255709913
16.0,1178.268921958057,966.3955787985086,1408.6600586409008
17.0,1199.4287933790586,989.0280390060241,1428.1783664438221
18.0,1238.1335415066012,1031.975078282724,1468.3541870364782
19.0,1236.7841210508323,1027.2621998857653,1472.463796809921
20.0,1237.3257920385734,1025.9118330748984,1475.5871344618065
21.0,1247.6596793611645,1034.7089850062737,1481.6590699108172
22.0,1248.1423021447063,1035.1925567917813,1478.4625971107737
23.0,1270.4643739257376,1058.2578900210272,1497.6346865492349
24.0,1302.9506063940346,1089.0854821182256,1525.8801261254516
25.0,1347.7106789313325,1130.684551927145,1577.9036684629189
26.0,1389.7242476440217,1167.4456279271656,1616.2762953231854
27.0,1418.3741923031685,1201.9174221755868,1655.4090957018057
28.0,1435.6420431435058,1210.5497825347745,1673.141832898258
29.0,1439.2690358777152,1216.1421002752045,1672.717013487796
30.0,1438.8977942757867,1216.4954751665546,1673.6886380868023
31.0,1439.2425218824528,1214.491103609546,1673.7726952836947
32.0,1453.9582749093584,1235.075477048782,1685.8918409255034
33.0,1459.4964324966056,1238.5799903818727,1690.1959483557312
34.0,1472.7249286335984,1252.7825628324008,1698.6860818373614
35.0,1500.8109816738959,1275.3786500339781,1733.1963542142569
36.0,1540.4395638245887,1324.1054049442723,1771.456960943896
37.0,1593.1651475113335,1369.9544987024037,1833.2470068512657
38.0,1645.5901774411761,1421.1788749970237,1880.3025640653302
39.0,1679.6866596390248,1455.9868142658504,1905.1606384518113
40.0,1712.3505423561512,1490.8630650273528,1954.569522153392
41.0,1739.359305148406,1519.2944357692463,1984.2106834771812
42.0,1751.268655484759,1537.8732359283936,1986.0760466684578
43.0,1743.9704346217964,1518.8535972859395,1994.3106875022197
44.0,1752.606693886495,1525.6834071583235,1998.042443953669
45.0,1775.0222388819138,1548.6984584676168,2026.15663135655
46.0,1779.5360687930593,1549.9279710499243,2030.4318255050068
47.0,1818.087156314056,1587.1187724962947,2069.005319495651
48.0,1867.3338222485722,1637.0116436825044,2114.854696576127


==> Data/month/linear/ablation_study/linear_rounds_econ_no_vehicles_no_heatpumps_standard_pinball_q2h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,269.65475020527674,190.50890908035197,352.3639933867028
2.0,256.69927591350347,179.74848350736397,340.6200243151109
3.0,254.05917322598194,175.62366663917595,336.5030337647008
4.0,260.254950033355,180.741533535179,342.7706760159981
5.0,260.4901813909596,186.41368721306517,340.09014746791667
6.0,246.95511508216205,178.18807220652283,321.975945825829
7.0,262.85647454694714,188.72976169101963,345.8478285234078
8.0,252.6801894561147,181.95406436133356,335.56686756293027
9.0,244.56589105934998,175.53843401680257,321.50006203626396
10.0,243.25622983492988,177.96323510364576,316.75688673069703
11.0,235.86523507318583,168.36023970311567,307.4379691412241
12.0,236.37125883154536,169.3019258082473,306.39939830261073
13.0,250.67140652084967,179.72493007873902,326.2445943725887
14.0,243.89035467305456,174.59289775133573,319.8737820968787
15.0,246.4592010379652,177.55596615677266,322.3245054974171
16.0,249.74108317140218,182.36399977019752,324.7740791039299
17.0,249.73594440234194,183.83493005522718,323.73019376703905
18.0,247.2997648626374,185.32592554361435,316.40658260377637
19.0,244.90245688866452,183.8222448934496,313.9411894187232
20.0,237.9643829406551,181.21866221262644,302.593284613707
21.0,232.38789332760274,180.79622634758005,295.1827438264584
22.0,224.13251652115108,175.6643162651082,282.4335762610475
23.0,217.64695510780186,174.33517288030504,270.30263849810547
24.0,217.52742966126144,175.99020118715003,267.5334235919371
25.0,230.69498757236204,183.6610886759261,289.87679225527853
26.0,215.78759465877374,175.93000807238502,263.83058674333427
27.0,216.63698396198106,176.81778627021006,264.61472576753664
28.0,217.6148449265683,178.2762256661663,264.6450916580352
29.0,213.5075332697031,172.72178054398137,260.6608306415534
30.0,207.93002564609225,172.33599401322056,250.12783685290754
31.0,212.67769989943184,176.22218132316053,256.35029317719597
32.0,209.83967634079374,173.7305329787235,251.85166364475205
33.0,207.82315198524756,173.0546003399844,247.87984209038558
34.0,207.42784507779615,172.92472411493597,246.8859390093762
35.0,206.35827400685235,172.68331914791986,244.4329258271407
36.0,207.47043267559175,177.44590538175262,241.3594273764093
37.0,223.66030230376202,190.76043722609145,260.31166700905925
38.0,218.3213678493772,186.4480120462462,251.9579005079726
39.0,220.89576735030394,189.52606480622705,253.690251264047
40.0,223.289987813002,192.01290921699749,256.34743133641837
41.0,221.43921997196983,191.39190472974477,252.5089072847707
42.0,218.61049056909357,189.79075174852107,247.13802514672025
43.0,224.26504882936308,195.12126695366825,254.3953344125942
44.0,221.44814310031092,193.84466321470384,250.46062681321814
45.0,222.41397759687453,195.04244432158012,251.14398677758044
46.0,222.46831142396158,194.281965796079,250.82158035899883
47.0,221.84577844030127,194.98094166757534,248.32642135104206
48.0,224.76083331783633,199.05708727283792,250.79966783430697


==> Data/month/linear/ablation_study/linear_rounds_econ_no_vehicles_no_heatpumps_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1071.1998976157158,896.296857095932,1275.0269611730528
2.0,1166.3930714678704,947.0166014857518,1396.555032105825
3.0,1303.2716119563172,959.1610928959052,1685.6281226913582
4.0,1386.9023164880725,1024.9730652698283,1801.3930634527542
5.0,1407.8638627735975,1039.3538166748017,1820.8128457382315
6.0,1416.5976328285408,1047.3236580100704,1823.1280241165255
7.0,1454.2879544046766,1086.709058278906,1852.5180325422725
8.0,1459.3561288573471,1100.0836762882188,1852.4353291139073
9.0,1461.3531903655241,1101.907330420208,1850.27541361666
10.0,1500.1467454624712,1149.6466356744393,1866.7721233901507
11.0,1522.2347763712698,1188.5635993943938,1876.8395195456694
12.0,1553.4860633013004,1231.3842104831433,1892.7560232854744
13.0,1638.3097060105063,1317.3313670615757,1973.456669728579
14.0,1697.7953227676705,1402.6674492870138,2010.4231803659397
15.0,1743.6753772198554,1452.2042046571455,2056.0387488749866
16.0,1790.9535125368548,1496.714500417598,2107.3169348257943
17.0,1802.1596466499996,1510.2415488206173,2118.2852267921016
18.0,1826.6463337337545,1544.9202587052594,2137.8404743135716
19.0,1833.473948663109,1550.1296907259696,2148.7836870987285
20.0,1831.420305839469,1545.2831725927326,2143.9794536597287
21.0,1828.8626013954245,1544.5305461846124,2136.6104765556674
22.0,1821.7910034149922,1540.739725542486,2118.920809170208
23.0,1833.9459253234525,1555.4837252252962,2140.8509018947084
24.0,1853.1436691171323,1577.681342798737,2154.0169209234405
25.0,1911.7564878246887,1634.59908006985,2220.511427138359
26.0,1942.99085841351,1667.352582580436,2242.8280055493906
27.0,1972.1149206237164,1704.9160500664843,2271.9636831954836
28.0,1990.2212600382882,1726.3290954471906,2288.505837763908
29.0,1996.8669943581276,1724.2490258557243,2303.268046275102
30.0,1993.1229118308197,1721.492003087416,2307.73197650233
31.0,2005.8172041165744,1732.7460125697028,2317.7454287565274
32.0,2013.7961807721006,1734.9441874307515,2322.0666082326516
33.0,2014.1751134366755,1738.2972199825808,2314.8867959814083
34.0,2022.6255408777074,1749.1444990359319,2321.1616160366148
35.0,2043.2401109494895,1776.6573615975585,2332.611589688232
36.0,2071.8499181858633,1814.426171215485,2346.4733134303187
37.0,2135.978426039075,1877.8767519988821,2409.69214132931
38.0,2179.2515901232655,1922.8971168937242,2443.8130085037187
39.0,2206.0528014643796,1954.2798643625763,2465.248861216654
40.0,2240.8136513729096,1988.8674110487952,2505.2098642225355
41.0,2265.829321446738,2012.1640847842611,2531.5456036655974
42.0,2270.7151038404218,2022.798366412316,2535.8415773669526
43.0,2274.4921328870832,2025.3652666555072,2540.8593455030127
44.0,2288.745178586197,2030.8056250379905,2565.016178567898
45.0,2309.8546089761003,2057.0552122959375,2590.405891963884
46.0,2322.266286476317,2056.1083113289724,2613.5505527575647
47.0,2360.7687363959953,2093.6897863312784,2655.7130493292348
48.0,2398.6335012719564,2129.1827220164596,2677.3772043265903


==> Data/month/linear/ablation_study/linear_rounds_econ_no_vehicles_no_heatpumps_standard_varianceh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1092886.7133179728,645398.623406322,1618144.1286919524
2.0,890458.6574245469,537408.7442009005,1309766.3681899544
3.0,743141.9488520649,458294.74735509616,1071518.482218788
4.0,661447.6004867934,396067.0027745234,967955.0497948665
5.0,608609.9436288183,352889.54843763856,917704.5447916549
6.0,563198.4045629583,318682.8673418249,861825.9721647784
7.0,511926.348986668,271953.45502300095,812075.6250516353
8.0,456657.6266427371,227456.96704371113,729611.1876043327
9.0,410237.87821694574,198533.77788959385,671750.7174961539
10.0,369775.2014928035,167779.8711918635,633940.4134686302
11.0,326992.83045613446,141820.88784655734,567993.7972280376
12.0,267685.0716282419,123784.9324173736,466978.5836039882
13.0,184602.69220173566,93846.86543030056,293239.51583382604
14.0,135910.79824803123,84566.34115714174,196395.47366867034
15.0,107791.75131811884,75179.15162741752,146275.52173791392
16.0,96995.75792491126,67500.09880955864,131231.30889719352
17.0,88005.49586047599,61212.64443480121,121333.96134051283
18.0,82961.98889585803,56066.283886997444,115725.95269684542
19.0,80742.82265497267,54007.92370360437,113597.93989647523
20.0,78109.85839747253,52299.25394548534,110648.1121292932
21.0,73532.62965119714,50690.3278891356,103558.63089419693
22.0,67638.88567524655,46324.395496819096,95078.9407623682
23.0,66131.70646358399,45873.68389893095,92294.11497340906
24.0,66013.74568348542,46305.1576214028,91938.81919715145
25.0,66274.36632805178,46320.578001001166,92270.9054495991
26.0,66006.47561416787,46247.02571797173,92632.61834436229
27.0,69394.71867314575,48023.34160171001,97434.4874418837
28.0,68952.46232755465,47956.97492507463,96687.40180427798
29.0,70176.05133727379,50632.1609535856,95351.59143653877
30.0,72568.15613903802,52581.81930483747,97371.7455314259
31.0,78583.24306471746,55576.482178660546,106981.32430823827
32.0,84256.18583989626,59005.52319938377,114122.2158991335
33.0,88578.91598204148,62527.96676315797,120261.25591515595
34.0,91177.23449173162,65722.60949366813,122279.13699079725
35.0,100192.93004858031,71403.45504195913,134611.27731095656
36.0,110748.2803996026,79314.04002362434,149223.99746825697
37.0,138165.49295078425,95559.00237423723,183345.6010185681
38.0,151335.3620091479,105764.29845952675,201287.5657455332
39.0,169557.8732755238,120143.2482387392,227591.93007571166
40.0,191584.94503865545,137599.5549596957,256523.31846506151
41.0,212354.1817881773,153677.70165189615,281804.8716436672
42.0,227641.87990263812,171702.4229642183,292898.26897052594
43.0,242992.8937324674,185535.2665700845,310343.7881939875
44.0,266421.986025952,205254.76724555172,338549.79459081806
45.0,286144.2089299205,223140.7995374494,355485.035027448
46.0,306256.71412416204,241758.3172680475,377803.28365966066
47.0,343582.0777409674,270251.5761489575,418361.8247861333
48.0,385543.82443165267,301542.7343578119,467157.03234618495


==> Data/month/linear/ablation_study/linear_rounds_econ_no_vehicles_standard_biash_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-439.7637209911726,-656.1971413593294,-238.3015504632533
2.0,-517.1501095295578,-740.9143293407009,-305.2475753377303
3.0,-559.4962284631658,-800.6245954856694,-339.06029576561355
4.0,-593.8127427870828,-853.9270678554403,-362.65409454172766
5.0,-625.2693823287776,-882.821891138781,-390.1159446067979
6.0,-658.2680971889473,-918.4216181128364,-420.00989893246026
7.0,-654.1448438646652,-931.4835987313348,-396.5413494596387
8.0,-692.3130450593771,-960.3941846226791,-443.6261151777976
9.0,-713.1834749641055,-973.5138601296167,-468.2546213013158
10.0,-772.1339564222939,-1037.4227741162986,-518.2898905630059
11.0,-824.3727620369438,-1090.567052333212,-573.3861000127229
12.0,-871.8633646672373,-1135.3947813599796,-618.8853963229726
13.0,-948.2039267802754,-1215.2508566663025,-683.3569663998993
14.0,-1023.8486277406203,-1299.7304344476622,-767.660702330005
15.0,-1074.7672078184155,-1346.1060967514272,-814.7837178916096
16.0,-1118.1304935964001,-1393.1516054615302,-854.8051405941555
17.0,-1140.6302518730076,-1412.424965069236,-883.0343294167102
18.0,-1189.368420798835,-1465.1792460668223,-928.6391813020083
19.0,-1189.154988754769,-1459.679733571204,-928.7704407204652
20.0,-1197.8489615598253,-1465.6543994719968,-937.1015773053443
21.0,-1219.5088302274225,-1491.1364617380395,-956.2782725975383
22.0,-1231.0312592167138,-1497.0962547713748,-967.974567982213
23.0,-1267.8450470175787,-1528.5989633547658,-1008.0426810256765
24.0,-1310.4636921072158,-1572.870940439553,-1048.7419702419847
25.0,-1354.5356511444938,-1625.3780510493623,-1081.6034507682907
26.0,-1427.6103629494144,-1694.6900864213405,-1159.0077215658368
27.0,-1463.5341734378298,-1730.0810344187962,-1188.0764752481177
28.0,-1483.7843401980258,-1750.9104941096193,-1209.6680081336578
29.0,-1494.8835035603445,-1757.7153126867688,-1222.5902586029324
30.0,-1504.4248283380482,-1766.1888934133924,-1240.702858134078
31.0,-1500.1805875360321,-1760.6533203791228,-1229.813476420483
32.0,-1524.3160276817298,-1778.038296116703,-1251.7707191636441
33.0,-1536.6286602709577,-1796.3623392434838,-1263.4098860702225
34.0,-1556.4594551460473,-1824.3757348346257,-1288.6090661903136
35.0,-1595.5914451587455,-1856.5731641904977,-1330.0041722444794
36.0,-1646.0532273306455,-1906.000667916391,-1388.1458908725267
37.0,276.9651198801199,-1908.1199697626587,4813.7184601558565
38.0,2186.326718655698,-1910.5109761858964,9158.322517463002
39.0,3902.2826950896,-1777.9676080013605,12303.745238480411
40.0,5667.011815238471,-127.60512250683881,14544.270168124976
41.0,7301.660739902947,-44.82153631555642,16198.017350262686
42.0,8811.07650819485,1354.999629369926,18129.84206095239
43.0,10337.891968626891,2313.1071654422058,20666.668742752605
44.0,11930.781242361973,3234.1586674268246,22324.40404486558
45.0,13502.14950261629,4648.8600652409505,24264.833954820875
46.0,14671.307980578378,5278.663210830891,25453.46042847132
47.0,15848.437906223795,6428.070652502911,27079.34541932436
48.0,16991.680785792592,7225.548667104637,28618.645857895197


==> Data/month/linear/ablation_study/linear_rounds_econ_no_vehicles_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,2.2913403396141576,1.9318023699767601,2.673702847466586
2.0,2.4213913334681227,2.009044892463959,2.8758490046313607
3.0,2.5313500484635107,2.0263871598479306,3.094020354887288
4.0,2.652953761472709,2.1427987535353314,3.2684367269205135
5.0,2.723055807113987,2.187170043560358,3.337779709875138
6.0,2.733038735580845,2.2025712905259733,3.3767082414567775
7.0,2.823273594762883,2.271428376233852,3.517450906201034
8.0,2.854548953545599,2.2966847757439273,3.532343293094945
9.0,2.8480505082522054,2.279501047253163,3.493218899802598
10.0,2.964024415955858,2.386578295796786,3.6247879231919455
11.0,3.0370668514436665,2.4452588914461533,3.6778757587815325
12.0,3.126843906996283,2.5264783068916157,3.7675633278245377
13.0,3.355204706982758,2.7457910750685297,4.030425940598558
14.0,3.488747215248721,2.8752163308882213,4.152539666573794
15.0,3.6176398825221527,2.99532282607867,4.281027395490256
16.0,3.7410902140615936,3.109966588762664,4.425039707324545
17.0,3.797714225807115,3.159449408267666,4.46727775319147
18.0,3.905200304591144,3.2801458996050687,4.584928044992475
19.0,3.901350275192278,3.265335530134103,4.594462289268473
20.0,3.902149760071589,3.2654739774028227,4.6020561519607455
21.0,3.92977986774746,3.2872531889619974,4.6247453185796354
22.0,3.9093825966929296,3.2629293606844967,4.595720967863331
23.0,3.947158010114714,3.2933305734511484,4.631656317501865
24.0,4.025770115828319,3.3699115298663984,4.728467719472287
25.0,4.216900761815082,3.5556812950195167,4.94275525240286
26.0,4.319157651956337,3.6363433672972953,5.056209557197781
27.0,4.405044084550519,3.7340323562222464,5.134143842748047
28.0,4.4596860409824695,3.791408770606616,5.175545849116562
29.0,4.460841275111384,3.7837567691923266,5.187547396238494
30.0,4.455499397371439,3.7856187007144557,5.191363021024746
31.0,4.479917326926972,3.789564887719023,5.230157245817876
32.0,4.517756007736138,3.8368614612970227,5.238897041894223
33.0,4.519784243451958,3.8479104937943336,5.2455506014814866
34.0,4.558397766574861,3.877100324774848,5.2944990710876025
35.0,4.630194108325307,3.948925365456288,5.36218508670761
36.0,4.737062534358563,4.066603226851315,5.450815821526602
37.0,8.942374815295526,4.439227017025755,17.970907874086837
38.0,13.589119958435946,4.836347632574288,28.669995188127615
39.0,17.94901181395976,5.2204065819711225,36.373636918424
40.0,23.552387858989817,8.879701085333924,45.76080136112643
41.0,29.186923827685586,9.864253420291831,52.851937645523925
42.0,34.22432420830908,13.09513339387936,60.750184388001905
43.0,38.88489808094304,16.10591602471928,67.02322287248492
44.0,44.075375418737366,19.26823438860384,73.09705638416065
45.0,49.17169956498644,23.860614769543364,79.92299633193886
46.0,52.75387771755028,25.407390871870838,83.35877315072796
47.0,55.56008755681094,28.971882214122843,87.87594361418604
48.0,57.783973700650414,30.88216138363602,89.92643769685021


==> Data/month/linear/ablation_study/linear_rounds_econ_no_vehicles_standard_pinball_q1h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,611.3076926361956,486.6449163677279,741.1823953641294
2.0,660.5087084309234,529.9123748319372,802.3207656977922
3.0,692.9693937885961,541.106499929358,860.3523089668641
4.0,726.1566817090016,565.5311600694364,911.9881442407935
5.0,749.5619539741938,579.9668013380339,941.8807204289693
6.0,762.6741624543471,593.195580386156,951.0442140965929
7.0,777.3741903496896,604.1488927511299,979.6685047766154
8.0,798.70586006294,623.8831232563608,996.6046028653178
9.0,807.4993734361669,635.6291010073362,1003.488359370071
10.0,853.3949328006346,672.8974880883021,1054.167757096742
11.0,886.9028432652418,702.6330321794455,1083.038232588295
12.0,924.2878733377864,737.8465543544669,1119.9367789532002
13.0,999.1112786665675,809.4982522221334,1202.5390026374614
14.0,1052.3992520006525,857.9627593498093,1256.3088541512625
15.0,1094.9320208520955,902.0496222361039,1300.0856049048068
16.0,1132.0691120747576,932.5564968423291,1343.4317270704312
17.0,1149.686166820553,955.3687322009675,1363.2259650059368
18.0,1186.047186000851,997.5564279797102,1396.6929140505372
19.0,1186.1487482556354,991.2793527738082,1400.0042467074368
20.0,1189.4384767394874,994.563821019277,1402.9070213560408
21.0,1202.368127656427,1004.3675486707281,1416.8711746014267
22.0,1203.563774454226,1005.485632354276,1412.759537197645
23.0,1224.4082749926467,1020.3679486827187,1432.0969649038673
24.0,1256.289084339066,1051.0166049990864,1465.563460607036
25.0,1307.708256768563,1099.7820887377281,1522.1800304778264
26.0,1352.2330364697198,1141.3787833723252,1569.0269661194227
27.0,1380.8917973292675,1170.7533039433636,1601.3375775800425
28.0,1397.6152480939522,1184.7944072635823,1618.4408102055925
29.0,1400.9175176317735,1186.8526913831115,1614.9628097288303
30.0,1403.17975319452,1193.9783402934668,1618.6302230267827
31.0,1407.5856909942534,1190.9814425465277,1624.8907129129614
32.0,1423.8336113019936,1213.6637870210145,1636.939359745859
33.0,1431.1811705013765,1216.6236725570382,1643.6723354437286
34.0,1447.264450183122,1229.120334397836,1665.2974804258647
35.0,1476.83855281992,1259.7670664614031,1694.6669529325804
36.0,1518.2712840139766,1301.9556678351523,1735.4088934593155
37.0,1778.3416871681038,1418.5781088591336,2270.4537498585732
38.0,1999.6942305904904,1541.203089323668,2681.8104832392723
39.0,2186.978833086452,1629.9363894033102,2958.504404609683
40.0,2396.814082510531,1802.4631257522647,3201.964496831514
41.0,2576.9362734621827,1898.890407315645,3447.2784108937967
42.0,2730.2355599776447,2009.3896305394662,3635.8191466874428
43.0,2878.21357289467,2137.6350750401725,3804.6721587557936
44.0,3045.157516481495,2254.9733463237562,4010.515366780887
45.0,3212.128748369222,2406.724042164056,4169.0755712709015
46.0,3325.901737848056,2488.3503346687744,4281.339343572391
47.0,3459.2650772838624,2626.9641484822655,4398.00816875033
48.0,3599.0993215580793,2750.186609087319,4599.201402927231


==> Data/month/linear/ablation_study/linear_rounds_econ_no_vehicles_standard_pinball_q2h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,259.4967158432571,182.82899228189842,338.89441495935665
2.0,246.78862080727697,173.39458936510934,327.8392355677048
3.0,245.37241101806327,170.7219299614097,325.73404745506014
4.0,251.10648747933493,177.6068932332612,327.9379029945151
5.0,249.34644811117028,177.31014860227035,323.7146676720659
6.0,236.05968470318874,170.86729836734588,307.5934995595165
7.0,254.0583152579582,181.3401866267034,336.8836862935866
8.0,244.85542401543913,176.14772416891014,326.2991520234986
9.0,236.95259346488297,171.63496842186098,312.62520956426283
10.0,235.68776766280095,172.94481736270473,308.14793083183196
11.0,227.40463363568634,163.8877572530638,296.263241082429
12.0,226.79718160399875,162.92909661903633,295.31256629703626
13.0,240.54813724234705,170.78573450134004,314.6459882670171
14.0,233.32034980815516,168.3657669293763,306.68796115093244
15.0,235.11825459736343,170.30822961091232,307.7847376284756
16.0,237.56471719763744,172.88435862929927,310.5623962614392
17.0,237.18196532214915,174.5385406500275,308.0636004472889
18.0,234.55244936178116,176.80409788417043,302.1289045128944
19.0,234.82475725181908,175.4655578832634,302.04742204978
20.0,231.15930749162686,174.75060827310003,294.90039128662147
21.0,226.7610634744888,176.4487968954187,285.87172575948676
22.0,218.73876708085402,172.35565456761276,277.38643532192157
23.0,210.1322373785852,166.4537406202956,264.8217608758393
24.0,207.91813065329296,167.92530616598222,259.1260799579358
25.0,224.07973585296608,179.04696233167692,282.784442248395
26.0,210.14474611019,171.66315014435236,255.89283038639215
27.0,210.06445857900636,173.32031778056552,254.5390573384732
28.0,210.5877759355309,174.22047522898364,253.36598676834575
29.0,205.01071478349516,169.15160186290217,246.15767861481245
30.0,199.63989052408172,167.74565859202752,236.87096096908823
31.0,207.4412209654265,173.93279341030396,245.5410214767599
32.0,204.38078915660887,170.78515123504906,241.91158671834725
33.0,201.87824228461088,169.32863168071995,239.03668015870633
34.0,202.09688606628094,169.70328514813193,238.0267316887947
35.0,200.36539669292347,169.67979524440267,233.44141909819342
36.0,201.42870214945935,174.43619808998992,229.93844226958328
37.0,1999.913783072197,196.78028971391294,6025.376672778479
38.0,3748.755605515042,200.48026716436053,10003.11953256707
39.0,5308.80498915813,211.8995640972669,12835.227507812771
40.0,6930.423534701319,1814.6688469630667,14864.96021891249
41.0,8418.264865384535,1856.0738770416597,16441.083225163486
42.0,9779.096766533517,3208.0492489739854,18187.13754117023
43.0,11148.527147796189,3919.165095897941,20324.232485051027
44.0,12589.782510371095,4859.316980096549,21933.839178793583
45.0,14013.848350462249,6193.523715710014,23634.259366631286
46.0,15062.948122310792,6739.361560989078,24714.09629538932
47.0,16138.015402262916,7787.202604910373,26084.54951895932
48.0,17192.44395019213,8570.02395327109,27334.82342790147


==> Data/month/linear/ablation_study/linear_rounds_econ_no_vehicles_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1069.6444506969328,908.1093196106269,1245.4190186113692
2.0,1142.4820838493147,952.0864289636338,1339.7728341526872
3.0,1247.4291030177963,961.1818872461208,1558.3813446599816
4.0,1314.0034972690435,1021.1877021789112,1652.6278552802644
5.0,1330.0792113901089,1032.9430567299794,1677.4931536718145
6.0,1336.5256320618694,1033.9750562756894,1676.0524796699785
7.0,1376.1327038519532,1077.6553445438346,1706.7632214047553
8.0,1381.6026067569146,1083.6787064736993,1712.2951552092347
9.0,1379.035833275839,1076.9316202623347,1706.8913631601986
10.0,1419.1315979956908,1111.9720635922029,1736.7275914098097
11.0,1440.5544735041387,1146.7023450592833,1758.6107520274813
12.0,1469.6694511057294,1181.990073508772,1779.956408021246
13.0,1555.36963339272,1271.788181693153,1853.0365425258287
14.0,1607.1815434286839,1336.0999663848695,1891.9938035202172
15.0,1644.8997925343456,1384.4033704299052,1923.1146959793475
16.0,1687.8161889406063,1417.2701295239435,1975.7855261664818
17.0,1695.834125087104,1434.6772174000039,1977.3098700092798
18.0,1718.4418064653046,1460.6858023317038,1996.6290267367353
19.0,1729.5469740027095,1470.5242413579304,2009.5423834338685
20.0,1732.5230437733899,1473.6902840279133,2012.5509475336723
21.0,1734.5584463449607,1471.8694478307393,2017.933391144432
22.0,1733.4840147093505,1475.2071684260463,2006.2438190289292
23.0,1749.1753430263418,1490.2626987325327,2031.3588096354374
24.0,1772.4069593739894,1514.927488313445,2054.9753383744387
25.0,1843.5115702060402,1586.5638349474937,2133.7897611312796
26.0,1876.3979394812495,1618.25889319209,2163.671876499967
27.0,1902.55810024143,1647.3856105779043,2193.7407712994222
28.0,1920.761684927688,1661.3581609672444,2206.1491682122464
29.0,1927.83755392284,1665.9401596384448,2211.758434573111
30.0,1926.442283628763,1665.7948090405273,2221.0747618715736
31.0,1944.469676895782,1681.0072426241695,2236.192761480486
32.0,1956.783567680574,1688.5185301072154,2242.5881844514956
33.0,1961.3157954560886,1693.1536902577757,2241.605800221862
34.0,1976.8753407676932,1713.7179943636936,2256.294921230061
35.0,2001.3849282096596,1743.4014144977912,2274.4610216919596
36.0,2033.4300132251924,1788.2151427318718,2302.2128730557374
37.0,15036.197800502801,1897.1833425438492,33188.804819960715
38.0,23537.637732718023,2056.462235374399,43169.92258591823
39.0,28980.275760422704,2165.4252534561147,48102.69947478701
40.0,33671.86020812859,16819.269788705427,51434.25600273427
41.0,37035.04540892804,16922.902946068043,53673.99192994689
42.0,39775.23739257587,22193.116851682058,55838.91624457073
43.0,42401.32754033632,25613.267014989015,58559.116062345376
44.0,45006.98191385271,27435.174865749654,60435.41010440301
45.0,47322.44403517674,31045.19692208355,62753.39587901412
46.0,48545.71260622554,31870.229414273497,63611.008578636785
47.0,49822.3352518799,33773.12770679607,64863.125914599936
48.0,51011.025085086134,36043.79544769183,65648.14678189813


==> Data/month/linear/ablation_study/linear_rounds_econ_no_vehicles_standard_varianceh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,939869.8314650028,576979.0348017552,1380598.3247227236
2.0,773321.6243376391,492543.66344984126,1129727.2172701533
3.0,646401.5939459848,416700.30433841946,901340.4603548569
4.0,572552.114037244,363238.8848511219,820044.1230753443
5.0,526983.4222586964,318640.35238789255,769619.6846760266
6.0,487451.4931214021,290531.8402685423,722724.5131351548
7.0,445431.79934158985,252828.16014657984,683751.5357166623
8.0,403169.793342821,217226.7349944293,614027.6669236934
9.0,363350.67965726886,193955.30890857484,569210.8456221558
10.0,329258.0907213472,166491.9728428273,540571.3138457238
11.0,295823.05960699735,144093.52850358517,489047.49796609004
12.0,245699.2935554002,124943.4803895186,409987.19117602415
13.0,173489.60987135596,93423.08825808311,265592.4755525527
14.0,131820.03974803406,85250.09701372594,186495.25572955716
15.0,104920.63413323942,73155.49145828091,140611.2950042561
16.0,92852.1691031961,67348.77426856446,122385.8211775928
17.0,85289.19788447427,62667.26625048166,112325.35873741898
18.0,81358.03197200129,58896.21609586452,108313.35283944629
19.0,80058.82547627865,55063.22484057717,108334.96464885861
20.0,78583.98726336921,54374.58256363086,104780.76686086194
21.0,76296.47124683327,54205.167885030365,100886.82877697221
22.0,71900.47103997049,52208.32421480757,95247.7128404985
23.0,70144.241891157,50879.04643387017,90742.37221751244
24.0,69286.00974748498,51091.5695130145,89694.39721946584
25.0,68325.095230082,52096.30198854223,88005.24460990858
26.0,68997.7686239298,53651.13442766027,89250.03096079396
27.0,71869.75099772766,54134.12010893661,94200.50770776528
28.0,71715.7746154275,54248.30248377392,94442.93870921327
29.0,72419.74221494545,57336.372278593924,90299.10234603049
30.0,75139.27927580343,58382.689735196305,94640.90516170494
31.0,81067.04324488348,62627.017319646,100580.80837717566
32.0,88745.4229325461,68368.40277636886,112203.1401280034
33.0,95806.54356327516,73141.07238197238,121937.6978221226
34.0,100425.37830723071,76368.15760850332,127827.80639707649
35.0,112053.3135778392,83715.49636267255,144774.03431936828
36.0,126595.44130700764,95017.83923439845,165671.61820663384
37.0,12826839.313332416,128478.51483379188,41419837.47744749
38.0,25328192.507218838,157199.31227879095,70841967.45961459
39.0,26111052.12184223,213248.222392538,65193700.67378312
40.0,22763100.406659562,4328727.542574287,50369400.706877775
41.0,16404940.783048889,1472836.8609659954,35312190.43561851
42.0,11603566.721876211,1482959.9137311967,25562052.609219227
43.0,8454616.93889257,1130790.9544188918,19483590.911497302
44.0,7037612.957598956,1745420.2729291173,15203022.440273136
45.0,6981384.304894079,1547477.185478796,14502098.942311058
46.0,31164398.519857522,2639857.1912162825,82970337.3760329
47.0,51968809.39056466,7096117.124063827,125978333.59351946
48.0,77641980.12125626,19963097.855027784,166289612.4656449


==> Data/month/linear/ablation_study/linear_rounds_econ_standard_biash_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-244.53803022785814,-454.97071392611394,-40.24206210227721
2.0,-289.1067643490123,-499.22190217844013,-87.45418912621783
3.0,-297.4412684496968,-512.488587255349,-93.53580486916142
4.0,-302.0800386605364,-517.4462252599853,-89.01410948798326
5.0,-304.7015415810213,-509.228716184282,-91.8411319120095
6.0,-313.45034207090333,-523.900584055104,-112.61281180519686
7.0,-287.9638160230315,-506.7269511728379,-60.75086969795945
8.0,-300.9932155068049,-507.2071837439942,-89.27822204125486
9.0,-300.49207168029216,-499.45039700667314,-97.68099867080554
10.0,-333.26810941214006,-538.2517432031244,-118.10981773971947
11.0,-364.08534901608556,-561.0029919511811,-153.31366886364972
12.0,-386.0149567863007,-584.7749712595763,-185.32952246630353
13.0,-397.4539796131367,-621.132055584611,-165.23609641118586
14.0,-419.65143326330593,-630.9704311576157,-184.2067532234616
15.0,-421.2070284735561,-628.0921634722355,-188.27114310345644
16.0,-417.5744247053754,-642.1993802476161,-171.45764178573262
17.0,-394.7056010048694,-624.565451209135,-156.73769311372232
18.0,-396.43008914145514,-619.2954364243988,-160.99428045861197
19.0,-353.87195435208935,-585.6260202794534,-95.93907995536912
20.0,-318.09917695863817,-557.7184863518647,-70.00512402761845
21.0,-294.1022935637198,-519.2668534658029,-45.127460450670384
22.0,-263.7037145288802,-498.1463652958507,-21.729274407182217
23.0,-255.24994580498108,-487.8464862875583,-7.898562159690097
24.0,-250.368854836881,-491.01314926521064,-2.1540050511405564
25.0,-153.6338241862385,-482.112621007002,198.27249221860458
26.0,-115.58704002722158,-463.4454003425784,260.0031915631582
27.0,-28.016114205942714,-396.5012533015256,358.3190699286765
28.0,71.77877800294794,-318.55193951925446,513.2910146893589
29.0,185.24927484092348,-257.3263917018471,628.1397960069864
30.0,296.6486183534776,-156.14142148251233,759.8531112866025
31.0,422.28189387832276,-56.43348272457903,947.6119458405003
32.0,525.1869898795054,30.319171249972158,1092.3766039992531
33.0,634.0046817952885,115.42301528601865,1211.6070576028828
34.0,734.6928376954696,200.05635222595217,1331.902660044271
35.0,822.1054242948009,266.3005481169177,1418.3977918750209
36.0,902.2987392155205,321.18596227755876,1498.0996435761606
37.0,2006.3699088192282,453.828789122026,4656.3157581022015
38.0,2971.7321294778553,625.2773322388124,6656.054596431384
39.0,3915.7969422692345,885.6644337697215,8336.989735642228
40.0,4918.3722158509745,1636.3082162547912,9760.20277335425
41.0,5937.524383527609,1903.9726062080745,10690.26563894529
42.0,6928.964854563282,2693.0818572939434,12324.64408563524
43.0,7880.854753094842,3468.984546539548,13475.766564173256
44.0,8893.178686122757,4057.9070292807673,14769.60346380338
45.0,9891.802289383579,4729.506109223035,16091.97391322959
46.0,10777.170426382396,5319.678407526711,16966.113960950555
47.0,11657.0323381984,6185.294963484971,18329.756415368345
48.0,12520.209393893203,6749.064426329415,19162.118098667


==> Data/month/linear/ablation_study/linear_rounds_econ_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,2.0796792270197724,1.7403937934027751,2.43328593397277
2.0,2.098727107236048,1.724811531353125,2.4783567369081676
3.0,2.1871203861445108,1.7833707763625348,2.591978810614561
4.0,2.27227225477516,1.8721257031305005,2.688879820865714
5.0,2.1878852671992703,1.790937711236871,2.5815929421614183
6.0,2.1239583271890976,1.73409333853137,2.5096455142079916
7.0,2.260029073559051,1.8543206239428454,2.6770716486252124
8.0,2.13928112528004,1.7623737900413603,2.5504769947257153
9.0,2.145490518488767,1.7750412396925934,2.5330032521949595
10.0,2.2327863387418696,1.8681053435574952,2.609564629124536
11.0,2.229651226489096,1.875868973745233,2.6046643418050484
12.0,2.267096498457569,1.9041933259980537,2.6303002585388913
13.0,2.5133446313459387,2.137148476642019,2.8910993730860644
14.0,2.4649731955103347,2.067003964094516,2.8621606913365265
15.0,2.5185437312126906,2.129466496815397,2.9215781716221647
16.0,2.61259667471112,2.2105370154533857,3.02734057759319
17.0,2.5805039553276727,2.175030508430676,2.9885208563300085
18.0,2.515832860215736,2.120407311596955,2.9060613284098435
19.0,2.6333256775747897,2.2125450899107295,3.0638452511889205
20.0,2.6899312016938235,2.291307766646687,3.099560884986259
21.0,2.61899618988791,2.228761405878131,3.020382101712345
22.0,2.6280498539076986,2.233319109793227,3.0315318853260123
23.0,2.6210684453322712,2.232496087211363,3.0295317890751865
24.0,2.6636593416996894,2.2574175551267324,3.0820885123336534
25.0,3.0723633361759033,2.5349354924766474,3.653801937105841
26.0,3.142182195070238,2.5638214348215387,3.8219054071474123
27.0,3.3729238248889444,2.748787792803498,4.019953661304875
28.0,3.6171199348502046,2.9159170586669383,4.444074042642704
29.0,3.8205685703345122,3.019295049273364,4.7437705181345065
30.0,4.04288079259536,3.1381024339283834,5.077286194480393
31.0,4.43344029328748,3.4245059291592574,5.5868720881005896
32.0,4.70618051920747,3.6629051254796643,5.913530319123661
33.0,4.961499662232599,3.8368155718662513,6.2875018270053715
34.0,5.2033227013487755,4.021751224855785,6.621020891947201
35.0,5.321207501346075,4.118535320511179,6.717449390546892
36.0,5.459067547470727,4.245815075193783,6.915494708775648
37.0,7.879040124898682,4.719429564294181,13.04810674517709
38.0,10.15331950209328,5.137409690818843,18.272140650676185
39.0,12.555040499756599,5.855449668018155,21.84881486102641
40.0,15.687090218163315,7.55965977275473,27.52080979753215
41.0,18.83239672041663,8.328657057918724,31.43269259011632
42.0,21.720540066869614,10.000805050472543,35.65595538180459
43.0,24.529777268841155,12.366943517720724,40.183504498036264
44.0,27.64276350683173,13.897351718860044,44.28597602930066
45.0,30.651670812649503,16.116564803283694,48.1577531499223
46.0,33.16807299214703,17.52979068813177,51.00052081159427
47.0,35.29945455509365,19.489843709795682,53.929717155700196
48.0,37.044005118233144,21.01593455606258,56.235381421269594


==> Data/month/linear/ablation_study/linear_rounds_econ_standard_pinball_q1h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,500.227449864437,395.2599051921606,613.2889920169669
2.0,514.2456858796477,399.21999243817316,636.8399831429657
3.0,530.9707794578424,410.1195829605274,659.6824764858621
4.0,547.4595956122301,423.3735641456244,671.3997615680655
5.0,533.7403552148963,415.00234822859505,652.8106685941502
6.0,525.5262558276889,416.5079393727383,645.8190577068649
7.0,539.4609378308678,427.00043458243096,667.7756457036633
8.0,523.3344033891033,412.75075327249556,643.6967619008068
9.0,526.0445285364551,420.0356458492254,639.9941339739441
10.0,556.3084066992471,443.72124250274953,670.699385718188
11.0,565.3962594555708,448.4053177406814,676.7078881850597
12.0,581.3351018708465,463.83632223253557,698.8533015803885
13.0,637.2494086937746,512.171594663551,758.9943215284387
14.0,630.3280732589741,499.6389908951913,756.8413726607607
15.0,639.3668136367555,509.4553933441983,757.1653937925385
16.0,653.6047853925439,522.6844594431292,782.0513890749676
17.0,636.9019317051199,509.39982028812955,765.95456167155
18.0,626.9934536662182,505.3985132481454,750.1045731088277
19.0,630.3489057975348,507.2693580923977,754.9547942594916
20.0,624.1142392172262,499.09881797647574,752.1232975155397
21.0,603.8577797844634,485.9377981369107,721.9047707303607
22.0,593.5128569965947,470.4322231944479,716.2634289126642
23.0,586.4226505197504,460.1680020079501,708.5058932918328
24.0,592.1681802288249,461.3753605182882,716.9471120284423
25.0,646.5296823542418,510.1593400383425,779.0784724767254
26.0,636.3912803706263,496.1862322183251,775.1374464732728
27.0,647.0712024119424,509.46762480787646,781.4065933637162
28.0,649.75939641813,508.4712741130452,787.3534379371406
29.0,634.574250837456,498.2204538194383,769.9387815175468
30.0,624.4579247310854,498.0809934755421,757.3036538062418
31.0,640.4891283938789,508.12137851413286,773.3028016413028
32.0,642.6025705789335,511.1145781556229,771.8132017141693
33.0,641.3225960192267,516.6097817838948,764.1446677951405
34.0,644.2799593055189,518.0856762908065,767.631019852111
35.0,632.5733832645998,508.56426368145196,765.3571759033822
36.0,630.8190156226935,502.97550643838593,763.8311342482315
37.0,781.4119528257686,570.1328325861109,1063.7596604514995
38.0,866.6238097416541,609.3786023889721,1246.8710157896533
39.0,975.6980497795213,678.6667261465033,1386.3959069753646
40.0,1085.3165595752184,741.0784710997581,1560.3828883610263
41.0,1167.517993542685,770.7022880687017,1676.0225898079195
42.0,1228.927056512552,797.8595819997024,1744.710873720068
43.0,1308.5300831547263,863.9494657945705,1879.1053987855742
44.0,1384.7541812151019,907.9313370830384,1965.1026820517122
45.0,1452.8350123577295,956.2765884074641,2051.698315380311
46.0,1526.8675484968778,990.3819622428282,2117.466098333158
47.0,1614.6572152236022,1093.9592503261842,2251.9340505418563
48.0,1679.653893881175,1118.986672077839,2316.36206332731


==> Data/month/linear/ablation_study/linear_rounds_econ_standard_pinball_q2h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,304.597025682151,199.61302116028483,409.4809547758631
2.0,282.9602744004379,188.2799166467008,386.13168788502884
3.0,293.0177646980854,194.27097895385018,394.64063949714614
4.0,305.7955646838015,207.1060859501557,407.4787208023571
5.0,289.979121950079,193.10094577806115,394.6719110578524
6.0,274.7659821709662,181.84699901782244,374.71254435597064
7.0,309.0898850124417,207.39971995179744,422.9367774625564
8.0,282.539830983659,183.21474226380005,395.0667329028681
9.0,285.6508711922215,188.46092539220268,393.9959572560981
10.0,289.6939191695355,194.80428378871812,395.11110528890373
11.0,274.127980242702,185.53825608779113,375.6582608447771
12.0,272.5231364418065,183.9514543547379,373.56748734253034
13.0,319.286225003265,216.38913481662314,438.29363967606184
14.0,294.6069266483299,195.9348453509609,411.6777936736828
15.0,302.40119085791065,208.6681185745694,421.60832010539986
16.0,319.5452456282436,223.62107207201325,436.98177230799035
17.0,321.1374509012245,221.1350029526432,439.9100176166595
18.0,309.8493823530544,212.1520281676095,424.1516592200987
19.0,347.25134231586395,237.7055029895574,472.7231691450977
20.0,369.6348976503164,254.38620383519245,498.16476631655814
21.0,368.5759449334882,255.09462631295904,494.93840870420655
22.0,382.5498853734904,272.3475279371771,507.6523947721343
23.0,382.2226938757648,276.40144886150136,501.709716121739
24.0,391.87309635931985,280.94283642323256,512.6019967145252
25.0,523.6226230052507,330.63599100425216,736.3137045439611
26.0,543.9216483488491,339.2084545431546,783.2611624798236
27.0,624.658311047188,393.3049219372201,884.7416782217487
28.0,707.1824188204893,449.076951699408,995.4164059538859
29.0,782.7736707101949,493.2417337581477,1101.5846342292477
30.0,861.7768194138662,548.6066580546144,1204.5842826854134
31.0,978.3146434965375,639.2525065202378,1365.3232720552653
32.0,1062.7521624825386,703.0263511080975,1482.309977530215
33.0,1148.5263414554584,782.9791320008522,1586.553292509846
34.0,1232.0342294618933,835.8125689949717,1691.546783835047
35.0,1290.2577227004406,877.5681142461152,1748.7891961675161
36.0,1352.658006995111,922.4315203287058,1826.471768829347
37.0,2386.50787988115,1059.1400721623943,4699.535018589317
38.0,3244.009513323942,1199.0672197549688,6532.993852038094
39.0,4108.335603594903,1424.2166045649499,7979.302811408802
40.0,5020.014332255996,2078.248665075658,9379.650221232841
41.0,5917.537500364773,2287.646790757483,10183.620238308757
42.0,6772.0989401631705,3029.678421585174,11565.038470843603
43.0,7613.21388563059,3751.721006240792,12624.325891394095
44.0,8499.297130113318,4138.284686711936,13832.526278574702
45.0,9366.27684386461,4830.175865772175,14912.23711973812
46.0,10148.603889602806,5252.18679182878,15620.18393795805
47.0,10940.28308578231,5989.351321743059,16863.112317564843
48.0,11695.821408995756,6623.758805275384,17554.089195495737


==> Data/month/linear/ablation_study/linear_rounds_econ_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1025.389371176292,877.089940902793,1180.6341441107945
2.0,1039.5225192866283,885.2901963842397,1190.0040900218708
3.0,1079.743269478244,904.5357018002903,1256.0484696843314
4.0,1101.1710432959626,934.8737676061355,1265.2698059886552
5.0,1067.4830137559077,921.010038774181,1214.999532321688
6.0,1031.8584393465596,884.472557480517,1177.065590707575
7.0,1084.8710365685477,935.7176260933443,1236.769267142513
8.0,1042.7773699625552,896.9188389465722,1193.4372028502637
9.0,1026.2490102077998,890.2842588632452,1172.201045569005
10.0,1046.9042408052576,913.3401780511987,1180.890948579153
11.0,1040.6170951402294,903.599490443993,1180.700850449186
12.0,1047.528354790565,919.1221107853577,1180.8554404842475
13.0,1164.6748061252054,1024.1277800995147,1291.2573398006086
14.0,1147.8959107599167,1003.517754883023,1289.0674242337823
15.0,1154.6024728816371,1008.5106951945222,1301.4965578313663
16.0,1189.9360994695578,1040.888822648071,1337.0606560201736
17.0,1183.180180128337,1031.5521724070566,1327.4773637537392
18.0,1147.8902049656201,1004.8775072817671,1284.8771528452223
19.0,1197.1241446612403,1051.8234718513436,1336.7353567575972
20.0,1198.751589003178,1054.781464192708,1340.8380597369487
21.0,1165.9738691935293,1021.894669705951,1300.3943481302308
22.0,1169.3530912176175,1023.5343304365839,1307.9831453688478
23.0,1164.4042102324509,1019.4778258341682,1304.560344717184
24.0,1180.8173249886433,1023.0592377736104,1326.9246954539453
25.0,1583.335696527875,1197.9117153461143,2072.5456955047152
26.0,1624.3567900983803,1208.9077368328237,2123.5708012058367
27.0,1759.788682685114,1311.779227219308,2226.8771169311262
28.0,1923.3576136668933,1422.9372079930172,2437.577292029882
29.0,2079.5112867875887,1514.088152701713,2654.222618957014
30.0,2202.940623198934,1630.1104883104913,2737.044284747622
31.0,2417.3456727343814,1814.0553689395676,2989.475021738497
32.0,2544.9321997590855,1900.9093699401055,3147.9674375514173
33.0,2654.068538045978,2022.6874483859453,3258.617787733817
34.0,2779.5932033573267,2154.7936979354777,3413.544233103821
35.0,2873.1587109409415,2217.457628290681,3502.291833137331
36.0,2953.3787684251693,2284.501851791954,3575.344369986757
37.0,9317.366688052158,2542.33291525155,18932.90688742526
38.0,12983.737128250614,2754.3047928410797,22999.16658838694
39.0,15785.967620511403,3022.431485159034,25574.508087360286
40.0,18419.479986906197,9527.653109918627,28110.160646273776
41.0,20663.576084482596,9939.620830846736,29826.452332413108
42.0,22617.608207542013,13359.75954499885,31815.461485591637
43.0,24282.584496575317,14463.883271154953,33321.68694836066
44.0,26047.90300701384,16496.062615177358,35076.232323717355
45.0,27588.499864051777,18627.34987799001,36663.89467986475
46.0,28700.785788757632,19418.510334031358,37048.018907177095
47.0,29833.786488014877,21254.35996808788,38355.8087680128
48.0,30925.177101053792,22164.029711825162,39495.47869805587


==> Data/month/linear/ablation_study/linear_rounds_econ_standard_varianceh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,149271.84127628827,88843.54873870626,222299.20399765347
2.0,121883.20179612705,80907.64704941168,172454.69042936445
3.0,106003.33726287169,77233.7782097288,139028.15094181028
4.0,103165.60628761021,71777.7639101974,139977.33390898854
5.0,99138.33016657374,65817.40980108685,136694.33841855286
6.0,96332.47047841697,64473.982709535696,130182.75041538509
7.0,95397.68129877481,65977.60503713929,126892.42800044603
8.0,99519.53529955636,71061.78176265022,131363.6163926825
9.0,101546.97341741352,71854.82290973078,132109.1862297743
10.0,104840.92439899452,74201.37817440498,140924.57492207194
11.0,106849.35630002803,73419.63072716222,145968.47412199597
12.0,103194.76404296511,71374.42177914076,138619.2834478271
13.0,95865.82359722468,65984.77962918703,130207.66992463637
14.0,89750.83533327462,62927.20848344657,118869.89557797786
15.0,83323.78093049114,55083.117305001826,114148.81518583035
16.0,82862.56247198956,56208.626239253965,111614.12101659479
17.0,77239.74360077485,54886.06434811164,101208.02095677663
18.0,71070.01650646921,49750.0286423476,93121.43733983915
19.0,71973.39421687654,51268.594312874695,93038.03904072386
20.0,70299.65093910348,51075.8006562402,91698.03731227739
21.0,69468.9631747779,50637.54844961639,90305.30327474872
22.0,68718.10343228218,51473.790940219005,88260.1171230002
23.0,73535.69917400449,51910.55090533165,99859.01065117537
24.0,72189.02391073278,51165.3961889519,95321.05784112921
25.0,92134.94464112038,57529.1088011028,133445.1789058957
26.0,100725.29177623226,61615.75935911489,145843.3034501667
27.0,111386.51348656618,70870.96601108371,155793.99085120144
28.0,120439.07094151939,79016.44322124046,171921.84894264967
29.0,125309.86902708843,80875.82402968364,179679.4678944559
30.0,130736.95839447426,82195.34655422057,186959.25834502882
31.0,129060.51567774908,83506.34066786959,181956.13552899854
32.0,136846.0967899208,93853.17629240938,190410.60792371898
33.0,148278.80096004013,100051.19866597246,209496.1465732126
34.0,156538.71458295963,105993.4608616175,212931.61380612387
35.0,169197.08141612893,115630.06157744992,226540.20772276982
36.0,193451.49333145857,137976.1885312952,256495.86728361534
37.0,1582793.6507358914,178139.5246803795,4630513.3812580975
38.0,1552478.1407697133,213240.8387876404,4633536.015510949
39.0,1380632.3691729598,272730.8126379938,3745964.7018787246
40.0,1123506.1021062287,308086.5643687047,2684867.781538874
41.0,1168751.2900951488,292374.81085994054,2662406.9152782713
42.0,1110773.1704021986,314677.75343094714,2547146.700828469
43.0,879153.3156502034,277265.1097924199,1982595.9567823017
44.0,943880.6181011754,323983.88100266864,1987395.5665637176
45.0,960183.6767521101,351239.4186142059,2024499.0251406725
46.0,2980575.2793038767,465189.57919234823,7779543.513671452
47.0,3787006.4905329156,701749.6044015381,9550284.102983065
48.0,4746611.251564093,1165542.0976908538,10765490.168199332


==> Data/month/linear/context_importance/linear_rounds_econ_standard_context_ablation_bootstrap_mapeh_month.txt <==
horizon,0.1_mean,0.2_mean,0.3_mean,0.4_mean,0.5_mean,0.6_mean,0.7_mean,0.8_mean,0.9_mean,1.0_mean,0.1_low_0.95,0.2_low_0.95,0.3_low_0.95,0.4_low_0.95,0.5_low_0.95,0.6_low_0.95,0.7_low_0.95,0.8_low_0.95,0.9_low_0.95,1.0_low_0.95,0.1_high_0.95,0.2_high_0.95,0.3_high_0.95,0.4_high_0.95,0.5_high_0.95,0.6_high_0.95,0.7_high_0.95,0.8_high_0.95,0.9_high_0.95,1.0_high_0.95
1,1410.0459178245453,1447.7852120980438,1309.4782251100137,1120.9228167107503,1384.8915304201005,1435.2041268268313,1259.2149418103645,1208.9100406045004,1359.7818517045052,1322.0399334738795,1.8403028229779173,1.8403028229779173,1.8403028229779173,1.8403028229779173,1.8403028229779173,1.8403028229779173,1.8403028229779173,1.8403028229779173,1.8403028229779173,1.8403028229779173,12573.224603853036,12573.224603853036,12573.224603853036,12573.224603853036,12573.224603853036,12573.224603853036,12573.224603853036,12573.224603853036,12573.224603853036,12573.224603853036
2,1521.1360074076067,1561.8608820018087,1412.6390204757624,1209.2167252514957,1493.9947331499536,1548.284390834188,1358.4188285063497,1304.141094775114,1466.918781681349,1426.1876960480945,1.8137429091674997,1.8137429091674997,1.8137429091674997,1.8137429091674997,1.8137429091674997,1.8137429091674997,1.8137429091674997,1.8137429091674997,1.8137429091674997,1.8137429091674997,13564.623179788183,13564.623179788183,13564.623179788183,13564.623179788183,13564.623179788183,13564.623179788183,13564.623179788183,13564.623179788183,13564.623179788183,13564.623179788183
3,1619.3395899752672,1662.7002268432716,1503.8360429315885,1287.277856225479,1590.4442411299692,1648.2441313032477,1446.1162911629476,1388.3329391945863,1561.6277351240626,1518.2592701862086,1.8646511170175721,1.8646511170175721,1.8646511170175721,1.8646511170175721,1.8646511170175721,1.8646511170175721,1.8646511170175721,1.8646511170175721,1.8646511170175721,1.8646511170175721,14440.604547188035,14440.604547188035,14440.604547188035,14440.604547188035,14440.604547188035,14440.604547188035,14440.604547188035,14440.604547188035,14440.604547188035,14440.604547188035
4,2007.7381331709266,2061.508604571464,1864.5093407234033,1595.9629839161528,1971.904568816806,2043.578678589766,1792.934821204592,1721.2802921487887,1936.1736311770226,1882.392992264852,2.0379583480689436,2.0379583480689436,2.0379583480689436,2.0379583480689436,2.0379583480689436,2.0379583480689436,2.0379583480689436,2.0379583480689436,2.0379583480689436,2.0379583480689436,17906.742186228486,17906.742186228486,17906.742186228486,17906.742186228486,17906.742186228486,17906.742186228486,17906.742186228486,17906.742186228486,17906.742186228486,17906.742186228486
5,2184.240421863343,2242.751622763842,2028.4041780908653,1736.219589088939,2145.2501680724754,2223.2403888254253,1950.5336096718563,1872.569718570015,2106.3839240462403,2047.8604383485222,1.959212493489441,1.959212493489441,1.959212493489441,1.959212493489441,1.959212493489441,1.959212493489441,1.959212493489441,1.959212493489441,1.959212493489441,1.959212493489441,19482.802995590624,19482.802995590624,19482.802995590624,19482.802995590624,19482.802995590624,19482.802995590624,19482.802995590624,19482.802995590624,19482.802995590624,19482.802995590624
6,2228.2689057678353,2287.9646655174697,2069.2847313594366,1771.1919306924026,2188.4929572152414,2268.0629031050985,1989.8390772634846,1910.2974797943682,2148.8419129493495,2089.1317830037033,1.8422143901072996,1.8422143901072996,1.8422143901072996,1.8422143901072996,1.8422143901072996,1.8422143901072996,1.8422143901072996,1.8422143901072996,1.8422143901072996,1.8422143901072996,19876.58441568196,19876.58441568196,19876.58441568196,19876.58441568196,19876.58441568196,19876.58441568196,19876.58441568196,19876.58441568196,19876.58441568196,19876.58441568196
7,2121.8866708103733,2178.7436811134576,1970.5238033459968,1686.7202496692446,2084.0081375687714,2159.784468500794,1894.8995888053098,1819.1614741026458,2046.289116317861,1989.4130832733442,2.069522719391793,2.069522719391793,2.069522719391793,2.069522719391793,2.069522719391793,2.069522719391793,2.069522719391793,2.069522719391793,2.069522719391793,2.069522719391793,18924.420924477017,18924.420924477017,18924.420924477017,18924.420924477017,18924.420924477017,18924.420924477017,18924.420924477017,18924.420924477017,18924.420924477017,18924.420924477017
8,2342.9321165206356,2405.718847070081,2175.770939800897,1862.352531785945,2301.0992485113125,2384.7796534859376,2092.2548077989313,2008.6122762896234,2259.4378007928167,2196.634439409752,1.8775970471823746,1.8775970471823746,1.8775970471823746,1.8775970471823746,1.8775970471823746,1.8775970471823746,1.8775970471823746,1.8775970471823746,1.8775970471823746,1.8775970471823746,20898.968866533043,20898.968866533043,20898.968866533043,20898.968866533043,20898.968866533043,20898.968866533043,20898.968866533043,20898.968866533043,20898.968866533043,20898.968866533043
9,2209.9465695141366,2269.1779662031495,2052.286888307396,1756.6805818995554,2170.489547587492,2249.42776337441,1973.5230254766568,1894.6291778804496,2131.212475492532,2071.9602913151107,1.8841885277404442,1.8841885277404442,1.8841885277404442,1.8841885277404442,1.8841885277404442,1.8841885277404442,1.8841885277404442,1.8841885277404442,1.8841885277404442,1.8841885277404442,19711.52582779238,19711.52582779238,19711.52582779238,19711.52582779238,19711.52582779238,19711.52582779238,19711.52582779238,19711.52582779238,19711.52582779238,19711.52582779238
10,1889.6860879261278,1940.3493403412576,1754.912914605648,1502.2237574091253,1855.9445113695624,1923.452722019469,1687.6022195384774,1620.146346628512,1822.4089347749443,1771.7227708416676,1.9561681856273334,1.9561681856273334,1.9561681856273334,1.9561681856273334,1.9561681856273334,1.9561681856273334,1.9561681856273334,1.9561681856273334,1.9561681856273334,1.9561681856273334,16850.85069611271,16850.85069611271,16850.85069611271,16850.85069611271,16850.85069611271,16850.85069611271,16850.85069611271,16850.85069611271,16850.85069611271,16850.85069611271
11,1803.3985387012133,1851.7552104217934,1674.7919575692695,1433.6628982654124,1771.197563249635,1835.6297734371285,1610.5668267946137,1546.1904009147258,1739.208732797941,1690.8288276865387,1.9350085406911806,1.9350085406911806,1.9350085406911806,1.9350085406911806,1.9350085406911806,1.9350085406911806,1.9350085406911806,1.9350085406911806,1.9350085406911806,1.9350085406911806,16080.309832760056,16080.309832760056,16080.309832760056,16080.309832760056,16080.309832760056,16080.309832760056,16080.309832760056,16080.309832760056,16080.309832760056,16080.309832760056
12,1656.4252892640911,1700.854551461537,1538.320846252653,1316.885405301872,1626.8461226602938,1686.039269335447,1479.3539365419244,1420.22106680309,1597.4959984880286,1553.041530087958,1.8929845571724784,1.8929845571724784,1.8929845571724784,1.8929845571724784,1.8929845571724784,1.8929845571724784,1.8929845571724784,1.8929845571724784,1.8929845571724784,1.8929845571724784,14767.736669129223,14767.736669129223,14767.736669129223,14767.736669129223,14767.736669129223,14767.736669129223,14767.736669129223,14767.736669129223,14767.736669129223,14767.736669129223
13,2784.923199454564,2859.5801607911567,2586.2367726422053,2213.710389396821,2735.192096814574,2834.685738804964,2486.9867997732263,2387.554665081539,2685.710194973111,2611.0257329329834,2.1597997201704455,2.1597997201704455,2.1597997201704455,2.1597997201704455,2.1597997201704455,2.1597997201704455,2.1597997201704455,2.1597997201704455,2.1597997201704455,2.1597997201704455,24840.931534092157,24840.931534092157,24840.931534092157,24840.931534092157,24840.931534092157,24840.931534092157,24840.931534092157,24840.931534092157,24840.931534092157,24840.931534092157
14,3008.2207336161855,3088.8675108065877,2793.5913303140405,2391.165821738403,2954.5009815430053,3061.9791261326613,2686.374498130801,2578.963601463735,2901.0439731304205,2820.368662436479,2.072544668075353,2.072544668075353,2.072544668075353,2.072544668075353,2.072544668075353,2.072544668075353,2.072544668075353,2.072544668075353,2.072544668075353,2.072544668075353,26834.35859645326,26834.35859645326,26834.35859645326,26834.35859645326,26834.35859645326,26834.35859645326,26834.35859645326,26834.35859645326,26834.35859645326,26834.35859645326
15,2955.632042532445,3034.8628403200146,2744.7525312419357,2349.361964057091,2902.8529040628687,3008.44889564791,2639.4082086006806,2533.872754929621,2850.320700011482,2771.0629799840253,2.017067330706824,2.017067330706824,2.017067330706824,2.017067330706824,2.017067330706824,2.017067330706824,2.017067330706824,2.017067330706824,2.017067330706824,2.017067330706824,26365.339286980045,26365.339286980045,26365.339286980045,26365.339286980045,26365.339286980045,26365.339286980045,26365.339286980045,26365.339286980045,26365.339286980045,26365.339286980045
16,3574.210931114295,3670.0207164599565,3319.160772709115,2840.956358572755,3510.3792554438282,3638.0742988003685,3191.7445622080536,3064.1142526135154,3446.826376686401,3350.988169886186,2.1250088950705224,2.1250088950705224,2.1250088950705224,2.1250088950705224,2.1250088950705224,2.1250088950705224,2.1250088950705224,2.1250088950705224,2.1250088950705224,2.1250088950705224,31886.799352841696,31886.799352841696,31886.799352841696,31886.799352841696,31886.799352841696,31886.799352841696,31886.799352841696,31886.799352841696,31886.799352841696,31886.799352841696
17,4019.8819328926784,4127.658608956488,3733.0061652587196,3195.138459105402,3948.080008492134,4091.716687963023,3589.6989469166556,3446.1434667530257,3876.615429867132,3768.8054424297416,2.125183001493822,2.125183001493822,2.125183001493822,2.125183001493822,2.125183001493822,2.125183001493822,2.125183001493822,2.125183001493822,2.125183001493822,2.125183001493822,35865.10478747613,35865.10478747613,35865.10478747613,35865.10478747613,35865.10478747613,35865.10478747613,35865.10478747613,35865.10478747613,35865.10478747613,35865.10478747613
18,4253.8046943011395,4367.871052373156,3950.226678777197,3381.042130636897,4177.81867268012,4329.8333698569295,3798.583114829389,3646.6622041462906,4102.209811578761,3988.1063817136846,1.9779606648319428,1.9779606648319428,1.9779606648319428,1.9779606648319428,1.9779606648319428,1.9779606648319428,1.9779606648319428,1.9779606648319428,1.9779606648319428,1.9779606648319428,37953.425133731645,37953.425133731645,37953.425133731645,37953.425133731645,37953.425133731645,37953.425133731645,37953.425133731645,37953.425133731645,37953.425133731645,37953.425133731645
19,4142.52660736987,4253.621667113266,3846.9093318270643,3292.6562909647,4068.525717783631,4216.5699292264035,3699.252781791135,3551.3125394822946,3994.927206355473,3883.7935255363373,2.1349164194246013,2.1349164194246013,2.1349164194246013,2.1349164194246013,2.1349164194246013,2.1349164194246013,2.1349164194246013,2.1349164194246013,2.1349164194246013,2.1349164194246013,36958.411673727605,36958.411673727605,36958.411673727605,36958.411673727605,36958.411673727605,36958.411673727605,36958.411673727605,36958.411673727605,36958.411673727605,36958.411673727605
20,4345.222681220995,4461.74389073156,4035.1254495865537,3453.729198091441,4267.60128956082,4422.881113491156,3880.2301060925943,3725.0521072402807,4190.381039134337,4073.8215979389065,2.1072338459935636,2.1072338459935636,2.1072338459935636,2.1072338459935636,2.1072338459935636,2.1072338459935636,2.1072338459935636,2.1072338459935636,2.1072338459935636,2.1072338459935636,38768.045924664286,38768.045924664286,38768.045924664286,38768.045924664286,38768.045924664286,38768.045924664286,38768.045924664286,38768.045924664286,38768.045924664286,38768.045924664286
21,4199.998004343222,4312.646655215306,3900.277342513647,3338.3350750195536,4124.96481522706,4275.074835148573,3750.5791667501944,3600.5807263145925,4050.3615084740613,3937.6705233681364,2.061685393399179,2.061685393399179,2.061685393399179,2.061685393399179,2.061685393399179,2.061685393399179,2.061685393399179,2.061685393399179,2.061685393399179,2.061685393399179,37471.334676563376,37471.334676563376,37471.334676563376,37471.334676563376,37471.334676563376,37471.334676563376,37471.334676563376,37471.334676563376,37471.334676563376,37471.334676563376
22,3618.5620613695746,3715.649468576615,3360.380679259183,2876.3276557398563,3553.9074803262934,3683.2619980933623,3231.461907890115,3102.2292583717917,3489.7122161971492,3392.5783596212195,2.09795688726468,2.09795688726468,2.09795688726468,2.09795688726468,2.09795688726468,2.09795688726468,2.09795688726468,2.09795688726468,2.09795688726468,2.09795688726468,32279.040725268253,32279.040725268253,32279.040725268253,32279.040725268253,32279.040725268253,32279.040725268253,32279.040725268253,32279.040725268253,32279.040725268253,32279.040725268253
23,3154.5188813919017,3239.1847272728223,2929.4878979562745,2507.58747534036,3098.1504427554505,3210.9414295306437,2817.1480204542945,2704.4848032893956,3042.252683051651,2957.5376839652204,2.123021346450681,2.123021346450681,2.123021346450681,2.123021346450681,2.123021346450681,2.123021346450681,2.123021346450681,2.123021346450681,2.123021346450681,2.123021346450681,28135.63412895617,28135.63412895617,28135.63412895617,28135.63412895617,28135.63412895617,28135.63412895617,28135.63412895617,28135.63412895617,28135.63412895617,28135.63412895617
24,2757.479037706844,2831.53105828598,2560.8221903963536,2192.128410858563,2708.1907594091026,2806.82120571659,2462.6887471485347,2364.195729231332,2659.42082335604,2585.3168755678876,2.1244397588953206,2.1244397588953206,2.1244397588953206,2.1244397588953206,2.1244397588953206,2.1244397588953206,2.1244397588953206,2.1244397588953206,2.1244397588953206,2.1244397588953206,24589.273119779828,24589.273119779828,24589.273119779828,24589.273119779828,24589.273119779828,24589.273119779828,24589.273119779828,24589.273119779828,24589.273119779828,24589.273119779828
25,3310.1448678595702,3398.9962901453086,3074.034866310689,2631.3760881509097,3250.98872620216,3369.3503471892536,2956.182952175773,2837.957650322737,3192.364706648843,3103.4597596043727,2.33829200831534,2.33829200831534,2.33829200831534,2.33829200831534,2.33829200831534,2.33829200831534,2.33829200831534,2.33829200831534,2.33829200831534,2.33829200831534,29520.936170073775,29520.936170073775,29520.936170073775,29520.936170073775,29520.936170073775,29520.936170073775,29520.936170073775,29520.936170073775,29520.936170073775,29520.936170073775
26,4331.544159634095,4447.777463672399,4022.4910416542166,3443.0651672510817,4254.144522792946,4409.01075869291,3868.184458870759,3713.473709761327,4177.318655644497,4061.024611353325,2.4046251713456925,2.4046251713456925,2.4046251713456925,2.4046251713456925,2.4046251713456925,2.4046251713456925,2.4046251713456925,2.4046251713456925,2.4046251713456925,2.4046251713456925,38639.43182475957,38639.43182475957,38639.43182475957,38639.43182475957,38639.43182475957,38639.43182475957,38639.43182475957,38639.43182475957,38639.43182475957,38639.43182475957
27,4447.375306193333,4566.702118220798,4130.053071965481,3535.1284660962865,4367.910687617712,4526.9057206860925,3971.6097123969,3812.766124678157,4289.009752859385,4169.621960374093,2.4760016634741366,2.4760016634741366,2.4760016634741366,2.4760016634741366,2.4760016634741366,2.4760016634741366,2.4760016634741366,2.4760016634741366,2.4760016634741366,2.4760016634741366,39672.85535019269,39672.85535019269,39672.85535019269,39672.85535019269,39672.85535019269,39672.85535019269,39672.85535019269,39672.85535019269,39672.85535019269,39672.85535019269
28,5189.536159359622,5328.756706883556,4819.223165481807,4124.946393640949,5096.813081422098,5282.3265581459345,4634.301085552044,4448.946460897956,5004.695910440266,4865.407295575698,2.584161135569148,2.584161135569148,2.584161135569148,2.584161135569148,2.584161135569148,2.584161135569148,2.584161135569148,2.584161135569148,2.584161135569148,2.584161135569148,46297.04902022525,46297.04902022525,46297.04902022525,46297.04902022525,46297.04902022525,46297.04902022525,46297.04902022525,46297.04902022525,46297.04902022525,46297.04902022525
29,5427.619144074798,5573.222670919301,5040.302243632243,4314.1516275598315,5330.645355514243,5524.666084949348,4846.88088742403,4653.024203797226,5234.286961540385,5088.612419165919,2.5154321720687647,2.5154321720687647,2.5154321720687647,2.5154321720687647,2.5154321720687647,2.5154321720687647,2.5154321720687647,2.5154321720687647,2.5154321720687647,2.5154321720687647,48422.3335301911,48422.3335301911,48422.3335301911,48422.3335301911,48422.3335301911,48422.3335301911,48422.3335301911,48422.3335301911,48422.3335301911,48422.3335301911
30,5698.431923366839,5851.296267147716,5291.771019809147,4529.369241553844,5596.618153655328,5800.315134276551,5088.687015653489,4885.157207710468,5495.438586435074,5342.500691812595,2.3573458682903987,2.3573458682903987,2.3573458682903987,2.3573458682903987,2.3573458682903987,2.3573458682903987,2.3573458682903987,2.3573458682903987,2.3573458682903987,2.3573458682903987,50839.65031219738,50839.65031219738,50839.65031219738,50839.65031219738,50839.65031219738,50839.65031219738,50839.65031219738,50839.65031219738,50839.65031219738,50839.65031219738
31,5610.292584587764,5760.804809499368,5209.940030072526,4459.389597570217,5510.048557001566,5710.597135440956,5010.021997315644,4809.647235538088,5410.47295934351,5259.8840444558755,2.321238264971969,2.321238264971969,2.321238264971969,2.321238264971969,2.321238264971969,2.321238264971969,2.321238264971969,2.321238264971969,2.321238264971969,2.321238264971969,50050.44667405752,50050.44667405752,50050.44667405752,50050.44667405752,50050.44667405752,50050.44667405752,50050.44667405752,50050.44667405752,50050.44667405752,50050.44667405752
32,5918.368946996342,6077.133883817531,5496.018932236454,4704.231453037458,5812.624951674503,6024.172988830239,5285.104314730352,5073.730626202683,5707.557826648624,5548.71338786744,2.3325426631366315,2.3325426631366315,2.3325426631366315,2.3325426631366315,2.3325426631366315,2.3325426631366315,2.3325426631366315,2.3325426631366315,2.3325426631366315,2.3325426631366315,52799.90689731973,52799.90689731973,52799.90689731973,52799.90689731973,52799.90689731973,52799.90689731973,52799.90689731973,52799.90689731973,52799.90689731973,52799.90689731973
33,5652.203575323143,5803.84259059595,5248.872228019896,4492.75990022474,5551.207185690578,5753.250543778061,5047.478696508088,4845.605080313236,5450.908187455901,5299.187500616588,2.2325616217113335,2.2325616217113335,2.2325616217113335,2.2325616217113335,2.2325616217113335,2.2325616217113335,2.2325616217113335,2.2325616217113335,2.2325616217113335,2.2325616217113335,50422.15594189493,50422.15594189493,50422.15594189493,50422.15594189493,50422.15594189493,50422.15594189493,50422.15594189493,50422.15594189493,50422.15594189493,50422.15594189493
34,5191.556472976874,5330.858587125574,4821.146322112403,4126.768438189974,5098.783135827859,5284.371545579437,4636.2226886548215,4450.803048368065,5006.7286322684595,4867.344403044086,2.3571233252893182,2.3571233252893182,2.3571233252893182,2.3571233252893182,2.3571233252893182,2.3571233252893182,2.3571233252893182,2.3571233252893182,2.3571233252893182,2.3571233252893182,46307.03591368426,46307.03591368426,46307.03591368426,46307.03591368426,46307.03591368426,46307.03591368426,46307.03591368426,46307.03591368426,46307.03591368426,46307.03591368426
35,4232.232806306943,4345.824184346528,3930.3552342164962,3364.464713057875,4156.598329590081,4307.913619251838,3779.6881121418996,3628.537327394662,4081.6592213863355,3967.9856961259684,2.6484027772419663,2.6484027772419663,2.6484027772419663,2.6484027772419663,2.6484027772419663,2.6484027772419663,2.6484027772419663,2.6484027772419663,2.6484027772419663,2.6484027772419663,37740.89130516199,37740.89130516199,37740.89130516199,37740.89130516199,37740.89130516199,37740.89130516199,37740.89130516199,37740.89130516199,37740.89130516199,37740.89130516199
36,3677.182073738398,3775.8979850656874,3414.951469469686,2923.39966926695,3611.4630846496384,3742.9494601570577,3284.103165907944,3152.7774416620537,3546.423083959696,3447.627230960437,2.699499926180011,2.699499926180011,2.699499926180011,2.699499926180011,2.699499926180011,2.699499926180011,2.699499926180011,2.699499926180011,2.699499926180011,2.699499926180011,32784.975963919096,32784.975963919096,32784.975963919096,32784.975963919096,32784.975963919096,32784.975963919096,32784.975963919096,32784.975963919096,32784.975963919096,32784.975963919096
37,6433.18686691959,6605.794000582349,5974.506650568276,5114.357984444542,6318.339622832765,6548.299548795051,5745.448801756358,5515.707962672058,6204.337849865592,6031.631548118967,4.689302230816415,4.689302230816415,4.689302230816415,4.689302230816415,4.689302230816415,4.689302230816415,4.689302230816415,4.689302230816415,4.689302230816415,4.689302230816415,57362.01973890486,57362.01973890486,57362.01973890486,57362.01973890486,57362.01973890486,57362.01973890486,57362.01973890486,57362.01973890486,57362.01973890486,57362.01973890486
38,6311.491483687261,6480.925029130078,5862.095390002815,5018.935740182055,6198.8967240380125,6424.576953586229,5637.71994427475,5412.300917472338,6087.433860057631,5917.859931541919,4.974482836962702,4.974482836962702,4.974482836962702,4.974482836962702,4.974482836962702,4.974482836962702,4.974482836962702,4.974482836962702,4.974482836962702,4.974482836962702,56232.43433240406,56232.43433240406,56232.43433240406,56232.43433240406,56232.43433240406,56232.43433240406,56232.43433240406,56232.43433240406,56232.43433240406,56232.43433240406
39,6589.549260698684,6766.439064469687,6120.8249603660925,5240.974694500928,6472.15677814104,6707.796862734581,5886.719144784976,5651.426327844193,6355.910269014552,6178.8518165731775,5.206382081135867,5.206382081135867,5.206382081135867,5.206382081135867,5.206382081135867,5.206382081135867,5.206382081135867,5.206382081135867,5.206382081135867,5.206382081135867,58679.29980372054,58679.29980372054,58679.29980372054,58679.29980372054,58679.29980372054,58679.29980372054,58679.29980372054,58679.29980372054,58679.29980372054,58679.29980372054
40,8774.796733138097,9010.25575476744,8150.621105706825,6978.77230644045,8618.586944222134,8932.322146197526,7838.712891470774,7525.454724967084,8463.558837048957,8227.90574159856,5.384071731880824,5.384071731880824,5.384071731880824,5.384071731880824,5.384071731880824,5.384071731880824,5.384071731880824,5.384071731880824,5.384071731880824,5.384071731880824,78147.74445600496,78147.74445600496,78147.74445600496,78147.74445600496,78147.74445600496,78147.74445600496,78147.74445600496,78147.74445600496,78147.74445600496,78147.74445600496
41,9397.791307884616,9649.98169933844,8729.824796135217,7475.27239954508,9230.675075403562,9566.724332710444,8395.940832013152,8060.517868760059,9064.797902895194,8812.38238206066,5.558368570930202,5.558368570930202,5.558368570930202,5.558368570930202,5.558368570930202,5.558368570930202,5.558368570930202,5.558368570930202,5.558368570930202,5.558368570930202,83662.9819892155,83662.9819892155,83662.9819892155,83662.9819892155,83662.9819892155,83662.9819892155,83662.9819892155,83662.9819892155,83662.9819892155,83662.9819892155
42,9814.486356002511,10077.773863184731,9117.453134156143,7807.7586715241605,9640.175635181231,9991.098134371743,8768.904583156285,8418.691814920818,9466.98372771355,9203.443267650267,5.705893748931987,5.705893748931987,5.705893748931987,5.705893748931987,5.705893748931987,5.705893748931987,5.705893748931987,5.705893748931987,5.705893748931987,5.705893748931987,87337.95502179633,87337.95502179633,87337.95502179633,87337.95502179633,87337.95502179633,87337.95502179633,87337.95502179633,87337.95502179633,87337.95502179633,87337.95502179633
43,9267.824700552032,9516.362535378417,8610.459169486305,7374.561431620205,9103.531635896115,9434.870578563203,8281.580238009592,7951.026940001812,8940.142093571676,8691.338944229488,6.31370872420123,6.31370872420123,6.31370872420123,6.31370872420123,6.31370872420123,6.31370872420123,6.31370872420123,6.31370872420123,6.31370872420123,6.31370872420123,82416.26548267932,82416.26548267932,82416.26548267932,82416.26548267932,82416.26548267932,82416.26548267932,82416.26548267932,82416.26548267932,82416.26548267932,82416.26548267932
44,9892.546817580647,10157.688959935687,9191.184050658914,7872.254084698536,9717.34077396057,10070.912186478274,8840.166034632082,8487.434136566224,9542.824252667417,9277.420321167532,7.051681505619141,7.051681505619141,7.051681505619141,7.051681505619141,7.051681505619141,7.051681505619141,7.051681505619141,7.051681505619141,7.051681505619141,7.051681505619141,87951.20844932272,87951.20844932272,87951.20844932272,87951.20844932272,87951.20844932272,87951.20844932272,87951.20844932272,87951.20844932272,87951.20844932272,87951.20844932272
45,9832.349410174344,10095.76659099794,9135.98125458656,7825.804406003399,9658.457011123724,10009.825123940584,8787.330791116023,8436.861525013028,9485.094793823002,9221.407128191568,7.604389925861232,7.604389925861232,7.604389925861232,7.604389925861232,7.604389925861232,7.604389925861232,7.604389925861232,7.604389925861232,7.604389925861232,7.604389925861232,87366.63182791669,87366.63182791669,87366.63182791669,87366.63182791669,87366.63182791669,87366.63182791669,87366.63182791669,87366.63182791669,87366.63182791669,87366.63182791669
46,8762.145274079425,8996.754179282381,8142.876702757717,6976.64713482332,8607.60888628937,8920.689932544197,7832.627700876824,7520.507540991318,8453.373334043323,8218.490544910508,8.028817189854383,8.028817189854383,8.028817189854383,8.028817189854383,8.028817189854383,8.028817189854383,8.028817189854383,8.028817189854383,8.028817189854383,8.028817189854383,77767.80622818749,77767.80622818749,77767.80622818749,77767.80622818749,77767.80622818749,77767.80622818749,77767.80622818749,77767.80622818749,77767.80622818749,77767.80622818749
47,7501.265299543178,7701.849417552171,6972.54452464776,5975.573236082864,7369.510054386116,7637.406412914127,6707.351517479609,6440.431552629521,7237.576635318603,7036.742481810438,8.511983188681285,8.511983188681285,8.511983188681285,8.511983188681285,8.511983188681285,8.511983188681285,8.511983188681285,8.511983188681285,8.511983188681285,8.511983188681285,66479.36837257496,66479.36837257496,66479.36837257496,66479.36837257496,66479.36837257496,66479.36837257496,66479.36837257496,66479.36837257496,66479.36837257496,66479.36837257496
48,6924.316986312467,7109.209311426001,6437.269124145812,5517.944138409921,6803.106812956649,7050.262536052683,6192.719389431832,5946.555656197142,6681.277308514842,6496.159883828471,8.807201072473337,8.807201072473337,8.807201072473337,8.807201072473337,8.807201072473337,8.807201072473337,8.807201072473337,8.807201072473337,8.807201072473337,8.807201072473337,61298.93853635492,61298.93853635492,61298.93853635492,61298.93853635492,61298.93853635492,61298.93853635492,61298.93853635492,61298.93853635492,61298.93853635492,61298.93853635492


==> Data/month/linear/context_importance/linear_rounds_econ_standard_context_ablation_bootstrap_rmseh_month.txt <==
horizon,0.1_mean,0.2_mean,0.3_mean,0.4_mean,0.5_mean,0.6_mean,0.7_mean,0.8_mean,0.9_mean,1.0_mean,0.1_low_0.95,0.2_low_0.95,0.3_low_0.95,0.4_low_0.95,0.5_low_0.95,0.6_low_0.95,0.7_low_0.95,0.8_low_0.95,0.9_low_0.95,1.0_low_0.95,0.1_high_0.95,0.2_high_0.95,0.3_high_0.95,0.4_high_0.95,0.5_high_0.95,0.6_high_0.95,0.7_high_0.95,0.8_high_0.95,0.9_high_0.95,1.0_high_0.95
1,6789788.243789836,6971644.10211682,6304880.599099873,5395682.374182623,6668554.4170163125,6911024.206370829,6062437.798471598,5819973.639487422,6547347.121443652,6365489.150413842,950.053388820245,950.053388820245,950.053388820245,950.053388820245,950.053388820245,950.053388820245,950.053388820245,950.053388820245,950.053388820245,950.053388820245,60614655.34155939,60614655.34155939,60614655.34155939,60614655.34155939,60614655.34155939,60614655.34155939,60614655.34155939,60614655.34155939,60614655.34155939,60614655.34155939
2,6789852.493851384,6971720.672634484,6304945.741124375,5395749.285953309,6668614.62162639,6911096.555843404,6062510.3943328215,5820039.579030667,6547423.587340236,6365550.289319208,932.4226669146261,932.4226669146261,932.4226669146261,932.4226669146261,932.4226669146261,932.4226669146261,932.4226669146261,932.4226669146261,932.4226669146261,932.4226669146261,60614798.51046577,60614798.51046577,60614798.51046577,60614798.51046577,60614798.51046577,60614798.51046577,60614798.51046577,60614798.51046577,60614798.51046577,60614798.51046577
3,6789892.813735967,6971766.24845604,6304988.627822576,5395795.54511825,6668653.950400496,6911140.358396774,6062556.779092881,5820084.264624343,6547470.884083286,6365590.976096856,970.2657825070903,970.2657825070903,970.2657825070903,970.2657825070903,970.2657825070903,970.2657825070903,970.2657825070903,970.2657825070903,970.2657825070903,970.2657825070903,60614690.83252377,60614690.83252377,60614690.83252377,60614690.83252377,60614690.83252377,60614690.83252377,60614690.83252377,60614690.83252377,60614690.83252377,60614690.83252377
4,6789939.1228716625,6971816.808134486,6305037.938394237,5395848.749009083,6668698.208674795,6911188.572181454,6062611.013807371,5820135.633950534,6547522.403384716,6365637.410284875,990.7236373510931,990.7236373510931,990.7236373510931,990.7236373510931,990.7236373510931,990.7236373510931,990.7236373510931,990.7236373510931,990.7236373510931,990.7236373510931,60614539.03115964,60614539.03115964,60614539.03115964,60614539.03115964,60614539.03115964,60614539.03115964,60614539.03115964,60614539.03115964,60614539.03115964,60614539.03115964
5,6789948.727711267,6971831.228466569,6305046.461097311,5395854.497485873,6668706.181602734,6911201.227001765,6062620.995584091,5820142.69175018,6547535.264844242,6365644.727181341,945.3876246039345,945.3876246039345,945.3876246039345,945.3876246039345,945.3876246039345,945.3876246039345,945.3876246039345,945.3876246039345,945.3876246039345,945.3876246039345,60614757.66159598,60614757.66159598,60614757.66159598,60614757.66159598,60614757.66159598,60614757.66159598,60614757.66159598,60614757.66159598,60614757.66159598,60614757.66159598
6,6789921.016547129,6971803.401415217,6305019.610822789,5395826.25340214,6668679.109245036,6911174.39751229,6062593.70793645,5820114.475980149,6547507.628095959,6365616.780952946,894.9018333023571,894.9018333023571,894.9018333023571,894.9018333023571,894.9018333023571,894.9018333023571,894.9018333023571,894.9018333023571,894.9018333023571,894.9018333023571,60614758.52582442,60614758.52582442,60614758.52582442,60614758.52582442,60614758.52582442,60614758.52582442,60614758.52582442,60614758.52582442,60614758.52582442,60614758.52582442
7,6790092.843693442,6971983.306265468,6305188.589099382,5395990.192643883,6668846.801739309,6911349.7824087925,6062766.029067159,5820282.63611575,6547684.962738594,6365784.265740355,1000.8915394585626,1000.8915394585626,1000.8915394585626,1000.8915394585626,1000.8915394585626,1000.8915394585626,1000.8915394585626,1000.8915394585626,1000.8915394585626,1000.8915394585626,60615287.60883178,60615287.60883178,60615287.60883178,60615287.60883178,60615287.60883178,60615287.60883178,60615287.60883178,60615287.60883178,60615287.60883178,60615287.60883178
8,6790011.240075352,6971906.678257677,6305109.549684211,5395919.756365262,6668763.136171955,6911270.082663425,6062692.586251621,5820207.84264078,6547609.410182288,6365704.341635611,918.8052200086846,918.8052200086846,918.8052200086846,918.8052200086846,918.8052200086846,918.8052200086846,918.8052200086846,918.8052200086846,918.8052200086846,918.8052200086846,60614894.61558662,60614894.61558662,60614894.61558662,60614894.61558662,60614894.61558662,60614894.61558662,60614894.61558662,60614894.61558662,60614894.61558662,60614894.61558662
9,6789975.032099871,6971873.847838918,6305077.38132151,5395893.784526494,6668727.123599634,6911237.400866403,6062664.540952302,5820179.905012941,6547580.768251623,6365669.963071005,917.7825034331528,917.7825034331528,917.7825034331528,917.7825034331528,917.7825034331528,917.7825034331528,917.7825034331528,917.7825034331528,917.7825034331528,917.7825034331528,60614511.47578593,60614511.47578593,60614511.47578593,60614511.47578593,60614511.47578593,60614511.47578593,60614511.47578593,60614511.47578593,60614511.47578593,60614511.47578593
10,6790020.023057111,6971921.083655017,6305120.35571034,5395935.182396271,6668770.4377954835,6911283.04537215,6062708.374934191,5820222.448770523,6547626.342274856,6365713.1291098865,947.3956847355898,947.3956847355898,947.3956847355898,947.3956847355898,947.3956847355898,947.3956847355898,947.3956847355898,947.3956847355898,947.3956847355898,947.3956847355898,60614708.27142044,60614708.27142044,60614708.27142044,60614708.27142044,60614708.27142044,60614708.27142044,60614708.27142044,60614708.27142044,60614708.27142044,60614708.27142044
11,6790042.726928135,6971951.159585536,6305143.030019161,5395958.692134658,6668790.929658803,6911310.999603535,6062735.062023473,5820245.8897614265,6547655.43472306,6365734.172833828,912.5190190726205,912.5190190726205,912.5190190726205,912.5190190726205,912.5190190726205,912.5190190726205,912.5190190726205,912.5190190726205,912.5190190726205,912.5190190726205,60614828.93092102,60614828.93092102,60614828.93092102,60614828.93092102,60614828.93092102,60614828.93092102,60614828.93092102,60614828.93092102,60614828.93092102,60614828.93092102
12,6790079.410446864,6972000.245518004,6305181.668644546,5396002.9282569345,6668823.345262674,6911355.64181523,6062782.697868592,5820288.077868761,6547705.218721033,6365769.052779776,897.7920779462687,897.7920779462687,897.7920779462687,897.7920779462687,897.7920779462687,897.7920779462687,897.7920779462687,897.7920779462687,897.7920779462687,897.7920779462687,60614767.2698738,60614767.2698738,60614767.2698738,60614767.2698738,60614767.2698738,60614767.2698738,60614767.2698738,60614767.2698738,60614767.2698738,60614767.2698738
13,12841557.550350029,13185570.772944912,11924425.186900305,10204805.821072148,12612239.756949957,13070894.06145612,11465912.906135555,11007297.423541885,12383069.739266047,12039039.642967233,1051.5790893028166,1051.5790893028166,1051.5790893028166,1051.5790893028166,1051.5790893028166,1051.5790893028166,1051.5790893028166,1051.5790893028166,1051.5790893028166,1051.5790893028166,114644347.73974834,114644347.73974834,114644347.73974834,114644347.73974834,114644347.73974834,114644347.73974834,114644347.73974834,114644347.73974834,114644347.73974834,114644347.73974834
14,12841588.408724813,13185609.77854039,11924456.67590914,10204838.317058578,12612267.557327265,13070930.653136982,11465950.016870897,11007329.307210261,12383107.723259198,12039068.111339448,1008.3347914740954,1008.3347914740954,1008.3347914740954,1008.3347914740954,1008.3347914740954,1008.3347914740954,1008.3347914740954,1008.3347914740954,1008.3347914740954,1008.3347914740954,114644459.81750864,114644459.81750864,114644459.81750864,114644459.81750864,114644459.81750864,114644459.81750864,114644459.81750864,114644459.81750864,114644459.81750864,114644459.81750864
15,12841539.17474446,13185554.98385088,11924407.033511955,10204788.982983978,12612220.322086731,13070878.263968796,11465897.355710398,11007278.615282726,12383053.089103721,12039020.174034363,990.5738416047037,990.5738416047037,990.5738416047037,990.5738416047037,990.5738416047037,990.5738416047037,990.5738416047037,990.5738416047037,990.5738416047037,990.5738416047037,114644357.16236797,114644357.16236797,114644357.16236797,114644357.16236797,114644357.16236797,114644357.16236797,114644357.16236797,114644357.16236797,114644357.16236797,114644357.16236797
16,12841595.618573885,13185616.080496874,11924464.222621057,10204848.796244066,12612274.37030869,13070936.740427198,11465958.65796082,11007337.663431093,12383113.931476766,12039075.885344964,1026.3596961015671,1026.3596961015671,1026.3596961015671,1026.3596961015671,1026.3596961015671,1026.3596961015671,1026.3596961015671,1026.3596961015671,1026.3596961015671,1026.3596961015671,114644347.78705494,114644347.78705494,114644347.78705494,114644347.78705494,114644347.78705494,114644347.78705494,114644347.78705494,114644347.78705494,114644347.78705494,114644347.78705494
17,12841617.722267121,13185647.085929397,11924486.881860517,10204875.301549397,12612292.721196849,13070963.196391923,11465987.695755746,11007363.27457967,12383144.459874203,12039096.668146916,1013.1714924141851,1013.1714924141851,1013.1714924141851,1013.1714924141851,1013.1714924141851,1013.1714924141851,1013.1714924141851,1013.1714924141851,1013.1714924141851,1013.1714924141851,114644322.00394164,114644322.00394164,114644322.00394164,114644322.00394164,114644322.00394164,114644322.00394164,114644322.00394164,114644322.00394164,114644322.00394164,114644322.00394164
18,12841660.435901716,13185700.507986393,11924527.943815306,10204914.652087213,12612331.322009014,13071012.302336372,11466033.994140964,11007404.297892887,12383195.603098765,12039135.606549105,970.4659586190616,970.4659586190616,970.4659586190616,970.4659586190616,970.4659586190616,970.4659586190616,970.4659586190616,970.4659586190616,970.4659586190616,970.4659586190616,114644639.27852811,114644639.27852811,114644639.27852811,114644639.27852811,114644639.27852811,114644639.27852811,114644639.27852811,114644639.27852811,114644639.27852811,114644639.27852811
19,12841731.394099282,13185778.010040019,11924599.870619744,10204990.104675338,12612400.1224219,13071086.393214867,11466110.116267476,11007479.97893599,12383274.402391238,12039206.55129045,1047.6279191008227,1047.6279191008227,1047.6279191008227,1047.6279191008227,1047.6279191008227,1047.6279191008227,1047.6279191008227,1047.6279191008227,1047.6279191008227,1047.6279191008227,114644596.71811697,114644596.71811697,114644596.71811697,114644596.71811697,114644596.71811697,114644596.71811697,114644596.71811697,114644596.71811697,114644596.71811697,114644596.71811697
20,12841744.748239582,13185790.969932001,11924611.089062374,10204999.587438898,12612412.189024622,13071097.855109671,11466121.020340493,11007490.1212824,12383285.532166434,12039218.575375436,1026.2345834153266,1026.2345834153266,1026.2345834153266,1026.2345834153266,1026.2345834153266,1026.2345834153266,1026.2345834153266,1026.2345834153266,1026.2345834153266,1026.2345834153266,114644729.71570738,114644729.71570738,114644729.71570738,114644729.71570738,114644729.71570738,114644729.71570738,114644729.71570738,114644729.71570738,114644729.71570738,114644729.71570738
21,12841741.772100061,13185798.11719702,11924611.534635339,10205006.144305805,12612406.050357752,13071101.110674538,11466129.265992729,11007494.91530442,12383294.42928167,12039215.390212478,1009.0054885120155,1009.0054885120155,1009.0054885120155,1009.0054885120155,1009.0054885120155,1009.0054885120155,1009.0054885120155,1009.0054885120155,1009.0054885120155,1009.0054885120155,114644507.85860056,114644507.85860056,114644507.85860056,114644507.85860056,114644507.85860056,114644507.85860056,114644507.85860056,114644507.85860056,114644507.85860056,114644507.85860056
22,12841794.712760286,13185858.20244138,11924665.890730057,10205061.908509059,12612456.582777211,13071158.537453283,11466188.392874798,11007551.208474312,12383355.404516961,12039266.947250223,1046.56186305219,1046.56186305219,1046.56186305219,1046.56186305219,1046.56186305219,1046.56186305219,1046.56186305219,1046.56186305219,1046.56186305219,1046.56186305219,114644525.08503883,114644525.08503883,114644525.08503883,114644525.08503883,114644525.08503883,114644525.08503883,114644525.08503883,114644525.08503883,114644525.08503883,114644525.08503883
23,12841765.5476838,13185832.510099879,11924639.39823264,10205039.960288532,12612427.167655837,13071132.81939687,11466165.332858073,11007526.899141345,12383331.353315942,12039238.645270264,1020.5476689810852,1020.5476689810852,1020.5476689810852,1020.5476689810852,1020.5476689810852,1020.5476689810852,1020.5476689810852,1020.5476689810852,1020.5476689810852,1020.5476689810852,114644301.0351153,114644301.0351153,114644301.0351153,114644301.0351153,114644301.0351153,114644301.0351153,114644301.0351153,114644301.0351153,114644301.0351153,114644301.0351153
24,12841848.570533684,13185932.263072314,11924724.528626822,10205131.051694296,12612503.739345033,13071225.885734662,11466262.75845211,11007615.786568072,12383430.512001174,12039318.5678538,999.2383417676712,999.2383417676712,999.2383417676712,999.2383417676712,999.2383417676712,999.2383417676712,999.2383417676712,999.2383417676712,999.2383417676712,999.2383417676712,114644338.21388045,114644338.21388045,114644338.21388045,114644338.21388045,114644338.21388045,114644338.21388045,114644338.21388045,114644338.21388045,114644338.21388045,114644338.21388045
25,17458307.917265277,17926040.738961503,16211455.110698842,13873630.718844904,17146528.66145127,17770117.63494733,15588134.537718505,14964620.72615006,16835028.584698442,16367264.305745646,1223.9289405461393,1223.9289405461393,1223.9289405461393,1223.9289405461393,1223.9289405461393,1223.9289405461393,1223.9289405461393,1223.9289405461393,1223.9289405461393,1223.9289405461393,155860271.84370035,155860271.84370035,155860271.84370035,155860271.84370035,155860271.84370035,155860271.84370035,155860271.84370035,155860271.84370035,155860271.84370035,155860271.84370035
26,17458462.229215655,17926223.557389587,16211608.166073643,13873787.991931017,17146671.46899345,17770291.030802116,15588306.11512731,14964776.386076711,16835207.720078133,16367408.99584298,1175.7720212699571,1175.7720212699571,1175.7720212699571,1175.7720212699571,1175.7720212699571,1175.7720212699571,1175.7720212699571,1175.7720212699571,1175.7720212699571,1175.7720212699571,155860741.60434,155860741.60434,155860741.60434,155860741.60434,155860741.60434,155860741.60434,155860741.60434,155860741.60434,155860741.60434,155860741.60434
27,17458488.19400125,17926242.851928018,16211634.03900459,13873816.493818648,17146699.392433144,17770313.750423305,15588329.740717035,14964801.138807463,16835227.842120003,16367435.910641467,1220.2868124773574,1220.2868124773574,1220.2868124773574,1220.2868124773574,1220.2868124773574,1220.2868124773574,1220.2868124773574,1220.2868124773574,1220.2868124773574,1220.2868124773574,155860600.61693293,155860600.61693293,155860600.61693293,155860600.61693293,155860600.61693293,155860600.61693293,155860600.61693293,155860600.61693293,155860600.61693293,155860600.61693293
28,17458573.823812835,17926332.485790115,16211718.662313461,13873907.094020987,17146781.805879235,17770400.89306469,15588419.73462778,14964887.534291891,16835318.058772516,16367519.349129084,1231.8294513226567,1231.8294513226567,1231.8294513226567,1231.8294513226567,1231.8294513226567,1231.8294513226567,1231.8294513226567,1231.8294513226567,1231.8294513226567,1231.8294513226567,155860517.57830456,155860517.57830456,155860517.57830456,155860517.57830456,155860517.57830456,155860517.57830456,155860517.57830456,155860517.57830456,155860517.57830456,155860517.57830456
29,17458605.801520124,17926361.45069534,16211746.87420608,13873936.902993917,17146813.274227384,17770428.722690254,15588445.872464936,14964913.945685258,16835346.757163074,16367550.002955733,1182.9643969183498,1182.9643969183498,1182.9643969183498,1182.9643969183498,1182.9643969183498,1182.9643969183498,1182.9643969183498,1182.9643969183498,1182.9643969183498,1182.9643969183498,155860530.28931046,155860530.28931046,155860530.28931046,155860530.28931046,155860530.28931046,155860530.28931046,155860530.28931046,155860530.28931046,155860530.28931046,155860530.28931046
30,17458670.934846222,17926429.082159914,16211808.114417076,13873996.821433706,17146877.28763783,17770495.08369201,15588506.689870229,14964972.885820495,16835413.39482441,16367612.18384022,1146.6000206674667,1146.6000206674667,1146.6000206674667,1146.6000206674667,1146.6000206674667,1146.6000206674667,1146.6000206674667,1146.6000206674667,1146.6000206674667,1146.6000206674667,155860786.86430216,155860786.86430216,155860786.86430216,155860786.86430216,155860786.86430216,155860786.86430216,155860786.86430216,155860786.86430216,155860786.86430216,155860786.86430216
31,17458790.10915613,17926556.087456446,16211926.145100053,13874123.843490452,17146992.63560028,17770615.456041515,15588630.404954681,14965095.607635625,16835541.972586412,16367731.141350798,1145.9991027364772,1145.9991027364772,1145.9991027364772,1145.9991027364772,1145.9991027364772,1145.9991027364772,1145.9991027364772,1145.9991027364772,1145.9991027364772,1145.9991027364772,155860655.73070306,155860655.73070306,155860655.73070306,155860655.73070306,155860655.73070306,155860655.73070306,155860655.73070306,155860655.73070306,155860655.73070306,155860655.73070306
32,17458829.957012787,17926589.9443157,16211961.870194092,13874158.135446439,17147032.77875982,17770648.475877125,15588661.515743526,14965127.990574256,16835574.38104781,16367770.236927034,1121.115695094658,1121.115695094658,1121.115695094658,1121.115695094658,1121.115695094658,1121.115695094658,1121.115695094658,1121.115695094658,1121.115695094658,1121.115695094658,155860771.0424126,155860771.0424126,155860771.0424126,155860771.0424126,155860771.0424126,155860771.0424126,155860771.0424126,155860771.0424126,155860771.0424126,155860771.0424126
33,17458871.99269748,17926633.467525966,16212005.961605424,13874209.461416261,17147072.61822824,17770689.41949542,15588710.387453342,14965173.502200153,16835619.725529928,16367812.336208126,1131.246724769453,1131.246724769453,1131.246724769453,1131.246724769453,1131.246724769453,1131.246724769453,1131.246724769453,1131.246724769453,1131.246724769453,1131.246724769453,155860466.88197085,155860466.88197085,155860466.88197085,155860466.88197085,155860466.88197085,155860466.88197085,155860466.88197085,155860466.88197085,155860466.88197085,155860466.88197085
34,17458988.418503664,17926752.877715327,16212120.608531114,13874325.39166533,17147186.098737333,17770805.543293588,15588827.777307529,14965287.712165324,16835737.27958535,16367926.724647487,1174.5659269578864,1174.5659269578864,1174.5659269578864,1174.5659269578864,1174.5659269578864,1174.5659269578864,1174.5659269578864,1174.5659269578864,1174.5659269578864,1174.5659269578864,155860629.6356802,155860629.6356802,155860629.6356802,155860629.6356802,155860629.6356802,155860629.6356802,155860629.6356802,155860629.6356802,155860629.6356802,155860629.6356802
35,17459049.86118387,17926818.917292774,16212185.35799448,13874396.003092825,17147246.38236111,17770870.73724088,15588897.36483742,14965354.785486795,16835804.726039276,16367988.650661528,1246.169960667831,1246.169960667831,1246.169960667831,1246.169960667831,1246.169960667831,1246.169960667831,1246.169960667831,1246.169960667831,1246.169960667831,1246.169960667831,155860438.3064655,155860438.3064655,155860438.3064655,155860438.3064655,155860438.3064655,155860438.3064655,155860438.3064655,155860438.3064655,155860438.3064655,155860438.3064655
36,17459058.37248915,17926826.535943113,16212197.934666337,13874415.36524114,17147255.35929788,17770879.60297829,15588913.028973991,14965368.80361276,16835814.458293,16367999.026754193,1289.856401953213,1289.856401953213,1289.856401953213,1289.856401953213,1289.856401953213,1289.856401953213,1289.856401953213,1289.856401953213,1289.856401953213,1289.856401953213,155860070.4308735,155860070.4308735,155860070.4308735,155860070.4308735,155860070.4308735,155860070.4308735,155860070.4308735,155860070.4308735,155860070.4308735,155860070.4308735
37,28515991.444908813,29280085.488451824,26480847.732629225,22663933.25039222,28007136.59926005,29025741.172882024,25463345.705327764,24444996.040335104,27498990.75841031,26734797.135155458,2526.5272924249684,2526.5272924249684,2526.5272924249684,2526.5272924249684,2526.5272924249684,2526.5272924249684,2526.5272924249684,2526.5272924249684,2526.5272924249684,2526.5272924249684,254478192.66459933,254478192.66459933,254478192.66459933,254478192.66459933,254478192.66459933,254478192.66459933,254478192.66459933,254478192.66459933,254478192.66459933,254478192.66459933
38,28526437.837013584,29290885.901203416,26491712.213580802,22674673.297966816,28017534.599750187,29036551.47460289,25474461.602159716,24455681.415738817,27509816.197878618,26745192.874337163,3120.373147026865,3120.373147026865,3120.373147026865,3120.373147026865,3120.373147026865,3120.373147026865,3120.373147026865,3120.373147026865,3120.373147026865,3120.373147026865,254487365.3162123,254487365.3162123,254487365.3162123,254487365.3162123,254487365.3162123,254487365.3162123,254487365.3162123,254487365.3162123,254487365.3162123,254487365.3162123
39,28531184.805151958,29295677.65391564,26496734.901219554,22679566.021362774,28022499.773804273,29041672.39541863,25479407.50941605,24460633.63768312,27514722.325094905,26750027.477738947,3508.9626794245137,3508.9626794245137,3508.9626794245137,3508.9626794245137,3508.9626794245137,3508.9626794245137,3508.9626794245137,3508.9626794245137,3508.9626794245137,3508.9626794245137,254492704.05678955,254492704.05678955,254492704.05678955,254492704.05678955,254492704.05678955,254492704.05678955,254492704.05678955,254492704.05678955,254492704.05678955,254492704.05678955
40,28534520.943881787,29299061.009241845,26500330.926187675,22683132.9650824,28026025.76097216,29045321.127945565,25482956.64607234,24464209.24326362,27518218.137189306,26753474.87354204,3449.34557551256,3449.34557551256,3449.34557551256,3449.34557551256,3449.34557551256,3449.34557551256,3449.34557551256,3449.34557551256,3449.34557551256,3449.34557551256,254493008.54184037,254493008.54184037,254493008.54184037,254493008.54184037,254493008.54184037,254493008.54184037,254493008.54184037,254493008.54184037,254493008.54184037,254493008.54184037
41,28537673.832059864,29302257.3263709,26503708.97645941,22686481.188068338,28029344.801541667,29048759.374778237,25486297.35846799,24467572.96465283,27521506.61212142,26756723.12586702,3435.3992619120327,3435.3992619120327,3435.3992619120327,3435.3992619120327,3435.3992619120327,3435.3992619120327,3435.3992619120327,3435.3992619120327,3435.3992619120327,3435.3992619120327,254494069.63280234,254494069.63280234,254494069.63280234,254494069.63280234,254494069.63280234,254494069.63280234,254494069.63280234,254494069.63280234,254494069.63280234,254494069.63280234
42,28541102.72105941,29305616.159669552,26507361.729251046,22690075.880780622,28032922.08684913,29052365.17770707,25489905.91732242,24471173.377728745,27524947.318611864,26760228.74329151,3943.5640205065706,3943.5640205065706,3943.5640205065706,3943.5640205065706,3943.5640205065706,3943.5640205065706,3943.5640205065706,3943.5640205065706,3943.5640205065706,3943.5640205065706,254494373.97495854,254494373.97495854,254494373.97495854,254494373.97495854,254494373.97495854,254494373.97495854,254494373.97495854,254494373.97495854,254494373.97495854,254494373.97495854
43,28543482.899427313,29307936.805879112,26509911.084295124,22692577.715238437,28035440.222580064,29054892.813548446,25492394.405113053,24473679.834859435,27527340.780121114,26762680.95578147,4266.014836037458,4266.014836037458,4266.014836037458,4266.014836037458,4266.014836037458,4266.014836037458,4266.014836037458,4266.014836037458,4266.014836037458,4266.014836037458,254494632.40906227,254494632.40906227,254494632.40906227,254494632.40906227,254494632.40906227,254494632.40906227,254494632.40906227,254494632.40906227,254494632.40906227,254494632.40906227
44,28546041.963845704,29310410.971913666,26512594.217283104,22695241.509184275,28038087.474332035,29057524.759006243,25495049.727639377,24476334.35368394,27529845.039293237,26765295.539973676,4909.966777061963,4909.966777061963,4909.966777061963,4909.966777061963,4909.966777061963,4909.966777061963,4909.966777061963,4909.966777061963,4909.966777061963,4909.966777061963,254495192.57269195,254495192.57269195,254495192.57269195,254495192.57269195,254495192.57269195,254495192.57269195,254495192.57269195,254495192.57269195,254495192.57269195,254495192.57269195
45,28548817.84664411,29313170.400006544,26515546.327395167,22698182.011256564,28040952.52533822,29060439.416801997,25498000.04003575,24479271.74110276,27532657.14236094,26768131.669919513,5330.115257304022,5330.115257304022,5330.115257304022,5330.115257304022,5330.115257304022,5330.115257304022,5330.115257304022,5330.115257304022,5330.115257304022,5330.115257304022,254494686.59838268,254494686.59838268,254494686.59838268,254494686.59838268,254494686.59838268,254494686.59838268,254494686.59838268,254494686.59838268,254494686.59838268,254494686.59838268
46,28552800.177742064,29317159.080146685,26519634.02496705,22702105.517165933,28044996.02965891,29064585.364683364,25502067.590573747,24483267.059837256,27536619.126484297,26772098.52769628,5363.510706158105,5363.510706158105,5363.510706158105,5363.510706158105,5363.510706158105,5363.510706158105,5363.510706158105,5363.510706158105,5363.510706158105,5363.510706158105,254504316.0869538,254504316.0869538,254504316.0869538,254504316.0869538,254504316.0869538,254504316.0869538,254504316.0869538,254504316.0869538,254504316.0869538,254504316.0869538
47,28554871.49680376,29319125.66697042,26521846.35296019,22704261.624230824,28047203.600291662,29066773.760827135,25504205.70698657,24485458.838533793,27538646.20933314,26774241.906713832,5851.847613859159,5851.847613859159,5851.847613859159,5851.847613859159,5851.847613859159,5851.847613859159,5851.847613859159,5851.847613859159,5851.847613859159,5851.847613859159,254504902.52938116,254504902.52938116,254504902.52938116,254504902.52938116,254504902.52938116,254504902.52938116,254504902.52938116,254504902.52938116,254504902.52938116,254504902.52938116
48,28557028.55764447,29321174.80538766,26524149.109143693,22706522.206518624,28049478.030834116,29069028.476226717,25506457.047258157,24487733.083515834,27540749.276045125,26776463.20630314,6226.4328623375495,6226.4328623375495,6226.4328623375495,6226.4328623375495,6226.4328623375495,6226.4328623375495,6226.4328623375495,6226.4328623375495,6226.4328623375495,6226.4328623375495,254504925.214631,254504925.214631,254504925.214631,254504925.214631,254504925.214631,254504925.214631,254504925.214631,254504925.214631,254504925.214631,254504925.214631


==> Data/month/linear/context_importance/linear_rounds_econ_standard_context_ablation_mapeh_month.txt <==
horizon,0.1_mean,0.2_mean,0.3_mean,0.4_mean,0.5_mean,0.6_mean,0.7_mean,0.8_mean,0.9_mean,1.0_mean
1,12573.224603853036,3.2610610296351545,2.1520696022350387,1.9077571169732157,1.8403028229779173,1.8507647286400135,1.8511200812636859,1.8764438690747398,1.9567157932956005,2.0879711619915446
2,13564.623179788183,3.8402649816020076,2.093478470418813,1.9742046745657258,1.8137429091674997,1.8635866766004743,1.8410306248110124,1.8648991812939393,1.9750313088320048,2.107179944088306
3,14440.604547188035,4.2320428067020694,2.127319826665421,2.003379128408639,1.8646511170175721,1.9798129929203636,1.9300314547136628,1.9458416482780265,2.075366562418687,2.1919858561574785
4,17906.742186228486,4.939883048177377,2.37601974547977,2.252515249764691,2.0379583480689436,2.1848764853753457,2.0542226347645394,2.059033759730563,2.1532206473023954,2.2758467096537625
5,19482.802995590624,5.449893564577934,2.303120800658282,2.1920670473292168,1.959212493489441,2.1029869342056187,1.9725181007472554,1.9883116802419036,2.059963720743623,2.189255399212189
6,19876.58441568196,5.493558885288754,2.1159797950943258,2.1236387775513914,1.899744444270278,2.034804960616444,1.8422143901072996,1.8650802900243995,1.9848926854929667,2.124849419339203
7,18924.420924477017,6.54052062259074,2.2953387260952884,2.3854210289223166,2.1212871780495446,2.2979782505182063,2.078735722912263,2.069522719391793,2.142686412430673,2.2612949487569423
8,20898.968866533043,6.683361557707535,2.3509692430873144,2.188675976281665,1.8929547272105256,2.0811388013910745,1.8775970471823746,1.9112063226707066,2.0264097532131755,2.1380995780537244
9,19711.52582779238,6.999422481507814,2.103169611096869,2.214813033897959,1.902046990147201,2.087601122155771,1.8841885277404442,1.91811511146675,2.0198529831134673,2.1449110171169243
10,16850.85069611271,7.758572036778238,2.216170948931816,2.2674119387126783,1.9561681856273334,2.153537578553212,1.9887984000205128,2.0138200305788923,2.106443578085633,2.2323918887878755
11,16080.309832760056,8.020077340461684,2.257165027242179,2.250176388540784,1.9737927671070834,2.104856680117914,1.9350085406911806,1.9780735271348757,2.11174278111669,2.2282608294813917
12,14767.736669129223,8.540895741488292,2.2470516989863305,2.237990812535238,1.9300844637752648,2.0594862288195595,1.8929845571724784,1.9493356269692539,2.1343937783247595,2.2651177678198535
13,24840.931534092157,9.306560419935526,2.646048077557137,2.5905217230982185,2.209227837921396,2.351552432944003,2.1597997201704455,2.1733930131491332,2.3767208414008456,2.514664104935814
14,26834.35859645326,9.806817843759246,2.7293696428584724,2.6295584836258548,2.2648403778733237,2.2915185283957094,2.072544668075353,2.1182692051641734,2.354398931881524,2.4664744400508942
15,26365.339286980045,9.452680751838521,2.6757594634234474,2.622266872360825,2.1787604689238993,2.1801794972516406,2.017067330706824,2.092990073136435,2.3639678084012288,2.5187527887605206
16,31886.799352841696,10.318607950200091,2.9763659500408925,2.75583857252714,2.2442941369813036,2.274641846837449,2.1250088950705224,2.1779701876449624,2.4371465636727536,2.6117912898793585
17,35865.10478747613,11.754456727408968,2.951304571247647,2.690758417064165,2.125183001493822,2.244974081771569,2.1274377187681854,2.188685315205586,2.3896807969621445,2.5797791232377585
18,37953.425133731645,12.868485572447524,2.8955040381700257,2.6381277879059692,2.029711705391841,2.1237680436924053,1.9779606648319428,2.093027257323968,2.3388455694564123,2.5136721449828934
19,36958.411673727605,13.513952811900994,3.0234820304356957,2.6228817202645622,2.1349164194246013,2.3293223132909406,2.1805764587748633,2.260839891807738,2.4794365044965474,2.6288097155706813
20,38768.045924664286,13.439882858208355,3.0471108370755813,2.625702592329019,2.1072338459935636,2.3363916253174413,2.253953770404502,2.3102013332505194,2.5159023117950654,2.68248821054408
21,37471.334676563376,14.171428252562318,2.9556593199515504,2.559132810295222,2.061685393399179,2.2989303857707792,2.1753294542721116,2.214198104012839,2.414692081480543,2.612605087144028
22,32279.040725268253,14.94539466521789,2.9200516504846754,2.607141595803953,2.09795688726468,2.360428980195717,2.2773342719056644,2.2848103749225737,2.4293869018017547,2.622416225539417
23,28135.63412895617,15.38085748588076,2.831559562499693,2.6423995249618653,2.123021346450681,2.3187403259819614,2.2253346290988985,2.2539217924795287,2.3923680464634725,2.61572281745378
24,24589.273119779828,16.694859518998577,3.1243854201375076,2.681392272387188,2.1244397588953206,2.304632424845185,2.2086105335664237,2.2264686727565013,2.400142079128448,2.658270839536019
25,29520.936170073775,17.33974452099648,3.440040420510273,3.0153516136930376,2.33829200831534,2.603698604933796,2.5551473822519526,2.5560988575247223,2.744396263884277,3.0663026462864744
26,38639.43182475957,18.820508419028243,3.3598701335751886,3.0624033680442846,2.4046251713456925,2.454043864615408,2.5575171781112642,2.5480213220542653,2.739133491559969,3.1413484138646184
27,39672.85535019269,18.688555639333806,3.436105769047537,3.116299154312651,2.4760016634741366,2.5610144342974364,2.7202540467134066,2.6553655948020527,2.9143488732987977,3.367420882376957
28,46297.04902022525,19.972623934348217,3.5718005416742193,3.345345099633968,2.584161135569148,2.7463376932113963,2.9088935546847297,2.7682129843785277,3.0484756530424826,3.6034388773977457
29,48422.3335301911,20.24358614211408,3.3489645653775253,3.238253046428606,2.5154321720687647,2.8530551376055446,3.023127497553764,2.8684808089957192,3.180134484209909,3.803033066683794
30,50839.65031219738,20.654176555993498,3.181887272401988,3.15427970980065,2.3573458682903987,2.9270321062704814,3.1854501749044855,3.013042969335747,3.3007276490838304,4.029717872367022
31,50050.44667405752,21.382504102737467,3.2010349966067304,3.118499968248794,2.321238264971969,3.31913577427008,3.593861769450296,3.3540063911684173,3.6484730495815665,4.40407111069323
32,52799.90689731973,21.60009886842258,3.082066276024554,3.182339454556709,2.3325426631366315,3.597878126165341,3.8211667668965545,3.56639857621674,3.847718207061456,4.683420333980909
33,50422.15594189493,22.099550023271135,3.141596681869083,3.322329595736078,2.2325616217113335,3.7404014961614505,3.9636759239473416,3.7052792975231945,3.9954511766424305,4.941969470816162
34,46307.03591368426,22.712407988844102,3.457546105294501,3.5681953698479005,2.3571233252893182,4.021420564703453,4.196323058300484,3.944902578767521,4.198297342312955,5.188964803033262
35,37740.89130516199,22.38953115594528,3.6298777141525456,3.771636210459201,2.6484027772419663,4.146426987100775,4.313327698291379,4.0054083106891865,4.26583805194392,5.307545237916516
36,32784.975963919096,22.109028409748657,3.7203980319440597,3.7508532062748503,2.699499926180011,4.1491689293673035,4.335489863993288,4.035462839591956,4.321514424739427,5.444579731445559
37,57362.01973890486,32.616237511783375,7.430690341385447,8.609161800508627,7.094013473998261,7.97362707300357,4.689302230816415,5.999471690451261,7.8727970070671365,7.886856797929284
38,56232.43433240406,48.01294834325459,15.154479765060364,16.49297101456391,14.264322465293322,13.347487294097919,4.974482836962702,7.310140284136682,11.114196349659911,10.208706500530988
39,58679.29980372054,58.74130606930677,20.51587588763907,23.09560425486613,21.969359392684776,17.374687344553845,5.206382081135867,8.935571563832923,14.706389492175346,12.76483198035907
40,78147.74445600496,72.11809031146963,26.581386025880022,30.416974605457597,30.943659854608647,22.166989800861472,5.384071731880824,11.206675467843086,19.30561328967483,15.922126207707507
41,83662.9819892155,87.3206185510499,33.83076496402324,38.51361687281262,41.15083624528699,27.326034510507203,5.558368570930202,13.389302970192876,24.005170813858438,19.088149555857726
42,87337.95502179633,98.89010686682627,41.739045005078395,47.879995173716125,52.19147280839387,32.01347689997372,5.705893748931987,15.166553241293729,28.41572753945002,22.073587668537492
43,82416.26548267932,106.8766520318508,48.527366356665404,56.12141606915252,62.51241424023303,36.49360822444436,6.31370872420123,17.400594211943663,32.92100569311358,25.050529372013397
44,87951.20844932272,115.09044530777861,56.686923907295316,64.66249715136289,72.75655242232062,40.555427811389166,7.051681505619141,19.84770133717008,37.805814500888154,28.235405716769407
45,87366.63182791669,125.58773051299117,66.41290084721118,74.16604509540191,84.16642738252482,44.958637373578554,7.604389925861232,21.74175263688083,42.31403069689789,31.198615879426445
46,77767.80622818749,134.52847961929533,75.98811061232705,83.44827265982997,95.6954256770189,48.43037416699193,8.028817189854383,23.353353859155558,46.26973938699746,33.60904857777807
47,66479.36837257496,135.71242942399653,83.55094902643106,90.85787892292953,105.74588407958248,50.347944293358736,8.511983188681285,24.87848166177249,49.86376438428014,35.733264332936756
48,61298.93853635492,137.44890763604488,91.47079306070172,97.95777094731143,115.3997741091261,51.64374521707871,8.807201072473337,26.022443070425734,53.11928708115963,37.49104945461794


==> Data/month/linear/context_importance/linear_rounds_econ_standard_context_ablation_rmseh_month.txt <==
horizon,0.1_mean,0.2_mean,0.3_mean,0.4_mean,0.5_mean,0.6_mean,0.7_mean,0.8_mean,0.9_mean,1.0_mean
1,60614655.34155939,1735.5884537277577,1070.1794519836815,986.8220987177248,950.053388820245,961.778774774291,957.3617799666888,963.1585685015257,992.9033139406522,1032.916308185502
2,60614798.51046577,2298.937325613484,1028.4457102808103,1008.1472727325275,932.4226669146261,977.9188217167724,944.2194886447143,950.410685381877,1001.1805654850893,1047.1525950906364
3,60614690.83252377,2567.834751751852,1041.8037605692723,1041.769967479355,970.2657825070903,1048.8403598466211,971.9036876789297,977.7149808681452,1038.739819815329,1084.9547950064318
4,60614539.03115964,2859.8266307095187,1141.5540873889906,1132.4383460035692,1026.5039075834293,1097.3254830528049,990.7236373510931,997.9331413609565,1055.2883470459067,1105.7603140586125
5,60614757.66159598,3001.5075462716313,1100.7158262936387,1106.193022051329,990.4427052612929,1077.6704299751245,945.3876246039345,961.4600096675437,1018.8044148804003,1071.8411226204405
6,60614758.52582442,2963.55476654366,1055.3941552117778,1111.9632885782835,977.4058090713961,1061.558430179532,894.9018333023571,917.8664595644015,978.5539162200706,1035.9513256706887
7,60615287.60883178,3389.902665626933,1150.0508683675703,1242.0372834383497,1074.1316509103578,1159.566192541109,1000.8915394585626,1009.2313473926498,1050.3804284304056,1088.8695688814544
8,60614894.61558662,3577.982332905547,1155.3897996600563,1108.0232297200896,966.9545822900714,1075.7541874594483,918.8052200086846,943.4302076177706,1008.5676264040595,1046.2561389172315
9,60614511.47578593,3800.944334863359,1050.1213182069503,1135.204270528961,969.1430642245923,1065.3368461777425,917.7825034331528,935.1464438044912,990.5366781838026,1029.7289804907753
10,60614708.27142044,3908.5283036894352,1084.9924925201253,1134.982088414661,974.5995126980534,1068.9477442262767,947.3956847355898,954.0767740296308,1005.20767427138,1050.0602534464338
11,60614828.93092102,4216.849329797956,1080.5683612177215,1090.2785035284828,948.059740404195,1030.2966381776698,912.5190190726205,933.8355466980389,996.9357920249137,1043.2868243178114
12,60614767.2698738,4818.759416169219,1068.169267783735,1072.1873409830855,922.7897709726013,1006.2616003618623,897.7920779462687,916.0510938132264,993.214459026083,1049.9376252701409
13,114644347.73974834,5231.392729231722,1263.8131813963162,1301.0881383975811,1096.1983959385973,1152.659448161921,1054.3804656773002,1051.5790893028166,1117.8098235111888,1168.242020130594
14,114644459.81750864,5619.723240003355,1278.1916158185668,1305.204974290978,1078.5271771832754,1107.6710197831333,1008.3347914740954,1013.203407585917,1096.3121965888565,1151.883473926903
15,114644357.16236797,5355.097451164623,1251.625180213578,1274.65845950198,1044.2203155415693,1081.1542263171666,990.5738416047037,1001.6548683655648,1095.5822180122436,1158.0263864661645
16,114644347.78705494,5636.156347747843,1338.5651878093329,1313.600366077771,1079.8362332628021,1107.8102714107088,1026.3596961015671,1034.5186439866918,1122.5474273627785,1192.9787291392013
17,114644322.00394164,6036.735995644852,1362.2310269991399,1273.7287371240502,1045.5489932859882,1084.6641911675574,1013.1714924141851,1027.394019832838,1107.0571112724685,1186.2855651031043
18,114644639.27852811,6456.590041604788,1334.134209964178,1231.017850555164,996.1755428265035,1040.4751073871773,970.4659586190616,992.4574841792393,1077.1685142719327,1150.5092876040574
19,114644596.71811697,6805.336003260301,1367.9775740455489,1257.4349214414033,1047.6279191008227,1112.0435108132026,1053.9998475698037,1064.4019504479168,1132.3768943554799,1199.1075412163448
20,114644729.71570738,6768.864155267731,1400.1392846841586,1251.871581685295,1026.2345834153266,1110.1519247281228,1062.8499435910746,1067.0160767359318,1126.5289377375175,1199.8690698377832
21,114644507.85860056,7245.950281271098,1389.123766384894,1227.9393544799134,1009.0054885120155,1090.1019738002615,1029.557473715565,1032.6647039682734,1088.7701390047655,1167.5589076110684
22,114644525.08503883,7619.456929273819,1386.4023813448625,1285.256524250233,1049.3205398086052,1125.1097994920128,1058.2994327251106,1046.56186305219,1087.481851076797,1171.5774082279252
23,114644301.0351153,7799.76582221798,1349.430372981813,1263.2575988426995,1029.2040230614393,1090.8293763588229,1020.5476689810852,1021.3231658461277,1068.09055112645,1166.527369229931
24,114644338.21388045,8626.719406672872,1408.8779312998931,1283.091550192289,1017.1423893786018,1070.279061530892,999.2383417676712,1015.7289204495211,1072.9685662372121,1182.6594006212765
25,155860271.84370035,9122.560679846905,1586.6900195734645,1548.0294735669836,1223.9289405461393,1324.1574417449747,1368.8295140544033,1308.9187107641399,1363.299243482417,1596.8617701912601
26,155860741.60434,10504.003340512576,1608.8025846874516,1498.986890077975,1175.7720212699571,1220.7791000324198,1348.117468659422,1243.001542076397,1338.1944132262024,1641.9089713562612
27,155860600.61693293,10338.316386410246,1648.1592585748258,1558.4827403811503,1220.2868124773574,1271.6037395643318,1434.9570332871676,1304.309870222346,1420.2456560478588,1773.9292075636924
28,155860517.57830456,10692.19502933303,1649.1234429233682,1626.8826208088055,1231.8294513226567,1335.8482738871087,1571.2812246909411,1388.124816549748,1500.795966918137,1933.6245218703848
29,155860530.28931046,10556.186459555198,1580.8364818622856,1597.6629645449093,1182.9643969183498,1444.7020255422872,1700.5056744718113,1460.8624053380822,1582.6629997977889,2088.2346844939493
30,155860786.86430216,10642.17532579234,1468.6263928206822,1580.9529402668325,1146.6000206674667,1523.9838142853232,1794.6891950098764,1525.7497017265841,1653.9198512487899,2214.6021711737526
31,155860655.73070306,11064.70001113249,1481.891208480535,1574.216384363682,1145.9991027364772,1702.5641751070789,1996.4027774243589,1697.1750366636134,1825.0021388829555,2421.0159652527823
32,155860771.0424126,10761.627871764738,1487.2893097157057,1572.4965122557978,1121.115695094658,1831.7645570888724,2109.3770613198935,1779.246325750405,1913.1748255406185,2551.9653402674558
33,155860466.88197085,10969.151823626959,1531.938055264827,1672.6530362790163,1131.246724769453,1931.7452495908612,2188.3597607520933,1829.5511209708138,1976.6749681392264,2662.041316000335
34,155860629.6356802,11194.530601365039,1659.7049276559974,1746.1669665436712,1174.5659269578864,2029.5449444572798,2292.952139010982,1923.587546618651,2073.771379799998,2789.894449813967
35,155860438.3064655,11529.377062934116,1752.8622238734206,1807.5672483306846,1246.169960667831,2089.369802545665,2340.0052647054526,1970.8992824818858,2128.655742329212,2882.227915316129
36,155860070.4308735,11637.513062059705,1822.668075238505,1895.454249645826,1289.856401953213,2125.1514276207336,2355.853818712067,1998.1508999212554,2167.587657593245,2961.50081392294
37,254478192.66459933,44397.15201345166,15589.397397686766,20132.514755000506,18704.712580145908,16213.779595670825,2526.5272924249684,8302.31622566581,15323.198189334165,10777.820159165605
38,254487365.3162123,70967.47712313898,33424.96829686445,37429.525915637954,34040.2740907098,27540.264499706336,3120.373147026865,9929.412684773464,20070.977465456563,14141.553500862303
39,254492704.05678955,79005.16342652786,38345.99994934847,44541.44756355195,45106.02070750107,31389.86787393545,3508.9626794245137,11904.252221262714,24233.897649290822,16863.7459114004
40,254493008.54184037,85648.34896295339,42695.82626984504,49311.9483338697,53801.511519917294,34504.80168181503,3449.34557551256,13638.750824202067,27864.22862641082,19306.49317611123
41,254494069.63280234,92077.06292215892,47039.76637177562,53595.0400982399,61734.172648121596,36867.554986451105,3435.3992619120327,15235.344848871913,31197.84932116371,21484.38041988782
42,254494373.97495854,95969.2330675478,53436.83232525155,60748.135001013645,70556.29673044784,39599.29176891977,3943.5640205065706,16462.318868932107,34162.17084928789,23395.743574495922
43,254494632.40906227,97777.79259284286,57152.08790892309,65562.01624647279,76995.82690863017,41822.951755362796,4266.014836037458,17637.963231620513,36707.87374891088,25087.98239671053
44,254495192.57269195,99527.87218482679,62957.75236562275,70409.4698492648,82706.02894874514,43157.66520319839,4909.966777061963,19009.284335797474,39376.17607651922,26824.7555339843
45,254494686.59838268,104203.7389399919,69200.94675954085,75318.07711930541,89487.9874957782,45207.90554055796,5330.115257304022,19947.429815102627,41618.64452837876,28280.381063005512
46,254504316.0869538,109803.88474674615,76486.52208496738,81031.65021746501,96675.78562411839,46377.42143494343,5363.510706158105,20559.624529114535,43555.176812734484,29289.534278498104
47,254504902.52938116,110340.0217970297,80763.925956929,85340.68597511094,103107.96734218088,47167.66810350019,5851.847613859159,21528.599939039897,45728.28346633092,30376.93400482303
48,254504925.214631,111348.27499059205,85873.96959333881,90239.37774008441,109444.3577746896,48012.25869752456,6226.4328623375495,22246.51163291619,47893.703468039086,31440.617969109033


==> Data/month/linear/context_importance/linear_rounds_econ_standard_context_importance_month.txt <==
block_number,h1,h2,h3,h4,h5,h6,h7,h8,h9,h10,h11,h12,h13,h14,h15,h16,h17,h18,h19,h20,h21,h22,h23,h24,h25,h26,h27,h28,h29,h30,h31,h32,h33,h34,h35,h36,h37,h38,h39,h40,h41,h42,h43,h44,h45,h46,h47,h48
0,-0.20424534211214604,-0.25934603059348227,-0.4088090719834965,-0.4596835574392679,-0.5113706690118586,-0.8329399816290676,-0.4935891397108419,-0.42816299617764636,-0.41772033100794725,-0.43336584651908006,-0.713384174949488,-0.7879469453933761,-0.3637372355756329,-0.3457309794368263,-0.27749488112464804,-0.2781094562755508,-0.2683288405111056,-0.24283271773329257,-0.2083107379091812,-0.2469766864942421,-0.26941178810253047,-0.3269077916070937,-0.5468285675908773,-0.7242447066348391,-1.0,-1.0,-1.0,-1.0,-1.0,-1.0,-1.0,-1.0,-1.0,-1.0,-1.0,-1.0,0.5551343479177225,0.5539268149735409,0.5641097596983774,0.5629894942791582,0.5957055572240277,0.6653364391192624,0.7237667753739296,0.7720268950780067,0.902051136933159,1.0,1.0,1.0
1,-0.0839802436791381,-0.19064030434592255,-0.4065486388026339,-0.293675011848374,-0.35649340798389034,-0.5606442117366005,-0.2690826041697876,-0.20340685060434735,-0.19055607054561124,-0.14459327224143706,-0.2888086302176411,-0.42389833248559944,-0.20965723809187053,-0.2510687562526539,-0.21945215642762533,-0.12633222171689718,-0.09716423555039178,-0.09323374724577128,-0.05955104148200886,-0.028432437539530946,-0.01449555083203769,0.014545514513118734,0.017650815837657357,-0.02940807958242936,-0.010088679039468848,-0.03521915814699313,-0.03843408115066767,0.00350080137248411,0.005086790605050897,0.016516038469630977,0.03220415197916117,0.05113851883825956,0.0549205020881204,0.05487076858082276,0.06439701510938473,0.061888369920992316,-0.42292028704363593,-0.43735702919250813,-0.44151420948952863,-0.43945569779089616,-0.4627539469694396,-0.5188627501501931,-0.5674808031487867,-0.6059095592298764,-0.7067253936469251,-0.7938980478056085,-0.7817442649610664,-0.7757287594771547
2,0.05183676322953315,0.09578222717607451,0.24442648932473723,0.18792286463422425,0.17299353306710474,0.28141639260242096,0.19968756299325743,0.0918615762958726,0.163812857587653,0.19253546096416813,0.18694860022539686,0.2708317455051484,0.1900380981964173,0.1660541109331726,0.12753538872755296,0.08475065878754388,0.03953168864741183,0.033893052265242536,0.020929352217963354,0.010857276837026862,0.019411705852239076,0.04693751659519914,-0.007966393946050665,0.03503572768781441,0.0745976231620591,0.015611654905424202,0.005915751252500372,0.0003086002942171076,-0.003761246961595237,-0.00042717932791921633,-0.0014011941224013238,-0.001310309162864334,0.007640036578769597,0.015172907445410532,0.0017297544381333508,0.001796336077233294,0.5329431315510037,0.5229532993197119,0.5181916743984437,0.5104612838511902,0.5334920773589636,0.5919586653274768,0.6451576856337932,0.6930990225817253,0.8116432984778756,0.9500772901637504,0.9275081471637951,0.9101535017405536
3,-0.1228083448650847,-0.09893344513734298,-0.09026453834197316,-0.03264777104001298,-0.06745939873880832,-0.028194092999912292,0.08654517085491573,0.024593922077496545,0.05481430855283321,0.07230619544567644,0.13989180292773248,0.07821763651640767,-0.10475448656753956,-0.08926158918885616,-0.07452402378731546,-0.054649071654831585,-0.022508001214500667,-0.02619269726439318,0.00529635200531926,0.019002692916951065,0.03031482710285329,0.06401574598318362,0.1522823702156211,0.14931399682725716,0.21187029067873722,0.25099037347971703,0.2769108729087435,0.2972996698866927,0.3352143541667903,0.34546952208197823,0.38653609922185034,0.3941596439960821,0.38807075479203307,0.3850632441118564,0.39302943005477475,0.3850968845176424,0.03304728492477077,0.031301530884246725,0.030125942286865274,0.029583514531146018,0.030182846899323188,0.0323686755188789,0.04030900310806019,0.04168745345520252,0.05326926529768256,0.05880521451885977,0.051270421111721594,0.04544054067040008
4,0.005886066334085784,-0.030348883246757465,-0.09188868122749264,-0.0853799720982681,-0.1435216194697125,-0.2521356871844874,-0.21669721306263307,-0.19286116721441315,-0.24833396009851802,-0.2387053679600566,-0.33674506255180503,-0.26541842675208294,-0.06865973798481083,-0.04191708680470013,-0.03421322272042327,-0.03678235484526629,-0.05419281962634657,-0.07088909407211999,-0.08027706061277122,-0.11507103174042316,-0.12489492035394288,-0.14736873398610098,-0.18757305721904322,-0.21149492037159273,-0.17124944554592983,-0.15163154705444598,-0.16108239935989085,-0.15116639870349005,-0.17185805960333952,-0.1928938004368734,-0.2027351414153531,-0.21667310518761257,-0.20551478322623545,-0.1824517128347659,-0.1867095148218295,-0.1807869136345411,-0.043059000205954163,-0.04182722236234683,-0.041274791088568484,-0.040452057231240984,-0.0421705896207824,-0.04813306565589852,-0.05681054081192041,-0.0652056111692508,-0.0789086957844918,-0.09230377420456462,-0.09031864432250483,-0.08912847938439977
5,-0.03365480050944492,-0.07450494247180764,-0.18563125529796204,-0.10651863717932304,-0.10188832798989306,-0.20969160856218497,-0.1945017330354059,-0.14177382185023443,-0.054245116100587285,-0.019903411038645347,-0.02248709175097009,-0.08234623406141264,0.022522878912216625,-0.026214776591184423,-0.016960732197174783,0.011375540975723509,-0.012386725413435575,-0.0030447170834100004,-0.03929964449891182,-0.11083184246409644,-0.11958302415059079,-0.1558556214202121,-0.3036842960613733,-0.3954192442552483,-0.7173893373149364,-0.8378352980076472,-0.8709101110432746,-0.8360101247178279,-0.8805179603904174,-0.9339064470448296,-0.9287501815788816,-0.9456739982819189,-0.926687835233376,-0.9342790912188143,-0.9459764160368298,-0.9437442048286543,-0.06437677952173763,-0.05380983156175324,-0.04652339655342424,-0.04286237476839029,-0.04328231602596452,-0.04401004264972836,-0.027086444838087507,-0.011686392590039172,0.005260716873914916,0.018071074186966837,0.010958695221732847,0.005876663294068498
6,0.0582521512097326,0.022052081217581048,0.10480797565659207,0.04755262124561084,0.005592791972999257,-0.026691855767097136,0.1458339463097494,0.005774222014131269,-0.03164512904205918,-0.05124556188627851,-0.04275678059508159,0.03639183949847341,0.06886263145218585,0.039302180050742784,0.07488823916258303,0.043193011523121404,0.05353074363148313,0.04948999040278714,0.08927588069834308,0.06331464375739802,0.02731436087215062,0.015201902723685113,0.034794507238479606,0.09861115328463585,0.09883292553083879,0.05363213279385774,0.07602202376581126,0.02465186201259391,0.029023008751060314,0.04831819101327583,0.036491668288805484,0.013115233797494436,-0.013727379757474819,-0.06260374993527046,-0.03928578599790789,-0.036677892800636186,-0.15806646289566517,-0.16285913028319624,-0.1641731404149122,-0.15792409074598304,-0.16012888688037996,-0.16846354930312438,-0.1920704670845159,-0.20954040676298796,-0.25060938384515485,-0.28107908918096897,-0.27559723380489565,-0.2720494338841492
7,-0.015104254872365523,-0.004419736997826876,-0.05908161286295454,-0.08251704678679689,-0.06799651938712677,-0.1603495911276508,0.0016115601319028417,0.06906907114989054,0.03799283998845277,-0.0050846515658015175,-0.10259465210611568,-0.2906361098205439,-0.02784723763443043,0.03618801982097853,0.022844188473273557,0.06546791958200754,0.13098955302921678,0.1379852563218442,0.1771007920370157,0.28319846040337493,0.32029782306819937,0.3991174761246642,0.6695302992588175,0.8050561301288779,0.9275894767109579,0.951430638123377,0.9539033035611095,0.9184098672641441,0.8971358397822922,0.8949920693039295,0.877557526260276,0.8812486735098085,0.863055085702769,0.8550704293603894,0.8799441181597943,0.8955977104242173,-0.493103851750032,-0.5360559289954026,-0.5546623415587161,-0.5648825096286613,-0.5978465286977123,-0.6311847480988583,-0.6679420812462235,-0.6893912221457135,-0.7886608109946577,-0.8619549000323604,-0.8533017119422235,-0.843013262765854
8,-0.019932474701158397,0.0904788599122289,0.17768579500609355,0.3296633947451505,0.2964890833879443,0.8592319211668361,0.2651596360213301,0.511643691761313,0.24664744255769813,0.2713398053648505,0.3733965096230131,0.21966700412392537,-0.10134211713094098,0.10191304085163004,0.08874422829317374,0.10196108370196988,0.08520206521196971,0.08164391534296128,0.06365209123664435,0.11715669659497512,0.13007966249996822,0.11967471664342318,0.19519176169706842,0.2967379564738647,0.031171202787515947,0.17256527838358124,0.14189766105041918,0.09129379106698095,0.062446925009452287,0.07321523099366724,0.05674045281244287,0.10182554076403405,0.11234377128129766,0.14752474888082298,0.12561181508843602,0.12272949401453227,0.14766514834913708,0.13332372243124174,0.12790263163271812,0.12136981718058933,0.11429840047104134,0.06181429365953115,0.015511692141961336,-0.034308281708837984,-0.08733822913693709,-0.13114253469320786,-0.0941553544264433,-0.06786829755395725
9,0.16716513817433926,0.3336334362926906,0.6804100094123336,0.5911267997877282,0.6462729247836742,0.8609698976834081,0.426509247178025,0.17439976844956429,0.12010154586373795,0.010832005251607818,-0.17493297881758074,0.580934357629475,0.27261665520421813,0.39588572998887595,0.34595157943939475,0.2651537830350096,0.18553320790653305,0.1470026858829543,0.05281607420823675,0.05014040277118883,0.05190312828646429,0.034984245645555925,0.007483753549040669,0.4308822478110717,0.5810714940352327,0.6674437259778218,0.6548115283374613,0.577663026217467,0.45365349837542585,0.40112573176670546,0.36158270728740033,0.2857768049971734,0.25400588686986547,0.22018400287383944,0.25408144411525246,0.32492407931302403,0.016677565490964004,0.023829339807906746,0.009484090685044955,-0.0060802781378032095,-0.0075912604046296074,0.0348839869458326,0.07641537396270344,0.11712948895940774,0.1669147599621223,0.2066303563413678,0.18475884848164684,0.1685113209200141
10,0.13370579005893002,0.18032117154232827,0.3525110168628354,0.3441183390114609,0.42051447505327977,0.6968970560481136,0.5248820647703817,0.4212211856938827,0.4053584297617971,0.32237766562999104,0.6357826652858968,0.7410903814765152,0.30277935588064475,0.24250911745531187,0.219496840443219,0.18559061659004755,0.1765274812159871,0.1721133822573237,0.1747051740846388,0.17706690918153764,0.14944077696646613,0.137125189119967,0.26131807431949566,0.35511093072002253,0.20591051457489,0.15994363290119307,0.1658683931938916,0.14857444725203733,0.17690173642043855,0.1951830912861376,0.21714852327342343,0.21578079808432762,0.22308799523644757,0.24612334164053162,0.2606101473411048,0.27160898871234923,0.08141631302970986,0.07925367999925408,0.09155980212332337,0.09685595148214511,0.10461924649397406,0.09355880422377938,0.09171147092266618,0.08664017250974536,0.09261600027561652,0.09385068957709346,0.10679105746186206,0.11303091577729837
11,0.23990972556509665,0.2937256659700438,0.5720247575919617,0.5937638861056844,0.5213751178793723,0.6245151903031495,0.417138657087194,0.33453387054474487,0.3984091685318416,0.45988034863474025,0.723834130236423,0.8606840464004754,0.6230050495221756,0.5457082393134799,0.35823242770751146,0.30299331741968405,0.22131347617292677,0.18484887524389043,0.18111018871049667,0.18047248135146698,0.20760591243789064,0.2715700208013965,0.41155994776334115,0.531029850266924,0.7060467974291943,0.573175592311643,0.47945087998472385,0.4054165660604461,0.3563797244196636,0.349225097606629,0.3533885841268219,0.36571774752689407,0.3795625267630856,0.3915680484930834,0.3554160322164886,0.35110897568451643,0.11900736784327665,0.129151787608273,0.12564406143906265,0.12681492745174286,0.14309232120093307,0.17219781255092498,0.20194976193354708,0.22968566646596011,0.27003597458711326,0.29678283098889,0.2819977610001918,0.2633705622357098
12,0.1421768735955405,0.24397416912617828,0.4058668731788678,0.35691570352307933,0.4982447647632602,0.8667510395419499,0.6180202069166424,0.6126877507217068,0.6455264136906333,0.5655441826076382,0.7339606482311793,0.5945328224990774,0.2687470802057239,0.30692361231466686,0.23095276871402584,0.1638956334300969,0.14316415624494241,0.08497673455541797,0.03213348406480722,0.07801231518832238,0.08348141679939865,0.05181822372035521,0.035147666194805784,0.0773651925580093,-0.21026439813459724,-0.14748728826771274,-0.16451202962395658,-0.12351408093261894,-0.1138221587767509,-0.13181668846770084,-0.13185839857020235,-0.07391451268765738,-0.06219781398342416,-0.05648422884295026,-0.09294346498855077,-0.10429917922560838,0.397247312115294,0.3396260900676812,0.3470506859544442,0.34250120730427214,0.3267978845326921,0.3415526470772416,0.33899479477012995,0.3181788860620529,0.3382598836739189,0.36467128665869497,0.4221398231801154,0.4792614528996646
13,0.01856598659581923,-0.10890715978008689,-0.2848557479570504,-0.2862292706928666,0.10375296499245791,0.11067174052415019,-0.42065604717023275,-0.33851336743419314,-0.31500464092394415,-0.26017009798114316,0.5488794926076608,0.7345932527019872,0.10657083901075123,0.08410552588185735,0.009076772497967183,-0.07816023805206157,0.025020232449652204,0.12172977464792432,-0.023997144067001378,-0.0814831234021687,-0.09325871681769961,-0.01689145628661795,0.4579381949719749,0.472953086980408,0.2530456888338568,0.20192748275973163,0.11113392286644597,-0.019899867201990527,0.012245020148002375,0.02050758730618539,-0.03468432923466411,-0.13436025841591018,-0.17628196098389565,-0.1863782915940613,-0.07144397645758079,-0.008800446050269627,0.1660612518262535,0.24261944060210652,0.27889828719685034,0.2716096538611112,0.32686932091772747,0.40716045413001073,0.4374726564206611,0.5125894797927368,0.6449764217194285,0.7410650918934544,0.7027969105419031,0.7075336875466542
14,1.0,1.0,1.0,1.0,1.0,1.0,0.680517022260944,0.4958450698984754,0.287985553231209,0.10583510617044808,0.13443133113668074,0.5561516714380568,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.814500971178074,0.7138130101222331,0.7697339244619886,0.7123151694474285,0.6761644900632272,0.5591392230532235,0.49620689402467566,0.4995281255464285,0.4850100086048344,0.48239262473705935,0.3476620016056302,0.2544300265472573,-1.0,-1.0,-1.0,-1.0,-1.0,-1.0,-1.0,-1.0,-1.0,-0.9652172749477648,-0.9432296075973233,-0.8367953123259594
15,0.10738121871172897,0.10335786706803755,0.28637339578317106,0.3161390542616454,0.3456639402807904,0.757651405324091,1.0,1.0,1.0,1.0,1.0,1.0,0.49922041442809967,0.27925191204676864,0.1251401678889072,0.024000837712192843,-0.280459583107908,-0.3799506934289133,-0.16799914768232757,-0.02310136311643098,0.0065291854698515134,0.18807248779110797,0.4018493662400452,0.4379512777438799,-0.22051359618174343,-0.14242742534163663,-0.28924936994846645,-0.260033612099229,-0.38271595075376136,-0.48768076815122635,-0.4532524779591548,-0.527184762385043,-0.5405826538499847,-0.569152262830709,-0.5511871826230744,-0.5384678608018074,-0.34962631157131524,-0.338053648986446,-0.3267166584887056,-0.35093036073040995,-0.42184583649977314,-0.5086049437694219,-0.4841025360510414,-0.48054602784957334,-0.5656502668755258,-0.6309748605438162,-0.5922447073336669,-0.5604344706609855


==> Data/month/linear/error/linear_full_econ_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,12.257918203071561,2.7938023390641615,26.327780470813124
2.0,23.850017191998617,7.128364721542684,45.46910990248556
3.0,35.314676310637495,13.225635648059642,64.09573840102945
4.0,47.97518453264656,23.42866827272677,78.95983418296747
5.0,61.514766267716254,30.099369580758115,97.31289802780475
6.0,75.97621860434612,42.01688495084334,115.39958191365237
7.0,90.83962139908922,52.781168567311724,138.76201325807128
8.0,106.53012213556481,65.02502859355995,153.48202215923678
9.0,121.16496974621111,78.49316508145566,173.06567960244436
10.0,133.79422003408206,88.10382452682664,185.79958822123723
11.0,144.94861546275172,97.92173144726699,195.51913056497716
12.0,154.1604719489762,106.99667367912731,206.43572069830628
13.0,165.0009091717898,112.0831497846607,224.41732609521907
14.0,175.03387338016213,121.82175705192147,234.89125464106905
15.0,185.5923486633345,127.62126337541969,249.53434307595165
16.0,200.01391085597044,138.8286031007085,268.68774763462756
17.0,215.1715581278124,147.4344203952782,284.87523058232654
18.0,230.48259039390604,152.51878967232938,313.94071021817996
19.0,243.64407695008106,160.50866289016835,331.10004071021245
20.0,261.1010091830943,170.92545678162077,356.35245528191996
21.0,277.8609713550629,187.5412477434373,379.59204490264443
22.0,292.4989173234522,191.9171616328319,393.110113911074
23.0,304.7410260678606,201.47535067156522,412.6093133693774
24.0,318.12708812319215,212.8473813932546,430.98626936435966
25.0,317.1023565417715,209.77482228701277,427.3512410915521
26.0,319.62908258663674,209.74246750025185,431.9370042693139
27.0,323.29723550011096,214.04753276384218,431.66266916682304
28.0,325.67697641631463,222.307256704716,442.5345984410925
29.0,327.8186430342292,221.85218855733186,451.9757837722852
30.0,330.6028335633944,226.12265588178693,457.50163827917254
31.0,333.73838337797395,223.41494373039455,466.65922735655636
32.0,335.67391419966873,221.3461114787497,467.488343407482
33.0,338.6025051739102,223.72255772445604,468.6584972208612
34.0,342.7909059022221,221.62231790493055,472.5436708008336
35.0,345.76676697741567,219.72882631941147,482.4957100560974
36.0,349.1902966469878,223.3724964879793,485.46270503282847
37.0,476.4859014655898,259.5705223459077,780.678482852049
38.0,619.550429545239,326.9435520038937,1049.0570766051294
39.0,758.1876340082937,388.1482804971458,1266.6798806886056
40.0,943.1836368690758,480.5350204382281,1597.3102523628652
41.0,1138.4129844999966,577.6665780046749,1843.3663651097195
42.0,1326.0013274735159,682.9722149174635,2106.2097946114673
43.0,1503.9645762958805,824.9498916979813,2361.6309957429426
44.0,1699.38545347882,959.0521978445714,2612.2473916921986
45.0,1902.4594317296396,1112.1484450611686,2866.460497729701
46.0,2085.7094043958327,1223.7693342816206,3064.48336650994
47.0,2254.177172671671,1355.9885224373115,3313.8044276360847
48.0,2402.87738446753,1468.4817872705323,3448.8006801713213


==> Data/month/linear/error/linear_full_econ_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,29549.53104500226,1698.1896651791883,51809.34743782381
2.0,44174.44188730491,18860.43622235531,66228.86102844635
3.0,54881.00894094194,31436.243580956034,78873.56652775047
4.0,62828.01828979176,41595.663856775165,85050.15859639242
5.0,68869.0941048957,46098.06315536276,89678.32080852256
6.0,75042.26938768906,53819.388116261,95285.32562968753
7.0,81794.76997788427,61421.12856664103,102626.39633668338
8.0,88177.93675033866,66951.65566516978,108922.20650228765
9.0,93871.86992612825,73117.09972797614,115083.42644627573
10.0,98549.23536869668,78340.40628790279,118545.38236898153
11.0,103202.04849770654,84356.17324808131,122537.5784570805
12.0,107418.67766034821,88029.37007926343,127350.31398930388
13.0,120506.1710419898,92903.7030807675,151143.98907345915
14.0,131737.66214844843,98964.98719490362,166787.89430387484
15.0,142076.75962116942,105611.22715055595,178230.48973337127
16.0,152995.53941716935,112349.22316718596,194228.6836214374
17.0,164530.65573278625,121145.96482563281,205796.5971703976
18.0,175601.28730883147,128319.35577723446,220181.18445375067
19.0,185884.2575303004,138561.31582204456,233468.28297241713
20.0,196120.51355296595,146044.844786133,244820.14932490172
21.0,205540.17467008007,154581.72860749334,255388.74486957575
22.0,213521.20716707516,160943.29159353537,263366.7917584731
23.0,221246.44195565247,166948.86255376044,270249.2972073976
24.0,230314.18248327868,176559.4576367899,280206.20145215536
25.0,231065.33832185005,172238.29446361004,281125.9450435767
26.0,232577.96022373423,172373.9890259842,283849.5359578139
27.0,234629.1447361289,174214.07582734578,285933.3439489703
28.0,237589.02227051757,178982.8305059536,291138.9904629083
29.0,241058.0911419397,179210.33880671597,299340.301829417
30.0,244676.64560345077,181626.6918026778,305807.7199304872
31.0,248585.55230811765,184763.98820725305,311940.7748043024
32.0,251226.6286021634,182928.66817363366,313459.9210029977
33.0,254395.40742693076,184120.4825652856,322127.36211552226
34.0,257794.65570496616,185911.68192385935,325599.2462824655
35.0,260753.79880005302,189724.85365441782,327768.7194499825
36.0,264532.5091831151,192370.76635499665,330954.676076551
37.0,547148.1892976674,218816.8213149859,997668.9962546241
38.0,742836.7808510242,247546.44790473566,1253466.7637327462
39.0,895876.306383272,296781.3898530217,1412956.3010334286
40.0,1035117.7358569643,577113.901168174,1546042.844655228
41.0,1153384.0883241987,592086.2143990471,1630029.6652793398
42.0,1264148.2760138658,776129.8435154794,1756602.213214496
43.0,1365614.7677039565,843071.2084651364,1846886.025841538
44.0,1462413.5508735534,959937.412085532,1948821.6902197108
45.0,1561920.144538282,1075236.183822671,2040984.53001152
46.0,1658644.6322235556,1163745.2145488653,2116539.171188007
47.0,1757445.1230134564,1241336.9686803494,2244519.233484128
48.0,1849117.1446714057,1353017.86415451,2319900.2054980695


==> Data/month/linear/error/linear_full_no_econ_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,2.3443735138523207,1.9264950495907458,2.8096119640515096
2.0,2.331391387002426,1.918878890222652,2.7968245187734886
3.0,2.312394314194349,1.8807884494068003,2.78800328540061
4.0,2.293774120427463,1.8710367355104394,2.778838657554607
5.0,2.3080616371545,1.8852015137088773,2.7883365454704405
6.0,2.3473804874297035,1.9266520664283153,2.8427927047232298
7.0,2.3630659270134875,1.9419980458956283,2.8590031865808925
8.0,2.3552147220858397,1.9404135793248445,2.847240622818667
9.0,2.3754735857171068,1.9477833897143542,2.8911224794290753
10.0,2.4542774565787426,1.982920555664123,2.9986738105055055
11.0,2.5512597987225836,2.0386467840340465,3.107917712530974
12.0,2.617362464538495,2.1007716313835925,3.188302270467806
13.0,2.7697873898224805,2.2525563133734856,3.349102432819459
14.0,2.8121049433038325,2.2775562402033165,3.3742105048728344
15.0,2.886149846375433,2.3368016514546057,3.481890960272673
16.0,2.9530019282995883,2.4258975413511443,3.5296326736908075
17.0,2.988008428673666,2.4580691331250697,3.548768988003331
18.0,3.11951284464709,2.60497014199591,3.7039059752854087
19.0,3.1650354901477966,2.6354977898424834,3.7647375069496025
20.0,3.1992975486588406,2.6829876814597866,3.7940302305472855
21.0,3.3045378145291155,2.7495162415681103,3.952043848103101
22.0,3.371104232553673,2.8163787286688744,4.064510783892464
23.0,3.432859291249992,2.83863382490474,4.101876635081409
24.0,3.5029320055519846,2.8985810122069195,4.205281075375023
25.0,3.6047562903994774,2.996722905819156,4.312580782764387
26.0,3.6498061043824244,3.0229904101310368,4.342717231365611
27.0,3.7283155643812638,3.1193964555986256,4.414849581237652
28.0,3.807710306335715,3.1798213405421847,4.512795607667808
29.0,3.870586257305601,3.236165633775095,4.571302485241694
30.0,3.936841526428392,3.2771698453201084,4.638896997479065
31.0,3.94014498528735,3.272632848842074,4.6575556131378875
32.0,3.986995786424148,3.3193393596424614,4.677159907777663
33.0,4.038040635238505,3.347628383800808,4.740098609243559
34.0,4.059022409091766,3.37886306984899,4.771076560541745
35.0,4.097755706912321,3.4227101619823705,4.804420416166342
36.0,4.172485673753377,3.4997677464005505,4.879221204668219
37.0,4.250266102068078,3.5669112131507883,4.982298415032506
38.0,4.291209262943932,3.602165959144324,5.025996426306758
39.0,4.378746010919725,3.694979293619983,5.128533121066912
40.0,4.38154980068165,3.6968443726911673,5.125464132962228
41.0,4.45943751451068,3.7742915394270913,5.186941591063675
42.0,4.508128844915714,3.805523382320498,5.236387421103131
43.0,4.460472991350791,3.762117568325864,5.173977035413983
44.0,4.484637795323129,3.796762019625526,5.1995334530415205
45.0,4.549299058782885,3.8882983943232703,5.278790311686165
46.0,4.560916768591719,3.90332513047018,5.282626755537538
47.0,4.631437168963077,3.9573337869076095,5.33688612630986
48.0,4.678593802316379,3.9807803594727242,5.390967092035176


==> Data/month/linear/error/linear_full_no_econ_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1189.4861097764976,978.1804532307702,1410.9656270810722
2.0,1181.6061331886,961.1356589821683,1405.1460996627486
3.0,1180.2120448311828,958.6761574682907,1413.3956753207672
4.0,1178.454743531787,964.7717877715407,1409.5991908430208
5.0,1181.994050807433,968.3082842345517,1414.2659525030645
6.0,1186.4804874584347,976.8227845088369,1420.4898613164873
7.0,1187.3370970450094,976.1863772021047,1425.6538487728228
8.0,1184.9591423369607,973.8018968260365,1422.5180938276956
9.0,1196.56002766045,978.8442076990691,1432.3062305791066
10.0,1236.7327547551126,1009.4108226230592,1490.1632874059756
11.0,1301.7285191741757,1050.915430587806,1547.5846042505161
12.0,1340.8285016566838,1094.1004813315024,1597.093191524593
13.0,1410.368535369765,1168.2597840984192,1657.405927393145
14.0,1446.52147387349,1196.482110498185,1695.2026252054068
15.0,1482.774379640939,1227.834594355843,1729.3761178897823
16.0,1506.0351925514851,1254.806182434978,1752.8625992935447
17.0,1513.4932173891025,1260.3221338323674,1759.151515449425
18.0,1559.1205171098363,1321.654814899611,1801.9731677959771
19.0,1565.5767773665766,1332.3383827353134,1813.7294765362808
20.0,1573.4518527421444,1343.7661582007947,1820.5645460063758
21.0,1607.6601779785035,1366.6369890847736,1852.8808554875761
22.0,1633.7583275394263,1393.790632728111,1888.959003202209
23.0,1660.5954277873093,1419.8397569393849,1911.1738225792737
24.0,1694.7966804251976,1456.4183285602496,1941.034448667614
25.0,1734.1991164474234,1496.0319463401015,1976.922066565058
26.0,1745.5107842203056,1511.9931081407015,1987.946981159749
27.0,1781.2518675778056,1548.2637014118634,2042.0068046728888
28.0,1801.4890767666077,1567.9583301683213,2061.093069187442
29.0,1810.3356270203315,1580.85603186005,2060.068173440705
30.0,1827.8846594886174,1592.9320672203862,2078.1423634602647
31.0,1823.7050874530166,1589.955639613184,2065.162817007758
32.0,1830.2549162712285,1598.6427044677184,2067.1670046501085
33.0,1841.8668250913045,1608.707841480011,2080.710164320528
34.0,1847.7578072164413,1609.267692306617,2081.036687242381
35.0,1862.4291394511658,1627.001097844336,2095.832946125046
36.0,1898.2143279287632,1657.9454246758653,2129.44114110474
37.0,1928.4162878267832,1690.3107014587433,2167.096883220671
38.0,1951.7517731030835,1700.53156171129,2197.8553903702273
39.0,1978.9677699608528,1742.3363580842627,2225.78864392829
40.0,1976.1140536417772,1738.2800379699006,2219.758692313751
41.0,1991.634715711753,1758.9363983853746,2233.177685236984
42.0,2003.7321034195543,1770.3599960857352,2245.7160744028165
43.0,1995.7049996127703,1758.8344636243735,2232.354085439576
44.0,1997.2493601971935,1753.6568667931717,2236.5135185996946
45.0,2004.394552554978,1768.0685644664804,2251.5078372436656
46.0,2009.6750496927923,1769.1218582084828,2255.336754952107
47.0,2033.7837949504312,1790.0415215728015,2273.19860356918
48.0,2054.28587697426,1809.0134704414736,2287.4520738962015


==> Data/month/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_biash_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-398.5234106056021,-616.3768516722738,-195.27903574664248
2.0,-485.55929637360674,-720.6137782367001,-270.59765699893546
3.0,-537.4298625355323,-794.7174130252113,-302.0280393534622
4.0,-579.4530222864878,-860.700042365761,-320.87108615099123
5.0,-615.832249067349,-898.7580619362612,-357.37110964751196
6.0,-652.6101125154357,-930.2057332213531,-394.9540535383655
7.0,-653.1392524940804,-946.9824179696941,-381.295129804547
8.0,-696.9973727635168,-991.1692483145982,-423.3664414625292
9.0,-722.5586427695841,-1016.9418473064352,-460.51566730221964
10.0,-785.0209555920361,-1074.6759004713813,-518.744912258432
11.0,-842.5545277196203,-1128.1906505600182,-574.5747209677021
12.0,-893.7474745909858,-1183.3924628353777,-620.2174726929061
13.0,-973.2264201359794,-1269.9835942611498,-691.7027774137746
14.0,-1055.467889263145,-1357.7633933547625,-787.5815786302617
15.0,-1112.2495254439598,-1407.2413981690602,-833.0995487229882
16.0,-1160.6597984833193,-1462.8286361478113,-877.4112692614065
17.0,-1187.1160612208946,-1488.381820032535,-911.711286667911
18.0,-1238.5422208049526,-1536.1993323949557,-965.7763659973554
19.0,-1239.8520802027108,-1527.005924626344,-963.2914499421714
20.0,-1249.2017613723979,-1537.8844618081641,-978.1160037805049
21.0,-1269.089732541954,-1560.4756937496816,-995.4511060864309
22.0,-1280.0122320294429,-1565.5265803353514,-1011.1937170798968
23.0,-1316.0217735224205,-1593.590672425439,-1042.6807877395872
24.0,-1356.7789709159665,-1631.470341645618,-1082.3098766290077
25.0,-1396.2696141987146,-1679.5163115624957,-1116.563051659701
26.0,-1467.4208162315588,-1747.2346108691734,-1191.2841646256131
27.0,-1502.1715104264842,-1787.04221493064,-1224.2070315131687
28.0,-1522.5339977711742,-1804.347654235939,-1240.1053433115937
29.0,-1532.201878260012,-1814.6550037973211,-1250.5403372742837
30.0,-1538.7097107871166,-1817.2296335627354,-1266.1702858730614
31.0,-1533.2060274787764,-1817.1726982206278,-1250.5093841179053
32.0,-1555.1482482107042,-1834.8768092952266,-1275.0302969940562
33.0,-1564.5916006391976,-1844.744032183733,-1288.0842574687526
34.0,-1581.6213544447523,-1866.53039120621,-1311.9403795224966
35.0,-1618.0658845838068,-1898.3757950464676,-1344.444470943461
36.0,-1666.211413936249,-1945.9133730455026,-1404.8443530572354
37.0,-1711.8810565094636,-2001.2885090550822,-1425.4872691194623
38.0,-1784.086011989751,-2060.082112374248,-1513.686709166675
39.0,-1823.488615360904,-2091.056429589163,-1556.0129755433209
40.0,-1861.3256931789379,-2153.428634773836,-1593.540898742766
41.0,-1897.400106470543,-2180.903670162153,-1633.8305366969953
42.0,-1915.822706144581,-2191.95670341177,-1655.0037571603764
43.0,-1899.6317322405403,-2190.9640573940396,-1628.3557375955243
44.0,-1913.94818848273,-2205.1637565318847,-1630.7977295143721
45.0,-1940.7603266062986,-2231.5181525290614,-1662.4090045312732
46.0,-1946.33469671137,-2236.485956195676,-1661.168185349845
47.0,-1995.3017223421925,-2286.307708467265,-1717.5658321514902
48.0,-2053.2162361634187,-2339.008804189268,-1785.0557463124933


==> Data/month/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_biash_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-427.1887601800167,-1003.9894719999406,152.3582422499433
2.0,-873.5964262900188,-1861.5296200001214,-13.795037500039733
3.0,-1222.2336149100176,-2563.686889250074,-89.03926125004173
4.0,-1473.099353660014,-2943.9005535000033,-178.6361184999736
5.0,-1467.97220590002,-2970.921594249979,-164.53987225016473
6.0,-1479.5505885000196,-2983.2981840000252,-196.02343024990495
7.0,-1513.635738770019,-2989.378282999975,-211.68052500007445
8.0,-1589.7663699400186,-3011.735765000008,-300.12032475000854
9.0,-1812.3021280300168,-3205.22018050001,-566.0076815000883
10.0,-2013.727609880015,-3348.66794050008,-795.9283385000537
11.0,-2200.856273980018,-3401.4942150000916,-1065.7562152501657
12.0,-2431.037759090016,-3504.379989000031,-1418.1014877500106
13.0,-2727.7547758500186,-3717.1990417500483,-1826.1260615000144
14.0,-2986.643490430016,-3880.0431682500744,-2183.8171974998454
15.0,-3187.150760000023,-3943.0821765000123,-2458.705539500075
16.0,-3187.678777030021,-3943.9054417499683,-2459.4327020000424
17.0,-3184.0457498500186,-3945.935537750004,-2461.9139545000544
18.0,-3167.6868880600227,-3911.5758275000594,-2455.537482750028
19.0,-3161.122980100022,-3928.697386499979,-2453.191201000064
20.0,-3159.1229199900185,-3931.77221800007,-2438.141093000028
21.0,-3142.745400370019,-3918.8207319999647,-2421.9486700000557
22.0,-3112.388827590009,-3862.1409804999726,-2412.3691042500204
23.0,-3100.1604906000134,-3841.022866250098,-2399.52400325007
24.0,-3102.2790313800165,-3867.182962500013,-2406.0607507500304
25.0,-3124.353756070017,-3902.7160384999765,-2388.4074475000557
26.0,-3139.589255170021,-3920.8580025000056,-2405.8360815000738
27.0,-3152.3516776900155,-3954.859777999966,-2411.4737882500945
28.0,-3165.623814330022,-3972.1279935001376,-2431.265027500062
29.0,-3174.4506310200186,-3994.4378507500564,-2433.6455409998916
30.0,-3199.0643756200207,-4021.386307750016,-2461.445729500015
31.0,-3223.064011830017,-4049.164544500077,-2469.9712005000274
32.0,-3253.131478610018,-4046.9668345000746,-2526.6329442500482
33.0,-3268.2431224900165,-4048.1059924999913,-2548.427554500147
34.0,-3258.176311510017,-4024.817814750134,-2549.0707687500576
35.0,-3265.965946710014,-4015.055607750013,-2574.136551749995
36.0,-3255.7057248600217,-3981.903634500006,-2577.815690000024
37.0,-3282.105900560015,-4020.783159250004,-2590.5995687500754
38.0,-3279.58628948002,-4039.6172439999787,-2572.473252999993
39.0,-3269.4474264400174,-4018.7523575000846,-2567.924884250093
40.0,-3276.886591880017,-3964.2309350000737,-2590.524443249992
41.0,-3267.614881070022,-3969.3520217500773,-2588.9821717499954
42.0,-3260.7203701800186,-3965.398387750078,-2578.560387750159
43.0,-3263.258114180019,-3973.0560960000826,-2570.5492520000776
44.0,-3281.8545499700167,-3987.930554750078,-2600.6351292500203
45.0,-3314.9442605700206,-4037.682489500054,-2624.619023999992
46.0,-3341.901014050018,-4129.925030000053,-2640.949883250043
47.0,-3382.31188281001,-4184.107079750073,-2648.8102144999975
48.0,-3392.7818931900215,-4194.577982500021,-2644.1167629998968


==> Data/month/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_biash_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,45.74910644271113,-661.4839606250728,866.6345280000718
2.0,-71.69644775161979,-684.8622980358564,661.5201275000417
3.0,-46.3558351885778,-594.0931587500896,598.5996433332275
4.0,-36.314652209119274,-543.1800987879126,543.0397326784632
5.0,-91.36455360490513,-549.5509527274417,434.5034038919557
6.0,-142.63819539944782,-562.1639364091395,343.42000474991954
7.0,-8.53033882143183,-505.837688869191,503.0184388332985
8.0,-40.938069723641235,-497.94220242316163,423.1745636606305
9.0,-126.17634678595394,-555.381112411877,347.89286635420046
10.0,-230.96240863041012,-701.8289101786409,227.30348969696993
11.0,-362.58959780002573,-851.9451052431298,113.50451713539117
12.0,-443.0189991111864,-937.6754063889133,49.91956861111928
13.0,-460.0849536056307,-964.5314673611576,59.04474083321395
14.0,-476.18793322785336,-984.9071184722895,37.35953263874773
15.0,-505.53158782785295,-1008.6440138890371,3.83614638880526
16.0,-539.5986697334087,-1047.4416354168204,-28.962167916770937
17.0,-606.2322411667413,-1097.354990694553,-100.35856347220943
18.0,-659.8436961167437,-1144.5847318056015,-145.31078874999534
19.0,-709.2353515111877,-1233.1927181945764,-186.61718569455442
20.0,-743.5421829167426,-1269.0934733333881,-239.56189569455714
21.0,-780.8807049056302,-1296.536968750023,-282.0957548612221
22.0,-817.0229302722967,-1305.7360572223092,-348.2298613889516
23.0,-863.7101494778505,-1324.0711659723067,-413.50421208337656
24.0,-899.5464262000769,-1362.1367844445801,-450.5895458334082
25.0,-966.3820250445195,-1439.587675833366,-511.24453402783337
26.0,-985.3788056222962,-1454.0774000001504,-539.5234963889498
27.0,-1005.5349592834086,-1472.8186425001873,-552.3143626389357
28.0,-1019.9183035278531,-1487.7760177778016,-558.3635626389208
29.0,-1027.4661559445196,-1479.70958902788,-595.9328776389478
30.0,-1044.63471239452,-1498.6439713889124,-613.984570972332
31.0,-1058.290627922297,-1520.2103020834413,-608.8168179167131
32.0,-1083.9724765334088,-1553.9094865279478,-639.461256805601
33.0,-1109.7518129334098,-1590.0437054166935,-659.1558904166883
34.0,-1124.6385206945179,-1595.7016972222468,-672.2472227778252
35.0,-1139.4587757722977,-1584.7896358334356,-705.7340366666879
36.0,-1155.6621228778517,-1596.5232183334308,-735.1610643055739
37.0,-1202.027232672296,-1654.7202343055812,-747.6700147223326
38.0,-1243.3566433611877,-1696.8578208335248,-796.5233555556018
39.0,-1294.7125934722987,-1766.7072686112556,-828.108780833443
40.0,-1340.1530043945186,-1837.124578888997,-863.7003009722674
41.0,-1381.9079300778526,-1886.5732959723316,-899.1689812500481
42.0,-1412.713067961185,-1911.6075769444933,-922.5454870833598
43.0,-1439.6104045445159,-1940.653704305708,-954.824392638918
44.0,-1470.954700172299,-1958.3570506944677,-1011.6089665278804
45.0,-1500.3307523278552,-1984.04711472227,-1041.3296176389213
46.0,-1532.5058625500762,-2012.0537627779502,-1069.131237638936
47.0,-1572.176359572295,-2022.5920362500724,-1141.911213888933
48.0,-1607.0247046445165,-2038.2734993056515,-1188.648044722334


==> Data/month/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,2.2544760334516014,1.8883576885354392,2.6447018606205877
2.0,2.409606681423419,1.9620557822153104,2.886422162124272
3.0,2.5383401560643235,1.9802919057851986,3.181733239769568
4.0,2.681292647832291,2.0948656244730697,3.4127990071663286
5.0,2.776028633816927,2.1854980450165407,3.478613466484776
6.0,2.794420080773701,2.195032423403949,3.4975522575195206
7.0,2.883086809993813,2.265344866743418,3.6447176418830303
8.0,2.920864955146286,2.3013043261060706,3.6788497185435958
9.0,2.922301945002721,2.285750589704714,3.653689083890716
10.0,3.044024193076839,2.3957989804546598,3.777087551084782
11.0,3.126589949294037,2.4927540164805864,3.8331362754663734
12.0,3.226930189227928,2.5807454949492197,3.9314581854065427
13.0,3.4616957280571197,2.818152061501146,4.183518824989375
14.0,3.6107741180515736,2.962300257957684,4.311316514660555
15.0,3.755636919711057,3.1044099768503477,4.501918490463319
16.0,3.8968121958831228,3.231176692636682,4.629048372242055
17.0,3.967135487478016,3.2869951626556335,4.68523990264544
18.0,4.085350845221693,3.3887075967685707,4.813512740975117
19.0,4.0716362506715456,3.3717110264822527,4.817085893699245
20.0,4.056507626196292,3.3546420592279853,4.804494292646914
21.0,4.073773393182011,3.372290338981119,4.802636350800861
22.0,4.053158876494529,3.3701679536859004,4.78520924913784
23.0,4.101514808995374,3.419784854417838,4.8269787431034406
24.0,4.185062793634476,3.5033840283672726,4.922783309205945
25.0,4.347517978648538,3.638326854128032,5.096183527219394
26.0,4.440344294447352,3.7255963466118076,5.202546456515893
27.0,4.5266234294649275,3.824411947232144,5.284554976692771
28.0,4.583868660801509,3.880978795888659,5.349470372480044
29.0,4.5891422756990545,3.8809822409542205,5.366647275575961
30.0,4.577271732447378,3.8817568245995018,5.353890546265491
31.0,4.582342091996034,3.881109515256524,5.363550858813569
32.0,4.618785764952391,3.909387666646084,5.392912892439559
33.0,4.619173379283786,3.9197055250982706,5.387308378282096
34.0,4.650529506955206,3.945068762406694,5.412491497655017
35.0,4.7193816024466715,4.011111682439657,5.468871534605702
36.0,4.818720554186672,4.142857704228388,5.553584166485907
37.0,5.015988762382229,4.311565405561316,5.757586572106219
38.0,5.14340203679062,4.416812878635198,5.925673324197084
39.0,5.259105909374143,4.531054113796309,5.9978693667743315
40.0,5.363820359994385,4.650892373860078,6.175846572772448
41.0,5.4432689462949195,4.726238364399835,6.257763860823377
42.0,5.467234610049297,4.763172911518389,6.260764275488732
43.0,5.449158487429097,4.73571211789951,6.230886537598534
44.0,5.460995321087337,4.728097139829432,6.285695712983688
45.0,5.520092580317921,4.79519169892659,6.3441706658812205
46.0,5.516376355369315,4.767335006925266,6.351222998637311
47.0,5.614628417848025,4.840004685910924,6.447491627633609
48.0,5.755174613423224,4.9996150606245475,6.598708598320749


==> Data/month/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_mapeh_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,2.329941483531851,1.3212370426487046,3.7456158176342296
2.0,3.7522134126607716,1.5038033435859826,6.442495080475433
3.0,4.827374509490332,1.5568486711037348,9.09710606280192
4.0,5.712247809528653,2.1689538285411967,10.30782715473505
5.0,5.748833107918895,2.250449282892107,10.3928421542068
6.0,5.721104931421191,2.18152685387224,10.319579912059023
7.0,5.837973472395174,2.3520581195314274,10.341607468337939
8.0,5.976973360319177,2.416784781201182,10.389953179378903
9.0,6.212571760108824,2.659923100727773,10.514879839978326
10.0,6.5577891964170405,3.0634410965659438,10.578148581372607
11.0,6.646663289809752,3.283769506642067,10.634694461788593
12.0,7.043357945716643,3.837315995573254,10.812922813486493
13.0,7.635757186404997,4.571497734766741,11.172282723452557
14.0,8.32932211457538,5.530755072979733,11.55640866133599
15.0,8.901043818708336,6.272253354435218,11.927393378305606
16.0,8.9062174605974,6.29627300365553,11.907245600158213
17.0,8.90020883988707,6.334845815764274,11.888786795088485
18.0,8.854290974612569,6.319674363650512,11.805208964022816
19.0,8.841382372194381,6.2741426304310055,11.771565436025732
20.0,8.838962530755834,6.2696751594319435,11.8181733617319
21.0,8.791309813658918,6.219061943398468,11.753678039965507
22.0,8.69906230582186,6.194930400240643,11.586816861573237
23.0,8.660203511902987,6.182894174907445,11.525491479828133
24.0,8.670406516874683,6.154560166432394,11.577764846476512
25.0,8.746462520680852,6.18309038230314,11.730965917474126
26.0,8.794441111042683,6.172927021718135,11.804400099372906
27.0,8.829441281681062,6.217206428164664,11.852219931107642
28.0,8.879354322091327,6.2355460152078654,11.930603488104488
29.0,8.902726403969467,6.207867148874548,11.983379210950108
30.0,8.971413660739266,6.272554834508364,12.095993928695044
31.0,9.028334040447403,6.344903715263345,12.167888326062242
32.0,9.092799491047625,6.447130526491653,12.156606356099644
33.0,9.119856677405702,6.541397221131454,12.143843519625449
34.0,9.072522839283813,6.538867686162793,12.069599837883846
35.0,9.073755572079973,6.6004111449889376,11.953338142071571
36.0,9.041893709060123,6.6119089912136095,11.856339163467243
37.0,9.12792177593673,6.631534864887941,11.993706407394919
38.0,9.12006749016425,6.646824003934453,11.984645869574182
39.0,9.078212238950012,6.614780834541899,11.863721792708956
40.0,9.103447178439596,6.673178483146086,11.805662832886867
41.0,9.078165277987939,6.674425300428491,11.805696658847893
42.0,9.064615173511147,6.659451976543746,11.79071643079452
43.0,9.075361093134024,6.65958580781963,11.789443648852828
44.0,9.124319440052432,6.698661788669987,11.87299558325788
45.0,9.2358271334267,6.724290547788312,12.123809835035049
46.0,9.323645333198812,6.69032015572088,12.34871980921983
47.0,9.448626400875769,6.699433478954855,12.565874312250711
48.0,9.480614582551354,6.751648585682674,12.556703937140567


==> Data/month/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_mapeh_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,2.0492674742066472,1.2301995080009738,3.0911383435191393
2.0,1.9686515871640426,1.2326042458843642,2.8937156852692647
3.0,1.7992349387583761,1.0967501764278265,2.677905267650935
4.0,1.7088918215286897,1.02266529693505,2.5343899242666055
5.0,1.7291689510368566,1.1048627190451488,2.5008181081220164
6.0,1.7351768572390134,1.1166368073871011,2.4587985864820356
7.0,1.95799542051994,1.2523767348168917,2.786498776662395
8.0,1.9018997048461719,1.2160674916001968,2.680234709352706
9.0,2.011373284245892,1.3432127380352983,2.7116109955948486
10.0,2.224981646739302,1.5299595529180607,2.9696585111162674
11.0,2.4286211321845483,1.6777707656925929,3.2893083195261132
12.0,2.5275071191722245,1.8462331956160107,3.339830809739886
13.0,2.632170315238456,1.9011909659026138,3.468290445395291
14.0,2.6202527348797453,1.8536634176995517,3.4948767966240264
15.0,2.581086942569785,1.7845099333295806,3.4769814524908553
16.0,2.6850716858751307,1.894128741807967,3.550051286299132
17.0,2.8680393103415693,2.1128988670466726,3.698505567218888
18.0,3.012690697324776,2.2456527992696693,3.8409174907023504
19.0,3.149570763347309,2.289264899103655,4.106359698072576
20.0,3.189754709596097,2.325113094061772,4.153696255691984
21.0,3.1953967748604657,2.343595158252468,4.175261107077507
22.0,3.148439825255633,2.297452859246476,4.13018900569775
23.0,3.0638896030615377,2.137547819571707,4.077214411490219
24.0,3.1336676723160934,2.195131194606099,4.114472518196143
25.0,3.336516236503771,2.4023720623123683,4.296531847432061
26.0,3.3668159344376507,2.4311512638469264,4.323716400203032
27.0,3.425187438230975,2.490604223933592,4.380455032846083
28.0,3.436612146409157,2.4839829691751554,4.37804607066985
29.0,3.3922001377611966,2.4555922093285427,4.346849412491212
30.0,3.4149072430895737,2.474946059521735,4.39234009724873
31.0,3.4820845926271233,2.5082111754543686,4.430178661558914
32.0,3.524612808243365,2.5514572492609298,4.50571171259594
33.0,3.5737637940644746,2.6233996855365525,4.569108859192526
34.0,3.6142582417544244,2.6614922105193446,4.59324430389643
35.0,3.613655373074488,2.6522996844121014,4.599217215949283
36.0,3.600608871230881,2.6581125386461486,4.575593398302569
37.0,3.8217240149110516,2.841257755250036,4.854951598602868
38.0,3.893634449835063,2.858653046080296,4.952040293042755
39.0,4.055121842578731,2.979932138425422,5.168276988854292
40.0,4.16579829486535,3.0103591877091054,5.364528243551689
41.0,4.209442538905013,3.0399927512360656,5.456500552665
42.0,4.262634082857048,3.0809987424662064,5.503353147363273
43.0,4.3370214216112215,3.1676247575744183,5.554615607054801
44.0,4.375627449787299,3.2735598982816048,5.569463498375953
45.0,4.469703041528221,3.376024397081598,5.624741420521653
46.0,4.540262932526687,3.489951319074493,5.631044279456688
47.0,4.554191692664325,3.5249244377644753,5.6369733692009385
48.0,4.627474703891075,3.5948399343859925,5.721727589004481


==> Data/month/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_pinball_q1h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,588.4734786897585,465.9493482367757,718.462192490444
2.0,645.1467130123883,507.92880398784297,798.7157679670267
3.0,684.0030632544083,520.5234169045285,873.186764989301
4.0,723.8173678625453,546.8255150055471,931.6552967676531
5.0,753.1559806448394,570.2061684529912,968.4096946867479
6.0,769.0432050945108,581.0380242222886,978.700498967235
7.0,785.3678765422114,597.3974834332981,1007.4001271124143
8.0,810.2780876669291,620.0627818825259,1029.2904917341043
9.0,822.6128052750163,633.7004441534547,1041.5148012088496
10.0,871.2729943085584,672.6488154154315,1099.2406934644432
11.0,909.9088572488803,712.6844097014865,1131.6087905775566
12.0,951.3692385043354,749.2681607114056,1164.1543919479916
13.0,1029.2525426296322,828.3523541582148,1249.3043208994427
14.0,1088.2646660835705,889.0505305443969,1311.4459737357029
15.0,1136.2588213931328,929.1414863682153,1368.9682255709913
16.0,1178.268921958057,966.3955787985086,1408.6600586409008
17.0,1199.4287933790586,989.0280390060241,1428.1783664438221
18.0,1238.1335415066012,1031.975078282724,1468.3541870364782
19.0,1236.7841210508323,1027.2621998857653,1472.463796809921
20.0,1237.3257920385734,1025.9118330748984,1475.5871344618065
21.0,1247.6596793611645,1034.7089850062737,1481.6590699108172
22.0,1248.1423021447063,1035.1925567917813,1478.4625971107737
23.0,1270.4643739257376,1058.2578900210272,1497.6346865492349
24.0,1302.9506063940346,1089.0854821182256,1525.8801261254516
25.0,1347.7106789313325,1130.684551927145,1577.9036684629189
26.0,1389.7242476440217,1167.4456279271656,1616.2762953231854
27.0,1418.3741923031685,1201.9174221755868,1655.4090957018057
28.0,1435.6420431435058,1210.5497825347745,1673.141832898258
29.0,1439.2690358777152,1216.1421002752045,1672.717013487796
30.0,1438.8977942757867,1216.4954751665546,1673.6886380868023
31.0,1439.2425218824528,1214.491103609546,1673.7726952836947
32.0,1453.9582749093584,1235.075477048782,1685.8918409255034
33.0,1459.4964324966056,1238.5799903818727,1690.1959483557312
34.0,1472.7249286335984,1252.7825628324008,1698.6860818373614
35.0,1500.8109816738959,1275.3786500339781,1733.1963542142569
36.0,1540.4395638245887,1324.1054049442723,1771.456960943896
37.0,1593.1651475113335,1369.9544987024037,1833.2470068512657
38.0,1645.5901774411761,1421.1788749970237,1880.3025640653302
39.0,1679.6866596390248,1455.9868142658504,1905.1606384518113
40.0,1712.3505423561512,1490.8630650273528,1954.569522153392
41.0,1739.359305148406,1519.2944357692463,1984.2106834771812
42.0,1751.268655484759,1537.8732359283936,1986.0760466684578
43.0,1743.9704346217964,1518.8535972859395,1994.3106875022197
44.0,1752.606693886495,1525.6834071583235,1998.042443953669
45.0,1775.0222388819138,1548.6984584676168,2026.15663135655
46.0,1779.5360687930593,1549.9279710499243,2030.4318255050068
47.0,1818.087156314056,1587.1187724962947,2069.005319495651
48.0,1867.3338222485722,1637.0116436825044,2114.854696576127


==> Data/month/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_pinball_q1h_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,600.1450500620122,295.1247028999593,995.6254797000214
2.0,994.1597039110145,377.7691803249112,1734.2576707750961
3.0,1294.991422599014,373.04905364990776,2483.404662100022
4.0,1536.928323274013,523.8318178499999,2785.1477948999873
5.0,1538.8827186200137,504.54172057499994,2813.4321080999944
6.0,1536.617186040014,514.7269417750148,2815.5535647249917
7.0,1576.4379545630143,549.4334654500085,2830.4601273000726
8.0,1638.6177370860137,612.4030544000142,2852.017051400048
9.0,1773.2124229870142,745.9960687749921,2963.8699948500353
10.0,1936.806474862012,924.4375616500132,3060.9766701000826
11.0,2035.5867682420476,1087.1935132750623,3078.945396000099
12.0,2213.699339941031,1345.1411078500716,3174.993897275022
13.0,2454.979298265018,1643.5134553500136,3345.4791375750438
14.0,2687.979141387017,1965.4354777498606,3492.038851425067
15.0,2868.4356840000164,2212.8349855500674,3548.7739588500112
16.0,2868.910899327018,2213.489431800039,3549.5148975749717
17.0,2865.6411748650153,2215.7225590500493,3551.341983975004
18.0,2850.918199254015,2209.9837344750254,3520.4182447500525
19.0,2845.010682090016,2207.8720809000574,3535.827647849981
20.0,2843.210627991016,2194.3269837000253,3538.594996200063
21.0,2828.47086033302,2179.7538030000496,3526.9386587999684
22.0,2801.149944831014,2171.1321938250185,3475.926882449975
23.0,2790.1444415400138,2159.571602925063,3456.920579625089
24.0,2792.0511282420166,2165.4546756750274,3480.464666250012
25.0,2811.9183804630093,2149.5667027500504,3512.4444346499795
26.0,2825.630329653014,2165.252473350066,3528.772202250005
27.0,2837.1165099210125,2170.326409425085,3559.3738001999686
28.0,2849.061432897016,2188.1385247500557,3574.915194150123
29.0,2857.005567918019,2190.2809868999025,3594.994065675051
30.0,2879.157938058018,2215.3011565500137,3619.2476769750147
31.0,2900.7576106470196,2222.9740804500248,3644.24809005007
32.0,2927.818330749015,2273.9696498250437,3642.2701510500665
33.0,2941.418810241014,2293.584799050132,3643.295393249992
34.0,2932.3586803590138,2294.163691875052,3622.336033275121
35.0,2939.369352039015,2316.7228965749955,3613.5500469750123
36.0,2930.135152374018,2320.034121000022,3583.7132710500046
37.0,2953.8953105040127,2331.5396118750677,3618.7048433250034
38.0,2951.627660532022,2315.2259276999935,3635.6555195999804
39.0,2942.5026837960186,2311.132395825084,3616.8771217500766
40.0,2949.197932692012,2331.4719989249934,3567.8078415000664
41.0,2940.8533929630153,2330.0839545749964,3572.416819575071
42.0,2934.64833316202,2320.704348975143,3568.858548975071
43.0,2936.932302762018,2313.4943268000698,3575.750486400074
44.0,2953.669094973019,2340.571616325019,3589.137499275071
45.0,2983.4498345130164,2362.1571215999925,3633.914240550048
46.0,3007.7109126450164,2376.8548949250385,3716.9325270000472
47.0,3044.0806945290174,2383.929193049998,3765.696371775066
48.0,3053.503703871017,2379.7050866999075,3775.1201842500186


==> Data/month/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_pinball_q1h_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,401.9042963480498,116.99580483325354,759.1170060000844
2.0,437.236260778037,154.76674714284619,754.5799449644045
3.0,390.97469724252284,142.62464692492495,666.3282054975783
4.0,365.03617074983015,125.5396578124845,651.7972408524109
5.0,384.02905209862615,152.38519711242407,642.1855975822416
6.0,400.7114194815512,187.89854597916215,640.9487522358484
7.0,379.17450293224306,181.67486759997277,604.5085110228054
8.0,377.50390431171144,186.7423057415947,589.6479962692333
9.0,425.5202345449735,225.458317446389,645.8622969062876
10.0,498.08979306489806,275.8876246810186,736.159453546057
11.0,588.6796689138457,338.24803989707465,891.2406343833823
12.0,649.3493508111392,387.478438277755,955.4624089862002
13.0,673.5719504505838,400.7504076805644,984.8312224167155
14.0,677.9272679550281,400.5912596944683,997.6726023333831
15.0,683.2772545228181,403.8641027777693,1007.780723958354
16.0,714.7618596544867,427.07095697223315,1037.1810995278752
17.0,769.8294967667081,485.87654554165675,1070.6938587222664
18.0,814.8621078050428,529.2835657639249,1117.1616208611852
19.0,857.5695762545004,545.2281327639718,1197.5113839444834
20.0,877.6327329028313,571.1968279028433,1222.8039113334369
21.0,892.4066993428187,579.5230787916888,1237.789594319542
22.0,894.4351658505965,579.9700625555641,1239.306874958369
23.0,891.850398335609,573.7309998611704,1233.5186473473607
24.0,920.413929180057,605.1030215417102,1256.7529240555923
25.0,984.9242793400747,670.8339937501592,1320.2291511250526
26.0,997.4167137045163,695.7080803195348,1326.4865317500905
27.0,1015.2003921661842,707.5158789861542,1345.3180596945404
28.0,1023.4628589084062,711.4954305834236,1360.6415828472989
29.0,1018.345236494518,708.5980474445363,1359.9513764168066
30.0,1028.4125218550728,721.3509361667544,1364.5788588750922
31.0,1045.7755202522956,728.927844736174,1384.18912759726
32.0,1064.1085383356283,741.3081579306192,1412.762390222316
33.0,1084.1626659956298,760.3185471944535,1441.322299791795
34.0,1097.6457448917374,763.9582718750636,1459.1756793056281
35.0,1101.4159080728518,781.3461183751004,1455.6367389167924
36.0,1105.1732156789492,785.5956316388902,1447.6074891250894
37.0,1161.6783542606267,825.4383553195283,1514.1947140000577
38.0,1189.750799325074,860.55848476401,1550.0556711945874
39.0,1237.2033242472962,888.4911919167212,1602.7265820000393
40.0,1273.5181441550735,907.7711045834093,1667.4300944167187
41.0,1297.9938101367259,917.0865317083463,1709.3900454167392
42.0,1322.3677285095048,936.5127220694698,1730.6855752778436
43.0,1348.4954562678488,968.7440851806551,1749.0581700834564
44.0,1372.5792717550705,1014.9807870001135,1765.6300031250773
45.0,1403.2694374506282,1049.48400886122,1793.9210050417882
46.0,1431.170610428408,1079.1256380000173,1818.8835296251216
47.0,1450.7086193484085,1107.4894766667217,1824.1410470000912
48.0,1475.2210374689641,1137.8513153195004,1839.6632171250642


==> Data/month/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_pinball_q2h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,269.65475020527674,190.50890908035197,352.3639933867028
2.0,256.69927591350347,179.74848350736397,340.6200243151109
3.0,254.05917322598194,175.62366663917595,336.5030337647008
4.0,260.254950033355,180.741533535179,342.7706760159981
5.0,260.4901813909596,186.41368721306517,340.09014746791667
6.0,246.95511508216205,178.18807220652283,321.975945825829
7.0,262.85647454694714,188.72976169101963,345.8478285234078
8.0,252.6801894561147,181.95406436133356,335.56686756293027
9.0,244.56589105934998,175.53843401680257,321.50006203626396
10.0,243.25622983492988,177.96323510364576,316.75688673069703
11.0,235.86523507318583,168.36023970311567,307.4379691412241
12.0,236.37125883154536,169.3019258082473,306.39939830261073
13.0,250.67140652084967,179.72493007873902,326.2445943725887
14.0,243.89035467305456,174.59289775133573,319.8737820968787
15.0,246.4592010379652,177.55596615677266,322.3245054974171
16.0,249.74108317140218,182.36399977019752,324.7740791039299
17.0,249.73594440234194,183.83493005522718,323.73019376703905
18.0,247.2997648626374,185.32592554361435,316.40658260377637
19.0,244.90245688866452,183.8222448934496,313.9411894187232
20.0,237.9643829406551,181.21866221262644,302.593284613707
21.0,232.38789332760274,180.79622634758005,295.1827438264584
22.0,224.13251652115108,175.6643162651082,282.4335762610475
23.0,217.64695510780186,174.33517288030504,270.30263849810547
24.0,217.52742966126144,175.99020118715003,267.5334235919371
25.0,230.69498757236204,183.6610886759261,289.87679225527853
26.0,215.78759465877374,175.93000807238502,263.83058674333427
27.0,216.63698396198106,176.81778627021006,264.61472576753664
28.0,217.6148449265683,178.2762256661663,264.6450916580352
29.0,213.5075332697031,172.72178054398137,260.6608306415534
30.0,207.93002564609225,172.33599401322056,250.12783685290754
31.0,212.67769989943184,176.22218132316053,256.35029317719597
32.0,209.83967634079374,173.7305329787235,251.85166364475205
33.0,207.82315198524756,173.0546003399844,247.87984209038558
34.0,207.42784507779615,172.92472411493597,246.8859390093762
35.0,206.35827400685235,172.68331914791986,244.4329258271407
36.0,207.47043267559175,177.44590538175262,241.3594273764093
37.0,223.66030230376202,190.76043722609145,260.31166700905925
38.0,218.3213678493772,186.4480120462462,251.9579005079726
39.0,220.89576735030394,189.52606480622705,253.690251264047
40.0,223.289987813002,192.01290921699749,256.34743133641837
41.0,221.43921997196983,191.39190472974477,252.5089072847707
42.0,218.61049056909357,189.79075174852107,247.13802514672025
43.0,224.26504882936308,195.12126695366825,254.3953344125942
44.0,221.44814310031092,193.84466321470384,250.46062681321814
45.0,222.41397759687453,195.04244432158012,251.14398677758044
46.0,222.46831142396158,194.281965796079,250.82158035899883
47.0,221.84577844030127,194.98094166757534,248.32642135104206
48.0,224.76083331783633,199.05708727283792,250.79966783430697


==> Data/month/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_pinball_q2h_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,258.3940419179995,88.27301685000958,528.3676729249463
2.0,295.282562879,120.71615520002707,546.6512536749377
3.0,317.20453067099953,122.79729847504093,586.3037284749148
4.0,358.4488403460008,149.04306442502806,620.1450441249726
5.0,364.50495389999907,165.45856765003313,618.219022049959
6.0,352.97671524000106,157.56831635002723,602.2893062499104
7.0,365.5293635470004,172.64962077502972,615.522471424925
8.0,366.80464113399967,181.1160278000268,603.7361145499586
9.0,323.370720563,189.72273175001797,470.45478420000126
10.0,325.82438695799823,223.93282662501653,433.60454909994746
11.0,274.901749058035,185.00369692508303,366.3019423500213
12.0,268.8691326690177,181.40561080003653,361.3104291250163
13.0,272.7754775850017,182.61260615000143,371.7199041750048
14.0,298.6643490430016,218.38171974998454,388.0043168250073
15.0,318.7150760000014,245.87055395000746,394.30821765000115
16.0,318.76787770300206,245.94327020000418,394.3905441749968
17.0,318.4045749850013,246.19139545000544,394.59355377500026
18.0,316.76868880600205,245.55374827500276,391.1575827500058
19.0,316.11229801000167,245.31912010000636,392.86973864999777
20.0,315.9122919990019,243.8141093000027,393.17722180000703
21.0,314.27454003700205,242.1948670000055,391.88207319999646
22.0,311.2388827590015,241.23691042500198,386.2140980499972
23.0,310.01604906000205,239.95240032500698,384.1022866250098
24.0,310.22790313800164,240.606075075003,386.71829625000123
25.0,312.4353756070015,238.8407447500055,390.2716038499975
26.0,313.95892551700166,240.58360815000728,392.08580025000043
27.0,315.23516776900203,241.1473788250094,395.48597779999653
28.0,316.56238143300186,243.12650275000615,397.21279935001377
29.0,317.445063102002,243.36455409998908,399.44378507500556
30.0,319.90643756200205,246.14457295000147,402.13863077500156
31.0,322.30640118300187,246.9971200500027,404.9164544500076
32.0,325.3131478610016,252.66329442500475,404.6966834500073
33.0,326.824312249002,254.84275545001466,404.8105992499991
34.0,325.8176311510015,254.90707687500574,402.4817814750133
35.0,326.59659467100124,257.41365517499946,401.50556077500124
36.0,325.5705724860021,257.7815690000024,398.19036345000046
37.0,328.2105900560017,259.05995687500746,402.07831592500025
38.0,327.9586289480015,257.2473252999992,403.96172439999776
39.0,326.9447426440016,256.79248842500925,401.87523575000836
40.0,327.6886591880015,259.05244432499916,396.42309350000727
41.0,326.7614881070016,258.8982171749994,396.9352021750077
42.0,326.07203701800194,257.85603877501586,396.5398387750077
43.0,326.32581141800165,257.05492520000763,397.30560960000815
44.0,328.18545499700156,260.06351292500204,398.7930554750078
45.0,331.49442605700204,262.46190239999913,403.7682489500054
46.0,334.1901014050023,264.09498832500424,412.9925030000051
47.0,338.23118828100104,264.88102144999965,418.41070797500726
48.0,339.2781893190021,264.41167629998967,419.457798250002


==> Data/month/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_pinball_q2h_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,438.5035815022184,85.41281597501353,839.9682432498976
2.0,379.87910257674065,84.41765905000864,746.786893449993
3.0,353.8900290916605,101.06430677497649,668.8563591833466
4.0,335.98444898253473,116.1991499329343,619.6253063124252
5.0,310.9374092147028,114.11514561535179,572.7171546749647
6.0,286.6008631619931,100.25970796246001,539.5470788181317
7.0,372.3502318750971,140.63316856325676,649.2964922832739
8.0,344.7534485327986,126.06543587631495,616.9404023124744
9.0,324.5791571162104,121.51376627347172,569.6600493666774
10.0,313.3198661605712,132.8660807213721,539.2469361812259
11.0,298.6079906738249,129.62861512985867,509.08522739292886
12.0,294.93415152218995,134.09749147217863,488.3100520833683
13.0,305.50398756607956,138.94303659713495,508.23908302777284
14.0,296.97692137274646,129.96704841662412,496.6058258888831
15.0,278.85198426053705,112.7355177916231,480.3299405972411
16.0,283.08292386775946,118.71444205551317,485.3624570000127
17.0,284.84370383331435,123.61544497217999,481.8174817222293
18.0,286.9871509116482,126.96170405550293,484.33461118056476
19.0,290.1812950455505,131.7184853888604,486.93694122223025
20.0,282.7989865694373,132.10699931943995,475.90197804168923
21.0,267.7021354183148,135.92184058331597,444.22331027781377
22.0,240.81682163275948,126.9173073194072,403.6286053055681
23.0,200.88227875332737,112.64932447221258,346.3807245833572
24.0,200.77678821999498,114.71565238890341,342.50299958337735
25.0,211.8186593044578,118.82246363890745,361.026797819445
26.0,209.11366920667953,120.18429083335202,353.8028153472215
27.0,210.772424739456,122.57947856947573,356.9693018749975
28.0,207.52821608612442,122.89384350002126,344.5742279027768
29.0,196.37231173890126,119.0992354861431,320.3325050694433
30.0,192.70475193945725,117.75179230556932,314.539127708378
31.0,199.14301791445683,120.03526313890902,332.7781900555541
32.0,196.9305571089018,117.74134516668808,329.0605510555893
33.0,196.3612156489017,119.33947119444022,320.1265599166997
34.0,197.93492833612336,120.8386949583663,322.77197379166086
35.0,189.84888745501266,117.51788969447743,306.1220042778371
36.0,180.6435173766671,117.9514977777597,272.5375002777861
37.0,200.05656812279028,133.8147341805694,306.59582658331993
38.0,195.06548463612404,137.30105874998824,282.668464583356
39.0,201.43324946945805,142.99890733332904,288.1204179583356
40.0,201.39574063945707,139.6528766388843,291.15457381947937
41.0,192.46746607444464,129.8590101666523,278.3954736805767
42.0,192.1972741405552,130.71421251387312,274.51322600002226
43.0,196.80713263223592,125.84937912501047,291.2599129166908
44.0,195.81551161723525,130.15941915279163,282.3664762500195
45.0,203.00483558834662,134.66466669444756,296.57692738891177
46.0,205.1659203883468,137.69940948611855,296.08529150002585
47.0,192.96753169056876,142.09332597223658,253.18744954168938
48.0,189.60127375334696,145.15297431946195,237.65208441668705


==> Data/month/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1071.1998976157158,896.296857095932,1275.0269611730528
2.0,1166.3930714678704,947.0166014857518,1396.555032105825
3.0,1303.2716119563172,959.1610928959052,1685.6281226913582
4.0,1386.9023164880725,1024.9730652698283,1801.3930634527542
5.0,1407.8638627735975,1039.3538166748017,1820.8128457382315
6.0,1416.5976328285408,1047.3236580100704,1823.1280241165255
7.0,1454.2879544046766,1086.709058278906,1852.5180325422725
8.0,1459.3561288573471,1100.0836762882188,1852.4353291139073
9.0,1461.3531903655241,1101.907330420208,1850.27541361666
10.0,1500.1467454624712,1149.6466356744393,1866.7721233901507
11.0,1522.2347763712698,1188.5635993943938,1876.8395195456694
12.0,1553.4860633013004,1231.3842104831433,1892.7560232854744
13.0,1638.3097060105063,1317.3313670615757,1973.456669728579
14.0,1697.7953227676705,1402.6674492870138,2010.4231803659397
15.0,1743.6753772198554,1452.2042046571455,2056.0387488749866
16.0,1790.9535125368548,1496.714500417598,2107.3169348257943
17.0,1802.1596466499996,1510.2415488206173,2118.2852267921016
18.0,1826.6463337337545,1544.9202587052594,2137.8404743135716
19.0,1833.473948663109,1550.1296907259696,2148.7836870987285
20.0,1831.420305839469,1545.2831725927326,2143.9794536597287
21.0,1828.8626013954245,1544.5305461846124,2136.6104765556674
22.0,1821.7910034149922,1540.739725542486,2118.920809170208
23.0,1833.9459253234525,1555.4837252252962,2140.8509018947084
24.0,1853.1436691171323,1577.681342798737,2154.0169209234405
25.0,1911.7564878246887,1634.59908006985,2220.511427138359
26.0,1942.99085841351,1667.352582580436,2242.8280055493906
27.0,1972.1149206237164,1704.9160500664843,2271.9636831954836
28.0,1990.2212600382882,1726.3290954471906,2288.505837763908
29.0,1996.8669943581276,1724.2490258557243,2303.268046275102
30.0,1993.1229118308197,1721.492003087416,2307.73197650233
31.0,2005.8172041165744,1732.7460125697028,2317.7454287565274
32.0,2013.7961807721006,1734.9441874307515,2322.0666082326516
33.0,2014.1751134366755,1738.2972199825808,2314.8867959814083
34.0,2022.6255408777074,1749.1444990359319,2321.1616160366148
35.0,2043.2401109494895,1776.6573615975585,2332.611589688232
36.0,2071.8499181858633,1814.426171215485,2346.4733134303187
37.0,2135.978426039075,1877.8767519988821,2409.69214132931
38.0,2179.2515901232655,1922.8971168937242,2443.8130085037187
39.0,2206.0528014643796,1954.2798643625763,2465.248861216654
40.0,2240.8136513729096,1988.8674110487952,2505.2098642225355
41.0,2265.829321446738,2012.1640847842611,2531.5456036655974
42.0,2270.7151038404218,2022.798366412316,2535.8415773669526
43.0,2274.4921328870832,2025.3652666555072,2540.8593455030127
44.0,2288.745178586197,2030.8056250379905,2565.016178567898
45.0,2309.8546089761003,2057.0552122959375,2590.405891963884
46.0,2322.266286476317,2056.1083113289724,2613.5505527575647
47.0,2360.7687363959953,2093.6897863312784,2655.7130493292348
48.0,2398.6335012719564,2129.1827220164596,2677.3772043265903


==> Data/month/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_rmseh_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1038.64203430417,555.3487717748418,1539.5360148787522
2.0,1695.9020785238822,769.8188403212732,2533.1352779536087
3.0,2317.2803827847956,803.1109583182387,3705.591679953739
4.0,2658.1059196347214,1323.8799801431612,3923.9560553797783
5.0,2673.3674035465147,1315.0168501008009,3961.8032112499327
6.0,2671.195465520413,1302.2693313250084,3979.672798884654
7.0,2677.2053990669197,1336.7301708480684,3962.8888627322235
8.0,2696.532099011314,1374.583654434573,3964.913581492112
9.0,2766.940633578504,1472.3533362833691,3946.509459229853
10.0,2873.5197460729805,1686.3545126232198,3956.5767556174574
11.0,2875.465926462218,1767.3120306417404,3952.566401839137
12.0,2964.5615607144946,1977.574988387358,3953.148755614622
13.0,3134.6588032601994,2206.7785600690827,4058.2477369401913
14.0,3289.0938682217256,2483.494587703773,4135.141615502018
15.0,3404.0858648740127,2684.9794491904354,4188.504751032266
16.0,3406.0084222329792,2698.1231798016015,4199.988470587128
17.0,3403.2549300125406,2688.0205447142644,4209.038744248016
18.0,3382.711777766203,2674.6979226081344,4174.042577943153
19.0,3380.525005182643,2654.612995457956,4192.199208863905
20.0,3381.4415988229052,2654.650371782291,4198.997617723022
21.0,3364.152052908119,2634.1766533545915,4190.686346060715
22.0,3326.0474330783677,2623.7914371510747,4126.639133674962
23.0,3312.8257340064997,2611.038944011638,4109.114690567596
24.0,3317.5181633915913,2610.2287466645444,4116.785161687993
25.0,3355.495312273343,2620.569974095968,4187.382572591665
26.0,3371.781166215512,2626.84894751857,4197.221971016745
27.0,3387.5527198496325,2637.9098520241746,4231.2924158002315
28.0,3401.772546172315,2639.495029664945,4253.9251431139355
29.0,3414.9397794310744,2637.037170998778,4284.964325665092
30.0,3440.944522854943,2663.3478047774042,4312.345201860252
31.0,3462.363144860575,2686.817616267769,4330.905322495301
32.0,3476.53815822282,2715.3369197240095,4330.178512143525
33.0,3484.500916667007,2737.2051106163003,4334.268580149302
34.0,3465.123072475087,2747.5706171482443,4273.056647796498
35.0,3461.135549992649,2775.9599014123987,4236.209181413545
36.0,3443.7027209355742,2773.002525839139,4192.367543648619
37.0,3479.576426357576,2798.0141615007233,4246.085403329928
38.0,3480.3470611411094,2793.72498847944,4252.913195437783
39.0,3464.2033953070236,2796.7450726982247,4210.297997559468
40.0,3464.4096774948375,2831.0807937699674,4173.773102045813
41.0,3456.896504505836,2809.6958980138297,4172.944955089034
42.0,3451.9934504485223,2799.853750740406,4169.520699002635
43.0,3456.4664792544286,2810.520236719949,4175.348493439461
44.0,3472.8746978709214,2834.2008490295134,4182.1936799465875
45.0,3510.1448163628966,2847.057625801203,4240.148188174711
46.0,3552.777900437418,2833.1022811241196,4367.651465058503
47.0,3602.061806575768,2850.7403016480266,4428.167243507582
48.0,3618.6075820926835,2856.148737988146,4441.662585841165


==> Data/month/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_rmseh_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,955.0595675884109,607.177710823136,1261.9112486315296
2.0,933.2767224643303,614.0054625542763,1228.9728191690638
3.0,866.9345277750251,558.9766776460508,1167.6637901671397
4.0,832.8427048216556,523.452674229852,1120.1039941971371
5.0,814.4429661822744,532.9214060917755,1091.6615776493522
6.0,805.4650417581174,540.0562281372069,1069.6227539720353
7.0,880.9312594567093,607.7265564388478,1142.2922957300339
8.0,857.7009254707276,590.2032078959301,1118.0855284371155
9.0,877.3041109287295,629.0187547297711,1103.1276409183506
10.0,944.5467395747686,688.8558940308332,1173.9837826092275
11.0,1057.7226599931687,773.077396759773,1365.4066890350687
12.0,1109.580503766025,854.0521558492844,1379.9104338924478
13.0,1150.261038554698,882.169283384844,1436.716779413184
14.0,1160.5890984756795,883.0946570742232,1449.8064888474828
15.0,1160.110230947906,875.4384794570781,1460.935508833238
16.0,1182.8643854311397,903.7696445177933,1478.6407524275446
17.0,1219.6723529641242,958.107750209884,1503.7710882324634
18.0,1258.1348049381575,998.9101090687124,1542.2887353054646
19.0,1326.7697560850636,1014.7724095897223,1649.7762866214716
20.0,1339.2777667434548,1029.230139231599,1665.9168177657937
21.0,1336.8497842330435,1037.7633939792618,1657.3333456386379
22.0,1322.266617892962,1006.9475310833253,1651.501094719355
23.0,1302.1233442235314,973.2544359412592,1637.313946616003
24.0,1322.3777335863567,1005.3905093712448,1645.0372243753025
25.0,1379.6900662375622,1059.8658154566078,1697.008104169086
26.0,1388.0980587958888,1057.0942688033651,1717.2253942564964
27.0,1406.6812666036221,1089.9255788058008,1727.7956067610594
28.0,1415.6377216926035,1096.1090065129954,1739.4979880155338
29.0,1399.1666079640693,1080.252108116669,1719.4518023976918
30.0,1406.038310528033,1088.2505295358733,1729.2487165089074
31.0,1427.955301346208,1114.6122007999452,1743.077227984177
32.0,1454.2027728838939,1131.8743284599616,1779.9919645993182
33.0,1475.8729234030834,1144.6856847686709,1819.1609361179023
34.0,1489.6475019663528,1156.4283947448625,1835.415089295578
35.0,1479.3673871364183,1167.6263273459588,1796.422570898942
36.0,1472.0068650827245,1147.7093900877887,1794.3558634366568
37.0,1543.2348371773846,1205.5749507140977,1881.7615279648612
38.0,1573.0281654536395,1238.5259162452064,1908.7536118623907
39.0,1632.6891278187004,1288.433438130555,1972.3770437371895
40.0,1697.1357481335322,1312.0263529415502,2079.0618726940174
41.0,1733.0763651819066,1332.5962744127416,2133.016451747309
42.0,1761.881269594004,1360.0002212573804,2157.093222349587
43.0,1781.0255148691122,1393.9035511623758,2169.862392813591
44.0,1783.889793237628,1387.9326719843364,2173.4854120288855
45.0,1806.8952629776586,1426.8426494020255,2186.4497491531697
46.0,1827.640785371833,1469.7782305415496,2197.480047242313
47.0,1822.4469495035298,1479.020071534916,2179.9821875410366
48.0,1841.9723459597906,1505.1305171990052,2192.7286225728585


==> Data/month/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_varianceh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1092886.7133179728,645398.623406322,1618144.1286919524
2.0,890458.6574245469,537408.7442009005,1309766.3681899544
3.0,743141.9488520649,458294.74735509616,1071518.482218788
4.0,661447.6004867934,396067.0027745234,967955.0497948665
5.0,608609.9436288183,352889.54843763856,917704.5447916549
6.0,563198.4045629583,318682.8673418249,861825.9721647784
7.0,511926.348986668,271953.45502300095,812075.6250516353
8.0,456657.6266427371,227456.96704371113,729611.1876043327
9.0,410237.87821694574,198533.77788959385,671750.7174961539
10.0,369775.2014928035,167779.8711918635,633940.4134686302
11.0,326992.83045613446,141820.88784655734,567993.7972280376
12.0,267685.0716282419,123784.9324173736,466978.5836039882
13.0,184602.69220173566,93846.86543030056,293239.51583382604
14.0,135910.79824803123,84566.34115714174,196395.47366867034
15.0,107791.75131811884,75179.15162741752,146275.52173791392
16.0,96995.75792491126,67500.09880955864,131231.30889719352
17.0,88005.49586047599,61212.64443480121,121333.96134051283
18.0,82961.98889585803,56066.283886997444,115725.95269684542
19.0,80742.82265497267,54007.92370360437,113597.93989647523
20.0,78109.85839747253,52299.25394548534,110648.1121292932
21.0,73532.62965119714,50690.3278891356,103558.63089419693
22.0,67638.88567524655,46324.395496819096,95078.9407623682
23.0,66131.70646358399,45873.68389893095,92294.11497340906
24.0,66013.74568348542,46305.1576214028,91938.81919715145
25.0,66274.36632805178,46320.578001001166,92270.9054495991
26.0,66006.47561416787,46247.02571797173,92632.61834436229
27.0,69394.71867314575,48023.34160171001,97434.4874418837
28.0,68952.46232755465,47956.97492507463,96687.40180427798
29.0,70176.05133727379,50632.1609535856,95351.59143653877
30.0,72568.15613903802,52581.81930483747,97371.7455314259
31.0,78583.24306471746,55576.482178660546,106981.32430823827
32.0,84256.18583989626,59005.52319938377,114122.2158991335
33.0,88578.91598204148,62527.96676315797,120261.25591515595
34.0,91177.23449173162,65722.60949366813,122279.13699079725
35.0,100192.93004858031,71403.45504195913,134611.27731095656
36.0,110748.2803996026,79314.04002362434,149223.99746825697
37.0,138165.49295078425,95559.00237423723,183345.6010185681
38.0,151335.3620091479,105764.29845952675,201287.5657455332
39.0,169557.8732755238,120143.2482387392,227591.93007571166
40.0,191584.94503865545,137599.5549596957,256523.31846506151
41.0,212354.1817881773,153677.70165189615,281804.8716436672
42.0,227641.87990263812,171702.4229642183,292898.26897052594
43.0,242992.8937324674,185535.2665700845,310343.7881939875
44.0,266421.986025952,205254.76724555172,338549.79459081806
45.0,286144.2089299205,223140.7995374494,355485.035027448
46.0,306256.71412416204,241758.3172680475,377803.28365966066
47.0,343582.0777409674,270251.5761489575,418361.8247861333
48.0,385543.82443165267,301542.7343578119,467157.03234618495


==> Data/month/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_varianceh_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,5937697.349065083,4215992.74847956,7939692.11035709
2.0,4340511.999956431,2985776.1177183706,5686797.744787419
3.0,3352412.511947046,2060966.5388251333,4455803.639195458
4.0,2962715.927280697,1604575.6064087714,4310302.756810701
5.0,3028185.257374173,1660017.1622888574,4426399.779868872
6.0,2998425.9333599494,1666904.713911363,4361349.985051073
7.0,2858505.0848841895,1513733.5391840236,4266725.113877122
8.0,2588362.7706343513,1303175.7628439665,3982889.7587411245
9.0,2181206.77141079,870086.2006910479,3638093.02476449
10.0,1899255.332721388,559885.7468607768,3467141.061398605
11.0,1579503.1046268938,279082.0926317647,3157128.220071077
12.0,1109691.1733705904,199091.74954214136,2301305.8897338184
13.0,556007.4359842679,102821.49530928332,1145630.0255427812
14.0,320227.2077129814,107242.15839000948,612304.9185602971
15.0,219010.45140882916,103103.85534125692,339910.1506769261
16.0,234929.96549726924,96931.26546273813,395408.6459962063
17.0,242568.6272963214,91448.1826083302,415498.30043842265
18.0,228672.24896703032,81441.3550440081,395717.9457800795
19.0,217699.25676807962,77739.32179260055,379289.21046989236
20.0,216025.63616391146,75050.44769503549,380755.3590391813
21.0,206819.08663307482,72738.69343274718,366383.7387696515
22.0,190231.2788269605,65742.08083532203,335469.0929679119
23.0,179804.10299974898,68900.16477143553,307460.42889941763
24.0,179244.85480544393,63941.168403159354,315962.5769759617
25.0,195004.95971607862,65581.5985724232,346313.5384793385
26.0,195309.03479635247,65399.47462645767,344588.4359473855
27.0,210217.96441909758,74751.504262866,373411.519119755
28.0,203240.14356469264,72482.6568208927,364506.7044033274
29.0,198151.27330312805,89816.92112749735,332896.2704235549
30.0,211902.74970242468,104914.03864444487,341133.3682875396
31.0,240265.5734573953,123369.13614257706,385020.32630819734
32.0,273371.88439371897,139595.20540408682,427256.3702981873
33.0,296484.46106433694,158656.78075794986,458472.3841379147
34.0,299587.0725970825,159577.1855335857,452209.48904110544
35.0,335657.8368006051,174872.5476285263,508440.0523070872
36.0,339600.66194876144,163820.43302740032,522247.4202119035
37.0,362572.72788853245,165601.6912326767,579067.6924773729
38.0,377947.00093652454,164190.54295677075,612254.779858963
39.0,414743.6378220693,175603.92640424866,675862.66181611
40.0,425382.79966938455,151042.74849956064,742590.853840248
41.0,427417.0287240249,144049.88689329178,755577.0695747192
42.0,416488.01219017076,138184.4573587473,746462.8057031872
43.0,412152.7072491935,142580.40714250054,725577.1628523894
44.0,413403.2143360686,151019.7717676806,716557.197170667
45.0,407921.44453369157,157504.9377786619,696523.5920058547
46.0,403106.0113052063,189254.0604649228,661853.7735536803
47.0,429741.0001459466,219615.64313391826,674815.0662098537
48.0,466219.42937833763,210780.8508371512,792925.8739196567


==> Data/month/linear/error/linear_rounds_econ_no_vehicles_no_heatpumps_standard_varianceh_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,634644.0265329161,382741.3995776573,920037.6706441712
2.0,563529.3041292302,356297.37964322465,775157.8400057749
3.0,526314.604494719,338310.8381518912,733122.8954033207
4.0,460373.90246316185,284345.6246007779,666447.8424934157
5.0,422778.028590612,270276.6887076184,596635.1373542276
6.0,392728.51822056435,242646.5689687874,570282.3997924696
7.0,366275.8515381883,215214.68508706184,545479.519074746
8.0,332472.3297646946,199130.85151243315,493555.50481420476
9.0,314647.1794412675,185529.7035438624,459485.37149367575
10.0,303887.6951930264,177151.54628615928,455752.8002736804
11.0,283997.78655231034,176328.14874119044,420141.7225220772
12.0,273747.6571131127,165374.5820208326,405143.84771740664
13.0,266290.1748499287,150208.71013033894,412151.09872123034
14.0,249134.6198285519,140744.37324223598,381198.58799182763
15.0,209791.5175730664,129916.39041803911,302275.43231393973
16.0,178178.41862433864,108077.6415240362,267660.30483880604
17.0,138771.7377084205,88126.98454091923,213377.7156599095
18.0,111387.32702212642,71719.65997569505,175112.2307075738
19.0,98687.54255253152,59879.0693334152,167065.8904400049
20.0,82807.83846225226,47408.85143875921,136274.20598190496
21.0,61211.24015886795,39739.82107662233,86828.0525942034
22.0,51338.755543934574,37453.23337130171,67390.38406679303
23.0,52346.11504814173,35562.88331916323,72391.74005288417
24.0,46599.331722942254,27861.688447016328,71687.48112967692
25.0,40180.28063511063,25175.612776538517,57157.780024970925
26.0,37088.33796744831,21062.496323851443,56223.616842666386
27.0,38458.96770286034,21611.418900038316,59687.15651860131
28.0,39514.965386586824,23023.606809105873,59999.16146021583
29.0,42601.94716652399,23282.775789446805,64353.919674802026
30.0,46885.06323716542,23843.28445613961,76835.15395034863
31.0,49574.37181395013,26608.63250215758,80028.67584456092
32.0,54522.99343069946,26518.34829086832,91878.02373422847
33.0,59304.89619941299,31287.164565128096,99464.51361318608
34.0,63950.64812325046,35753.02887075642,100214.44291378664
35.0,74606.50484440832,41160.90826139368,118490.40959539749
36.0,81821.45285902041,44991.15891593629,129444.21272965801
37.0,101255.81139878217,69880.8114689954,132899.49559951984
38.0,132369.29387016362,82458.7078311628,194160.1008310309
39.0,169021.3423168809,107180.49548115433,248782.42318167095
40.0,212087.61658647616,136263.17913487044,304474.81191083405
41.0,256517.25238067447,163922.84715872112,368088.235898567
42.0,285688.69236016227,190478.94219395932,398916.7966796986
43.0,310743.8227901564,215502.80613235518,419128.8678549944
44.0,355970.03815288784,237876.3442903948,486260.80648784176
45.0,394765.37693461357,271366.3661211696,548751.497586608
46.0,437110.8638322716,303194.32805757324,598741.1193329325
47.0,487863.16677861806,342453.3348044072,653426.9377021302
48.0,540120.2659258267,383859.41448295617,718166.3879871592


==> Data/month/linear/error/linear_rounds_econ_standard_biash_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-244.53803022785814,-454.97071392611394,-40.24206210227721
2.0,-289.1067643490123,-499.22190217844013,-87.45418912621783
3.0,-297.4412684496968,-512.488587255349,-93.53580486916142
4.0,-302.0800386605364,-517.4462252599853,-89.01410948798326
5.0,-304.7015415810213,-509.228716184282,-91.8411319120095
6.0,-313.45034207090333,-523.900584055104,-112.61281180519686
7.0,-287.9638160230315,-506.7269511728379,-60.75086969795945
8.0,-300.9932155068049,-507.2071837439942,-89.27822204125486
9.0,-300.49207168029216,-499.45039700667314,-97.68099867080554
10.0,-333.26810941214006,-538.2517432031244,-118.10981773971947
11.0,-364.08534901608556,-561.0029919511811,-153.31366886364972
12.0,-386.0149567863007,-584.7749712595763,-185.32952246630353
13.0,-397.4539796131367,-621.132055584611,-165.23609641118586
14.0,-419.65143326330593,-630.9704311576157,-184.2067532234616
15.0,-421.2070284735561,-628.0921634722355,-188.27114310345644
16.0,-417.5744247053754,-642.1993802476161,-171.45764178573262
17.0,-394.7056010048694,-624.565451209135,-156.73769311372232
18.0,-396.43008914145514,-619.2954364243988,-160.99428045861197
19.0,-353.87195435208935,-585.6260202794534,-95.93907995536912
20.0,-318.09917695863817,-557.7184863518647,-70.00512402761845
21.0,-294.1022935637198,-519.2668534658029,-45.127460450670384
22.0,-263.7037145288802,-498.1463652958507,-21.729274407182217
23.0,-255.24994580498108,-487.8464862875583,-7.898562159690097
24.0,-250.368854836881,-491.01314926521064,-2.1540050511405564
25.0,-153.6338241862385,-482.112621007002,198.27249221860458
26.0,-115.58704002722158,-463.4454003425784,260.0031915631582
27.0,-28.016114205942714,-396.5012533015256,358.3190699286765
28.0,71.77877800294794,-318.55193951925446,513.2910146893589
29.0,185.24927484092348,-257.3263917018471,628.1397960069864
30.0,296.6486183534776,-156.14142148251233,759.8531112866025
31.0,422.28189387832276,-56.43348272457903,947.6119458405003
32.0,525.1869898795054,30.319171249972158,1092.3766039992531
33.0,634.0046817952885,115.42301528601865,1211.6070576028828
34.0,734.6928376954696,200.05635222595217,1331.902660044271
35.0,822.1054242948009,266.3005481169177,1418.3977918750209
36.0,902.2987392155205,321.18596227755876,1498.0996435761606
37.0,2006.3699088192282,453.828789122026,4656.3157581022015
38.0,2971.7321294778553,625.2773322388124,6656.054596431384
39.0,3915.7969422692345,885.6644337697215,8336.989735642228
40.0,4918.3722158509745,1636.3082162547912,9760.20277335425
41.0,5937.524383527609,1903.9726062080745,10690.26563894529
42.0,6928.964854563282,2693.0818572939434,12324.64408563524
43.0,7880.854753094842,3468.984546539548,13475.766564173256
44.0,8893.178686122757,4057.9070292807673,14769.60346380338
45.0,9891.802289383579,4729.506109223035,16091.97391322959
46.0,10777.170426382396,5319.678407526711,16966.113960950555
47.0,11657.0323381984,6185.294963484971,18329.756415368345
48.0,12520.209393893203,6749.064426329415,19162.118098667


==> Data/month/linear/error/linear_rounds_econ_standard_biash_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-170.0118781100174,-591.4544897499694,349.73936224998425
2.0,-388.3372457900156,-1063.9010560000747,274.3629485000553
3.0,-568.4940847500171,-1364.667826000071,210.06031549987156
4.0,-618.005334390019,-1461.4084292500986,158.71960674996905
5.0,-506.8905817800186,-1233.4563762499865,216.6018532500015
6.0,-433.48910581001917,-1118.29818125006,255.37519399993258
7.0,-438.91068682001696,-1129.5901849999957,273.15547349985826
8.0,-452.0757395400181,-1186.0408607500642,249.20345925005284
9.0,-568.2416520800177,-1302.2659749999698,168.0112487499567
10.0,-653.0915075000213,-1359.9191685000442,94.78854300000155
11.0,-681.3994214900165,-1320.3123375000603,-85.86604500002093
12.0,-728.6545933800176,-1325.5267654999725,-129.26107550002493
13.0,-808.1832808500186,-1467.5072697500314,-108.910073250127
14.0,-882.9491871700163,-1537.0870345001156,-205.74560250001645
15.0,-940.614102470017,-1503.346355999972,-290.5351752501505
16.0,-866.4341920000147,-1407.3684285000418,-234.87450875004362
17.0,-785.9002443900135,-1344.9631412499693,-174.85435225010485
18.0,-776.018273180018,-1306.7251250000231,-189.1759852500679
19.0,-784.7698720200168,-1324.3285529999735,-179.397202250154
20.0,-804.006816330013,-1343.3784960000219,-209.67789500015027
21.0,-827.0759796800189,-1389.2649752500743,-225.88247625010442
22.0,-831.7217272800201,-1387.486456249933,-230.0006952501087
23.0,-838.2450551800174,-1406.3734747500291,-232.52388575001552
24.0,-877.4026489000164,-1471.0945380000203,-262.0870307500176
25.0,-920.5376499200204,-1578.9741852500288,-215.92619325001883
26.0,-929.6240448500149,-1594.9406929999914,-217.97003350014216
27.0,-933.205375390018,-1583.7213877500803,-241.0862782500263
28.0,-899.4349799000167,-1541.1351342501323,-204.74387300000944
29.0,-881.9804887400173,-1505.5194375001365,-217.25421550001593
30.0,-904.2265142400166,-1524.093625000047,-261.9925492501046
31.0,-949.843589670017,-1549.5640004999836,-301.7100635000146
32.0,-1024.1607201700194,-1594.817342250063,-442.0528727500666
33.0,-1088.3450594900135,-1600.8948380000002,-539.7207570000108
34.0,-1130.7552514400165,-1634.8042615000768,-586.9078910000371
35.0,-1164.9133929700174,-1673.3615625001094,-591.441962000024
36.0,-1185.0859330600165,-1710.890597749996,-623.4037920000394
37.0,-1204.846997430015,-1791.122668250098,-528.3848397501797
38.0,-1169.6714019500175,-1782.2218319999183,-489.97526250001437
39.0,-1133.0359409900175,-1768.658062999967,-449.44648275015396
40.0,-1068.0048789900177,-1665.203625749981,-391.56587100004174
41.0,-986.493602140016,-1567.221707999986,-324.54154850015294
42.0,-932.9307214900202,-1493.652547249924,-296.3142867501542
43.0,-953.5041768900159,-1508.1023005000227,-329.67215350011907
44.0,-1018.5597720900159,-1574.2222895000004,-409.55749400003583
45.0,-1113.858495360019,-1682.2106094999206,-512.8682417501559
46.0,-1228.6066393100218,-1793.1671739998965,-628.5829750000529
47.0,-1281.2214141300142,-1825.797040500048,-668.5813605000118
48.0,-1321.958300990018,-1910.1848797499877,-716.3230570000543


==> Data/month/linear/error/linear_rounds_econ_standard_biash_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,311.3596525775504,-427.12670125018985,1222.6792400000697
2.0,236.8140384551984,-415.95943958353934,1037.4871821250115
3.0,312.6047856887272,-262.86970250016145,993.9729895833204
4.0,358.7906323757621,-188.68331709114088,988.5661511849339
5.0,324.4364846157335,-183.98341288981317,888.9941024444475
6.0,283.4543354726657,-188.61784660729174,799.536871538463
7.0,439.58084389850166,-95.3152836365471,989.7642304544906
8.0,423.2702040224107,-72.3922155770223,927.2198865384458
9.0,336.5018059744681,-129.76633403852085,853.8844537499513
10.0,238.91989661778072,-244.46855838228973,717.2826075274864
11.0,105.84909202543382,-407.72705267867116,598.5842593872491
12.0,42.98599925548113,-458.19268763897367,558.8681451388368
13.0,51.64415449436756,-457.54488805565495,582.971451111026
14.0,59.217898833258026,-464.0250391667647,584.663218055522
15.0,63.294850372147884,-457.2915026389842,605.5895299998616
16.0,62.64198109436917,-455.24824666676653,609.6748672222037
17.0,40.463909566591454,-485.26716263899436,593.3682481944492
18.0,30.481569466591438,-485.4220386112157,578.8990691666723
19.0,57.33201817214434,-515.9773426389903,628.3303506944234
20.0,101.18288826659062,-480.2772865278843,682.3256918054509
21.0,142.24724111659202,-427.7618591667981,714.0272024999709
22.0,179.42294874436894,-363.5306608334591,750.8419490277337
23.0,201.14421706659434,-313.6536847223887,720.8817015276927
24.0,239.43465663881295,-285.3108784723943,780.336627916582
25.0,292.5950407388134,-292.7041868056416,943.494777222233
26.0,365.4724344332574,-224.06716277787928,1003.9211124998972
27.0,438.06748095547863,-203.74180875010984,1121.0226515277236
28.0,507.0430208832593,-171.28922333347543,1209.932629583328
29.0,566.817081099926,-75.9858756945495,1231.9864724999336
30.0,622.7826301554837,-56.66464625009118,1276.4294316665626
31.0,687.2290017888128,-34.344483472316846,1436.874094166604
32.0,726.6148618777022,-6.649574444549639,1433.0444312499421
33.0,775.387351466592,70.896455972175,1487.9584558332797
34.0,831.3316961721479,169.81897611099907,1488.6695463888902
35.0,902.3654726332564,345.35468527767364,1469.2087520832947
36.0,954.8484776721482,465.9318849999287,1462.32899402769
37.0,899.4327160554793,358.77988777767075,1463.6640145833028
38.0,842.6521475999258,298.8887854165515,1413.4324112500003
39.0,774.4965416832555,200.86788958321796,1387.2483013888418
40.0,709.8836328277046,120.98218944427443,1344.099625000035
41.0,654.9752095165927,48.68588222212654,1281.2766783332813
42.0,607.946039655481,-2.919258055575586,1233.4391705555095
43.0,579.1364116165907,-32.055512638987906,1215.3942525000148
44.0,545.3082419610349,-40.00382416674398,1133.3493812500117
45.0,513.1313351277018,-16.729280555651517,1065.144108055458
46.0,481.9505902888133,-14.440406666773043,991.7306179166337
47.0,457.05701763325845,4.526396666524564,916.517964305494
48.0,430.4539833277037,10.186645972088542,857.2704449999102


==> Data/month/linear/error/linear_rounds_econ_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,2.0796792270197724,1.7403937934027751,2.43328593397277
2.0,2.098727107236048,1.724811531353125,2.4783567369081676
3.0,2.1871203861445108,1.7833707763625348,2.591978810614561
4.0,2.27227225477516,1.8721257031305005,2.688879820865714
5.0,2.1878852671992703,1.790937711236871,2.5815929421614183
6.0,2.1239583271890976,1.73409333853137,2.5096455142079916
7.0,2.260029073559051,1.8543206239428454,2.6770716486252124
8.0,2.13928112528004,1.7623737900413603,2.5504769947257153
9.0,2.145490518488767,1.7750412396925934,2.5330032521949595
10.0,2.2327863387418696,1.8681053435574952,2.609564629124536
11.0,2.229651226489096,1.875868973745233,2.6046643418050484
12.0,2.267096498457569,1.9041933259980537,2.6303002585388913
13.0,2.5133446313459387,2.137148476642019,2.8910993730860644
14.0,2.4649731955103347,2.067003964094516,2.8621606913365265
15.0,2.5185437312126906,2.129466496815397,2.9215781716221647
16.0,2.61259667471112,2.2105370154533857,3.02734057759319
17.0,2.5805039553276727,2.175030508430676,2.9885208563300085
18.0,2.515832860215736,2.120407311596955,2.9060613284098435
19.0,2.6333256775747897,2.2125450899107295,3.0638452511889205
20.0,2.6899312016938235,2.291307766646687,3.099560884986259
21.0,2.61899618988791,2.228761405878131,3.020382101712345
22.0,2.6280498539076986,2.233319109793227,3.0315318853260123
23.0,2.6210684453322712,2.232496087211363,3.0295317890751865
24.0,2.6636593416996894,2.2574175551267324,3.0820885123336534
25.0,3.0723633361759033,2.5349354924766474,3.653801937105841
26.0,3.142182195070238,2.5638214348215387,3.8219054071474123
27.0,3.3729238248889444,2.748787792803498,4.019953661304875
28.0,3.6171199348502046,2.9159170586669383,4.444074042642704
29.0,3.8205685703345122,3.019295049273364,4.7437705181345065
30.0,4.04288079259536,3.1381024339283834,5.077286194480393
31.0,4.43344029328748,3.4245059291592574,5.5868720881005896
32.0,4.70618051920747,3.6629051254796643,5.913530319123661
33.0,4.961499662232599,3.8368155718662513,6.2875018270053715
34.0,5.2033227013487755,4.021751224855785,6.621020891947201
35.0,5.321207501346075,4.118535320511179,6.717449390546892
36.0,5.459067547470727,4.245815075193783,6.915494708775648
37.0,7.879040124898682,4.719429564294181,13.04810674517709
38.0,10.15331950209328,5.137409690818843,18.272140650676185
39.0,12.555040499756599,5.855449668018155,21.84881486102641
40.0,15.687090218163315,7.55965977275473,27.52080979753215
41.0,18.83239672041663,8.328657057918724,31.43269259011632
42.0,21.720540066869614,10.000805050472543,35.65595538180459
43.0,24.529777268841155,12.366943517720724,40.183504498036264
44.0,27.64276350683173,13.897351718860044,44.28597602930066
45.0,30.651670812649503,16.116564803283694,48.1577531499223
46.0,33.16807299214703,17.52979068813177,51.00052081159427
47.0,35.29945455509365,19.489843709795682,53.929717155700196
48.0,37.044005118233144,21.01593455606258,56.235381421269594


==> Data/month/linear/error/linear_rounds_econ_standard_mapeh_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1.6176847180905551,0.8698730518971719,2.4327088292907915
2.0,2.327314353365995,0.9521601696486448,4.001679627114073
3.0,2.885847492385398,0.9941678655330902,5.222547358458852
4.0,3.162181243580277,1.3419979683506853,5.436201393633076
5.0,2.9215998235703164,1.3227883731714145,4.824222678898444
6.0,2.6819363314234845,1.202408107344576,4.456397213471506
7.0,2.7710202678586775,1.3114432459522476,4.51347621036534
8.0,2.8637708501428376,1.3840426921676505,4.617329100601527
9.0,3.062826955978271,1.5036684879954028,4.843509922275599
10.0,3.2487597444350227,1.8823694806614968,4.82238415416688
11.0,2.9930718613427625,1.7766664552005615,4.531981702023933
12.0,3.066503820261904,1.861053400989319,4.567096253777121
13.0,3.3881402893368104,2.112192293359114,4.8049430304785945
14.0,3.50364981665402,2.2586688084150093,4.819082499780727
15.0,3.503830496137762,2.371091143810651,4.896827026921775
16.0,3.296481069078202,2.127561660874515,4.759702401871206
17.0,3.0420688424632303,1.8270098903930145,4.456228783607798
18.0,2.9639973686525996,1.7911274138360551,4.396035373553251
19.0,3.0193532161615106,1.8562392404968293,4.452767694428757
20.0,3.0428909009721123,1.8355246034622295,4.490431391870853
21.0,3.107933607116121,1.8818497231473987,4.62988315173877
22.0,3.111311281413295,1.9075444061605082,4.589281039903165
23.0,3.116478560941876,1.8580830683075815,4.621869915958872
24.0,3.2346683417624424,1.8687257791770213,4.934149540502093
25.0,3.522972532888163,2.069435000159074,5.375209470068692
26.0,3.5320802665213153,2.0196274389006814,5.376775780689149
27.0,3.5623590079901977,2.06941852608635,5.418866192374997
28.0,3.4480909264450097,1.9787635043093572,5.273664105554641
29.0,3.3133048028608405,1.8583890407489103,5.077631555986745
30.0,3.3328237421838702,1.927834035304284,5.043424187503038
31.0,3.4273183324291487,2.0349912677193487,5.044052795769453
32.0,3.4585044473843385,2.1284672329656154,4.987351903847014
33.0,3.5364231891709568,2.2744106985500823,5.027564425046324
34.0,3.606405717301185,2.3380352637039947,5.058403993059623
35.0,3.7663051466564097,2.5914874859804615,5.157028145613813
36.0,3.811872244800683,2.573887872026397,5.226023620039828
37.0,4.108928403068352,2.8336854787209647,5.635076950030989
38.0,4.085247858209289,2.7128611566502236,5.711751413702612
39.0,4.0272158869297225,2.6142635722653296,5.676342552030498
40.0,3.8665653908478568,2.5399271335781393,5.58945308846068
41.0,3.636396737909755,2.3767388984458067,5.092780336571431
42.0,3.423823821088143,2.207906779773239,4.8615781025701414
43.0,3.44601264142303,2.222287841282706,4.852886573905446
44.0,3.524832052872229,2.286609027109783,4.912116847613576
45.0,3.6811775256699217,2.3087269776975163,5.185388528095195
46.0,3.938850597221288,2.5378400391791125,5.537633127561404
47.0,4.096261993458517,2.703272234920074,5.681185721954211
48.0,4.165855364234857,2.650660605811632,5.828519228687094


==> Data/month/linear/error/linear_rounds_econ_standard_mapeh_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,2.014692810179688,1.0104974922017724,3.062403594793228
2.0,1.8107897003040612,0.9206198890748959,2.8243089631399427
3.0,1.7918694975862572,0.9287920791367352,2.6953469095123155
4.0,1.89898629249214,1.1585930658640642,2.7426229957163635
5.0,1.751055410129181,1.0486456854288997,2.552321370511565
6.0,1.61854184864741,0.9093314947371071,2.392284374181686
7.0,1.9980475390475776,1.1162112012635557,3.102153769286143
8.0,1.9251856440819233,1.061147664564705,2.980322854339606
9.0,2.0012645425614197,1.2113590045598281,2.939354971679823
10.0,2.080826620186022,1.3161252500272207,2.9553086183334787
11.0,2.2263421081079344,1.4406534439634675,3.0986149804823127
12.0,2.242225498248917,1.5216898738836735,3.022005692511548
13.0,2.3661325004865454,1.6207616710967954,3.1973039907264416
14.0,2.3545645507021353,1.5880227907084452,3.1992059429552095
15.0,2.336124452274067,1.5769119944630552,3.1948449253969433
16.0,2.399687679252366,1.6555783178523784,3.239117730804615
17.0,2.2704157766745134,1.4691408740515228,3.1783496272688367
18.0,2.2690445978701024,1.44916484855279,3.1964188642869504
19.0,2.5060866560019117,1.6017880220104723,3.4547714116262984
20.0,2.7081006563155237,1.9177691925994451,3.581704121445094
21.0,2.581292682964647,1.8178088019153076,3.4455918365308404
22.0,2.520590222136138,1.7481304408019365,3.4028637995452367
23.0,2.39774849737465,1.6877250513661646,3.212312941503407
24.0,2.4583278246692557,1.7440900604898946,3.248607676906477
25.0,2.570101100780869,1.7001317717832347,3.5971756638612886
26.0,2.7595723346012218,1.8785690113896016,3.731198662222406
27.0,2.87984280234462,1.9549599399819917,3.9219272400376033
28.0,3.067556895574581,2.0736587915144793,4.159364360218309
29.0,3.0603500506951344,2.099329502386252,4.105001383230886
30.0,3.2459245485017876,2.295429960314628,4.2193667328807285
31.0,3.608076400858422,2.5330740936668006,4.85896252531426
32.0,3.9116853988229807,2.895419267193389,5.080914402338437
33.0,3.83967619193375,2.806306191221359,5.019602144027658
34.0,3.5976421212833842,2.5640552605121316,4.782460601241747
35.0,3.1305629796566974,2.1141077144147955,4.345670785301862
36.0,2.989874536747392,1.9765249014015964,4.163423030735274
37.0,2.919773006031126,1.8394463603009492,4.179576805514008
38.0,2.8492739562233917,1.76151246233062,4.124612776872536
39.0,2.978883607245552,1.9619241450622578,4.171777061091624
40.0,3.078461980487899,1.998882385491231,4.287894207472836
41.0,3.096361195111693,2.041767193465541,4.288739956442613
42.0,3.1990062226895155,2.2133169564140363,4.348130591922902
43.0,3.1912401689530516,2.190578263761151,4.433428533948112
44.0,3.092447352406168,2.142931597238171,4.261087430034206
45.0,2.8607560887907364,1.9401863612072978,4.053149339803602
46.0,2.5668010024251515,1.6602016948571552,3.8023265575236977
47.0,2.3084251209626525,1.5494996875584919,3.337435251696671
48.0,2.0726638921930136,1.309075732399807,3.0416222206582173


==> Data/month/linear/error/linear_rounds_econ_standard_mapessh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,0.10353069158231952,-0.08340705869089891,0.2700297775707217
2.0,0.09318408157166144,-0.07863173594852366,0.246740844245324
3.0,0.051010591007782165,-0.10049596408968851,0.19981019785967483
4.0,0.006801322431950433,-0.16540752497376107,0.16549834263324215
5.0,0.050519709017814836,-0.11639354369392174,0.20843164107913983
6.0,0.08798972358682385,-0.07582439900328677,0.23820438552965303
7.0,0.030231504329174357,-0.13836851518837878,0.19117934604907086
8.0,0.07783179859968913,-0.08854662249954082,0.2323281724141891
9.0,0.08566880192494726,-0.0811946734593747,0.23174585999289152
10.0,0.07810115854963269,-0.09936011465012051,0.22679393225196726
11.0,0.11530014719089315,-0.0570754617852387,0.26031592365026446
12.0,0.12133721219270778,-0.052118116641483664,0.26908707229161727
13.0,0.0742120274276398,-0.10385526517939313,0.22711149559449048
14.0,0.10804992980044864,-0.07303453333119887,0.2684241289550698
15.0,0.11253674063288642,-0.06469519862389056,0.2744896911050823
16.0,0.10046134768905773,-0.080538140942726,0.2668127266919301
17.0,0.12453307129562394,-0.05074577973463681,0.282252851418579
18.0,0.18222978320525723,0.007714059650763737,0.334037464670025
19.0,0.15420535430437732,-0.018633769060097942,0.31275383435915494
20.0,0.14673765259935898,-0.023453123966732062,0.2981888000222801
21.0,0.19492192675306272,0.0335788261837122,0.33574453566399276
22.0,0.20995639134709243,0.058690115665038595,0.3496551223690574
23.0,0.22769763922723352,0.06870720393662032,0.36377684816868006
24.0,0.22987395400183197,0.0702754022549302,0.3670735046837441
25.0,0.1355732882300791,-0.07218059270717207,0.30526630266018423
26.0,0.1265553769126032,-0.07579505733114249,0.30058241380425976
27.0,0.08457787962365623,-0.12383279019948783,0.26979612008425474
28.0,0.03829180184626283,-0.21064284663504104,0.23353845008186083
29.0,-0.0009960038221158748,-0.2731242994692889,0.23178454286993697
30.0,-0.041653778032109144,-0.31908701141646917,0.2002191006940156
31.0,-0.1436697230655113,-0.4842776463176206,0.13008846358761086
32.0,-0.19636743639360912,-0.5359565701638874,0.08599005405732166
33.0,-0.24374175430306821,-0.5875967165271622,0.049811982211698566
34.0,-0.29725443298166226,-0.6629254303983024,0.022011143341073392
35.0,-0.31375810508200425,-0.6923840862113037,0.015862160033909854
36.0,-0.32266261550243247,-0.6905114985809198,-0.0030565236307365175
37.0,-0.8824625240900514,-2.2188273671404257,-0.09160471738613453
38.0,-1.394763248095865,-3.3461828247194276,-0.18169043260085416
39.0,-1.8904581109075622,-4.040306412506249,-0.38412207721240205
40.0,-2.6082525861797925,-5.264534193339397,-0.7561505965513412
41.0,-3.252430372050525,-6.04214157050733,-0.868535367311993
42.0,-3.864728115284507,-6.978018577094053,-1.1808703236228797
43.0,-4.567839662197656,-8.198432477209417,-1.7790257214217058
44.0,-5.232644574250709,-9.295560837200583,-2.1968254661096123
45.0,-5.804097501671352,-9.907884765382494,-2.5510047139023215
46.0,-6.33643656182535,-10.356760019110748,-2.872109881094773
47.0,-6.676541456692001,-10.88357304260023,-3.178589555205627
48.0,-6.986621953492696,-11.174236952037749,-3.6273416325357917


==> Data/month/linear/error/linear_rounds_econ_standard_pinball_q1h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,500.227449864437,395.2599051921606,613.2889920169669
2.0,514.2456858796477,399.21999243817316,636.8399831429657
3.0,530.9707794578424,410.1195829605274,659.6824764858621
4.0,547.4595956122301,423.3735641456244,671.3997615680655
5.0,533.7403552148963,415.00234822859505,652.8106685941502
6.0,525.5262558276889,416.5079393727383,645.8190577068649
7.0,539.4609378308678,427.00043458243096,667.7756457036633
8.0,523.3344033891033,412.75075327249556,643.6967619008068
9.0,526.0445285364551,420.0356458492254,639.9941339739441
10.0,556.3084066992471,443.72124250274953,670.699385718188
11.0,565.3962594555708,448.4053177406814,676.7078881850597
12.0,581.3351018708465,463.83632223253557,698.8533015803885
13.0,637.2494086937746,512.171594663551,758.9943215284387
14.0,630.3280732589741,499.6389908951913,756.8413726607607
15.0,639.3668136367555,509.4553933441983,757.1653937925385
16.0,653.6047853925439,522.6844594431292,782.0513890749676
17.0,636.9019317051199,509.39982028812955,765.95456167155
18.0,626.9934536662182,505.3985132481454,750.1045731088277
19.0,630.3489057975348,507.2693580923977,754.9547942594916
20.0,624.1142392172262,499.09881797647574,752.1232975155397
21.0,603.8577797844634,485.9377981369107,721.9047707303607
22.0,593.5128569965947,470.4322231944479,716.2634289126642
23.0,586.4226505197504,460.1680020079501,708.5058932918328
24.0,592.1681802288249,461.3753605182882,716.9471120284423
25.0,646.5296823542418,510.1593400383425,779.0784724767254
26.0,636.3912803706263,496.1862322183251,775.1374464732728
27.0,647.0712024119424,509.46762480787646,781.4065933637162
28.0,649.75939641813,508.4712741130452,787.3534379371406
29.0,634.574250837456,498.2204538194383,769.9387815175468
30.0,624.4579247310854,498.0809934755421,757.3036538062418
31.0,640.4891283938789,508.12137851413286,773.3028016413028
32.0,642.6025705789335,511.1145781556229,771.8132017141693
33.0,641.3225960192267,516.6097817838948,764.1446677951405
34.0,644.2799593055189,518.0856762908065,767.631019852111
35.0,632.5733832645998,508.56426368145196,765.3571759033822
36.0,630.8190156226935,502.97550643838593,763.8311342482315
37.0,781.4119528257686,570.1328325861109,1063.7596604514995
38.0,866.6238097416541,609.3786023889721,1246.8710157896533
39.0,975.6980497795213,678.6667261465033,1386.3959069753646
40.0,1085.3165595752184,741.0784710997581,1560.3828883610263
41.0,1167.517993542685,770.7022880687017,1676.0225898079195
42.0,1228.927056512552,797.8595819997024,1744.710873720068
43.0,1308.5300831547263,863.9494657945705,1879.1053987855742
44.0,1384.7541812151019,907.9313370830384,1965.1026820517122
45.0,1452.8350123577295,956.2765884074641,2051.698315380311
46.0,1526.8675484968778,990.3819622428282,2117.466098333158
47.0,1614.6572152236022,1093.9592503261842,2251.9340505418563
48.0,1679.653893881175,1118.986672077839,2316.36206332731


==> Data/month/linear/error/linear_rounds_econ_standard_pinball_q1h_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,383.63515748901347,185.51565430001432,607.721649025037
2.0,576.5016022010133,205.94511805000948,1067.837144224995
3.0,729.4628175250151,215.66949222499358,1404.9458673249892
4.0,797.2610669310151,294.8600634249443,1424.5943311500507
5.0,713.8273649820156,269.86124120000153,1227.7704727999896
6.0,644.8718584890148,237.4597786500141,1146.7713283250048
7.0,665.2869447780122,256.3138626500112,1176.500091825025
8.0,688.1897987860145,269.8055229499807,1178.5280195250393
9.0,772.8620323720141,302.13136725000965,1276.2376049249863
10.0,850.9150592900164,394.64164872501965,1320.4597115250601
11.0,802.2247774410138,407.49731710001697,1248.36234602505
12.0,837.2351079720162,465.312114300033,1263.8398215249963
13.0,949.349113594999,542.6262259249615,1391.813014950022
14.0,995.8559423529972,606.7363345750232,1406.2205722750025
15.0,1009.927384412981,684.1510047749734,1374.6811701749832
16.0,943.737561919979,623.223072024976,1320.2779725249854
17.0,867.8384764509786,517.4941598999606,1255.5761034000168
18.0,849.9758197519807,510.7705300749635,1222.2836635749989
19.0,864.9841376979792,531.5062732749266,1235.3500922250043
20.0,874.5573805669757,534.9283208499138,1246.1857958250387
21.0,893.965781581983,549.9788143749648,1282.6114071749525
22.0,896.8432599419835,556.3942211250006,1273.0045807500035
23.0,897.6445203919824,545.7409828749603,1277.6980007250268
24.0,929.1862303199803,535.9401452249891,1351.7921700000077
25.0,1000.7887025679828,584.5785963499626,1463.3692684499626
26.0,1001.8673837449786,564.0632156749577,1483.1543898500288
27.0,1007.9429999809807,583.8009784249701,1474.0279841250342
28.0,975.8977477199794,564.9347279249687,1455.7573939500096
29.0,943.6834340859798,522.3963898499251,1412.6553414749899
30.0,960.1765464959819,551.6486882999899,1399.3141920750684
31.0,1000.735248932981,591.6456834749208,1441.415057625104
32.0,1034.221438712981,643.9531514999717,1464.0276582000047
33.0,1073.7863038209791,713.7928441499629,1483.498900600063
34.0,1105.9976454859784,730.7719818250501,1487.6505248749404
35.0,1153.3391151929789,796.4017055999443,1519.0568723250283
36.0,1162.1408773339774,785.6034339999891,1555.381812374926
37.0,1224.9595621369822,849.5444601749467,1633.452591975006
38.0,1203.3739872949798,804.5726709749875,1640.7370934999708
39.0,1174.4441399609805,769.1307635249776,1614.1680436500167
40.0,1121.2594140909787,729.888262924941,1557.6311624749735
41.0,1051.3436901059804,675.2635871999505,1444.0460656500295
42.0,994.964911420982,637.0363337999617,1387.3799420251128
43.0,1009.6725381309778,653.2653786000241,1409.609281949935
44.0,1050.144962220981,684.8427804249457,1448.3422327499263
45.0,1110.5375626539815,713.1701595249447,1551.9092886000878
46.0,1201.798571958984,785.0912495999899,1646.5484461001072
47.0,1250.8981264369768,854.8600149999662,1659.2411471999567
48.0,1270.6201677009813,836.8166298500079,1741.0072616999878


==> Data/month/linear/error/linear_rounds_econ_standard_pinball_q1h_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,307.8515523038632,82.97063450001052,577.7349157501766
2.0,295.20228742696315,102.33508431820455,550.7265006251583
3.0,261.95734164775064,84.531773491686,497.4504799830712
4.0,256.50024539588,90.99576023751894,485.61266327865314
5.0,237.54497087762522,85.04913343333267,446.7558675000873
6.0,227.15342487976537,84.52483696427606,423.20002573336757
7.0,221.68839234749169,87.35794969285416,400.2083978602117
8.0,209.00787919707636,80.12727550002083,380.8655505714895
9.0,252.46775396425534,115.76830513339257,407.7065407131359
10.0,299.1159427188395,145.62769346462048,485.1856683823922
11.0,377.7498924550549,181.79301345299547,623.5623052092038
12.0,413.3940504256124,225.48066809728766,648.7907197083764
13.0,432.38578193282365,232.65254038894227,673.2694704723126
14.0,425.30857344450146,223.41620540279317,669.419552402828
15.0,422.2702458483803,216.10544429166194,666.1321520417347
16.0,435.594528587268,228.14324019443526,684.3454502222907
17.0,421.25768802336694,208.6572665138956,677.5530289306
18.0,425.71599502446037,219.03078322224155,683.4391010417138
19.0,456.2451795172466,228.89143723615334,739.0097471667093
20.0,474.43561509337843,252.4794248333689,747.4251842222885
21.0,440.4230790061607,232.58148981950418,700.3901030833782
22.0,412.4871449022563,208.44952008334172,676.4533415695182
23.0,372.30436122892695,172.4862073611415,625.7586298055771
24.0,373.2992841139302,191.16121668056283,608.8093851111338
25.0,382.03642104615255,190.3861293333457,629.7751180278495
26.0,392.775516865594,202.33898148611559,638.6500214445026
27.0,392.3486770956035,210.0008724583332,622.7704987917388
28.0,400.7025426661447,224.41623768055578,630.936416083377
29.0,371.5199982933833,206.44261788893454,579.6684835972653
30.0,377.1951767600496,215.23903701394352,576.1528379723036
31.0,409.8990638289383,238.57319113891845,616.1880898889476
32.0,441.52914087671655,258.1624033472413,666.0429248056448
33.0,413.0237363856114,227.80494243057825,672.6270683056733
34.0,353.30072483393116,174.52469458333903,605.5374853611664
35.0,236.70357840783237,135.244523597248,362.9422597084077
36.0,189.33126903392008,109.71786804168094,288.6030932083731
37.0,201.87419441115338,100.73934806946204,328.18283458336805
38.0,214.28172595448856,113.24272387503223,346.49183988899534
39.0,265.9416999961475,170.30263344453493,400.53256109731853
40.0,307.7112608883691,177.65074644442592,483.44244673614315
41.0,327.2738633794863,178.99940984726845,525.4577844584446
42.0,364.5084618933628,200.31319118057726,587.6847285973015
43.0,370.1107076339062,201.57859519442454,575.2594378611217
44.0,357.6612399405735,185.60003044441683,573.5111630139442
45.0,324.5451842961657,160.9415959861738,508.0655741389888
46.0,284.17179560116733,131.99341005558273,467.378936638978
47.0,246.26068714116815,132.14795566668835,392.08020604172805
48.0,220.17230027726623,100.5084212639014,372.7131308056172


==> Data/month/linear/error/linear_rounds_econ_standard_pinball_q2h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,304.597025682151,199.61302116028483,409.4809547758631
2.0,282.9602744004379,188.2799166467008,386.13168788502884
3.0,293.0177646980854,194.27097895385018,394.64063949714614
4.0,305.7955646838015,207.1060859501557,407.4787208023571
5.0,289.979121950079,193.10094577806115,394.6719110578524
6.0,274.7659821709662,181.84699901782244,374.71254435597064
7.0,309.0898850124417,207.39971995179744,422.9367774625564
8.0,282.539830983659,183.21474226380005,395.0667329028681
9.0,285.6508711922215,188.46092539220268,393.9959572560981
10.0,289.6939191695355,194.80428378871812,395.11110528890373
11.0,274.127980242702,185.53825608779113,375.6582608447771
12.0,272.5231364418065,183.9514543547379,373.56748734253034
13.0,319.286225003265,216.38913481662314,438.29363967606184
14.0,294.6069266483299,195.9348453509609,411.6777936736828
15.0,302.40119085791065,208.6681185745694,421.60832010539986
16.0,319.5452456282436,223.62107207201325,436.98177230799035
17.0,321.1374509012245,221.1350029526432,439.9100176166595
18.0,309.8493823530544,212.1520281676095,424.1516592200987
19.0,347.25134231586395,237.7055029895574,472.7231691450977
20.0,369.6348976503164,254.38620383519245,498.16476631655814
21.0,368.5759449334882,255.09462631295904,494.93840870420655
22.0,382.5498853734904,272.3475279371771,507.6523947721343
23.0,382.2226938757648,276.40144886150136,501.709716121739
24.0,391.87309635931985,280.94283642323256,512.6019967145252
25.0,523.6226230052507,330.63599100425216,736.3137045439611
26.0,543.9216483488491,339.2084545431546,783.2611624798236
27.0,624.658311047188,393.3049219372201,884.7416782217487
28.0,707.1824188204893,449.076951699408,995.4164059538859
29.0,782.7736707101949,493.2417337581477,1101.5846342292477
30.0,861.7768194138662,548.6066580546144,1204.5842826854134
31.0,978.3146434965375,639.2525065202378,1365.3232720552653
32.0,1062.7521624825386,703.0263511080975,1482.309977530215
33.0,1148.5263414554584,782.9791320008522,1586.553292509846
34.0,1232.0342294618933,835.8125689949717,1691.546783835047
35.0,1290.2577227004406,877.5681142461152,1748.7891961675161
36.0,1352.658006995111,922.4315203287058,1826.471768829347
37.0,2386.50787988115,1059.1400721623943,4699.535018589317
38.0,3244.009513323942,1199.0672197549688,6532.993852038094
39.0,4108.335603594903,1424.2166045649499,7979.302811408802
40.0,5020.014332255996,2078.248665075658,9379.650221232841
41.0,5917.537500364773,2287.646790757483,10183.620238308757
42.0,6772.0989401631705,3029.678421585174,11565.038470843603
43.0,7613.21388563059,3751.721006240792,12624.325891394095
44.0,8499.297130113318,4138.284686711936,13832.526278574702
45.0,9366.27684386461,4830.175865772175,14912.23711973812
46.0,10148.603889602806,5252.18679182878,15620.18393795805
47.0,10940.28308578231,5989.351321743059,16863.112317564843
48.0,11695.821408995756,6623.758805275384,17554.089195495737


==> Data/month/linear/error/linear_rounds_econ_standard_pinball_q2h_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,247.62565500099996,58.4381952750218,561.0639948249406
2.0,265.83180556900055,71.63495697504078,579.9977106499242
3.0,274.667549725001,75.02930927501997,581.5970990749353
4.0,302.85679941899957,96.02073625001809,628.4077747249295
5.0,308.3148995580006,101.56413957501515,620.20666487492
6.0,298.08057384099925,91.38052207502025,612.5382791499178
7.0,314.15839532200033,102.07229627504731,643.4651266999471
8.0,326.52920715400074,101.8395663000189,661.2455473999322
9.0,318.26871070799837,115.19379680001954,628.0737194749447
10.0,328.4418532899991,135.3800324250092,604.9187965999328
11.0,257.1052402490002,134.12884110000726,389.89860809993434
12.0,254.3114332679999,127.1794770249914,407.90471877492723
13.0,302.8024889149843,115.92428800001206,594.0864244249317
14.0,289.49659261698434,123.61917255000917,567.3558728749167
15.0,257.43610243696713,94.4404477500047,528.9832418749083
16.0,250.59020831996585,86.13631932499419,525.0366601999068
17.0,239.1182809389665,73.37623799999373,508.7447092249073
18.0,229.161201207966,72.35609467500115,483.6304402749047
19.0,237.16824008196596,74.67450282499125,504.2430256749031
20.0,231.35192750296625,74.86684927499519,485.3720857749062
21.0,232.3049978379674,77.0561436499944,483.9015823249079
22.0,231.4658781179666,78.36299572499894,481.7571665999067
23.0,227.04847624796636,77.40247099999817,468.7889285749061
24.0,227.26411119996612,79.03590382499515,465.460613849906
25.0,264.3585826319665,85.7341481749975,556.3158559749132
26.0,258.1681478649667,82.60262849999368,536.3814113249134
27.0,261.37869966896614,85.07343099999754,546.3671155499051
28.0,256.34976379996607,81.75050364999348,537.7889610249119
29.0,238.0990430939664,76.10476169999801,490.91350769991254
30.0,236.79533510396735,80.79898214999766,485.0624740249084
31.0,240.86037719696716,86.00536999999424,486.35218674991586
32.0,214.89286257696548,92.16395559999442,399.50559869989365
33.0,203.11025622896705,101.24384102499647,352.5937390249065
34.0,201.39344433396656,106.75525642499468,341.6735055999065
35.0,221.40840081696714,113.21616219999476,389.4421071249077
36.0,214.07213088596598,113.77438744999374,367.8217586499123
37.0,261.081964192967,121.04797809999849,492.1293550249067
38.0,267.63686573496665,115.01312824999805,516.030088799909
39.0,268.01538716896613,110.83757607499675,524.6231066499071
40.0,266.8555108989656,106.21465224999712,530.3072599749113
41.0,262.1488083939674,98.12166499999815,534.501368699909
42.0,248.62033422896732,90.03245860000034,510.061098649902
43.0,246.8691966189668,91.91633852499638,500.01686434990285
44.0,235.2971445489667,97.04098397499367,456.48738174990945
45.0,219.45076636596588,101.99220319999502,396.773195924907
46.0,218.9132605109665,113.76231974999406,372.9898890999141
47.0,225.92099513296642,122.94028687499447,382.01825322490765
48.0,213.0535269089662,122.05215232498628,340.0236701499124


==> Data/month/linear/error/linear_rounds_econ_standard_pinball_q2h_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,556.9392743659034,67.68647000008691,1134.4126589999485
2.0,484.6535181911218,72.82848933346727,1018.6744100556688
3.0,512.0411701987326,149.44184766670506,975.878597025077
4.0,543.5327512964889,223.98409460722277,943.8902376949558
5.0,497.09415857021236,195.90756592214913,874.8828867285041
6.0,453.9168932578983,174.6775243173673,812.1115095121833
7.0,573.3530674662943,234.22886112917385,971.2925488499847
8.0,547.6240424150053,234.56480564581386,921.0818490714594
9.0,521.6691987438303,228.1211715192091,872.3236181249467
10.0,490.2518600130642,214.48643648437792,814.5031485739205
11.0,462.42916607540235,208.78400476469045,763.908358651708
12.0,447.7828498299966,202.8756266527778,728.2889159028298
13.0,473.7011055283173,212.86034804162895,788.9228532916474
14.0,472.6828925111071,212.14119945827943,783.7702988333396
15.0,472.9061261460975,212.86783804163989,783.5627041805824
16.0,485.70811346276315,224.8970468610961,811.8053559583143
17.0,453.6288156766399,190.09529813887724,787.1434872499416
18.0,450.1012505977335,187.03434206939627,786.6700277222508
19.0,502.1107940549629,221.052191374992,842.9436468471926
20.0,555.3819257066511,274.9520026666027,889.3441363472363
21.0,554.220871899435,275.7270907222432,882.3068714582399
22.0,556.0255038977533,284.99516068054584,891.7899664860902
23.0,533.2197348822026,293.37052433329956,811.6907361805557
24.0,564.8470094249802,287.3562156249614,873.7485229999835
25.0,616.1124536372029,269.72785108329344,1071.0414353750314
26.0,685.1534644122003,353.4531093610608,1098.849445861117
27.0,742.8026618599863,365.994609402801,1194.6432293750388
28.0,806.3369593727517,392.0743564444919,1295.98021456946
29.0,824.9736631733232,436.0768084861963,1290.3850166805353
30.0,875.4212808844358,486.63050227777103,1329.6913991805798
31.0,959.6822652599884,520.2677908055765,1481.7540079166824
32.0,1022.8210303788796,596.0732607083262,1494.7702047916537
33.0,1033.3336175588847,637.6438066805982,1483.1265631666781
34.0,1018.3660817716498,621.608356916615,1468.2229563472436
35.0,958.5959565144381,567.8692647500413,1406.3826426110975
36.0,953.2100511716379,579.9006747222293,1379.200225569412
37.0,921.4203672555376,534.1740238888696,1403.4439469444649
38.0,888.4034440344273,492.1338964582696,1364.3903462083392
39.0,885.5389333427535,485.2936727916072,1386.7993129027961
40.0,875.6181671505338,465.1674622638378,1390.3402581666405
41.0,851.2540309927591,458.1324520277541,1339.7162030972447
42.0,850.865293617748,468.45500504164363,1311.3804287360779
43.0,833.4198369271796,450.67596808326925,1310.003696861085
44.0,793.9078335094019,438.4188515416169,1206.6876928471609
45.0,735.0502523983256,400.2836620833442,1126.3620681388425
46.0,669.7322678322171,345.8953163888536,1044.5801840277907
47.0,611.9063012477748,328.15375897218877,958.4839043472399
48.0,564.5354869394293,290.86267306942284,886.648514777832


==> Data/month/linear/error/linear_rounds_econ_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1025.389371176292,877.089940902793,1180.6341441107945
2.0,1039.5225192866283,885.2901963842397,1190.0040900218708
3.0,1079.743269478244,904.5357018002903,1256.0484696843314
4.0,1101.1710432959626,934.8737676061355,1265.2698059886552
5.0,1067.4830137559077,921.010038774181,1214.999532321688
6.0,1031.8584393465596,884.472557480517,1177.065590707575
7.0,1084.8710365685477,935.7176260933443,1236.769267142513
8.0,1042.7773699625552,896.9188389465722,1193.4372028502637
9.0,1026.2490102077998,890.2842588632452,1172.201045569005
10.0,1046.9042408052576,913.3401780511987,1180.890948579153
11.0,1040.6170951402294,903.599490443993,1180.700850449186
12.0,1047.528354790565,919.1221107853577,1180.8554404842475
13.0,1164.6748061252054,1024.1277800995147,1291.2573398006086
14.0,1147.8959107599167,1003.517754883023,1289.0674242337823
15.0,1154.6024728816371,1008.5106951945222,1301.4965578313663
16.0,1189.9360994695578,1040.888822648071,1337.0606560201736
17.0,1183.180180128337,1031.5521724070566,1327.4773637537392
18.0,1147.8902049656201,1004.8775072817671,1284.8771528452223
19.0,1197.1241446612403,1051.8234718513436,1336.7353567575972
20.0,1198.751589003178,1054.781464192708,1340.8380597369487
21.0,1165.9738691935293,1021.894669705951,1300.3943481302308
22.0,1169.3530912176175,1023.5343304365839,1307.9831453688478
23.0,1164.4042102324509,1019.4778258341682,1304.560344717184
24.0,1180.8173249886433,1023.0592377736104,1326.9246954539453
25.0,1583.335696527875,1197.9117153461143,2072.5456955047152
26.0,1624.3567900983803,1208.9077368328237,2123.5708012058367
27.0,1759.788682685114,1311.779227219308,2226.8771169311262
28.0,1923.3576136668933,1422.9372079930172,2437.577292029882
29.0,2079.5112867875887,1514.088152701713,2654.222618957014
30.0,2202.940623198934,1630.1104883104913,2737.044284747622
31.0,2417.3456727343814,1814.0553689395676,2989.475021738497
32.0,2544.9321997590855,1900.9093699401055,3147.9674375514173
33.0,2654.068538045978,2022.6874483859453,3258.617787733817
34.0,2779.5932033573267,2154.7936979354777,3413.544233103821
35.0,2873.1587109409415,2217.457628290681,3502.291833137331
36.0,2953.3787684251693,2284.501851791954,3575.344369986757
37.0,9317.366688052158,2542.33291525155,18932.90688742526
38.0,12983.737128250614,2754.3047928410797,22999.16658838694
39.0,15785.967620511403,3022.431485159034,25574.508087360286
40.0,18419.479986906197,9527.653109918627,28110.160646273776
41.0,20663.576084482596,9939.620830846736,29826.452332413108
42.0,22617.608207542013,13359.75954499885,31815.461485591637
43.0,24282.584496575317,14463.883271154953,33321.68694836066
44.0,26047.90300701384,16496.062615177358,35076.232323717355
45.0,27588.499864051777,18627.34987799001,36663.89467986475
46.0,28700.785788757632,19418.510334031358,37048.018907177095
47.0,29833.786488014877,21254.35996808788,38355.8087680128
48.0,30925.177101053792,22164.029711825162,39495.47869805587


==> Data/month/linear/error/linear_rounds_econ_standard_rmseh_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,793.5741815909726,422.7944003692333,1154.512950283585
2.0,1122.4863015351618,454.5222835213565,1652.4583555454171
3.0,1408.761319648986,477.48926946325867,2133.1342248935416
4.0,1447.0217332457944,730.5849866348442,2084.689909072512
5.0,1302.354530920435,720.6554753052042,1787.1595154544493
6.0,1221.2635291099687,663.9201469036759,1721.1243873711214
7.0,1249.4373786196238,691.2082778777059,1751.5181547598538
8.0,1276.6663127389568,734.7244785864892,1763.1651588455006
9.0,1349.1296204173818,850.0590291318564,1819.701140320934
10.0,1375.8596176752633,941.9328361007907,1790.8677667029933
11.0,1218.3215541460213,813.1175811201962,1643.7497959100494
12.0,1234.1488129332163,832.8158722114146,1665.0416020595667
13.0,1407.7189922675964,1003.1449087053921,1784.0592356807465
14.0,1423.2841348325824,1036.2995262071556,1770.7991123611414
15.0,1378.888119975402,1004.5247182358706,1778.9655502330359
16.0,1317.528496606762,916.8947940083591,1728.4404995235832
17.0,1260.1626235834765,853.9113575546213,1656.7627562274943
18.0,1225.901529740479,822.0320543740086,1629.6806345210334
19.0,1243.707094952139,835.4115504733996,1646.599417351087
20.0,1252.5885108645357,841.4007623020827,1657.7939525484735
21.0,1276.199644834499,849.6668446888563,1713.2752826421936
22.0,1270.260844312857,857.9759255566679,1692.1690122728478
23.0,1277.972822621599,848.661728621841,1717.2112612210965
24.0,1333.289526871151,835.0849930304447,1837.4142929938064
25.0,1451.728257922676,954.2168739204078,1979.5319413904735
26.0,1461.7190915536432,944.1113098867083,1996.915348267856
27.0,1463.676821568658,952.052306669225,1985.6707769702962
28.0,1425.7650720087847,905.2646444142983,1948.4725766424165
29.0,1380.2325125240607,897.4810721587781,1873.6132556805403
30.0,1381.3490322268478,893.0112273983563,1871.6044128626445
31.0,1412.9081250436218,943.5497890802814,1876.5221892743955
32.0,1405.0112305168652,967.1205404766674,1852.0402058687935
33.0,1407.684746493164,975.9481640951763,1853.8588057714549
34.0,1429.5057154627175,1029.2677777631582,1848.1321246773223
35.0,1479.614059726618,1112.2772181456437,1875.061699022482
36.0,1488.1618448200734,1086.0599287955802,1893.4501728196665
37.0,1589.3084217560202,1195.6355603274833,2027.4040454005817
38.0,1592.5345532278177,1169.7779698366592,2050.55417003089
39.0,1576.9507066960439,1149.1552658818187,2049.244054659388
40.0,1519.2394576973174,1093.5278122949699,1999.1266749416866
41.0,1436.0843068356949,1050.827699502809,1827.9466224185842
42.0,1370.1874021458702,966.6536989990894,1773.7892611465807
43.0,1379.9958787746305,971.2653947378128,1775.41987426421
44.0,1409.3103007329084,992.0070099439527,1799.5574076616272
45.0,1473.1190896635633,993.1072433093726,1924.3479111270137
46.0,1564.012585306928,1073.6124733114466,2031.213683591088
47.0,1604.507251006145,1167.773494030745,2061.2941885303794
48.0,1638.472665708124,1156.8525622713537,2122.4946110616397


==> Data/month/linear/error/linear_rounds_econ_standard_rmseh_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1054.9117996098223,549.1521553531891,1536.7908733319696
2.0,992.1164207574765,489.53330142270823,1498.3758541915574
3.0,974.9565241185791,559.868872490084,1423.6762586920206
4.0,977.2094988872204,624.1726811764041,1378.0573770919477
5.0,923.9988790622443,578.7015835142508,1301.971989818973
6.0,887.0948487527578,549.2437244120549,1261.4155052852186
7.0,1036.5204755360871,627.9552687877141,1419.8366821622376
8.0,998.816922520599,592.3884088406016,1386.197269844372
9.0,982.3007631278579,612.2781061150522,1341.6234220760173
10.0,997.124441588081,662.4187540159445,1328.2149477429914
11.0,1056.8465241758715,734.8210624157846,1383.839065073643
12.0,1062.230011180734,780.432259285915,1359.0734917825823
13.0,1118.1606719579704,811.3655619045381,1436.8735335997446
14.0,1117.2837835793969,804.2688064374311,1434.220993106513
15.0,1120.4583558460374,803.9946084736783,1441.2830470376678
16.0,1140.5498792809528,823.764504264651,1456.2838125423589
17.0,1122.7054222127406,797.8813488274171,1439.9316530065014
18.0,1136.7679978596773,807.0668949997905,1462.1128644596336
19.0,1222.9156706159617,905.1670457317558,1561.3046815027692
20.0,1239.7894390761262,920.3200003076777,1576.863738611923
21.0,1203.2228168913732,874.5258131774756,1540.4120036896795
22.0,1178.4233451100267,835.4573113536612,1522.1400665064357
23.0,1092.278102814594,804.5997189649062,1386.3791890215819
24.0,1147.2158633281792,831.0684427757728,1452.1035482211357
25.0,1323.2002745963907,805.9319674306166,1923.9742057736937
26.0,1358.7052895624117,885.5238841004518,1903.77130275639
27.0,1440.665539080782,971.9511552112099,1949.4587421499073
28.0,1524.1540944973374,1039.8981614073398,2039.1083194559305
29.0,1488.190986727871,1057.9847962004674,1975.2455853113668
30.0,1517.4055706616648,1127.0117299771143,1953.4216262307802
31.0,1675.0159804903792,1145.7479160859584,2204.240591149562
32.0,1713.595264418785,1240.5581632832066,2197.628836799635
33.0,1699.0370499648195,1230.442731068769,2153.5984372898088
34.0,1649.3176519200215,1162.9310376383178,2121.9077151011675
35.0,1514.0168656880835,1033.4796756714327,2000.6575885055038
36.0,1460.1195245794881,1005.5430239953172,1935.7885189237097
37.0,1496.9606213914476,956.711381507627,2060.667422455977
38.0,1474.4074432439427,969.6440082000163,2005.0143898003842
39.0,1489.4641637219538,985.0241634544305,2022.2207893061516
40.0,1521.357422603184,1020.4696354117818,2028.5240378906137
41.0,1497.404528536068,1053.6947019896259,1957.3294110728089
42.0,1497.750708526487,1079.7238405095661,1932.7846224191674
43.0,1491.7116917217065,1031.3669468359499,1964.7761354793056
44.0,1410.8959947671249,1013.5123028115802,1827.0806663018566
45.0,1317.6741838249661,896.1571529475412,1775.5840105291943
46.0,1244.3230929918698,832.1061808698628,1701.4685329267802
47.0,1114.5473364009247,712.8214510101204,1543.0201682621912
48.0,1030.8923704421804,641.168428293354,1432.7257144797493


==> Data/month/linear/error/linear_rounds_econ_standard_rmsessh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,0.12402177106526545,-0.024538934440390212,0.2700342186363695
2.0,0.1064950896880378,-0.030692894133587546,0.2354479963274593
3.0,0.07255475139551072,-0.052726479503541125,0.1856241127765799
4.0,0.052601129403871044,-0.07658602098204759,0.17957115831056003
5.0,0.0837164275447377,-0.05312247491405891,0.21060544404388984
6.0,0.11680755511927043,-0.019112361026895057,0.23709569214354467
7.0,0.07094225935720405,-0.08126728551460606,0.20571581373253175
8.0,0.10250674457294524,-0.049854765011759956,0.22396565334653493
9.0,0.1278871921765745,-0.030005348062184065,0.2502902819118483
10.0,0.1383857339767923,-0.012018324224221544,0.25619428325263793
11.0,0.18871507772033472,0.04744246593371451,0.302869027892839
12.0,0.2061462755381921,0.07487453521441721,0.31817703368343153
13.0,0.1606817310312088,0.01648848945126832,0.2833586646309252
14.0,0.19506781207665927,0.05673766440049551,0.3151982482533066
15.0,0.20957182311917255,0.0725115150946141,0.331464278906344
16.0,0.19933754853083208,0.0640255232430052,0.3234155842587414
17.0,0.20962979360304723,0.07588023915430626,0.3312115191935093
18.0,0.25677512977934625,0.12725398373729926,0.3685305181467358
19.0,0.22635547163493594,0.09104197790977132,0.34873993262646696
20.0,0.2292065562472183,0.09495734204867776,0.34559521087269257
21.0,0.26538639818190846,0.13411095353312705,0.37364183360760295
22.0,0.2760426320381462,0.14729168382338415,0.3807645668204001
23.0,0.2924394999009056,0.1682285992296449,0.3931583565158083
24.0,0.2964091850586753,0.16902070212150427,0.40036835860672737
25.0,0.07584143066060053,-0.2587564083509337,0.31600705159984793
26.0,0.05846932442896109,-0.2552049810584264,0.2988156766338598
27.0,0.002287150288202109,-0.3026567770269296,0.25388535152348857
28.0,-0.07923611782903832,-0.39449841459635854,0.1941506429745994
29.0,-0.16185805343672294,-0.513363244205782,0.1540259613943275
30.0,-0.21933028024441398,-0.5733600551828906,0.09262181344024442
31.0,-0.34185141974308964,-0.7261547810277569,0.012551998555034164
32.0,-0.40663204608498515,-0.7963106534863917,-0.04164183891557442
33.0,-0.45591648897497633,-0.8439335542266998,-0.08896772280550698
34.0,-0.5186245527974628,-0.9197374878982901,-0.13450012563847386
35.0,-0.5559429518469096,-0.9512511543404998,-0.16962270928344678
36.0,-0.5690877996565769,-0.9640726145998445,-0.18784308921289694
37.0,-3.890392646549659,-9.235859999885928,-0.31300789495141773
38.0,-5.696950809386433,-10.91975454311591,-0.41132793187708155
39.0,-7.006402480105354,-11.971515238445614,-0.5662199838659672
40.0,-8.36258576136179,-13.27263316993156,-3.7404957486749857
41.0,-9.425850940976325,-14.355712936439309,-4.125931969631136
42.0,-10.368413041109516,-15.141088513703139,-5.472945545750069
43.0,-11.266746660871059,-16.242252949845696,-6.395685155490706
44.0,-12.146273951037745,-17.210257743088004,-7.184705595428363
45.0,-12.856803714280328,-17.97374054159107,-8.176777572843745
46.0,-13.377789831237697,-18.228418613462484,-8.508184129092884
47.0,-13.746167097927605,-18.67513317446374,-9.188074806762225
48.0,-14.15129498281832,-18.80655369915443,-9.786713352037498


==> Data/month/linear/error/linear_rounds_econ_standard_varianceh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,149271.84127628827,88843.54873870626,222299.20399765347
2.0,121883.20179612705,80907.64704941168,172454.69042936445
3.0,106003.33726287169,77233.7782097288,139028.15094181028
4.0,103165.60628761021,71777.7639101974,139977.33390898854
5.0,99138.33016657374,65817.40980108685,136694.33841855286
6.0,96332.47047841697,64473.982709535696,130182.75041538509
7.0,95397.68129877481,65977.60503713929,126892.42800044603
8.0,99519.53529955636,71061.78176265022,131363.6163926825
9.0,101546.97341741352,71854.82290973078,132109.1862297743
10.0,104840.92439899452,74201.37817440498,140924.57492207194
11.0,106849.35630002803,73419.63072716222,145968.47412199597
12.0,103194.76404296511,71374.42177914076,138619.2834478271
13.0,95865.82359722468,65984.77962918703,130207.66992463637
14.0,89750.83533327462,62927.20848344657,118869.89557797786
15.0,83323.78093049114,55083.117305001826,114148.81518583035
16.0,82862.56247198956,56208.626239253965,111614.12101659479
17.0,77239.74360077485,54886.06434811164,101208.02095677663
18.0,71070.01650646921,49750.0286423476,93121.43733983915
19.0,71973.39421687654,51268.594312874695,93038.03904072386
20.0,70299.65093910348,51075.8006562402,91698.03731227739
21.0,69468.9631747779,50637.54844961639,90305.30327474872
22.0,68718.10343228218,51473.790940219005,88260.1171230002
23.0,73535.69917400449,51910.55090533165,99859.01065117537
24.0,72189.02391073278,51165.3961889519,95321.05784112921
25.0,92134.94464112038,57529.1088011028,133445.1789058957
26.0,100725.29177623226,61615.75935911489,145843.3034501667
27.0,111386.51348656618,70870.96601108371,155793.99085120144
28.0,120439.07094151939,79016.44322124046,171921.84894264967
29.0,125309.86902708843,80875.82402968364,179679.4678944559
30.0,130736.95839447426,82195.34655422057,186959.25834502882
31.0,129060.51567774908,83506.34066786959,181956.13552899854
32.0,136846.0967899208,93853.17629240938,190410.60792371898
33.0,148278.80096004013,100051.19866597246,209496.1465732126
34.0,156538.71458295963,105993.4608616175,212931.61380612387
35.0,169197.08141612893,115630.06157744992,226540.20772276982
36.0,193451.49333145857,137976.1885312952,256495.86728361534
37.0,1582793.6507358914,178139.5246803795,4630513.3812580975
38.0,1552478.1407697133,213240.8387876404,4633536.015510949
39.0,1380632.3691729598,272730.8126379938,3745964.7018787246
40.0,1123506.1021062287,308086.5643687047,2684867.781538874
41.0,1168751.2900951488,292374.81085994054,2662406.9152782713
42.0,1110773.1704021986,314677.75343094714,2547146.700828469
43.0,879153.3156502034,277265.1097924199,1982595.9567823017
44.0,943880.6181011754,323983.88100266864,1987395.5665637176
45.0,960183.6767521101,351239.4186142059,2024499.0251406725
46.0,2980575.2793038767,465189.57919234823,7779543.513671452
47.0,3787006.4905329156,701749.6044015381,9550284.102983065
48.0,4746611.251564093,1165542.0976908538,10765490.168199332


==> Data/month/linear/error/linear_rounds_econ_standard_varianceh_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,643882.9100379312,288438.54069865943,1057316.1997101523
2.0,431845.2856460112,238445.39876307594,648226.9023014638
3.0,315567.8236337617,226346.7997050284,414256.38715336303
4.0,308558.66756376834,188645.37074752335,447062.5462036866
5.0,304163.04203256627,161688.19148055042,460641.30405245
6.0,270129.0121573738,122164.63429449136,425004.3597256387
7.0,267803.1408385723,117506.83434276121,458963.1960831032
8.0,253776.65536351738,123357.6408508748,406420.6888259135
9.0,235216.33521771844,101470.90452105169,390202.5104385934
10.0,269640.5769975566,103172.40268981516,482031.50707481365
11.0,286171.9607949526,106906.55231696817,510247.6527877242
12.0,242182.25662789695,84354.92507716014,428238.95151223073
13.0,166018.85376480775,55600.065234295456,278166.48384184454
14.0,123499.33944920587,33297.82867737874,239809.8314433078
15.0,97352.38935995441,10124.393007035196,213108.35317624497
16.0,54670.509404295495,7086.398667465712,132062.79439411868
17.0,20081.394968968518,7382.2486756401195,36039.241126942936
18.0,19288.31278406598,4557.96236615257,37109.068590688425
19.0,17475.58727428896,3779.7886365130967,33718.63832927591
20.0,15007.858255371706,5163.822143530956,25800.125388084547
21.0,13823.196661318305,5993.5707943035,22661.892004579768
22.0,12183.834034154193,6240.392688854874,20019.58774644686
23.0,9773.228540918824,4698.089691760851,15193.314444191623
24.0,10786.088561206197,6407.222391191034,15683.807096280121
25.0,26896.692464591277,11760.954170025603,44445.86178264119
26.0,39208.250249304634,22258.847896740175,59254.243865772405
27.0,41119.45596926118,23560.894785935223,59109.90838448717
28.0,31321.485570490146,11508.037845482344,55050.42778550842
29.0,15056.401162889995,3254.972692624137,29524.994386358943
30.0,10947.565023050593,1653.7505846263152,24463.092525961772
31.0,24733.67633473983,1593.6272151584278,61933.32621967637
32.0,53968.80155284471,12615.837109248258,101492.29480950494
33.0,81789.81230416849,30962.39477241052,137495.20645961515
34.0,113955.400061749,47881.18267714948,180409.82611640898
35.0,138720.26849509083,62375.48924590748,217743.63131904943
36.0,163924.19801263296,66332.04826932789,273878.7671009814
37.0,184484.18596254944,64889.50164090545,331434.1167493181
38.0,162928.53956983166,55615.05552727189,292262.10522554687
39.0,142872.8577254732,39517.6641003295,284718.19211385585
40.0,111078.6443232309,26086.60623598676,220574.70447889736
41.0,57923.597489230946,17485.985599799213,105701.07492411124
42.0,40871.59305374811,6505.38569671937,81620.85588797342
43.0,50805.83494435428,10088.979353440172,100622.64479488872
44.0,68681.93954562244,21326.32291420107,140127.17493429038
45.0,104077.54141712686,48705.108053740434,171036.0116489268
46.0,163396.83741041645,82451.95922677495,249623.49885665707
47.0,198965.81358887587,123078.41955872724,279012.0493776362
48.0,286792.21959322295,142042.17090385413,446805.29385140806


==> Data/month/linear/error/linear_rounds_econ_standard_varianceh_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,58827.31928815912,3939.2554217395186,174779.193826453
2.0,87900.02188464235,2502.325419172884,216134.93680150507
3.0,101386.46066630998,16546.83706280454,196597.01992968973
4.0,132141.52182946086,34033.929137880456,243196.21411741173
5.0,149461.47092387168,56163.45728665726,248922.52341794813
6.0,169118.08226108,77077.18594915683,275408.7449583665
7.0,181203.79210229384,93976.9923616722,278330.0375134604
8.0,197696.1583042768,109917.94842934594,294724.3971725187
9.0,200972.82455343398,115773.69953005225,291580.47329559067
10.0,203239.0317468342,128574.03728437326,285366.8395979556
11.0,202431.76178494326,126917.26900514333,285490.5902554897
12.0,211537.20143858905,133020.0857568326,296242.8846590954
13.0,209889.4834376634,133539.27566569005,291582.9377058509
14.0,208649.47037191124,141338.7426827772,282778.86564734986
15.0,208218.49464243295,140583.05284717257,282376.5572354407
16.0,201887.7565438379,130500.99608674292,276828.996703327
17.0,197837.75796121242,133026.9012113135,262393.4562429934
18.0,187456.69271895514,132443.78136266503,241673.92321950718
19.0,183464.2096002806,128190.0291214955,242432.0423775435
20.0,163144.3418119568,114738.23367249784,208244.37936197777
21.0,148611.98055053892,100354.07754738044,197192.36117993048
22.0,139988.06330542592,99930.51699404458,182876.1321865683
23.0,163240.84787786516,101613.19805260257,251202.22316246017
24.0,142312.18043000723,94911.21341257007,203530.46934925456
25.0,181048.44537296126,92004.39711965925,327000.1930507669
26.0,217883.98934708902,91993.22244541443,374771.02938515827
27.0,235711.16182916044,101546.08932234491,403707.95306008175
28.0,274823.96417198714,115984.85934018728,449814.341551391
29.0,293933.198031654,133716.94465214902,475073.35918493755
30.0,307237.7896382954,141700.57813887185,500364.317002267
31.0,346279.5687582326,183484.61028400023,544904.3321532093
32.0,376250.43354194827,210640.20926211769,566259.7311168517
33.0,412030.15046953404,253498.39717996388,598531.101987427
34.0,434412.4198411669,266895.40990879067,606457.2076989239
35.0,421181.03730745334,257874.97687340455,585967.2043682286
36.0,423871.7448861283,251612.68114393138,600122.1797540484
37.0,367634.88554749044,216335.73054243522,540803.0936664225
38.0,343082.655831126,220663.6676915899,479751.68921991467
39.0,330477.97808951157,213252.61227836699,455495.27705301874
40.0,340672.85527824605,237277.1384312396,458184.65995233296
41.0,323663.262472395,232514.8161799544,417917.5381606397
42.0,320443.622089557,225643.66127050854,419240.7569010333
43.0,283409.7422048857,206252.58424440547,372848.1534508269
44.0,253874.15377318833,168487.0763967548,341174.21870444645
45.0,220033.2460512912,151717.4429734505,295696.4907797495
46.0,198420.21378122288,127284.8014810936,279343.4876948231
47.0,184753.93209297385,100459.4592501029,273346.42326809664
48.0,193614.31231051654,95066.341814018,310798.69561766594


==> Data/month/linear/error/linear_rounds_no_econ_standard_biash_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-101.50651088803366,-349.1939933258656,135.61961801668812
2.0,-138.35167102888403,-389.750815039959,96.25918587307757
3.0,-140.43133703810088,-392.31409348537215,95.4422029656632
4.0,-150.8511291999817,-391.35458794019064,90.46322486418704
5.0,-159.83361511375765,-400.68033166817787,82.54146511740132
6.0,-177.0540552804334,-424.82560200681024,62.21030951609538
7.0,-167.74678068449361,-411.9569313657912,71.31309660710114
8.0,-199.85454046659018,-441.5726758709456,30.27872463418009
9.0,-209.23912566580304,-452.97092131093024,24.763547585643394
10.0,-256.76664089679025,-522.3833189413899,-7.807329573232888
11.0,-315.6649688402213,-592.231748377008,-50.26933718384552
12.0,-358.29960099228225,-623.663061285355,-89.17927720837606
13.0,-405.85773493690346,-695.1401817638096,-137.8414853323108
14.0,-460.1026351281345,-746.8264351921448,-181.45963044009818
15.0,-496.15477555462485,-785.9793475492708,-202.84136469200484
16.0,-538.111541478679,-825.5840987789251,-255.97987879810884
17.0,-565.6527906405528,-842.8193829007058,-285.19325393425123
18.0,-608.3798775748038,-897.9861657356367,-314.4878448599685
19.0,-628.1854259927452,-906.2995596701114,-336.04542745215326
20.0,-652.2300422031527,-926.3742116404513,-369.9190075230859
21.0,-684.4213514777543,-973.0705319528934,-391.3462879323458
22.0,-707.7037702870147,-1004.1079954290474,-409.38848506327554
23.0,-755.0012072784066,-1049.9244377440689,-451.15533608402546
24.0,-796.8865983985987,-1091.4951846223237,-491.5175248789721
25.0,-828.5858337090322,-1137.3411753174503,-517.5769989638197
26.0,-910.9381590811073,-1219.1368883668022,-601.4946651694307
27.0,-944.8146527672832,-1253.2386954097585,-625.8466196142695
28.0,-979.8887366087406,-1294.0877597046333,-655.2979642114105
29.0,-994.3020230710546,-1304.7799784020096,-666.284261978989
30.0,-1013.7414833333627,-1325.6788045735786,-680.9022465490433
31.0,-1018.4896434081534,-1333.7559628761148,-686.0871342940906
32.0,-1038.219595954857,-1362.4216301300314,-710.4980594818509
33.0,-1056.2263628436788,-1377.174308441212,-724.1686210648794
34.0,-1083.9678193093134,-1403.260185555527,-753.4365006329247
35.0,-1125.8810022369692,-1450.1200434566383,-795.7595302778471
36.0,-1171.6415221451414,-1486.0840306859795,-839.9510397650772
37.0,-1200.1689197283429,-1518.4462477353068,-870.062433717356
38.0,-1265.8850160628267,-1585.0609750451872,-949.84755592453
39.0,-1306.0037990942774,-1626.2071049914719,-987.4216656987668
40.0,-1342.668501133554,-1650.9196986175568,-1027.8153094350448
41.0,-1370.3664632467462,-1676.6117218088818,-1059.8203435197768
42.0,-1381.6217462224404,-1693.2931088110222,-1071.8736774183976
43.0,-1365.809316966624,-1675.0850914558393,-1056.3194232108408
44.0,-1378.0218110820615,-1686.3367406055936,-1067.0700196845526
45.0,-1398.855460090186,-1706.790637597385,-1092.8043294076901
46.0,-1404.908604215758,-1714.6084718750503,-1097.5394225915093
47.0,-1438.6400731099839,-1753.473075660402,-1127.0234957417488
48.0,-1479.0651324340226,-1786.373231659916,-1176.4030531738542


==> Data/month/linear/error/linear_rounds_no_econ_standard_biash_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-1429.3739355700202,-2196.9985182500354,-704.8605170000187
2.0,-1447.9178144500213,-2230.430348000039,-717.3478492499515
3.0,-1446.124842040016,-2229.257726500037,-709.8567522499452
4.0,-1449.2217102200173,-2231.450352250036,-707.6182292500118
5.0,-1446.9298254100192,-2231.172165000039,-703.7083502501155
6.0,-1447.2759368200163,-2229.1102912500623,-704.2297552499531
7.0,-1442.8891258900153,-2225.6234437500334,-701.3759339998547
8.0,-1448.7906948900186,-2238.4835122499853,-707.731435749956
9.0,-1451.9830206000156,-2251.9287057499855,-716.8909529999564
10.0,-1462.7068961800178,-2255.075533249981,-720.1800322498599
11.0,-1467.5531565300178,-2255.7870960000623,-709.1331634998585
12.0,-1485.0177328800203,-2266.8477867500187,-735.7390132501206
13.0,-1551.4027016300186,-2337.3089327499847,-816.959301000017
14.0,-1554.917553620018,-2340.992010500075,-827.2579095000124
15.0,-1549.8242576300179,-2337.9961460000723,-825.2737195000145
16.0,-1553.7095892200198,-2344.773430750071,-829.4477755000237
17.0,-1557.220070600018,-2343.0590185000733,-832.6143617500165
18.0,-1554.9244693500157,-2332.526184500044,-839.4915957500584
19.0,-1558.7156567400175,-2329.3619005000473,-844.7472672500659
20.0,-1566.0690072700136,-2341.651788500045,-846.8507962500645
21.0,-1574.8901011200192,-2356.200100000051,-852.7858437501415
22.0,-1570.7700825800193,-2349.0388105000447,-853.9389760001396
23.0,-1570.0138417100186,-2346.1709230000474,-855.4576057501415
24.0,-1575.3847269300156,-2354.818799750046,-864.8130335001388
25.0,-1566.6133264100138,-2363.642578000042,-826.1061045000184
26.0,-1566.5206753500195,-2362.0409420000756,-828.0404032500206
27.0,-1566.1130511500153,-2357.948790000045,-833.4158822500151
28.0,-1557.162086700015,-2349.012741250011,-826.6013220001416
29.0,-1562.9574682100213,-2352.914459000014,-835.2954517499604
30.0,-1557.310757370018,-2347.42679375001,-832.1080247499556
31.0,-1563.8315536400198,-2353.801284500015,-836.3573214999623
32.0,-1574.3387679200175,-2364.539093250043,-852.3366897499589
33.0,-1582.6958330200193,-2377.6862395000144,-858.0023410001389
34.0,-1575.642804190021,-2368.501882250012,-849.2991030000442
35.0,-1574.4512965400147,-2369.8463965000115,-844.7051765001394
36.0,-1559.9197613400172,-2359.7159767500134,-823.5738349999464
37.0,-1545.4684520600226,-2374.482298250036,-780.8493570000684
38.0,-1534.9336304700157,-2380.329112000032,-762.6305682500707
39.0,-1547.2267624400151,-2389.225671500038,-773.3981082500627
40.0,-1560.0155123700172,-2395.10511150004,-792.3692790000632
41.0,-1555.6528520400125,-2378.520387750017,-786.6062755000445
42.0,-1545.79249879002,-2368.3824425000244,-780.6861792500498
43.0,-1551.394435670017,-2379.0954202500166,-784.3520115000424
44.0,-1553.4976858300165,-2378.1386912500207,-788.5792450000434
45.0,-1551.7004936300204,-2382.991004250022,-781.612722500144
46.0,-1553.9584847300164,-2389.7375100000213,-783.1399470001414
47.0,-1552.8368110700194,-2389.114963500024,-785.4066400001435
48.0,-1554.341426520018,-2392.2807805000175,-792.2260202500103


==> Data/month/linear/error/linear_rounds_no_econ_standard_biash_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-186.0380032466192,-790.1676366965703,514.2202999998772
2.0,-311.50998202571543,-860.5469377858022,342.87455999993045
3.0,-254.11017836387623,-756.2960460578593,323.0570867707706
4.0,-247.28839241870043,-701.2712577274972,267.73373214279803
5.0,-279.028926502243,-694.2775714396007,202.0217779999042
6.0,-342.2570618916089,-726.9977255420633,96.53396749985069
7.0,-249.79922867542936,-666.1040695833676,173.8269000453267
8.0,-329.41009685309007,-738.8113093461516,129.0502187045943
9.0,-464.32540798107135,-915.7460616562944,24.116268687492312
10.0,-625.053170642664,-1130.8311881302566,-111.5016807589337
11.0,-827.1333017628939,-1470.0367465932256,-224.4678724755537
12.0,-934.6991223111855,-1563.8409558334247,-309.08112638899286
13.0,-970.7276904834074,-1602.375306805658,-349.2781508334358
14.0,-969.5203078000759,-1601.8818758334323,-349.0427077777709
15.0,-973.6461619389632,-1603.8306490278742,-350.6889323611045
16.0,-978.4324504722962,-1615.170905277873,-352.90753069443406
17.0,-979.4013314667401,-1621.5218718056549,-351.5195518056037
18.0,-982.040778783407,-1624.4264819445714,-355.8918909722738
19.0,-971.8894932389659,-1604.006725833481,-345.98067375005104
20.0,-962.4217661500769,-1587.061336250106,-339.12992611120575
21.0,-968.5547762334057,-1589.4909087500862,-349.76604500009944
22.0,-965.7650334167412,-1579.0432037500882,-338.81550180559634
23.0,-975.6701167556301,-1589.239811250024,-354.34538500004106
24.0,-996.7444359222945,-1600.4287105556568,-387.7031088889252
25.0,-1069.2102451056292,-1677.036188611214,-442.429228611251
26.0,-1076.4076783500714,-1682.5753009723219,-445.8140794445446
27.0,-1079.7209872111869,-1681.8149905556581,-456.70977000004
28.0,-1085.6183111889618,-1687.9926243056486,-461.7177081944796
29.0,-1089.1731488445187,-1698.6159909723222,-462.0943579167017
30.0,-1100.6138907889635,-1712.4778783334339,-468.4558211111447
31.0,-1096.7583072889631,-1703.500898194532,-473.13147791669996
32.0,-1103.7737252278519,-1714.8496023611535,-476.1534631944785
33.0,-1103.5620856445182,-1714.5594850000982,-476.5738070833858
34.0,-1108.2128842223003,-1718.0078344445444,-483.10048152783264
35.0,-1106.49437145563,-1713.8324504167658,-485.70513986116356
36.0,-1102.9507429222942,-1713.6273545833703,-487.88676680558603
37.0,-1104.7183262056326,-1731.1957927778205,-456.3575884722578
38.0,-1100.9521087889623,-1721.088542222261,-472.0576633333693
39.0,-1105.4277449222986,-1725.1593273612023,-468.60915958337165
40.0,-1110.579802072298,-1740.4958902778671,-475.43031208336913
41.0,-1108.7958517778536,-1739.8586463889776,-480.6108687500537
42.0,-1109.200867183406,-1742.5819112500835,-480.7272606944783
43.0,-1113.2790477056321,-1742.9930331945338,-490.0133322222805
44.0,-1114.374735266741,-1744.5247441667518,-495.0377904167253
45.0,-1115.453999411187,-1738.2236745833734,-497.4757094445049
46.0,-1116.416653305631,-1742.878251111151,-495.5205869445076
47.0,-1123.6978083778538,-1748.2126018056554,-498.9954138890087
48.0,-1123.0146114611869,-1753.2917586112005,-495.46435486117053


==> Data/month/linear/error/linear_rounds_no_econ_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,2.3341186473348103,1.915073266140878,2.806806667527943
2.0,2.3256713331545873,1.9182645244749332,2.794972475331578
3.0,2.3138727159527095,1.9005020494208482,2.7982916194951413
4.0,2.2979269668037414,1.874164307710117,2.7791455379083825
5.0,2.3144320609820532,1.8977106911082726,2.810855977613641
6.0,2.339133489745676,1.9267126604766243,2.841456875785785
7.0,2.3405448880579,1.9329688686755941,2.8466221271526866
8.0,2.330009226841165,1.918445981043952,2.8334344185619664
9.0,2.35878954193015,1.926910991904445,2.8633900241913572
10.0,2.4361894604792123,1.9749276745008493,2.9609793918366756
11.0,2.5356617683792826,2.018015569613034,3.0826996463718195
12.0,2.59587971652185,2.09466485812335,3.143394224985759
13.0,2.732032781719852,2.2138440732785187,3.29759877835276
14.0,2.7814803160523427,2.249962395531311,3.3414019208954455
15.0,2.8565909904791296,2.313483427283213,3.4450234089418568
16.0,2.923932708436655,2.3965960570969114,3.4945056040715414
17.0,2.966054319197313,2.4419214472210973,3.5390690831604523
18.0,3.096795913806467,2.5602132465368377,3.7054240489989088
19.0,3.1335945563803986,2.5966141987452693,3.747058621958859
20.0,3.171816794539209,2.646457925252231,3.7829332290725084
21.0,3.2740895880829264,2.720082689384577,3.8988717283123946
22.0,3.348193602131996,2.7818820645454494,4.021819842041865
23.0,3.4153202572884034,2.83565816638066,4.076882635013428
24.0,3.481194865405502,2.890437861961257,4.172096483744386
25.0,3.577472949714255,2.976568203305943,4.26680330405253
26.0,3.618666894252065,3.0053800982146335,4.304846592293198
27.0,3.705375390085736,3.0953934654347113,4.395957007348237
28.0,3.7818203641761063,3.1705407626457247,4.472032261335621
29.0,3.837449630717757,3.2101405868719746,4.527432777780998
30.0,3.899832754655857,3.252218867542097,4.606982723874856
31.0,3.8988934438686855,3.241668437720146,4.602730096934265
32.0,3.9551310877996055,3.3015209769155813,4.6473720320847
33.0,4.010045885680962,3.332658808014494,4.710676465163785
34.0,4.032147687145314,3.3581919735555696,4.754327854103733
35.0,4.072184047006409,3.413454897552885,4.782001500521834
36.0,4.1482538460779805,3.4815830144308917,4.8652993853525395
37.0,4.218643781642927,3.5280935120516355,4.949126204055053
38.0,4.262895863565405,3.574290207403101,5.012226021072268
39.0,4.359586028468412,3.657659134145187,5.089422902615937
40.0,4.367157117299365,3.665740352722421,5.125271152662251
41.0,4.442730640532145,3.751258328249558,5.180581777307455
42.0,4.480370646367614,3.783086615431149,5.208915343925276
43.0,4.42832716761652,3.7270587471237353,5.139441501694776
44.0,4.459845049067011,3.7599580521054112,5.181981670163602
45.0,4.527695354174762,3.869888022749029,5.244848477711694
46.0,4.544514163838581,3.8827315166446716,5.267275782012084
47.0,4.621892995294278,3.9331001121269193,5.329714891811286
48.0,4.661743176827779,3.968346320607668,5.400761902046103


==> Data/month/linear/error/linear_rounds_no_econ_standard_mapeh_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,4.584471560049034,2.4929943355504323,7.057225579991584
2.0,4.640807131634522,2.4846756813956516,7.16135583010524
3.0,4.648175925205043,2.4871004738665667,7.1592489603714675
4.0,4.656390270230123,2.4980845591646847,7.169322705252984
5.0,4.647471460817329,2.4695033346654793,7.170500576645797
6.0,4.627703935408701,2.4522035750913225,7.158974952367678
7.0,4.618599309994895,2.424505957463173,7.1552931324216384
8.0,4.635172373210773,2.4553895955889353,7.188590149800151
9.0,4.620343221835247,2.4030150846085605,7.211858608118718
10.0,4.677402041720552,2.484044042985205,7.2417883239980725
11.0,4.689683857683531,2.5157493590543765,7.238697826068741
12.0,4.730599461012437,2.5665369615078757,7.2406414095369875
13.0,4.921735142339617,2.803576672662783,7.335798463093756
14.0,4.927071240635102,2.821969093912798,7.337870902987018
15.0,4.904000836637394,2.7915566749148546,7.327190600717622
16.0,4.916784266293302,2.800826264350545,7.3524006168690565
17.0,4.926347362131836,2.8007715873176826,7.352731950285621
18.0,4.904009256517022,2.7736764073289533,7.335088599865442
19.0,4.903990756351512,2.7731674169782723,7.334870374165244
20.0,4.916820412937278,2.774749271944368,7.3784877555449535
21.0,4.939831716160919,2.780028638868527,7.402872122481137
22.0,4.928491549392659,2.7613044850717814,7.38808258353052
23.0,4.925097078470839,2.7669463648971435,7.382678769118925
24.0,4.942926122576026,2.77916723185483,7.40815411395272
25.0,4.967059169958046,2.7850751239024825,7.435236354672253
26.0,4.965725217071488,2.789471770949531,7.4360460526772245
27.0,4.9599635754708915,2.782609709962033,7.438726828335683
28.0,4.93689006488882,2.7755633261934873,7.385648020642476
29.0,4.943683834041892,2.763523328178182,7.423881930355837
30.0,4.926255939741086,2.744529915630795,7.3907608285479585
31.0,4.94652508985699,2.7608287983539337,7.429643703630315
32.0,4.9601429889219135,2.76700145565317,7.445123890504771
33.0,4.985910191707221,2.781338552059727,7.473824350753859
34.0,4.969890430468786,2.755268084339633,7.471127895360919
35.0,4.978891747602601,2.7823672226667786,7.492843081451659
36.0,4.945873616114742,2.738647229898542,7.5007321650072125
37.0,4.9846337462089965,2.7416473394652234,7.561193417787491
38.0,4.9842073163277485,2.7210910289679733,7.562608578517553
39.0,5.014532662232229,2.7756804436437137,7.58456298196017
40.0,5.044308893466632,2.792006103468421,7.643610774933321
41.0,5.029426704883698,2.787307252483855,7.592578232432912
42.0,4.998677881386515,2.770859120937386,7.577749916240728
43.0,5.0170003470186675,2.785429497753884,7.583000812629165
44.0,5.015892170357792,2.780034311973529,7.589685866994649
45.0,5.0154838519902505,2.768941656228969,7.604964369558639
46.0,5.022187840079125,2.774454245595378,7.616854074424199
47.0,5.015924376251843,2.7740558462714633,7.5987855618033135
48.0,5.01621606858605,2.7934609845089877,7.571558835887848


==> Data/month/linear/error/linear_rounds_no_econ_standard_mapeh_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1.9276433414618466,1.0274821616113932,2.887061142268027
2.0,2.0229105850376023,1.2348351022021609,2.83043632800209
3.0,1.8404140794250896,1.0846071814453175,2.6857210651823413
4.0,1.6811623574644399,0.9334524065867081,2.5019445025919054
5.0,1.7115356460546938,1.0207450316347564,2.4391249704558873
6.0,1.840219511288105,1.126237121696456,2.5157964239753836
7.0,1.8600827327893523,1.208161304748458,2.4785980930516778
8.0,2.0254629621332425,1.3387852901188297,2.7007034384985076
9.0,2.3893347323287926,1.5314648173436267,3.3603379172408996
10.0,2.8144834156437586,1.690782067143329,4.103246343455446
11.0,3.2967452586963732,2.0000298635855014,4.76369012344205
12.0,3.441611997104797,2.125451289361627,4.930457768442393
13.0,3.5154602507421067,2.173504102400613,4.987174812688412
14.0,3.5177460174680997,2.1733152139478698,4.985554845900895
15.0,3.515932671988629,2.177140019598136,4.981833763011646
16.0,3.513350892661888,2.158562740116826,4.998254351413102
17.0,3.523975479269402,2.179557491882351,5.00926572982551
18.0,3.5232643895039413,2.18386202734151,5.004804834905472
19.0,3.4960575856885088,2.1483477486072298,4.980730472113748
20.0,3.484749414265815,2.1468455396912796,4.9672704921718065
21.0,3.4850633562265507,2.147335579699195,4.970037846579691
22.0,3.490794761953494,2.148105352657801,4.98045109734877
23.0,3.4952590911048866,2.149120307101887,4.985027988622456
24.0,3.502401285866861,2.162778557212925,4.999270599027725
25.0,3.7140099632349917,2.3576818690478487,5.19859685639475
26.0,3.743469397956727,2.377495971233478,5.2192529160113255
27.0,3.7226698946543433,2.3413135960614335,5.218434452014824
28.0,3.737034486687932,2.3504168635591163,5.224162984901579
29.0,3.7388923323929633,2.3563887434089135,5.210872673711318
30.0,3.769966905676622,2.364749363698468,5.2767033856458045
31.0,3.7445786262206933,2.3616706170596404,5.249921701501189
32.0,3.7545026107631245,2.362913966959476,5.269054183006414
33.0,3.7555962313724387,2.351558080991647,5.273186784191491
34.0,3.769093695023767,2.3714126317786928,5.292191651072706
35.0,3.754583550961873,2.352810409236231,5.283599873919352
36.0,3.728913688034122,2.3145654768666275,5.262220737082985
37.0,3.8212662329904696,2.3924472244125323,5.382609005638435
38.0,3.7914583553713834,2.3919086438392596,5.339505867062127
39.0,3.805027835196416,2.400691628596057,5.358484099876934
40.0,3.826840319140547,2.4109229401489727,5.387437477787657
41.0,3.810299208058228,2.3827495294940664,5.375256042514308
42.0,3.8129390281731257,2.3910393954130584,5.379335971931998
43.0,3.810537812657474,2.3814661652891127,5.385138140796625
44.0,3.8016185126375035,2.377202149278345,5.370567203629672
45.0,3.801164414558891,2.37822007022431,5.3563872614896795
46.0,3.8096251147618156,2.382925925236497,5.377056138021718
47.0,3.8041580918131035,2.382173248286823,5.3860805337769095
48.0,3.820111107946537,2.408270111540248,5.402426394306104


==> Data/month/linear/error/linear_rounds_no_econ_standard_pinball_q1h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,489.19045855173067,359.1784846476685,637.394600982904
2.0,499.9484266915245,367.37488698714543,651.1873057339054
3.0,498.1767677721727,362.7211077137259,647.8332436825389
4.0,498.5082946602188,362.5876875592015,649.644622936707
5.0,504.8641812315147,370.2093823870144,653.8338658031364
6.0,515.2059491880235,383.63568231250645,664.5564669626477
7.0,511.55857093957826,380.10989065641127,663.5759180016573
8.0,521.8740789400574,391.4245181474887,673.0891825526916
9.0,530.0420482513491,397.58872559425595,683.3446584174721
10.0,561.5480572887634,419.6825114773856,722.6726038276393
11.0,603.4434291899623,437.8500917587395,776.983485596375
12.0,634.5882879073195,472.7238865356473,808.6849091465621
13.0,682.4530502254312,517.8790284687755,872.41523279306
14.0,712.8902011233355,540.3179852711219,907.282484834081
15.0,742.6544218346553,570.6268555669147,940.2827832740153
16.0,770.0945895797711,599.7198638666516,968.8237539572491
17.0,787.142830367569,611.9575411651934,983.0590132230566
18.0,824.1213420135969,642.6354656893405,1033.344008054
19.0,837.3527061673849,658.8879046746791,1046.7676482606867
20.0,852.3743856811479,671.8786955820381,1052.3761681415085
21.0,880.8042474728363,691.8004493869062,1085.2212843336201
22.0,902.260241611804,711.2859438951295,1119.4974396641205
23.0,934.4496391957075,740.7991403887604,1142.7601665162972
24.0,966.0428615406629,761.4672985890595,1185.5117843901337
25.0,996.5087062449583,793.1720807803904,1213.5738344823944
26.0,1031.4005594625112,819.146367115838,1256.1945339930908
27.0,1062.0520878510185,840.1719871632356,1290.3122998093424
28.0,1089.0362478210861,865.9704177698414,1311.1607638209123
29.0,1103.6820483728072,875.9300411295243,1332.6087406468694
30.0,1120.6890865403916,893.8752121333974,1358.4464045584828
31.0,1121.8538278263745,891.3263209217879,1361.3781464883677
32.0,1138.5359691566443,908.1996126005511,1372.8740825856564
33.0,1154.118923918732,924.9938564781179,1387.4513327578418
34.0,1168.9356158209184,932.150218755746,1403.811524689023
35.0,1194.241776275849,964.5998458761159,1432.966848759167
36.0,1230.1813857819695,1004.0948611101907,1467.8837646381628
37.0,1252.108348393753,1018.5093916545775,1491.7599204309388
38.0,1285.966339620945,1051.0650913009413,1528.9292203379553
39.0,1321.1352670682459,1090.8548717346398,1570.9966156079995
40.0,1334.3392894378053,1099.9700787499194,1577.437568221068
41.0,1357.136541845809,1122.1869066727795,1602.786931620273
42.0,1367.6166190641518,1134.697666827448,1608.7685852396844
43.0,1352.578042057245,1119.0350204405822,1594.3766472972136
44.0,1362.2837625647194,1130.1843675781124,1608.5117486662898
45.0,1381.032915719287,1154.675769918297,1624.6836401408284
46.0,1386.9113266807014,1160.7125396912602,1633.0094725637564
47.0,1415.7727351867168,1184.1890123656062,1653.4142597574935
48.0,1441.512913513648,1205.4511184009011,1676.2080776255461


==> Data/month/linear/error/linear_rounds_no_econ_standard_pinball_q1h_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1372.051496432982,801.21026197489,2021.0219055000837
2.0,1387.3800863149843,801.7557794498917,2059.5369167750855
3.0,1388.3030243859787,800.1968426748904,2059.1922839500376
4.0,1391.35046885798,802.1258827998904,2062.643001925039
5.0,1388.553510168984,798.2149576998929,2063.075697250043
6.0,1384.2601983379805,793.4586591248899,2060.532387950037
7.0,1380.7376213009793,790.4212553998691,2054.9464181250355
8.0,1385.2187357809814,795.9317449748934,2064.8513384000375
9.0,1381.9883011299814,785.0224572499873,2073.6629728000385
10.0,1398.5219111219797,805.0531607998893,2076.2454582000373
11.0,1403.8158715869824,803.0669101249392,2079.3228150750015
12.0,1418.1583255319836,818.0200541248943,2084.1716241000086
13.0,1482.2520112069806,899.2198813749429,2117.8978590750207
14.0,1484.7502169179809,902.1993732998817,2122.901990775034
15.0,1478.1671121069824,891.9029774748803,2116.047945000023
16.0,1481.6060504679801,894.5022975498827,2131.827144975034
17.0,1484.1979608599804,898.3397256748837,2132.948189700032
18.0,1479.112434754975,896.0246585498803,2125.1747646000304
19.0,1480.05762446598,899.3684185498814,2129.572058850006
20.0,1484.4151255229806,903.1752562498795,2134.320414975004
21.0,1491.2035246679827,908.3564885999427,2142.9722427750257
22.0,1487.5131100219821,903.4235736248864,2141.455064775021
23.0,1486.6011040089834,904.879879849883,2139.7603127250204
24.0,1491.2949216069812,905.3946467998818,2152.7990460750225
25.0,1493.0337552989765,894.1311011998807,2152.093040325019
26.0,1492.5160972049862,895.3640393248826,2154.7983269250053
27.0,1490.9818750749814,897.2859899748822,2153.432100825032
28.0,1483.4414078699795,895.3958903248808,2141.4517664250284
29.0,1486.4736487389812,892.2363596998816,2149.959130425002
30.0,1481.4031054429806,885.1533599248796,2144.5179060750224
31.0,1487.169099275983,891.667876724885,2149.841452725023
32.0,1493.259559327979,897.5529385748815,2156.5921026750198
33.0,1501.3511259979834,907.5804480248861,2169.5095696250573
34.0,1495.138325200982,906.8989558498847,2164.277901875053
35.0,1496.9156712059807,907.1900907749875,2171.8090055250577
36.0,1483.7559464559808,879.1304744499417,2166.587728450068
37.0,1484.6603009239811,885.03240677497,2175.622604250024
38.0,1480.5425603729786,880.4954114249917,2170.0988175000703
39.0,1491.4139512759807,889.80925742499,2181.5389523500253
40.0,1501.4609578329794,904.0461044999853,2192.9315388000014
41.0,1497.6896125959788,899.2839189498679,2188.0474386000833
42.0,1488.7768438109829,893.7408694499741,2173.6361472750264
43.0,1493.9004712029805,897.1121008499648,2179.7393145500637
44.0,1494.5085086869783,898.3381156749674,2178.9331886500586
45.0,1493.2158974869817,892.173899724971,2180.772576000064
46.0,1495.1698604569801,890.7695766749665,2184.0528750750627
47.0,1493.5352060729826,889.7130256499705,2184.5438145000653
48.0,1494.61653856798,897.8179670249382,2192.85671400006


==> Data/month/linear/error/linear_rounds_no_econ_standard_pinball_q1h_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,461.0153633342558,149.1297561666401,805.4274752222598
2.0,534.6878207888645,224.9137852667536,828.3294342001279
3.0,475.43566772337124,194.74257577867493,742.8452457858845
4.0,439.0091370612103,170.11513669387784,726.385960964391
5.0,451.91044552262633,205.37894445008553,711.0887795795218
6.0,492.1961108711822,254.13362010010277,732.0429535313041
7.0,454.27233282254974,231.44440989295475,688.748202105902
8.0,508.35773246518374,269.6134035909687,751.5824494091949
9.0,615.81104154796,318.0756673929163,928.5532331364009
10.0,745.8231951456552,396.14634100922564,1121.3685854111393
11.0,917.9605785831717,479.2240464743575,1422.8233807893214
12.0,1005.3357043244913,543.2937425417441,1527.6947455833808
13.0,1031.8661155072705,568.0220256250449,1560.3429734722706
14.0,1031.8349558533923,565.3727403056149,1558.7285997084161
15.0,1032.5107207006135,568.3013073889471,1558.015440819496
16.0,1033.9095277361696,569.12706012506,1565.3403462222745
17.0,1036.398465075601,571.5605936527745,1566.9838225139495
18.0,1037.4575950717133,562.7406199444457,1567.736595000052
19.0,1027.8479606372953,558.3670684028039,1555.9681097083846
20.0,1022.0882073961706,551.6289856111609,1550.652630527831
21.0,1023.8710801767246,555.026287250039,1553.9626445000515
22.0,1023.3574076528378,555.8861428750402,1549.6117673194929
23.0,1028.7369651356287,566.9822427501214,1554.4233077500487
24.0,1039.3895626634057,576.6433304861077,1557.608186750124
25.0,1106.2804023950723,633.988030583414,1629.113911541718
26.0,1113.5613807595143,638.8032727083316,1642.0752875278247
27.0,1111.2424255567403,640.2559596250697,1638.8730322639394
28.0,1115.641976358959,641.2635019445094,1643.645027250048
29.0,1117.4389887489613,643.7495955695572,1639.8446158751156
30.0,1126.9988105100733,644.0590450000694,1653.6730090556696
31.0,1120.1059020156276,643.9411968611549,1634.1035057778922
32.0,1124.7062874717396,643.8660876250813,1644.4402810001195
33.0,1124.3410968800702,638.9902025278443,1643.7069354306714
34.0,1128.5093218334061,642.2435332639571,1648.3655504723374
35.0,1124.9419639878504,635.5687538334009,1637.108897527894
36.0,1119.4093489856275,631.6075848056201,1637.5846529306684
37.0,1136.1360414184069,644.5835826250825,1659.614338125091
38.0,1129.5687074211824,635.2564290973035,1656.4926603473386
39.0,1133.5282279967419,640.8842696528624,1656.886971652897
40.0,1139.5217890984086,645.4691806945266,1659.83769187506
41.0,1135.7165246556287,642.1716095556386,1658.1864358612274
42.0,1136.2297538317373,642.5481988889687,1658.0005601528908
43.0,1137.5035904906304,643.7898111667479,1659.5880939445058
44.0,1136.12798501785,643.3449845556087,1657.7110365417236
45.0,1136.295115947852,646.2018739722762,1657.7002105140066
46.0,1138.2613717972943,648.2678819861649,1657.77581033345
47.0,1140.3476346622965,650.2455690417486,1658.8620160556477
48.0,1144.0480309817399,654.5703445417483,1662.3657981528663


==> Data/month/linear/error/linear_rounds_no_econ_standard_pinball_q2h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,407.98524984130415,298.4818079018843,515.381480806517
2.0,389.2670898684178,284.2128872119586,499.81129872121784
3.0,385.8316981416919,280.9950820170261,494.7018944477498
4.0,377.82739130023396,274.14748794029026,486.7980126301498
5.0,376.9972891405085,272.62142822729396,487.6207746941012
6.0,373.56270496367637,267.9858208768475,486.64895677664794
7.0,377.3611463919831,271.58205278666225,493.02173357440967
8.0,361.99044656678495,258.1638601774379,468.98350919276226
9.0,362.65074771870684,258.63209594560817,468.63006132183625
10.0,356.1347445713306,255.77630936930618,461.1693964833197
11.0,350.9114541177839,253.03931805680378,459.2151334124809
12.0,347.94860711349395,251.01352661186223,455.57768768758893
13.0,357.76686227590824,256.4792131641258,468.56894568525297
14.0,344.8080930208274,247.56382326183603,457.66930901970915
15.0,345.7306013909555,247.67794301618648,458.51521382994423
16.0,339.605356396829,241.33457176848398,451.3903621051268
17.0,334.62059785512815,238.00784190714336,446.02258932421154
18.0,337.4174399537537,240.93929797440396,449.05138543520775
19.0,334.8043653731893,238.96604566490177,441.48692272065455
20.0,330.59035191862654,235.7522692230113,438.8430152071287
21.0,333.2671662906314,239.40609530114642,441.0697012852059
22.0,336.0972253821922,242.18696415775216,443.00551907496373
23.0,330.448673372982,234.12426909861452,437.14364793052965
24.0,328.5335828217841,231.46819124453694,436.28100571158393
25.0,333.6400392777321,231.4066503023534,445.8215474950268
26.0,302.6500321976249,218.058696069376,394.7223356499877
27.0,306.2003656371927,220.7374798508924,398.97987224853347
28.0,305.1252585340911,220.60535183210635,397.9023831825197
29.0,308.24042991596315,223.81754925231465,401.45551315099476
30.0,309.6958998737021,227.47093967500197,402.5399627709633
31.0,307.06211309985054,226.16557249417195,396.52912139342584
32.0,307.9602923927596,228.17012020104744,398.7997543495705
33.0,309.1378336437871,228.15563968843202,397.57326111661007
34.0,301.76136037346686,223.7581629642786,392.3879901768035
35.0,293.53697448627395,215.4984492011415,384.5212292340628
36.0,292.86816806585824,214.27964606174476,384.1956615576078
37.0,291.97321261107913,212.8983058432731,382.2084232758699
38.0,273.25832677068297,207.48684928517372,348.9305431244
39.0,276.33222779282664,209.3879053476261,352.92595650893736
40.0,260.20448853096235,200.9784042248119,336.1245984805334
41.0,260.84337124841386,202.79741277839085,334.41534685321835
42.0,262.31922208619903,204.18835225184645,337.0612913585575
43.0,259.93058848394736,202.73582055772863,334.5942172652536
44.0,259.8663136990697,202.3892586745651,336.40738870891954
45.0,261.94854764713835,204.23397163515423,339.4595679749054
46.0,262.9844433080958,205.33228017571977,338.8975396453608
47.0,264.86067669872654,206.09915932643437,337.57073653046604
48.0,258.260807566427,200.6379650333423,332.0660291199632


==> Data/month/linear/error/linear_rounds_no_econ_standard_pinball_q2h_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,228.55234797696681,122.67474200000098,369.0167235499469
2.0,229.04583475496662,123.17530314999294,369.06315384990745
3.0,231.40315075396572,122.41478497499305,377.1978422249078
4.0,231.97310068196742,122.33858732500093,377.4422278999493
5.0,231.0096498409674,121.58524320000086,376.2091751249106
6.0,226.43944888196606,120.69255890000052,364.0857484999067
7.0,226.42632058896618,119.81310922500032,364.90204052490606
8.0,226.18617986896678,120.41583592499718,363.4285666999071
9.0,220.40188464996712,119.42704757499702,347.3027993749045
10.0,228.35639417796747,122.28550772499736,366.591427474906
11.0,229.77334636296558,122.74195890000053,368.10331084990344
12.0,230.1441392279661,124.81418997499195,365.91820697493665
13.0,241.12984990296653,134.90108524999602,380.56646434990625
14.0,240.8161740219674,134.8008001499943,378.469263449909
15.0,238.307706002966,133.59562857499424,372.35263067490615
16.0,238.63837909196596,134.02569894999456,372.791205324905
17.0,238.42190437996624,134.13407319999436,372.09154259990663
18.0,235.17285927496732,133.83824309999412,364.84669989993836
19.0,233.0850990739663,134.38926429999415,360.08287702487706
20.0,231.55991970696738,134.59711892499317,352.2392804249093
21.0,231.29144377196738,134.48153737499442,349.99001722490874
22.0,230.89704395796764,134.27929387499483,350.0208083249096
23.0,230.59003064096703,134.2202283999948,349.43429309990654
24.0,230.98714006296734,134.4537321499943,350.16859444990877
25.0,239.7430941709658,133.82573017499692,374.9437019499051
26.0,239.29955692496628,133.60187082499849,373.826576399905
27.0,238.09143415496737,133.49334207499138,371.1930273499388
28.0,237.71173850996675,132.8848753999983,371.3664866749377
29.0,236.10767417096687,132.6355978499949,368.19897029993723
30.0,235.5544995469656,132.4381050749912,367.5856739249071
31.0,236.10385636396646,132.87869974999177,367.88361919990615
32.0,233.78854499196552,133.47578769999149,357.72685874990435
33.0,235.19445958196735,134.32355124999154,360.0610389499078
34.0,234.62408184896609,133.71520514998596,360.27393329990514
35.0,237.35463397396566,134.43299952498535,368.85255304987476
36.0,235.82013738396546,133.06991604998558,367.5323514749045
37.0,248.28553927596587,131.17278749999562,404.3280323499459
38.0,252.59565599696495,130.13325737499505,415.6935242499352
39.0,253.63254132396764,132.0763115999958,415.68631757490584
40.0,253.4485479369661,132.8153954749942,413.33836622493885
41.0,253.16733096396715,131.85751197499536,412.928992624905
42.0,252.1428447789675,131.3919939499943,411.92812964990446
43.0,252.7849226669666,131.87973374999285,412.7538554249031
44.0,251.7103600229664,131.52020464999364,409.49985397490167
45.0,251.85550258296567,131.10932574999364,410.6365020998994
46.0,252.00307267296543,131.34913007499333,410.7695262499001
47.0,251.26575721696568,131.31496249999373,408.6559128748995
48.0,251.14339735196572,131.45313554999305,406.64959122490023


==> Data/month/linear/error/linear_rounds_no_econ_standard_pinball_q2h_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,312.1849607369609,60.099269916587545,634.7744324165924
2.0,285.4798351682917,64.61880575791521,565.5645508667018
3.0,272.14752503227066,75.16736918611011,517.6040962251138
4.0,241.1784231262501,64.0030936071428,471.30738755560486
5.0,228.68730432083132,64.71486059373089,451.9699412325356
6.0,218.39046135789587,71.10962385000578,427.20612004644903
7.0,254.43294988220603,100.2065765192299,448.3479190666178
8.0,244.82965498271227,100.7800977678569,425.63707755355364
9.0,244.35071516310296,111.50772501235929,409.04094664998405
10.0,245.7806586315225,122.93318641176559,401.19064975001385
11.0,256.25393717285704,134.0641321647173,402.57643471811923
12.0,257.5764064755427,141.65189431943142,392.8244461250472
13.0,255.28396312054255,143.0078137222096,390.61551688888466
14.0,256.2187096133337,142.3495550416867,393.9292994166771
15.0,253.5937911494444,141.1974470416863,388.62835580557214
16.0,251.16356735833378,140.3511240694445,386.25839412503
17.0,252.87739990220797,140.40744798609785,391.2168364583016
18.0,251.82497204498682,138.9699921527384,388.6156537917265
19.0,250.33636604612386,136.0636202777813,389.53645755557204
20.0,252.1507944761096,136.9273704027782,391.73169861110387
21.0,249.02725919000017,135.511376152751,385.15215694442975
22.0,250.74538091944416,136.82022165275188,390.2546137639165
23.0,248.2008717311242,136.29778488890193,386.75660502777987
24.0,241.99401392556885,134.8161501250079,380.7943102083334
25.0,250.91220631056783,142.9490327361187,400.32732954170524
26.0,252.4352380794566,145.47955268056288,398.6354899861497
27.0,247.46563578778998,142.89021491668777,391.64367226392096
28.0,247.14732740779033,141.80657694446532,391.55750268058785
29.0,246.1004696733457,141.51310781945156,392.0484861250324
30.0,246.5076978789017,142.7300207083407,392.4357768889224
31.0,242.6992561844586,140.89882447223337,384.287209013923
32.0,241.68730728945656,141.14547408334377,380.63905576393836
33.0,241.491428364457,140.58905787501016,379.7733952083849
34.0,241.9390144555679,141.35026556945465,380.49072062504945
35.0,239.7464668233464,140.12912519443375,377.18723437505906
36.0,237.0487546477905,137.69936008334946,375.367233222222
37.0,252.36138045390115,144.74046930556273,398.81255512503066
38.0,248.80702039001272,141.91203069445532,399.288809861144
39.0,249.1860320589026,142.1672302500108,399.12156929169987
40.0,251.05794744056814,142.71848861112198,400.5626738889204
41.0,248.67984323334602,141.71207455554483,395.68987588891963
42.0,248.86906008501245,142.02472920834393,395.8015111250325
43.0,246.88035232612415,141.85486427779446,394.92776433339117
44.0,244.6281968044567,141.74902383334944,389.05175529172624
45.0,243.93191641890206,141.32583605557267,387.5174962777765
46.0,245.12804915279077,141.84036526390545,390.02595663893453
47.0,241.38938796001295,139.74688893057117,383.43087168053097
48.0,245.63634181278994,138.1517947500277,391.716005555559


==> Data/month/linear/error/linear_rounds_no_econ_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1176.6537173361767,967.437915862455,1401.3653678997177
2.0,1168.7389051536318,951.6942967992951,1394.1629291920456
3.0,1168.3018470886948,951.5819027701392,1398.3566579929063
4.0,1167.2940815432014,955.2981587783956,1395.4560412183455
5.0,1170.7988272344219,961.9752435753479,1401.5688897874231
6.0,1173.9588524594963,965.3976678131878,1406.8316088971155
7.0,1173.5823679609264,963.3944802905405,1407.6308237034568
8.0,1167.713644990315,960.8349326248428,1403.9163449354087
9.0,1183.0075253101088,966.3560235784574,1419.4980983887713
10.0,1221.6517204681966,995.2691079333166,1471.3531372085993
11.0,1290.0430056930431,1042.247857243048,1539.220013828937
12.0,1326.7301573659831,1082.8501008120854,1580.2592709162266
13.0,1394.9845881426018,1146.9010857528533,1639.2108173258341
14.0,1433.7212689535545,1182.3416497595815,1681.5129880598633
15.0,1468.409306703504,1215.2236197863235,1711.968953491775
16.0,1494.0532933823797,1243.9011830969682,1739.7427392179416
17.0,1504.6963482908923,1254.0531799989203,1749.745670070247
18.0,1552.0317821986391,1307.5415580817225,1803.0065186037025
19.0,1555.0395867496538,1313.861165510939,1800.3919797510907
20.0,1562.7564034852182,1318.8164850080307,1804.9240753565477
21.0,1594.651096709042,1349.8212268342872,1839.4131920944503
22.0,1622.571992071678,1379.366260662593,1880.6066598293614
23.0,1652.761393038467,1415.024570592705,1901.9474278258183
24.0,1685.4930895441087,1447.308507772739,1930.2377818836549
25.0,1720.9803259452442,1482.4611136824628,1963.566524695056
26.0,1731.6880825870917,1495.813999009904,1969.9586451731745
27.0,1769.2622115722015,1534.4272320289876,2030.9519271922745
28.0,1788.1504120891,1553.9669694057027,2042.0696385753104
29.0,1796.6514750782926,1559.2000690502043,2043.9316276594923
30.0,1812.8215493750524,1578.7602878116436,2060.0059370675694
31.0,1809.055055772665,1579.9421147793187,2048.6928383802942
32.0,1816.9885689515436,1586.5226545870958,2053.693490323496
33.0,1830.43225493676,1597.700406256202,2069.9105355630427
34.0,1837.8469405743451,1602.556789738041,2073.1636467819476
35.0,1854.0153123519012,1623.3684231917653,2088.455339984363
36.0,1889.221265519042,1651.9503203911636,2123.5088433510377
37.0,1917.5561755473407,1675.721231617123,2158.6565863964756
38.0,1943.243380060969,1692.9366394712015,2190.5856881900195
39.0,1973.8849247614432,1733.838108285956,2222.6647502212277
40.0,1973.124483077436,1733.9790817983308,2217.855329712422
41.0,1987.3775224226863,1749.2040735550397,2228.9336474463594
42.0,1995.939224199654,1758.3439563122158,2238.3156727835926
43.0,1986.999055254244,1746.9650258021131,2222.918940298895
44.0,1989.6345619577746,1743.0203584964859,2226.872947682611
45.0,1999.0280609218903,1757.884759247932,2245.7892969668433
46.0,2004.5277581832077,1760.2527462583132,2255.7085064249923
47.0,2031.2147552769807,1788.44571305254,2273.5366457834048
48.0,2048.9236982980206,1803.6574805805633,2281.9557755261885


==> Data/month/linear/error/linear_rounds_no_econ_standard_rmseh_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1870.0240352956907,1130.0773408855105,2535.6989870010148
2.0,1899.0645905316835,1119.7684308528003,2593.148133249677
3.0,1905.0619229700765,1118.9449923678467,2605.558078138863
4.0,1908.3291932013683,1131.9993054944166,2601.7001445828514
5.0,1908.4311964414765,1124.0881685913284,2604.01106252008
6.0,1904.8720082096966,1118.1740052238092,2603.2657252506815
7.0,1902.660418268166,1105.1016032306788,2603.05089319445
8.0,1908.7556023710524,1105.4869100520991,2614.2519410832156
9.0,1912.467443308249,1093.08617423822,2629.464538717392
10.0,1926.0970036877209,1114.2113832256123,2638.7781306191177
11.0,1927.0524652421927,1134.3421684836628,2642.364038932856
12.0,1935.614366144695,1146.9691809504786,2646.8466038352717
13.0,1975.660898386301,1231.7000900322662,2665.942572646446
14.0,1978.1629437199686,1238.8022361454723,2668.0780335054037
15.0,1973.7733276834756,1231.0799703027517,2665.065457469331
16.0,1978.432403578142,1233.0280046963499,2673.2174403308572
17.0,1981.3584898258787,1230.1013772294712,2678.909091939113
18.0,1973.3595147847677,1219.530518109293,2669.282570855964
19.0,1972.584309133909,1215.9802394919411,2672.7114219244345
20.0,1980.0976886741191,1224.8952391566122,2693.7011750326105
21.0,1991.5880310198338,1230.3887632827605,2710.154674678619
22.0,1987.1274510470048,1220.8439609951224,2704.705994364969
23.0,1984.8890615817452,1220.2621860336035,2699.9093158754063
24.0,1993.1800220420394,1215.198495248927,2716.4851306093115
25.0,2004.0695604335835,1214.418333550512,2738.4913276101324
26.0,2003.2492360634621,1210.4232533813602,2735.2556715475166
27.0,2000.898686778399,1211.7320803366172,2731.6617006917318
28.0,1991.2827812099545,1201.7363437314145,2728.3350869619635
29.0,1996.7571470397074,1201.0733738653719,2726.4175561718457
30.0,1991.229523621675,1196.7887661524728,2719.909650538092
31.0,1998.2314701015994,1198.1027783835657,2727.9137595051
32.0,2004.7343485425843,1201.8460749498715,2737.882646735759
33.0,2014.3355932551817,1214.6016864245084,2754.2984529413666
34.0,2008.5814684942802,1203.7425517645368,2746.227358854652
35.0,2010.6116141432244,1210.9993641296176,2749.369336155812
36.0,2004.9183264273845,1195.2040686832552,2749.9136741728585
37.0,2019.5531533201029,1192.7345620555975,2777.083643521598
38.0,2020.8337524026929,1186.2089041169363,2783.339040613481
39.0,2029.2774920618126,1199.294740974894,2791.4018076655875
40.0,2040.13972369919,1193.944663210993,2802.0293627572737
41.0,2033.2182022208483,1198.761586491126,2790.7900442277123
42.0,2024.4422926005168,1194.3914352247602,2788.832569430495
43.0,2031.0639713084165,1204.2156526638869,2794.7048836971194
44.0,2031.538819064428,1202.1619118742447,2794.170932268621
45.0,2033.9872894225407,1201.4798790398047,2799.9029985655848
46.0,2037.2737192958487,1202.069477894664,2802.924976407318
47.0,2034.9484225137398,1199.5883473361266,2799.960613233625
48.0,2034.5715641740005,1215.32979880168,2803.589991808185


==> Data/month/linear/error/linear_rounds_no_econ_standard_rmseh_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,866.7354547745203,589.9701138596449,1119.305390948949
2.0,901.1103708432372,647.4038430892888,1117.7188575972482
3.0,847.614951083271,579.9603118590045,1067.2243106187225
4.0,809.7362192585208,533.6060860755155,1042.505146886143
5.0,799.6556931710825,547.4320259758958,1021.5511671467815
6.0,821.2023244209992,576.3123246394512,1020.3823241356829
7.0,811.4103034739288,593.3708732214586,985.9911248648765
8.0,855.8975252302874,641.3441250181451,1040.3453781616397
9.0,1015.9066787371488,713.765445853645,1330.4334982876
10.0,1213.3082296929026,778.1730797519523,1618.303354492779
11.0,1518.8774581489442,914.3638553120551,2130.4036457494813
12.0,1621.6319141383326,1047.0994198055898,2198.1924679623335
13.0,1645.8996907013113,1073.6496291685546,2216.687268757628
14.0,1648.558149080377,1075.7131598669987,2223.436972146759
15.0,1645.5571274353276,1072.2048903090006,2218.327270195614
16.0,1651.6439548138396,1071.3528585590825,2227.7982570561553
17.0,1655.145422371175,1081.2345496926887,2230.687742953031
18.0,1656.4860161294778,1081.7368252348492,2229.4782099761546
19.0,1646.958128775093,1074.2239625205023,2221.600102989034
20.0,1640.8244845588908,1072.1438153341098,2216.3633506062392
21.0,1642.0855438342192,1068.544112836229,2218.918472595007
22.0,1642.8030542094689,1059.7486327001322,2216.930647986717
23.0,1644.350953532957,1065.7313625284455,2218.078458164572
24.0,1647.0253788996442,1061.6487055216237,2227.4506807450703
25.0,1706.0895368300237,1126.685855984216,2292.1698414403572
26.0,1713.0159660952008,1137.6672723014942,2297.821892997968
27.0,1710.8706523375993,1132.2831065125333,2296.7283140476547
28.0,1715.3649617349733,1136.1988848677368,2301.5807513409068
29.0,1715.809299566693,1132.257418623661,2310.654869322203
30.0,1734.930320403907,1150.7793701549251,2325.0058239263744
31.0,1717.7924197777602,1139.8802523962204,2294.1368109703544
32.0,1725.2783108660021,1139.1396065699068,2306.735929315564
33.0,1727.4589120510573,1139.8054759202796,2313.199926720236
34.0,1731.112740100946,1144.356656319765,2316.887931336092
35.0,1728.0198577484437,1139.014070887923,2317.608325525463
36.0,1723.498144888971,1135.2133517612644,2314.057809215885
37.0,1752.3317164659584,1167.8494663600416,2346.134218507927
38.0,1743.2789496081489,1154.1794732621888,2342.3497979094564
39.0,1746.676418996431,1155.6068794501382,2343.886797605198
40.0,1751.7487045399937,1167.8938776922066,2341.7963193663895
41.0,1749.4057334843048,1161.33047468264,2341.3665467283895
42.0,1750.3559658534996,1162.4231281291095,2341.2656267254415
43.0,1749.764028797951,1162.422787408037,2337.268309792241
44.0,1747.7065987898936,1157.778474662254,2337.6677374315364
45.0,1746.4024501465772,1156.6473836643738,2339.8956833538577
46.0,1749.186271314541,1158.5438188151827,2340.6639191296217
47.0,1749.9177084279256,1158.2222201585455,2341.030344584512
48.0,1757.184030038033,1166.2966372213748,2343.4372866098684


==> Data/month/linear/error/linear_rounds_no_econ_standard_varianceh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,11751.035174069511,6965.687294861738,18165.28644447978
2.0,9957.3300232895,6191.696023033749,14887.889595016888
3.0,11289.285329871003,6513.165772437234,17392.384586742028
4.0,10565.044622997306,6180.530950387483,16015.738971158818
5.0,10854.31730812561,6080.772481334863,16910.68606618934
6.0,11570.301184000704,6435.110981778889,17721.453484075475
7.0,11691.954796082206,6685.378951960713,17733.345662701522
8.0,12043.526771691348,7206.6420112127435,17581.361945627727
9.0,12851.11135169606,7714.895983984662,18342.440486216703
10.0,11937.636935831646,7206.5831462693295,17247.80750235556
11.0,12729.796380582673,7802.791969727852,18482.067111386197
12.0,11371.181491245796,7183.572046506782,15883.698528644314
13.0,8104.878465778595,5348.318498467952,11342.164431655123
14.0,7542.426799629932,4778.768907431687,10764.951929554352
15.0,6884.935345479124,4293.367409561249,9878.584270623463
16.0,6053.354455932298,3826.5111556676397,8608.425577228441
17.0,5901.850605336919,3717.3476227055526,8383.412935449918
18.0,6893.236272741496,4395.096039041918,9718.911815607551
19.0,6070.620192403968,3954.730999185186,8435.533881441524
20.0,6808.3555746092225,4253.632680844109,9646.930441021972
21.0,6821.906465379088,4329.659206623358,9604.22598169666
22.0,6183.409470511119,4131.337665099256,8394.906917847984
23.0,5879.304100521078,3943.1046242145235,8019.5195585792235
24.0,5501.570722746054,3717.9235162462824,7570.396661504524
25.0,5348.01921908092,3635.030281049747,7524.181409363324
26.0,5230.866078121213,3435.2385722050476,7285.5590729986825
27.0,5179.965494008972,3414.791021820852,7193.911520866802
28.0,5085.6254182631565,3407.35251921311,7030.910476283573
29.0,5386.8359063038615,3742.2350379211625,7444.570352606574
30.0,5506.34324338365,3767.596012969549,7479.764820121831
31.0,5511.771036461122,3700.2705204276704,7675.653689499106
32.0,6367.823087718664,4330.28508594309,8877.61899307832
33.0,6170.066786252435,4295.378639339847,8371.909774267451
34.0,6010.379288569761,4120.219570563108,8206.344606799319
35.0,6429.767291741336,4451.097046204442,8602.615663256982
36.0,6945.867055297058,4751.381657699599,9448.386141482135
37.0,9295.87993916764,6543.971238051663,12348.94302050008
38.0,9816.004882557327,7179.198849972688,12830.2781361502
39.0,10565.885202392465,7718.147280109621,13887.38587559828
40.0,11027.425121694205,7940.672441243961,14624.74027915488
41.0,10841.696732955825,7821.012252192882,14242.562632246523
42.0,11337.46720108668,8080.044060972598,14803.608650106738
43.0,12443.261731524979,8886.05311101253,16307.930325715362
44.0,12756.806215380651,8821.817462191404,17136.865195197646
45.0,12672.159807618671,8640.534263451525,17236.29783375064
46.0,13763.989124385,9291.449482625054,18719.979203821393
47.0,14584.664082284718,9381.850760259022,20164.176498480916
48.0,16782.016119382108,11004.520313366285,22975.704671940737


==> Data/month/linear/error/linear_rounds_no_econ_standard_varianceh_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,38246.28284995126,7421.064662116571,80895.82226555835
2.0,26784.136797886626,6079.40568810534,60307.55252331994
3.0,23305.884155071348,5297.408460119594,54986.03775411664
4.0,23413.312624298476,6342.860700747048,53343.87411703595
5.0,24477.777389991814,6103.14344481511,57601.61610746542
6.0,25308.85444981888,6585.441590675935,58870.27729330611
7.0,24495.17138997409,5815.286167779018,57755.63882805465
8.0,20642.490042456433,5524.1499929948495,45873.142272955454
9.0,22257.327557080087,6643.648671815855,46531.47527861745
10.0,17434.29156378561,3638.7353196676727,40935.93188817575
11.0,18040.86496155735,3668.9086774093503,42146.623548611125
12.0,10467.213552756177,2791.713521765451,23311.691176825014
13.0,3964.292186548746,1879.5816701063554,6206.318311770472
14.0,4206.2206122493635,1866.011976548863,6669.813536916781
15.0,3754.9293462079804,1625.0080085247178,6045.265058221248
16.0,3780.394456930085,1440.0242172611345,6032.598835048157
17.0,3104.862343950364,1376.5989554729601,5152.861092097826
18.0,3330.958444931418,1747.8408250225093,5125.159774440403
19.0,3616.6449424567777,2127.0944854856484,5194.412159703697
20.0,4056.4894090494076,1681.080315243005,6805.136237765091
21.0,4492.199928759302,1274.8371141250657,8633.719359196442
22.0,3664.608216365685,1373.1603657379312,6303.923642763834
23.0,3692.526058257692,1377.6470763750795,6308.700994014265
24.0,3767.352283767161,1492.0148622501163,6295.367131959518
25.0,3294.2651276829306,1662.3763827498688,5027.179185228376
26.0,3088.672570259321,1738.5017801108147,4731.139153845518
27.0,2753.231805948554,1507.630677982875,4237.11746519142
28.0,2776.2012424768427,1459.928919995927,4545.2074015518465
29.0,2423.72742803833,1355.1618339227045,3831.4390738023276
30.0,2314.9215122961164,1307.9741655927498,3471.373242100197
31.0,2561.959379089345,1269.357447683648,3924.8986542091766
32.0,4213.132533078626,1807.7715687532627,7083.834405107006
33.0,4465.046658852471,1559.1432776700424,8035.855950733002
34.0,4114.993118944844,1323.3197930868696,7579.8750169685445
35.0,3298.7836796058455,1285.4104129510447,5834.013679794381
36.0,4560.200297075926,1692.3082398892761,8024.946015951307
37.0,8533.782676542727,2279.7899493228915,17088.592668130445
38.0,10044.172731635414,3267.1239105112104,19320.789655215925
39.0,9938.168985977085,3649.410793346909,17513.61687804837
40.0,12514.565978712108,4802.187394128142,20344.662045188124
41.0,12306.942766107451,3829.99390936464,22293.693139468167
42.0,12146.642093972345,3998.9244724557234,21748.25616207107
43.0,13523.8045179832,3845.1621224797755,25471.85167369479
44.0,13032.60971922737,3610.5762116089395,24871.234516994948
45.0,14627.465984766419,4180.7265032614105,27944.23124097388
46.0,15735.079950264006,4301.704452836863,29627.82568088934
47.0,15157.328855774944,4147.706699606852,28608.812673818364
48.0,13913.796406833588,4454.980636597558,26356.419321570327


==> Data/month/linear/error/linear_rounds_no_econ_standard_varianceh_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,15141.178888598435,3201.5476656983637,28395.506332274705
2.0,13696.421951453312,3337.419745516275,26110.48271699757
3.0,29517.765988901225,4680.160272600287,66767.59620674519
4.0,26518.61424916338,6452.72786123745,57694.699795504435
5.0,27560.976842438537,7777.284953228846,60187.00408963717
6.0,29805.158091085126,7629.841258728635,61912.43616034297
7.0,30580.09407999573,10928.595035655197,59678.47186317631
8.0,32124.547743905652,12782.757096113277,60407.68753936305
9.0,33603.93302265955,15128.493757185906,59993.18355860408
10.0,30434.84525445641,14893.301230201909,52223.71194141554
11.0,31610.94155168388,15503.780215620149,52460.3584614756
12.0,28795.59593844658,14904.658286142352,46276.48004077975
13.0,22481.33009262107,12081.056642757207,35031.661205944634
14.0,22699.892851268025,12154.143521821783,34438.362233361586
15.0,20122.171676304726,10393.903291920815,30600.66677337091
16.0,17416.44239023561,9531.838905563229,27283.770258394958
17.0,16221.425138950168,8777.443296749421,25002.456119850816
18.0,16560.410365115156,8921.64450373612,25191.275861837836
19.0,13464.116331403651,7607.767557551834,20706.36050340709
20.0,15009.501378641982,7786.170478774337,23952.599380612926
21.0,13149.579972793461,6653.609942460248,21227.06614117836
22.0,11742.754852899296,4968.274212382585,20121.7632672171
23.0,9082.461275426831,4307.306768697226,15015.678944062
24.0,5813.149790765959,2142.156798034619,10211.592831513464
25.0,6131.748552374786,1466.3628133308118,14629.217885031587
26.0,7464.6956309109555,1944.5472691489172,15464.601036848635
27.0,7183.139467642382,1784.885718436307,15175.040910355801
28.0,8431.216840253952,2231.734986031046,16696.157213783394
29.0,9839.338582574064,4225.1247473664025,17773.5221848005
30.0,9626.992316897775,4094.5797294002887,17068.965499140726
31.0,9688.512987512018,3759.589248611272,18360.452270834747
32.0,10748.311180874438,4154.257076094199,20265.94054306348
33.0,10370.04896008612,4922.097764117935,17885.703808207032
34.0,11293.521968755938,5566.424241967744,18770.4044658255
35.0,12705.77661722893,6251.001035421812,21060.50409232438
36.0,12983.179533271237,6072.78162145177,22417.279712233383
37.0,17112.892838275468,7965.256972510874,27666.554570285552
38.0,16004.98324553478,8651.06204383334,24135.756379742765
39.0,18435.741484608287,10237.978983553561,28526.46620337322
40.0,19649.706929004333,11523.212933492523,29802.11683198132
41.0,18541.770240952057,10468.177059355643,27979.271557975215
42.0,19093.72162514996,10591.385279240478,29688.134960269792
43.0,21189.11347733757,11796.459929845281,33174.02283389829
44.0,20115.441683826903,10550.494874467808,32163.94836693645
45.0,19818.66818074972,10822.674436417496,31165.029360508506
46.0,21427.941079456497,11595.756616148095,34271.06186956245
47.0,22010.199447012506,11377.005297206837,36980.36932160405
48.0,23334.828272623123,11848.006571688666,37979.05180122934


==> Data/month/linear/feature_importance/linear_rounds_econ_standard_feature_importance_month.txt <==
t2m_mean,t2m_low_0.95,t2m_high_0.95,moy_cos_mean,moy_cos_low_0.95,moy_cos_high_0.95,moy_sin_mean,moy_sin_low_0.95,moy_sin_high_0.95,is_public_holiday_mean,is_public_holiday_low_0.95,is_public_holiday_high_0.95,is_weekend_mean,is_weekend_low_0.95,is_weekend_high_0.95,cdd_mean,cdd_low_0.95,cdd_high_0.95,hdd_mean,hdd_low_0.95,hdd_high_0.95,is_school_holiday_mean,is_school_holiday_low_0.95,is_school_holiday_high_0.95,qoy_cos_mean,qoy_cos_low_0.95,qoy_cos_high_0.95,qoy_sin_mean,qoy_sin_low_0.95,qoy_sin_high_0.95,tp_mean,tp_low_0.95,tp_high_0.95,u10_mean,u10_low_0.95,u10_high_0.95,D_CVS-CJO_mean,D_CVS-CJO_low_0.95,D_CVS-CJO_high_0.95,E_CVS-CJO_mean,E_CVS-CJO_low_0.95,E_CVS-CJO_high_0.95,J_CVS-CJO_mean,J_CVS-CJO_low_0.95,J_CVS-CJO_high_0.95,M_CVS-CJO_mean,M_CVS-CJO_low_0.95,M_CVS-CJO_high_0.95,PAC_air/air_mean,PAC_air/air_low_0.95,PAC_air/air_high_0.95,cpi_w/o_energy_mean,cpi_w/o_energy_low_0.95,cpi_w/o_energy_high_0.95,scpi_mean,scpi_low_0.95,scpi_high_0.95,tourism_nights_mean,tourism_nights_low_0.95,tourism_nights_high_0.95,rh_mean,rh_low_0.95,rh_high_0.95,seas_cos_mean,seas_cos_low_0.95,seas_cos_high_0.95,seas_sin_mean,seas_sin_low_0.95,seas_sin_high_0.95,tcc_mean,tcc_low_0.95,tcc_high_0.95,PAC_geo_mean,PAC_geo_low_0.95,PAC_geo_high_0.95,hybrid_heavy_utilitary_vehicle_mean,hybrid_heavy_utilitary_vehicle_low_0.95,hybrid_heavy_utilitary_vehicle_high_0.95,H_CVS-CJO_mean,H_CVS-CJO_low_0.95,H_CVS-CJO_high_0.95,hybrid_public_transports_mean,hybrid_public_transports_low_0.95,hybrid_public_transports_high_0.95,electric_heavy_utilitary_vehicle_mean,electric_heavy_utilitary_vehicle_low_0.95,electric_heavy_utilitary_vehicle_high_0.95,electric_public_transports_mean,electric_public_transports_low_0.95,electric_public_transports_high_0.95,ssrd_mean,ssrd_low_0.95,ssrd_high_0.95,L_CVS-CJO_mean,L_CVS-CJO_low_0.95,L_CVS-CJO_high_0.95,horizon
8207.714382535682,7221.91775924853,9120.685664857354,932.283053854476,826.083363965753,1026.626720547424,1602.2579592278476,1423.6329327374235,1776.7261616558883,54.72674838740979,42.492454416163824,67.44100330041735,20.687180297515223,17.28494493031994,24.358083226066764,917.2651498457044,733.5981727387737,1107.3885697709588,10230.958498623319,9150.446952051769,11290.027517304707,400.4357911220273,353.4976765375412,445.20634437602644,852.805874977961,683.4797433045758,1024.0744500193807,141.5302012626381,112.1608744586078,171.3228409658744,45.60981490489434,37.29243825351391,55.39175833543695,40.09010462886474,34.04842781653342,47.03666890578432,443.00160423880067,370.1575182656848,525.5479427269948,60.87260191866309,50.90364673890421,72.63854598041891,3109.614146351294,2861.580603510294,3348.587933667647,732.7504097610588,665.1251495529411,798.8790899558825,130.99172332888472,105.70005401841176,156.4838582074412,817.8742260660824,695.9222770842824,943.3405418157294,1862.1371340350838,1747.470951990561,1982.2907752178598,517.57202279722,455.55748106389717,589.670402891103,111.84242985092845,90.75789513941878,136.30425088335952,99.95512143892186,79.47416081021989,120.65377269011456,354.9756378928927,284.9877417247248,420.8037278005821,238.57362341235148,206.39983795260662,271.8462447035257,124.60973975385117,110.81057193052939,138.06652660858825,245.0571020239426,155.56382151500236,354.5153312953943,625.4323994184208,552.011255338995,696.9907659558332,26.404946165758826,23.233631808823528,30.12032413691177,256.745684154666,174.28043258290586,367.96755837570595,905.0714224469294,814.506362076961,1008.8043207231375,1081.7131427205532,954.5080965244116,1216.4850126194115,188.71453804768353,155.68020576029411,234.60035835117645,1
8203.4694269786,7275.788770076175,9105.221043982647,934.8996083779833,835.1877032628356,1031.5897981261608,1626.5521563395494,1448.0454691576235,1808.117934071032,54.99523826748269,43.164109903678536,67.90148711405692,20.585899644811832,17.533203014050592,24.11159241509047,925.797501741052,743.8638524871383,1131.931284123371,10185.014971257955,9038.558691721766,11283.55714860353,399.8976497591224,355.1959149381765,444.6587430786766,862.7672547058419,700.2828482699001,1032.9661112638753,143.6107951707381,114.16346670019182,172.54157397572976,47.712849070231265,37.99319859044536,57.75311650003762,40.74111036476237,34.33884340465759,47.93397848935862,452.3354913553487,385.42487511148323,529.8228119357562,61.16427384906606,51.44294206185378,71.56745196273823,3168.966227776588,2911.6720632397055,3409.919698992647,758.1259511528236,686.5742664176469,831.3542174499999,133.35609525828377,108.08692724042349,158.77229700598232,829.8735712626061,708.13181122922,959.0616654287317,1885.0414635589505,1769.3234630964698,2003.1655787531145,536.5633106050387,450.66876838384576,630.2240290903896,111.66278101465387,89.80380040736802,134.00031182613546,100.14232345845468,78.95137036334177,121.29547548703462,354.5334434799561,289.230651093989,418.80784946510505,236.7184244906912,201.85512269921801,267.9921772143162,124.44753544934882,110.63645523097055,137.75738484792646,246.7038261792999,162.24687041820428,348.5846250906692,641.0752482282072,566.6878075966372,711.5807206815589,27.95456065540589,24.2276599225,32.84583069323529,261.55057011274334,179.20120797665487,367.72705463036857,973.5060778061058,863.3321868985295,1097.3920027609806,1089.519109002553,961.3636887997059,1218.0381566367646,187.56947855684706,154.08363404499997,232.60214244823533,2
8177.445733597141,7267.530792997941,9055.116919564998,939.0573204172929,834.576658605969,1039.9662471682536,1637.32133666585,1448.1546352154414,1818.4706827988527,55.58383495270245,44.380367671350534,68.50071677274283,20.46087881562794,17.629737555226704,23.97742839956212,934.1158272325857,749.1777376749412,1137.8218086035588,10133.032067214506,9091.867986928528,11200.558344658824,401.2543554190082,354.5243121887059,446.90246390035304,865.8495723571443,699.1341585193173,1030.089832217245,141.35180003184263,113.52327234155713,170.04333463855068,48.23220456780966,38.12313351347167,57.71033615972996,43.06684797898475,35.766909436328035,51.12231902215869,462.2471159895496,388.0421259194706,540.6413296405126,60.539143967778706,50.4220924688374,71.91697508649747,3228.8717715955886,2967.4202200441173,3479.632270485294,780.1162322969411,703.60048165,858.1598747294117,136.0095197841647,110.93435667414704,161.58493582261767,844.2809494625504,720.9474625485352,975.2142759956998,1907.7096032003467,1793.1225297500455,2030.0775442309684,560.2049295460678,466.3556225033677,666.1433396820441,113.03089793108688,91.12193408780479,135.32053035732315,103.75543481931535,82.42197577454452,125.3394297295177,348.57258261389484,277.58603655439333,415.880600521397,237.1024307175687,205.63976914385296,272.8275156365073,124.2929828120841,110.45922523561767,137.43077753549997,248.05775662008014,160.45193569847527,353.2464580428439,653.31899703626,578.0777293872402,728.8223356458578,29.458579262876476,24.93743087132353,34.665598812764706,266.46187467527784,182.93605326811178,371.6896235279315,1039.668886009204,912.9994786952942,1174.205988877255,1081.9730161981176,949.1024043082354,1204.6450213852936,185.82214949515765,153.68833977329413,227.63940863970595,3
8153.594982559023,7209.903514669706,9124.62449533912,949.0240168487999,845.9964753349477,1052.323169860798,1625.4396866922107,1442.665848794706,1793.8557732442646,54.715119438551255,43.59157345480029,67.23334677817797,20.820641514251328,17.56456906241447,24.42546835334835,930.651774178914,745.7044287752647,1148.7333655272646,10081.137365551484,9003.498103669117,11250.07338544794,399.54950402493176,349.4618799823529,444.03820539411754,882.5016000127738,714.8124379605651,1061.5571322202434,139.19531271152024,110.10907991372316,167.10333244984412,47.69600831223426,38.406805530606,58.05798714109215,43.112142522432684,36.08006496133426,50.56985209114993,470.1486856158693,398.96648727610926,551.3039866288593,59.46251923353215,49.69875329375547,70.49093127576134,3288.5279174134116,3020.651489717647,3542.28225825,806.3996584504471,727.4408784882353,891.0244537123531,138.54234327469175,114.1790551384412,163.81226199702942,860.1465398273787,727.9330657575563,995.3354651121895,1932.5808327797336,1813.168111915512,2061.855220662544,576.314781670372,476.5245159301472,688.7035582141175,110.54561650671718,89.86825946851893,133.36276911501517,103.16518880557781,81.32696448096611,124.68173858064645,350.62429539222865,282.9770235350736,421.2986477807905,238.9322894953458,203.93380986331795,270.1287857249375,124.14747458586646,110.16115709814706,137.23776474022057,249.64532800738078,165.03989201790088,348.9385414672688,667.7311866101822,590.659694789251,748.6129577203706,30.895016158523532,25.92328362320589,36.711815614147056,272.06181736522683,187.26116505557056,376.22603058305685,1107.9010850267334,972.2536494220589,1253.9216926140195,1079.8541728447058,954.6830593070589,1206.3456798176471,185.3748365870235,151.1829995629412,227.72086182764704,4
8160.055048326023,7249.290587307883,9104.454106442648,951.7820320251302,850.4437913036743,1059.201048923086,1602.1753191418265,1426.3759756318175,1777.8736576428528,56.131792176187304,44.15135966373056,68.38233109369557,20.86053552169084,17.551083912154443,24.360655927142506,917.5736268651717,720.2330317460178,1127.186114275447,10126.992160702672,9079.323352097648,11253.436937676765,397.60190257974375,352.84593341857646,448.11265092450583,871.5162751221872,694.1779002004412,1030.4985619317943,136.80460205328507,108.15381256742306,166.17912070738444,48.07725962718773,38.447360831645945,57.67879312992455,43.04264073110308,36.1789867954221,50.50790059332043,478.0226806842136,404.42738483254624,563.6466319963445,57.6035848225065,47.719040019519745,68.04315236183236,3343.983418115765,3068.6587538455888,3603.366000616175,827.7611058009412,743.3459611264706,911.5752114647061,140.91328605041176,116.29133954085297,165.80027829041177,878.2353127077985,742.524568263346,1017.5519439980565,1959.6637130006636,1836.2759513581082,2091.363582163363,580.6096059121147,487.528179820897,692.3996703935294,109.63074725718005,90.46636847633692,129.0273708833497,102.63607528609867,82.32408053864577,123.44567589948356,351.3329634713859,286.1610677527523,417.42293322634714,234.45934579828173,201.52642472684485,269.1420449935971,124.00113785958234,110.24847578661763,137.06562065632352,251.17336850472486,164.17089261974067,353.1248730051744,683.5765255554417,603.4932204377695,770.0659691866421,32.42132707081177,26.941802929705887,38.938284934411776,278.5061217897374,189.68725286490783,384.21041520686657,1173.699880414067,1026.997400231765,1333.1741959170588,1081.117364999953,960.2007430676472,1206.2307391523527,184.28441186925883,150.76881660205882,225.543285622647,5
8144.170391736776,7205.397248826175,9140.365511234997,942.5784467335781,834.6559420647852,1042.9905841356117,1568.0699232174443,1389.3478241710825,1755.109792264088,53.9120551191058,41.92935332227334,67.36749028323864,20.719229322319134,17.152251229346973,24.330044222870214,929.567831839086,741.3977550087353,1152.4747242912351,10007.49975005179,8989.26784031,11062.54577007353,402.02111173796175,357.90570447136764,447.36419319076464,864.1832374393554,698.0013237579706,1026.756151727735,137.84354383515466,108.39077924692329,166.0963103997815,48.305156070357754,39.32394235595024,57.339778890872324,42.07750460011727,35.27907580814308,49.558732089325694,483.3445770832858,412.17109771802524,564.1823533123529,57.39654537391405,47.343044688667234,68.4289013894066,3406.208782091,3132.840592783823,3671.028502726471,849.7084309624705,759.856964132353,939.0697338352941,143.4480215072353,118.89050950529412,168.70847591373527,896.6945129650608,756.0922143677425,1042.8180497587882,1987.5971597610103,1861.3221958335585,2120.7808703248047,575.522575136071,478.0732167631765,678.7984784926472,110.10845095126918,90.16927807870606,131.5656972058974,98.55425847056624,77.29536034646863,118.64180857481061,354.44147921955005,286.7587517336787,425.60572897393314,230.94905297870912,197.9993752006471,265.57081125243377,123.87063964122942,110.37257029161765,136.79525532242647,252.63688064072534,165.43623016018665,357.17389706651466,700.3611704649272,619.4498308353186,778.5486853630736,34.17438774093412,27.788706183205885,41.17952325135295,283.40738553399547,196.81109748375687,393.5641297038235,1236.7037669810861,1085.94674071049,1408.6066009517647,1079.6250222311176,952.3198348547058,1202.0093446276471,188.65279695171765,156.7248251676471,225.20713987941178,6
8108.993890052165,7118.469915211178,9020.15118714647,921.629122525597,813.4700590998744,1016.7792487724508,1556.041042104071,1384.5667383026764,1729.6179668183117,52.61107058570336,41.056237593000475,64.11252611969907,21.033808670667202,17.361641171050177,24.75048237345818,959.0554340171905,752.9928456202942,1162.853196406588,9898.492759679859,8854.017973162941,11022.326856899412,403.64983443780534,355.31211640888824,450.1969575242782,838.4736610692552,672.7198658367103,999.9483163260302,138.24979936807117,110.18265829273327,166.62891070303468,48.059379431594614,38.409196952460775,57.32844897194233,41.53648512128013,34.54332560691385,49.019729761149655,498.4207829670891,422.080171009416,587.4640168673425,56.75261286424357,47.32134168199833,67.40887748175041,3470.5418273035884,3193.250756229411,3733.731933891176,872.373882302353,781.3817906117648,968.9445151147061,145.5597729297647,121.31737085647062,170.37358339923534,917.1608088559385,767.0750745288341,1066.5549956021318,2017.8725058767852,1878.5546430297188,2165.1777499099185,571.8082379869741,476.5559105086029,686.2813607276619,112.33422340925158,89.90153140558826,136.40041919270143,97.49826589261997,77.7148442419378,118.10236472173983,347.12290101184857,277.0846876294811,410.93022132504257,235.17820239239148,203.34023677167286,271.89024707690805,123.73183358398235,110.08399836102943,136.67860154058823,254.0376855643163,167.4276807593963,354.66760328618363,710.7443606488647,627.8268871716815,790.8837939219459,35.74661054118117,29.043671873470586,43.060072743499994,288.2425517262336,201.57916556006154,396.03723151181026,1301.9582037338312,1142.2733985455884,1472.059188430392,1075.5439126775977,951.4766015321177,1203.5534649998235,190.71668620933647,157.84847067526474,229.38543879052938,7
8013.375001386941,7128.711793147943,8856.53806676,901.587614973867,798.2052028374518,995.9839644486912,1551.1582807018674,1382.2662126458472,1724.958772289591,52.43628135194131,40.68094417009903,64.42021232517742,20.8989268420429,17.521911504256796,24.43412119948335,952.3386971548495,760.1512021560588,1175.9638090454705,9769.252054847482,8693.557733565294,10807.028028929413,405.49038322345456,358.84114431880585,450.49199956676466,835.6667462244302,685.1546864755567,1002.675973505414,138.5314604374267,110.19823105432398,166.6226784992526,48.10821465976299,39.39843724878805,57.367805334647144,41.71502371948692,34.71442912811951,49.07051788516994,509.0393668112003,432.69525612331927,598.7243392887227,54.479040901774106,46.096378405629835,63.60353487492351,3545.570144923235,3256.925900345588,3822.3114372999994,894.3182031529411,793.7481213000001,988.5953222205884,147.17656723340704,122.52254029405883,171.82441118005883,941.4524992779008,785.49517686592,1100.5063129886846,2044.8624069280247,1900.2303590708436,2197.798670081961,567.9944610635927,476.59607788572714,674.4003208145441,112.77327215891604,90.77084629030148,138.54139947809227,96.52645952553145,76.1241771760111,116.80854036054394,342.3044643572355,277.6014527278846,406.73346306442636,237.08834009434548,202.6424960598544,275.4355860695823,123.60824093265295,109.99173812161766,136.43205996985296,254.7929869128354,167.24421425706973,354.22319723322084,722.5070329744722,635.4736827912353,804.8093229814804,37.7656262901447,30.84715291217647,45.25531652476471,292.50925539721925,204.4334145717776,399.8586387622886,1364.9255204691644,1199.7732998946076,1544.5989037473526,1061.610810479953,934.7176429394119,1195.4936668091177,189.64732755684943,159.80112509117652,230.0072351395294,8
7875.77743900572,6965.276307381473,8785.788859243119,893.7691557531331,797.4336737234823,990.927495208728,1549.0574151388262,1373.340346478808,1718.719237614081,54.42636065831946,43.395706825731324,66.76104686815351,20.84792143484635,17.386711546556707,24.546333934055703,920.8395511095907,713.2130822279707,1142.1629795397057,9652.300597351117,8531.639292561764,10672.15473445294,400.2134338634854,355.41147452792944,444.8441142828823,828.4151820157326,674.1400338852806,984.7637304589443,135.65462692507944,108.31125973138887,163.29208521767566,48.16458689720992,39.21937889550975,57.66605381511223,41.14525576027129,34.381809193552485,48.663204572693175,524.8988637404445,447.59584042630667,617.2491730668487,55.97091585976595,47.142813694428575,65.81330898334832,3612.484270843235,3315.256541104412,3897.4200733044127,922.8916989741176,819.7730118558824,1024.2602516382353,148.92504875451294,124.71156780391176,173.32454258761766,963.0941145558,802.3298439122999,1126.2308867910087,2067.479800320246,1920.911032327649,2221.972846759845,571.6298485342529,468.4012300355881,688.9761958380881,108.55220772441692,88.8751428901691,131.16089219383238,98.8165028896238,78.5780410780452,118.53981659231678,334.1715831094537,267.1391241134559,396.3218016114339,232.3618133670506,196.0697097021397,271.2154586711912,123.5081653515647,109.99922727514706,136.01429111536763,254.74730169032026,167.19262253611927,352.21324744773165,738.6480623734744,656.2977360401226,815.8294223160835,39.60801706034471,32.01110206523529,47.70135806608823,295.6478618924742,203.0665463082463,399.0071548729548,1425.871643666996,1248.3165241390195,1612.0960345570588,1036.031974860659,910.8041598617648,1165.5232485470588,187.69257029471765,158.51584570382354,221.43804004735298,9
7926.696120559059,7034.999051631176,8797.16602429441,906.1573414367288,810.0186961087006,1003.9769869750208,1545.6401844218105,1361.351267613559,1707.716859406618,52.755866958898295,42.44436295112366,63.93474038898988,21.773006136288455,18.026412074865,26.00674614257177,920.783874116321,728.9666081583823,1137.327593788353,9667.575775367965,8648.853815701472,10794.882467072059,391.6642717517548,347.5972747830529,435.09654908011765,845.9728740457151,684.3911394975046,1010.222513259563,133.64145521475754,105.30206735009249,160.07324367876686,46.973787049752644,38.77334908019318,55.483326805500845,40.72437244998188,34.18160304116768,47.263747829813106,550.2469448958307,463.8177507985336,651.3292272779789,57.08690373979052,47.92543567264412,66.44277019259538,3679.3981351835887,3370.7461558794107,3970.562139410295,943.1809109117647,840.311785664706,1046.3534504823529,150.3959920050847,126.53403132361763,174.33926737299996,986.2586508306536,818.9670926694602,1155.1349268832882,2094.0801627192072,1946.6999015943368,2252.1023139902977,582.2087730797573,479.16924443910295,710.3509850341912,110.76190882023413,90.92999454809596,133.98060546810262,98.96777280480613,78.26124350670733,118.84992038315954,337.80769501964045,274.4861509273346,405.0860429974632,232.89370854235884,197.19749846199633,270.14672958404043,123.41843157470001,109.92038932661762,135.88439137860294,254.17625077869823,172.95477705315864,352.45751199025284,750.69626254065,667.6961152614559,836.9106307380147,41.433392004289416,33.534759509500006,49.90092745323529,298.2391951867625,209.49594659623213,406.1315606287643,1488.2540838679765,1314.456811357157,1669.8793704456866,1033.8798176181647,913.2355033823529,1157.6231152829416,186.84400164399295,157.85246912782353,221.83273343094115,10
8032.014972938624,7107.669070522353,8981.949261748821,921.4311802459911,824.9811006254005,1027.9905475898865,1555.531599167968,1378.4493080962116,1722.8925702274412,52.28824368497917,41.40426403565524,63.485736200342835,21.570679832244917,18.232752299990732,25.534714678503704,935.252097669313,735.3218939217059,1153.8185000905291,9758.291647785294,8731.252363998528,10828.658940132058,398.5044519115257,350.8578586970059,446.60561755944707,849.8037340532459,681.6113055400295,1005.7997441412354,133.66991089553719,106.37017433185613,162.78456681202647,47.90444455240096,39.45196738729683,56.84264812271544,40.055964230852666,33.84304747117619,46.48972008849395,572.1087259249812,476.1095989835547,683.9665372862605,58.98248216126964,49.71188343299453,69.55900921024327,3747.435059384824,3435.4479357647056,4054.0410180926474,965.5593370724705,857.9768585647058,1069.6332028382353,151.95655950609878,128.03301429602942,175.8899290740588,1010.0892234810644,834.6708394559176,1188.6745831232938,2121.571261806143,1970.2586124337868,2276.493943085186,594.7558764988494,486.23250025932356,717.5868364599853,111.49189713267408,92.17630935267795,134.67439297458458,100.28149067184094,79.80940541165374,120.17344606313175,342.35965800803297,279.4986460660148,407.73018843795586,233.47662226899016,198.7361228442941,272.2817441682904,123.3361641780294,109.96568976242646,135.90595450742646,254.13807546978572,170.0062051043221,352.4378424688499,764.4444617149337,684.3910738300509,844.7907327534166,43.35525158104001,35.02341563391177,51.87471424894117,301.3369442783565,210.48841917450818,408.46195153286817,1548.5801130887214,1367.7290689125489,1739.1524297694118,1054.2138907289882,932.6117791255881,1178.4739105541178,184.34266435971762,155.3175023273529,219.32850154647065,11
8211.56476947467,7366.365596006179,9128.450124729412,929.8118125319337,820.6698710594914,1023.1034907529698,1568.4749059934795,1389.996192281865,1740.7506890191767,53.322615617323684,41.810731035796316,66.34372144087662,20.87057554830838,17.7283534526375,24.543900386393172,948.8694332706141,755.6426763985883,1159.6417112291174,10021.25734426271,9067.510165158204,11138.772423960292,395.37611288479354,348.10532975705877,440.8184994582352,861.3060182934729,700.7188106203089,1020.2921172854559,137.76679776491034,108.89908368061967,166.1270082100494,47.43232357456419,38.89123944343556,56.739538054161315,40.28109116199062,34.028603151739375,47.17144769828147,576.4527627442554,475.91379758876474,684.5786948341973,59.242789915788066,49.82236595403782,70.21370347850504,3815.330622371059,3497.462169829412,4121.018086751471,987.7590061262352,874.8189672705882,1095.4421539058822,153.68582439248706,129.83304608114707,177.5192996554412,1034.4206624609924,848.4679496481733,1226.9341089997088,2149.743672933083,1996.3177589857542,2307.9091700229933,603.4252640462389,486.4600989792793,732.0461884026764,112.4657996584024,92.12956747502135,136.16192423130772,98.46015276242036,76.97676059604373,118.72203925155237,353.34488437371175,284.9224459494218,421.7003779865419,238.65565560630588,203.3045844775405,276.4554451757022,123.25807958544117,110.03711172551469,135.90779340948527,251.3838837970457,169.4827429963573,351.4272099332625,770.891881944549,683.0032798372489,856.6935430671216,45.77947107674589,37.18564624914706,55.21044233676471,301.875953613726,213.30801356777644,409.9584135373882,1609.1314921764863,1433.1421405514707,1783.3570759703916,1075.9543029373413,953.5733448464707,1201.6452511464704,183.20546713331527,156.886705302,215.7633461007058,12
8363.513129317753,7497.678389269704,9286.297449707941,932.283053854476,826.083363965753,1026.626720547424,1602.2579592278476,1423.6329327374235,1776.7261616558883,52.292833684194996,41.07015868097595,63.80395429742417,20.79197610207478,17.38615840778859,24.532416949286,952.6507705976684,756.8246067255294,1178.969175894853,10269.928400592484,9194.131712628561,11358.630119813823,399.63973127889057,355.26572384644123,443.9770146486764,852.805874977961,683.4797433045758,1024.0744500193807,141.5302012626381,112.1608744586078,171.3228409658744,45.4333615404171,36.86298166253242,53.70260054366288,40.62252328127577,34.12365474327921,48.00540438386953,583.4129777381411,485.16884887733175,690.8282302274581,61.249810125662535,50.43048462351303,71.97192288478949,3879.633767044883,3542.537902991177,4180.134706955883,1010.1842758951765,898.0975471411766,1118.8961513294119,157.13053277562,132.4592037017353,181.26652684820587,1057.8722796397838,872.2059294458753,1255.3935319081315,2176.160703238819,2019.0534716679767,2349.330156918469,611.5588016185833,495.9219281788015,745.4246322117649,112.14930411585208,92.48822176891125,133.97516326893478,99.95512143892186,79.47416081021989,120.65377269011456,354.9756378928927,284.9877417247248,420.8037278005821,244.3628455585859,208.23436187913603,283.03859400322057,122.85079907501118,109.39842492529412,135.4638322378823,230.42124871050265,165.00626907777945,299.19780046364474,784.185698870806,695.0671651048627,870.6093826504901,48.029109104263526,39.06361833373529,57.2199154712647,335.91659302003353,224.0646190841239,492.49651073666166,1722.2929892362902,1521.0202971825488,1938.5608900348038,1093.8448038102,963.1206050114707,1237.4781174538234,182.33699091464354,155.68619191941175,215.33378205861763,13
8409.315914409228,7421.412919830737,9343.577529504704,934.8996083779833,835.1877032628356,1031.5897981261608,1626.5521563395494,1448.0454691576235,1808.117934071032,52.573629291489375,41.67255751016324,64.09448353287299,20.864659423744254,17.262575682155415,24.575741714115523,961.6422113749094,753.1484051496177,1204.5865699575586,10329.73150438711,9156.524116473294,11428.43040627353,399.2512911179478,352.9374623458147,446.46507944861764,862.7672547058419,700.2828482699001,1032.9661112638753,143.6107951707381,114.16346670019182,172.54157397572976,45.84716902047454,37.239236813918275,54.64211209138116,40.66386065043992,34.518090841297585,47.309823076517716,591.6939669098426,486.9854945026135,698.0881536637563,62.39206970366988,51.00264017159413,74.67683237679579,3946.191814744941,3612.5021776764697,4247.647733770588,1030.3314567911764,914.5385258411766,1138.2293493882355,159.88371369643178,134.51839976223528,185.06511804682353,1085.2811850240676,890.426137850367,1289.1573834278938,2206.1526552215355,2047.3749045428524,2384.1665756828274,625.4477090377752,503.74143560529416,758.6541064470293,111.06105261271743,89.5695646857669,135.12242648511028,100.14232345845468,78.95137036334177,121.29547548703462,354.5334434799561,289.230651093989,418.80784946510505,244.11718981580296,208.5986057596655,281.8126948499007,122.34761517524059,109.30640546938237,134.94964651391177,234.89316989765584,171.0909353289765,304.5574800306227,793.0111663480108,705.414956406598,878.8718300784168,49.02603864158118,39.737188602941174,58.28319247882352,394.2863059575824,251.9880574147745,576.7581860792932,1815.6990853315451,1598.1662922750004,2030.6082872101963,1097.8531121222704,967.9160669214707,1238.1530712511765,181.96484022516233,155.5340363102647,216.62754850473527,14
8424.25851310614,7492.326435199118,9339.096553330586,939.0573204172929,834.576658605969,1039.9662471682536,1637.32133666585,1448.1546352154414,1818.4706827988527,53.7861304275125,42.72735550020518,66.01760209588355,20.621502959521415,17.479844575315997,24.17762689030497,969.5012285743766,759.4228241534264,1214.0648776840148,10318.594712415448,9235.548144296767,11398.924690414708,399.29611782046356,352.0456935110618,444.25370973961765,865.8495723571443,699.1341585193173,1030.089832217245,141.35180003184263,113.52327234155713,170.04333463855068,45.56113211447511,36.92891656433991,54.53303308420785,40.629014433491406,33.95907186510078,47.10764181711602,603.104496836549,505.1387989009207,715.4669053775967,64.65665314806324,52.79871376897332,78.4897610878124,4016.719897803647,3673.705334358823,4329.464240916177,1051.739553805059,934.7627591970586,1163.9585252235293,162.63809150736117,137.18383102570593,188.50025372191175,1116.7365054202487,911.4541891953854,1331.7581799252616,2236.3762895223817,2074.6036757452607,2417.6994074274016,638.5182601927146,513.4743495541912,771.8444768861765,111.65038734670027,91.48258486075737,136.67731442831834,103.75543481931535,82.42197577454452,125.3394297295177,348.57258261389484,277.58603655439333,415.880600521397,246.2150644050853,211.0649335475478,288.16713801378313,121.86880197908764,108.81589100841175,134.35641957432355,239.62148235585252,177.36744272234094,311.9427741710761,799.4262053403761,714.9713797760196,881.4257588559608,49.94389668778118,40.48783922302942,59.825615117000005,452.60039911285145,280.0924674154502,674.3445867668388,1906.8366189504864,1676.1661264285292,2133.8636134531375,1093.255170495153,952.8610871979412,1227.5583444394115,182.27101325119997,156.85582804691177,216.46539535852935,15
8374.973285978458,7427.762101739412,9352.26684002594,949.0240168487999,845.9964753349477,1052.323169860798,1625.4396866922107,1442.665848794706,1793.8557732442646,53.610635056398905,43.37091940282047,66.0844593983744,20.523378256240264,17.395645705880643,24.114475408836057,966.4304579169494,769.7841111759118,1218.2709951644408,10238.936157016871,9134.686413759116,11396.477619432942,398.9957303268862,352.5187507970648,444.06927802337066,882.5016000127738,714.8124379605651,1061.5571322202434,139.19531271152024,110.10907991372316,167.10333244984412,45.471005856899346,37.05072561033422,54.045384973068195,41.637479795585655,35.057093846507314,49.15877254618888,615.2515441278032,508.9732091994832,722.2763986957269,68.26350740846823,56.05820760251302,81.28579648192311,4081.841985421118,3742.927278345588,4410.688612332353,1071.5019980065883,951.405819647059,1189.4191956558825,165.50818361672592,139.73617433023531,190.36184682964708,1149.4144840860026,933.9233339395809,1374.596400352274,2269.2273235626108,2096.1938839515824,2458.4824676244853,644.138491374722,516.4750198831765,782.8769338485295,110.550192922128,90.44847916756979,136.42903154157221,103.16518880557781,81.32696448096611,124.68173858064645,350.62429539222865,282.9770235350736,421.2986477807905,249.57790512106925,212.10925202263238,287.4918339538345,121.38992399387588,108.47403980410292,133.63417088132354,244.02607729440746,181.3234745816542,315.3513697876647,804.2237013508454,721.2132337157207,886.2710907664951,50.82323059812236,41.1721175879706,60.79552477288234,512.1037457032373,303.5896554630288,746.8203665047511,1998.5987201928783,1768.9676130048042,2236.9507193129407,1089.1273399746824,957.1528864900001,1216.2801548782352,182.3517111826647,158.01065730073532,214.43386052973526,16
8328.17936789713,7383.094932776177,9318.358664252059,951.7820320251302,850.4437913036743,1059.201048923086,1602.1753191418265,1426.3759756318175,1777.8736576428528,55.57669551931924,43.15124772034744,68.87079729705532,20.512658889108522,17.365799789797645,24.061515476076618,959.6608325676652,768.128963125609,1198.5440762408234,10256.158930628728,9121.39370055294,11398.144958260882,394.21004448383695,352.2718956318206,437.1258592220883,871.5162751221872,694.1779002004412,1030.4985619317943,136.80460205328507,108.15381256742306,166.17912070738444,44.26108488211831,36.3558081170734,52.27032157180888,42.01362586739137,35.145403602573204,49.41743219379605,629.1606781046972,529.1003459854959,737.0989751758194,71.05631394640785,57.69584157248487,86.24748727896596,4151.000459362118,3810.7388264941173,4479.318062663235,1092.5442754424705,971.4491599588235,1207.2092285941178,168.35488778698473,143.10373749205885,193.10289417585295,1182.6936381135442,957.6030671582765,1418.095815590741,2303.561475078945,2131.375972057945,2496.0945361031186,644.8388670862264,518.4638626631618,779.842182956397,109.76761004617016,88.86920511146545,132.81054629770696,102.63607528609867,82.32408053864577,123.44567589948356,351.3329634713859,286.1610677527523,417.42293322634714,247.3941270360544,212.8962982762059,285.8592265393456,120.92536261155234,108.38403872358823,133.14286439801472,248.9370083659947,182.50614746812656,323.5709413247839,814.0106693936698,732.0217016845196,895.934848588951,51.66486291852117,41.951337280382354,61.17743420508823,576.9451066041449,347.5011291890618,844.5846220250863,2090.8097085125646,1856.2863726982353,2329.1319653588234,1087.336117627894,957.3305176497059,1219.0391201205882,181.27624324584707,154.52994911911765,212.59404918117647,17
8364.703785825595,7481.847716923882,9342.354385204413,942.5784467335781,834.6559420647852,1042.9905841356117,1568.0699232174443,1389.3478241710825,1755.109792264088,54.25731048857153,43.034908235506244,68.03154751605976,20.69851489320428,17.512196042128938,24.133377800193475,964.6874155782695,766.9532522515,1182.4690613776177,10203.630041551318,9182.70180497,11295.796586068238,391.7028023752306,345.94971965072057,435.9181611361177,864.1832374393554,698.0013237579706,1026.756151727735,137.84354383515466,108.39077924692329,166.0963103997815,42.522685153377374,34.77469591418301,51.229804856375154,43.28879049379952,36.502485972303255,50.92307226806508,642.3711343823749,542.5757809703783,756.1959740634874,74.29563902853675,60.01831306110295,90.39053948208823,4223.183300181059,3860.76279277353,4551.320234894119,1115.529338460235,994.1205731058824,1235.1630325617646,171.36808272176117,145.2869551924412,195.99402178952937,1215.1776252260315,979.3815230895844,1454.97472155842,2338.2956184465916,2156.8801675987215,2533.17851145648,645.8445234427764,518.3555767515588,777.4474849273381,110.82297194295766,88.84626691420736,135.41701856393016,98.55425847056624,77.29536034646863,118.64180857481061,354.44147921955005,286.7587517336787,425.60572897393314,246.76800849684986,209.03648439876463,285.48896694030145,120.49996425169354,108.2011370499118,132.49543786683822,252.91005625689704,187.55259919473502,324.7442030568137,822.7576871104911,739.8267521922061,907.3980154977988,52.65898276591059,42.698507967323536,62.59986212044118,642.0299652933234,371.9069838111139,956.3246855829105,2180.0005005613098,1940.9986207191175,2422.508426815784,1090.8828053916236,960.7251153026469,1218.9603026702941,179.15331958465413,153.15823624247057,210.45754737899995,18
8300.346404923228,7344.295533815561,9236.155892801882,921.629122525597,813.4700590998744,1016.7792487724508,1556.041042104071,1384.5667383026764,1729.6179668183117,52.9398136450039,40.84522415386135,64.04806286428088,21.06033966344916,17.972810321336443,24.526345003895,971.5775297397105,779.1317014085292,1198.5247663220584,10068.626047163694,8995.828269307352,11147.231146098235,393.4227032124045,345.32080230677644,437.6774652123999,838.4736610692552,672.7198658367103,999.9483163260302,138.24979936807117,110.18265829273327,166.62891070303468,42.79603478075553,34.431909207766985,51.67272493468897,44.44540432190554,36.682583116503075,52.055822308872294,655.6289561284824,551.6806905414285,769.022453880252,74.37363902903074,60.06492120815085,91.06324707597521,4301.160110279529,3938.770247952941,4638.566859158823,1132.9788105305881,1004.7052647588235,1256.0873664735293,173.85493203810236,148.01325361317652,198.55295890400004,1248.5430930868013,997.2695054572441,1494.8760189490208,2376.1425405875757,2190.875663656411,2584.8458027785055,638.72599810905,517.6332535498824,763.5238162933088,110.59929755904878,89.11822234202936,136.3202056592631,97.49826589261997,77.7148442419378,118.10236472173983,347.12290101184857,277.0846876294811,410.93022132504257,246.294362260374,212.63728006254783,283.30238395774995,120.07258606865823,107.66402312392646,132.11801926883822,257.62325354611045,190.67116180162557,330.9926301289273,831.6616209969093,753.332857212152,914.3269504902108,53.62346153024001,44.10124938729412,63.281008755970575,703.6004086886494,415.20934692221437,1014.0099268360815,2271.9042197176236,2021.8373677529414,2516.601195814804,1081.8845120811882,948.975734950294,1212.3263919629412,177.67489809021885,151.5433652669412,210.9464238825588,19
8197.585528048507,7234.737606064119,9076.66487257294,901.587614973867,798.2052028374518,995.9839644486912,1551.1582807018674,1382.2662126458472,1724.958772289591,53.04526908057465,40.610315921002474,66.25685567732619,20.65617913000535,17.46031649506221,24.152378521884852,972.9774451286764,773.1799859394706,1189.4161118539705,9947.417134646488,8844.282185647206,10980.359708023383,394.40636393842,349.0528144777059,440.68512118405874,835.6667462244302,685.1546864755567,1002.675973505414,138.5314604374267,110.19823105432398,166.6226784992526,43.023408310085514,34.65801619980102,52.326859385832954,44.59872129798944,37.375725552125,52.25092691947483,665.3957294388789,553.9688876274789,778.9852302307644,77.72263108642852,61.64140964420925,95.46767073247183,4371.614962256823,3999.167431108823,4712.27098327647,1149.7869609438824,1022.0493576970588,1279.3217056911765,175.97826014440707,150.1865304845294,201.67436080670592,1284.044682586786,1026.975995602788,1542.783116805659,2410.607230153657,2212.068799612296,2625.3565219222223,628.7609378909088,507.4065203675737,766.7333815291912,107.1578183978631,85.4981007377934,132.13290643485144,96.52645952553145,76.1241771760111,116.80854036054394,342.3044643572355,277.6014527278846,406.73346306442636,242.37882762987633,207.63354535872793,280.121252758136,119.67820326054058,107.41109986183821,131.31257886473531,262.2286574536004,193.82590386607475,330.8198658040333,839.2010082898831,758.1088774518039,926.9319930998331,54.659996272283536,44.95166292626471,64.63435830729414,769.3435407775662,456.5913447988695,1118.7428184634828,2361.586603750878,2110.2116975257845,2609.429314090882,1058.1862080297296,930.1469273882353,1185.335612402647,176.73255450487295,150.70355609952944,208.47445370991178,20
8153.843424565741,7265.69294948441,9048.908099756767,893.7691557531331,797.4336737234823,990.927495208728,1549.0574151388262,1373.340346478808,1718.719237614081,54.961152993388694,43.31610907943789,68.81242896055716,20.46958949896437,17.463085630324002,23.733001071112763,960.0395233473375,754.9926960413824,1188.2283266210586,9893.447816998869,8897.069947538823,10951.398317278234,389.4406564693341,344.0547174585883,433.29323450791173,828.4151820157326,674.1400338852806,984.7637304589443,135.65462692507944,108.31125973138887,163.29208521767566,41.33028165460148,33.60532520711909,50.11977801024082,44.6143224071566,37.980842669852805,51.477700944119555,677.0196752698481,567.2297937971597,787.8973675095632,81.12638899104076,64.03440986620063,98.27015427733068,4440.562668339765,4064.2467821470586,4794.675016422059,1163.5280763678822,1037.7076470235295,1285.8499957000004,178.32460469141293,152.41275788494116,204.27599521085298,1314.5375784714513,1052.0350488415822,1582.5253327891003,2439.8382514745163,2240.740812692297,2657.052867877115,620.8275215529617,504.5636399855883,750.1214326414706,106.260360263004,85.1323506333125,131.25826692341545,98.8165028896238,78.5780410780452,118.53981659231678,334.1715831094537,267.1391241134559,396.3218016114339,240.72428385950485,207.25659762068753,276.48596344614714,119.31737560204058,106.9689259813088,130.9465749706912,266.54658423931664,197.84961152619658,339.18576459870667,849.9013075350961,768.5590860835441,933.9540818992991,55.636721331095295,45.646581661764706,65.7213167472647,832.7037885931937,503.9827484843132,1206.9671633718406,2448.4310759578193,2191.2683665448044,2694.9614765720585,1037.933469431953,915.8317789888235,1160.202519338823,174.6369742198894,149.82511689432351,204.27390745770583,21
8117.4782244513535,7224.33298829412,9037.206992010295,906.1573414367288,810.0186961087006,1003.9769869750208,1545.6401844218105,1361.351267613559,1707.716859406618,53.46819205309931,42.59585908589803,65.0843332757247,20.470811297510764,17.10249990191082,23.95011877035106,953.1821760622354,761.8857018391178,1173.5328089322056,9842.919230137588,8752.225668284706,11065.861333560882,379.40696595825295,334.6056750660147,422.27038302910296,845.9728740457151,684.3911394975046,1010.222513259563,133.64145521475754,105.30206735009249,160.07324367876686,42.52957941839109,34.12710243300667,51.5181958832036,43.74018134664455,36.84835143728578,51.25904892269445,687.703870977116,578.2572297793278,806.1247517487814,84.17904085934529,67.04136560014429,102.6847610385718,4513.242586183177,4131.445687963235,4873.5066640000005,1180.366205347647,1056.0270422117644,1305.953109920588,180.3889119506353,154.51786199011767,205.88868887864706,1344.568028027183,1076.8996500778117,1623.5394323866174,2472.6414649795274,2266.654385270894,2695.3131443226416,621.4582041045151,514.4038551829707,749.936508305272,105.35035812400264,84.29987861219851,128.99574248414334,98.96777280480613,78.26124350670733,118.84992038315954,337.80769501964045,274.4861509273346,405.0860429974632,236.77660017217204,201.99006767741915,271.5640142969559,118.98074968474647,106.91488894641176,130.60647013151473,270.5630526572082,202.68987369041028,341.5019430994559,861.2095948684099,787.774598866554,942.7527323762744,56.68450001908588,46.30492304273528,66.89904647620588,895.4477161880855,557.6498050933103,1292.4704215170661,2536.099904042298,2269.4638311370586,2794.3484183475484,1033.4223191583412,911.4872429561766,1159.294698297941,172.0605250568941,147.80388149264706,201.18620805882352,22
8242.928769997236,7367.420199270588,9140.787686663234,921.4311802459911,824.9811006254005,1027.9905475898865,1555.531599167968,1378.4493080962116,1722.8925702274412,52.52675724663664,41.448035889173795,63.964484968703026,20.112780608766784,16.795316753777506,23.613972605762175,965.4082913972188,755.483537772,1191.4721037154998,9943.823108522012,8899.432291102647,11026.413336610587,388.83051071286513,342.6366470183765,435.60426065477066,849.8037340532459,681.6113055400295,1005.7997441412354,133.66991089553719,106.37017433185613,162.78456681202647,43.42244002787815,34.646203852664975,53.35413647992758,43.87941748104788,37.120469712943105,52.17241461879899,702.4325690143395,596.7473900840337,820.4169008505884,87.68741441765573,69.97019655623446,107.28209481722226,4583.494849478177,4208.907068260293,4941.711392010293,1196.4547531695293,1074.7017875205881,1323.9750151676471,182.4431196225412,156.49440869523525,207.98326750670591,1373.821075259552,1099.2497165570414,1663.2304873498438,2506.3796723677347,2294.879781530132,2730.9825609959926,636.2192369230794,524.1121087617648,757.4690745055882,108.08399601911759,86.82312355040293,132.6944308474022,100.28149067184094,79.80940541165374,120.17344606313175,342.35965800803297,279.4986460660148,407.73018843795586,239.83919350983615,204.89444262346694,279.36614351245584,118.66780869737588,106.6029823569706,130.38938073216178,275.71805535061645,208.91830962550293,348.475690121297,870.6669230226796,793.2334305567157,951.7909085431373,57.6555259464647,47.08855832114706,68.08928784217646,961.2626859509621,599.3506484164386,1385.1880049491226,2621.2905358182898,2364.4467554170587,2884.389169027941,1056.3735357504236,930.2032893152945,1177.9591310007352,168.3141892411341,144.96699877173532,195.0395024897059,23
8364.25817032046,7443.462073748236,9314.013458202353,929.8118125319337,820.6698710594914,1023.1034907529698,1568.4749059934795,1389.996192281865,1740.7506890191767,53.9806752613452,41.642562973220684,67.92957797016537,20.628527526809325,17.13186808453688,24.265217397399116,981.7653357126142,786.1148098621474,1210.9572150090585,10117.144666949614,9044.95808644047,11270.305859570675,384.30640774043826,338.4014009407294,430.81151392235296,861.3060182934729,700.7188106203089,1020.2921172854559,137.76679776491034,108.89908368061967,166.1270082100494,43.35120478793398,34.25327007115592,52.66584399239477,44.66890658913537,37.930605289502004,51.2459431212602,718.6681442969832,604.5597687687394,831.5448329428574,90.3971813357909,72.8156165409063,111.19302502354917,4658.237938239058,4266.823139805884,5036.17030572059,1213.000799708706,1095.108579758824,1338.9496009147058,184.40744618600002,158.7443443732353,209.11575518576475,1402.407465204263,1120.8183419351178,1701.0736331519172,2541.4530976838996,2329.5441834007174,2777.696197216706,638.4675752492994,524.4134119094853,761.7332487183087,109.75728780122202,88.70879594128273,131.74223382312462,98.46015276242036,76.97676059604373,118.72203925155237,353.34488437371175,284.9224459494218,421.7003779865419,243.0568053956134,208.4643292017866,280.31202779477775,118.36929366572882,106.34794149535294,129.98815184886763,279.7249331959335,211.24475187900586,353.0327613545176,882.007834499841,805.4298045864463,961.2528924305636,58.76483814582,47.96354946491176,69.43984186217646,1030.7237852596916,651.7574816169829,1478.14832944471,2713.255728573232,2448.8099618309802,2968.5017612354904,1077.0948192990118,955.5265186691178,1201.6295773064708,164.83669938683528,142.56158273264705,190.57011530235292,24
8425.979073576342,7487.301935456175,9318.021917748825,932.283053854476,826.083363965753,1026.626720547424,1602.2579592278476,1423.6329327374235,1776.7261616558883,53.47123783983363,41.49176272822695,65.91150844019464,20.613165953185046,17.66973023025335,23.755464894697443,985.7091188401293,785.4476616472355,1209.4073048702353,10192.659726441245,9057.808266630002,11269.167503623825,385.4006141352927,343.18072380777056,430.1247924852648,852.805874977961,683.4797433045758,1024.0744500193807,141.5302012626381,112.1608744586078,171.3228409658744,43.193588185129336,34.094827139866794,53.71071551950496,44.09822837148954,36.890153343138564,51.50543085520562,732.0520415201597,620.7877514110924,850.5043541633615,94.02763485640575,75.21570185357689,114.95970485146594,4731.54533346647,4336.922958941177,5103.315142838234,1234.8518101404704,1111.9717733588236,1362.8322703441177,185.6718098903647,159.81604377688237,210.4499626025882,1428.1854069861547,1145.0266953222183,1730.7277812186585,2575.4228793129873,2361.439638673612,2810.330212885814,639.3252629286912,517.9817516676248,771.2394742055661,112.73176082493528,91.93548764876763,137.9093252891529,99.95512143892186,79.47416081021989,120.65377269011456,354.9756378928927,284.9877417247248,420.8037278005821,247.4413180847537,211.74542183452579,286.7133979315331,118.54292946580647,106.45583756636765,130.48785953675002,284.68923454389113,213.2061654768772,360.94288281937787,894.6964441507143,812.6456740633969,976.8533952965391,60.07515578181294,49.15765151882352,70.77000282732354,1312.3348198586507,749.8695748473649,2071.8020674338977,2883.2116566267214,2579.041084015098,3220.962315265294,1094.352621366027,956.5999903777353,1231.5545725030297,162.3522573758894,139.29888136005886,188.17299327499998,25
8365.80565316346,7439.58427918412,9202.25062761235,934.8996083779833,835.1877032628356,1031.5897981261608,1626.5521563395494,1448.0454691576235,1808.117934071032,53.94639240692763,41.83352582275968,67.47157381755427,20.522850153660258,17.35232949278359,24.057797170679972,995.7552445340659,786.0854416836767,1221.4084671057938,10067.059483846671,9011.176929712057,11055.257507851646,380.70408957798475,335.52327920938234,426.8560293116176,862.7672547058419,700.2828482699001,1032.9661112638753,143.6107951707381,114.16346670019182,172.54157397572976,44.095466049947944,34.92072387392804,53.61085832865713,44.43535800407943,37.081465839115495,51.690807282861634,741.4942624427151,631.0127254310087,854.4541664627311,97.66585631898927,78.13744367754497,119.24429645231682,4803.64399973353,4404.066442951472,5196.7800814676475,1250.9773209815296,1132.6027741941177,1375.2047984882352,186.48927805255295,161.46998810941176,210.88684199652937,1455.876132621796,1170.86254048272,1765.4994073531923,2612.3334304582063,2389.878522426453,2855.88723960523,635.2795635594834,516.6298124925,762.4186932005102,114.39842850379816,91.35214111393421,137.68171515276285,100.14232345845468,78.95137036334177,121.29547548703462,354.5334434799561,289.230651093989,418.80784946510505,256.2350646842856,219.14735441606987,298.2662773488235,118.72425602824177,106.55788680983824,130.73590972257355,296.32957236400557,223.3783344089904,372.8478927455529,904.6810704406055,821.024172912186,986.3842242296078,61.34788518051883,50.46455104735293,72.4800362695294,1582.5399276208636,880.5068826085636,2475.2345740234086,3025.7664429999377,2682.396896184118,3404.2842623735296,1107.0473758691764,975.5160928158822,1244.8226825420588,161.52878070395883,139.7797521950294,186.7364386535294,26
8402.872105459235,7508.144186154705,9244.681192910588,939.0573204172929,834.576658605969,1039.9662471682536,1637.32133666585,1448.1546352154414,1818.4706827988527,54.768340636996115,43.251468008217834,67.4702674291764,20.785730455767467,17.251268303770413,24.40405483344365,1001.9408850465799,806.1192578410587,1223.1892463253237,10115.529230073105,9099.648474394413,11153.463908592648,378.1586112774141,331.97320136082357,422.28102938075904,865.8495723571443,699.1341585193173,1030.089832217245,141.35180003184263,113.52327234155713,170.04333463855068,45.338828498490166,36.25504360628494,55.19426290544574,44.635359864271344,37.48559581716634,51.56674911718138,750.7122009667426,642.5343699224286,865.0013200799914,99.60902973046234,78.95162320485463,123.84444941141723,4872.720213885823,4488.724373914706,5264.531390288235,1264.927683347294,1143.5672027205883,1392.2505039235293,187.43101141594119,162.85446743311766,212.2775849470588,1484.4834624465025,1188.6783775189672,1798.8927700730712,2648.394708504161,2420.4973360759705,2897.147917391826,635.4746180345192,515.0346874533161,764.8611841471838,113.26813275918092,91.40492707227693,135.44121489196132,103.75543481931535,82.42197577454452,125.3394297295177,348.57258261389484,277.58603655439333,415.880600521397,259.15772426468294,221.7159079580919,297.6708687942169,118.87866648796529,106.60201812808822,130.9351613662941,307.8885511176108,237.5131198075382,383.35933310798316,915.8652448961856,832.42110392099,997.2441905143186,62.49253400204588,51.346156171705886,73.72316866167647,1853.8850477571623,1015.5916466505018,2935.3953060360627,3165.7339164267605,2803.099440106079,3556.2891816845095,1103.4455313392,966.3581948150003,1234.7931244011763,159.22952898713646,135.7187277838235,185.4491263558823,27
8410.727253071918,7535.6068500347355,9343.277031965325,949.0240168487999,845.9964753349477,1052.323169860798,1625.4396866922107,1442.665848794706,1793.8557732442646,53.714866148803104,42.37265139765532,66.37073425731334,20.729418817061998,17.52138607356632,24.203847108697996,998.7655045242682,794.5203078042325,1233.7116319007205,10147.014485665743,9140.610918095,11127.806133999999,380.1341453133066,335.555647782753,427.2817804188235,882.5016000127738,714.8124379605651,1061.5571322202434,139.19531271152024,110.10907991372316,167.10333244984412,45.88216908799813,36.18611074164054,56.63659148158496,44.629433861612995,38.21464001527461,51.74516028364379,756.0852356068503,655.579932904958,866.1120584557144,103.38118889953105,82.79657758393823,124.58515622740462,4949.795999454706,4549.301971979412,5355.970638588235,1287.4341374362352,1163.693926832353,1413.317464782353,188.34296441052942,163.9098309197647,212.72404970082349,1512.8530588897206,1209.6785143378327,1840.318323968917,2687.063955558215,2451.2037499187904,2940.802381101139,635.4569379172547,501.64315363374993,769.8800625751029,111.58081672382833,91.39658710742586,134.12117423887025,103.16518880557781,81.32696448096611,124.68173858064645,350.62429539222865,282.9770235350736,421.2986477807905,259.53444918098296,224.1407752815257,299.96183731492647,119.06584888381823,106.73338238061766,131.35172898008824,319.91353023043314,247.3267265249331,394.56360401563603,930.3626706645911,848.764588349745,1010.4242652480293,63.586787836810586,52.43324150079412,74.58945496317646,2130.2897190817307,1145.1650445040136,3266.9125784090725,3308.8864022330354,2909.625497826078,3745.0320723670593,1100.4557915429882,976.3246879776472,1231.1069927617646,156.41331580317882,134.01852662529413,180.4350653078823,28
8370.004095946248,7500.474676491175,9245.117024509413,951.7820320251302,850.4437913036743,1059.201048923086,1602.1753191418265,1426.3759756318175,1777.8736576428528,56.14926956892207,43.314379963925255,70.21817830681755,20.649933671894345,17.550424942619586,24.164431229460853,997.1520293492234,794.0368775744413,1235.689949247147,10185.787042186388,9237.57120035,11171.590536536763,375.1569615362847,332.5068988774118,420.22759526564704,871.5162751221872,694.1779002004412,1030.4985619317943,136.80460205328507,108.15381256742306,166.17912070738444,46.29010117616116,36.49527433620099,56.59126698796753,44.53294903911788,37.413684125268176,51.85071132434115,764.5604617521361,661.783272695126,880.2866541289497,107.44982705559758,85.28363904306597,131.16265451950798,5021.893434566824,4614.210137061765,5426.128594782353,1307.7290967383528,1185.9820907794117,1433.0290420264707,189.23011599667058,165.29237166558826,212.96252144170586,1540.9362255064618,1234.0034374759002,1878.150671855218,2727.021165007128,2491.7920796302687,2985.3586692318304,643.6648613461526,516.3810445709823,779.9873818595661,109.85722734022045,89.20292402919559,131.40883347855146,102.63607528609867,82.32408053864577,123.44567589948356,351.3329634713859,286.1610677527523,417.42293322634714,255.2686107097994,220.75979378975003,293.27612199874625,119.24719421590706,106.62625331944116,131.48912053236768,331.511573734544,258.08059261009345,409.5258058739367,943.4032571702347,863.6511838180736,1022.4244672819118,64.9703558799353,53.058154366088246,76.35910166617647,2431.035983947465,1316.9956373529217,3706.293871004183,3449.9617856448785,3036.1334131911767,3912.8519695533337,1090.4138565160235,959.8590325958825,1221.8604476794117,156.42731167497527,134.61025180705883,182.0482480435294,29
8296.320366580776,7345.854860989412,9236.693943152351,942.5784467335781,834.6559420647852,1042.9905841356117,1568.0699232174443,1389.3478241710825,1755.109792264088,55.41546461004434,42.94232042958717,70.31058159562198,20.787319612855615,17.78303857994376,24.223070438641233,994.917508275213,782.1106589724411,1248.6079491424998,10057.1289544784,9107.355668308823,11025.488299675882,373.0799216074186,329.0193081815697,416.3409598875724,864.1832374393554,698.0013237579706,1026.756151727735,137.84354383515466,108.39077924692329,166.0963103997815,44.1503211257141,35.17909932986703,54.36504384273079,44.26433705008132,37.3018596364356,51.82116770338019,773.0478483805344,667.1322539861344,884.5704190800842,111.76573992625852,90.524279375037,135.18058492551933,5084.037649878588,4681.458283400001,5499.631676835293,1322.4560005325882,1200.9160958911766,1449.5580747558822,190.38469867401173,165.98499999794115,213.93666920576467,1567.8489179220214,1257.2386640884706,1908.804410641647,2767.671328964666,2526.5942514129997,3027.403552433872,646.7413103496182,520.7611480744339,773.4078478718233,106.14560232521512,86.94897879208679,126.12736885935516,98.55425847056624,77.29536034646863,118.64180857481061,354.44147921955005,286.7587517336787,425.60572897393314,251.8591087616791,216.00322753598678,288.2359520550073,119.46811115244235,106.91391700433822,131.7231390892794,343.3896389247107,268.59792324733826,419.2872586432795,950.2884090757902,870.3381347265687,1031.4568018400737,66.32510696778824,54.53415798591177,78.05724672961763,2730.0875522069505,1487.7608976627967,4196.672599882856,3587.7783954468778,3176.0449252458834,4054.400906084706,1079.5295663473999,954.0229464491176,1208.105822064706,154.55931546128943,133.00124742,180.96259852744114,30
8165.764293665854,7237.048964598587,9068.62701915753,921.629122525597,813.4700590998744,1016.7792487724508,1556.041042104071,1384.5667383026764,1729.6179668183117,54.94460773089019,42.532199564745376,67.65912221027273,20.586970658527598,17.41804180832723,23.980832153044172,979.8787661165213,768.5951811835882,1204.1670860633826,9926.46224472553,8920.08137247206,10850.013785728823,376.17571091299084,328.0534158407235,420.8009378144236,838.4736610692552,672.7198658367103,999.9483163260302,138.24979936807117,110.18265829273327,166.62891070303468,43.791415332866265,35.5469366814181,53.797128519055306,43.7698227282725,37.0155429037835,51.14556550793022,774.9262129577983,667.7651523857144,884.8809646440335,113.81465663620155,90.75944005264708,138.2728428594042,5151.164791465588,4749.935629433824,5561.746236141176,1338.9094472962352,1223.6450081088237,1461.2765077441177,192.05249297371765,168.40058756617648,215.81826009647057,1594.3001439298062,1266.3345158237682,1937.9601479940818,2810.1254261582712,2556.9134637314314,3080.37438728902,639.8849637784132,517.542186073934,771.8896454126323,102.82480776374493,84.68755047100515,121.7952927122864,97.49826589261997,77.7148442419378,118.10236472173983,347.12290101184857,277.0846876294811,410.93022132504257,249.16051050633956,215.2918825253787,284.5284893369926,119.65334260317765,106.72493808232355,132.1900908552353,354.41666834499733,275.4759927706007,434.45838396832056,961.3340732256421,879.1027599252844,1042.4750537828286,67.80986553490824,55.697817351,79.65219822614706,3014.8146815813757,1643.529798909467,4467.174668093216,3728.1006958409175,3256.7295901321563,4224.904930424314,1064.6802707084823,940.8447397608825,1193.2835871138236,152.38668342948233,128.92631526852944,179.5967745744118,31
8077.540795815859,7154.328638625588,9006.963862707058,901.587614973867,798.2052028374518,995.9839644486912,1551.1582807018674,1382.2662126458472,1724.958772289591,54.50651626085571,42.22589312243521,67.7499779814988,20.569595896598567,17.420206474985292,24.199271334487705,967.7178956696,777.3095458124412,1203.3522793175293,9818.320692909492,8766.918119459118,10769.178623941558,378.6747841951506,329.5432150612059,427.61899996455884,835.6667462244302,685.1546864755567,1002.675973505414,138.5314604374267,110.19823105432398,166.6226784992526,43.80664334339849,35.61333246616832,52.431472360933725,42.98785633417756,36.34096713628493,50.05944663172012,779.0553934938605,672.7318201170589,889.4261513487396,117.36355326118526,93.41588698144034,142.57974770817563,5219.8602952238225,4792.506034463235,5639.025962477942,1357.9185026234118,1239.7360049735296,1483.0675649617647,193.77685875988354,170.9584440539118,216.4969981802647,1623.8325954415448,1294.8818888054886,1968.3886545803637,2850.5786684299214,2596.6942101711943,3132.7779571577157,631.2193205773858,514.4040130370295,758.971457010103,99.83035926728148,83.23065592042941,118.24022073184265,96.52645952553145,76.1241771760111,116.80854036054394,342.3044643572355,277.6014527278846,406.73346306442636,252.58469967460238,217.6754801983125,287.2286027071287,119.83099635350118,106.7430518382647,132.31261555961763,366.43148244167025,287.2514608608897,450.85572814614704,972.2220015979256,887.0418060907743,1061.1214434027745,69.53774924070117,56.509318984088246,82.26599091905882,3317.4812536659883,1818.9849775034436,4936.295268306327,3868.94568242178,3356.5999288725484,4399.155512567451,1050.9111309118118,928.2720464988236,1179.2503641617648,151.82718753805884,129.38377699588236,176.2024857170588,32
7924.803711964353,7043.732694130881,8837.432072908237,893.7691557531331,797.4336737234823,990.927495208728,1549.0574151388262,1373.340346478808,1718.719237614081,56.775584177032215,44.90686510399061,70.20342601272547,20.95934625226332,17.593296587618177,24.76719197986388,946.4051765773376,746.7311225871767,1158.139673942294,9687.032382617246,8749.970911072944,10659.747769866148,372.4884886505249,322.16668855301947,416.58181202352927,828.4151820157326,674.1400338852806,984.7637304589443,135.65462692507944,108.31125973138887,163.29208521767566,45.71543407564958,35.998001263816924,55.13575293445418,42.66645403321143,36.25293272844674,49.8607153506331,790.9633505164319,687.8233352304622,902.6740948018486,120.8837370440281,97.22069824503276,146.60446285942436,5289.413858023294,4864.848578558824,5714.68760470147,1376.5442209751764,1258.4155449588234,1501.0238245882354,195.54896517174237,172.17331424808825,218.10901158097056,1646.289974954296,1322.4261408126742,1996.3695906272603,2882.2928349675108,2627.908246747468,3163.919554059923,624.3196791562779,496.8005409056691,756.001002971581,99.58977156061061,81.31976355042941,118.21957641129156,98.8165028896238,78.5780410780452,118.53981659231678,334.1715831094537,267.1391241134559,396.3218016114339,249.70216885280487,213.1664671201471,288.5637901987574,120.04286596079528,106.94676003004412,132.55236067819118,378.38502254475793,296.331260489272,466.0137550256691,985.3339315974293,900.2864806322058,1073.5487450202795,71.35738584470117,57.94966410685295,84.62926976855881,3610.6313703977253,2058.8728050516474,5356.893453875536,4000.3088732532706,3467.1412900541186,4540.800788478824,1030.9561615506823,905.3675201464704,1151.785263495,150.05197936347645,127.09224258691177,177.16423262382352,33
7940.98702188127,7116.943080012206,8844.484384212796,906.1573414367288,810.0186961087006,1003.9769869750208,1545.6401844218105,1361.351267613559,1707.716859406618,55.20760816136778,44.13985328477736,68.04352169016603,20.648023184031853,17.304926451548706,24.101509229171473,948.3814727482364,749.1064858282352,1176.6989208414707,9662.00422820167,8709.017803341003,10625.386748357647,365.3602702553015,321.56759770496853,407.84238735638826,845.9728740457151,684.3911394975046,1010.222513259563,133.64145521475754,105.30206735009249,160.07324367876686,46.58478285434614,37.354769379455426,56.35906504758137,42.46697489992786,35.20761983990079,49.634887704715794,800.3819454001765,697.1261798060084,907.9588479833612,121.5106181118619,96.50013378455296,147.7081387429798,5357.711527019177,4927.019693705884,5782.027986755882,1396.292564826941,1270.9565255058824,1522.7108281323528,197.54077756170707,174.74158818864703,220.72941833373534,1668.0896625393207,1346.6856364837827,2033.863592615112,2918.416584659167,2656.6637006904607,3201.383904810039,625.2508441071508,506.77353957911777,755.3041626217572,102.52205416256766,83.9391594478033,122.23737303461067,98.96777280480613,78.26124350670733,118.84992038315954,337.80769501964045,274.4861509273346,405.0860429974632,253.4510545629835,218.43434465524635,290.28822900720587,120.27107035811295,107.04255069622056,132.82951164067646,390.8123340732838,305.088923254875,480.34943854395596,996.8720779518477,909.8992935410394,1080.853581050201,73.0106061380541,59.381890474058814,86.45581817029411,3899.7308474645247,2300.8666901135107,5742.705935093888,4134.823774183271,3591.111060668236,4674.810379501569,1032.954060406894,911.857227879412,1156.7759184294118,148.58147041854116,127.2525179270588,173.5257245585294,34
8052.729808677317,7146.672203072354,8973.762090211767,921.4311802459911,824.9811006254005,1027.9905475898865,1555.531599167968,1378.4493080962116,1722.8925702274412,54.506943307407084,43.02434117802882,66.74349306921191,20.814712260123578,17.365247621965498,24.53547391372256,956.6463723694083,756.5814481631766,1190.4181178362055,9715.059604481225,8788.772922656472,10681.418272423527,377.10854071124476,333.06937862088233,422.04015319323537,849.8037340532459,681.6113055400295,1005.7997441412354,133.66991089553719,106.37017433185613,162.78456681202647,47.16025107574128,37.135476655833074,57.71623610377883,42.55852679623258,36.07106470226106,50.01136579592451,807.9835806080285,707.8036243418488,914.871123030336,124.15308158359574,100.64789459522939,149.59514431659073,5432.278700482234,5000.327747322059,5865.865757795588,1418.071410122,1297.3831565382354,1548.79153372647,199.69904568244826,176.64136595164706,221.9123942549118,1688.538031622712,1364.6779851020415,2042.5793584255641,2954.97262945427,2696.1143919913625,3239.4797215173194,634.8253740029191,509.41473572518373,763.6511472001471,104.1902104944856,87.40502661700404,122.2376484454169,100.28149067184094,79.80940541165374,120.17344606313175,342.35965800803297,279.4986460660148,407.73018843795586,253.32540135368222,217.22686050159191,289.507179698489,120.50865133618942,107.20313639289711,133.18280871241177,402.65566529721207,315.3786793132794,495.1816149626618,1013.6212541410595,921.947103378652,1098.6690704160687,75.03495394584235,61.00404363388236,89.1239970992353,4207.1913157935915,2556.9412192235413,6213.640990056064,4261.043646571071,3746.874221432059,4801.330021489412,1054.1788429711178,930.4394216532354,1173.987630942059,147.59303833884704,125.87566744823528,173.32404965088236,35
8190.002175251882,7333.841364805882,9185.235004,929.8118125319337,820.6698710594914,1023.1034907529698,1568.4749059934795,1389.996192281865,1740.7506890191767,55.59307634557046,43.36649512411493,69.86230433149127,21.157019248299694,17.712081482546647,25.003535525588475,962.879169598974,758.8297573987942,1185.184296031794,9904.535874039308,8933.965622443766,10937.981471844412,372.5899443550659,326.4792669765589,420.37675384379406,861.3060182934729,700.7188106203089,1020.2921172854559,137.76679776491034,108.89908368061967,166.1270082100494,46.238466258821845,37.2351394434447,56.435852288315566,42.74987588519344,35.94744083003481,50.20392607632859,819.3358639590941,724.7352851218487,927.4581008614704,125.38671776734806,101.88491779555713,150.34178548300628,5500.425074158059,5065.865926083823,5943.665143885294,1438.0909679124704,1318.3538123941178,1568.4185127823528,202.18491946892826,179.51444069250005,224.6293212796176,1707.5441102812713,1379.7012401447817,2067.6201387325673,2992.314083662012,2719.9906990663953,3284.340267458647,638.9927323583563,513.1064698858029,770.3045585319852,104.99579460893135,87.62883589224082,122.15692024992022,98.46015276242036,76.97676059604373,118.72203925155237,353.34488437371175,284.9224459494218,421.7003779865419,254.8404390314878,219.28031420908454,290.9461008612132,120.75446287230706,107.42982203088235,133.75193887216176,415.11282428010617,327.221075651353,505.68359749990424,1029.7830725829638,940.7075771759262,1122.846647327294,77.2509429223694,62.43389707135293,93.06146502279412,4526.183615718549,2750.0432507349606,6667.128053278083,4390.917210714442,3848.3668252829416,4922.544708073824,1073.5047133503058,952.4952657767649,1190.9263720305885,144.93871967685882,124.87157018617647,166.45041887588232,36
8276.929611893647,7382.560454368822,9188.149405470589,932.283053854476,826.083363965753,1026.626720547424,1602.2579592278476,1423.6329327374235,1776.7261616558883,54.67064345596226,42.51659320744764,66.97804464608204,20.975586747334155,17.59763970549044,24.9991911082013,973.7253404801376,763.9742193078825,1209.883725782235,10032.370676782266,9071.262020440707,10993.177751446177,374.67976200578875,332.15216635887646,417.29902877214704,852.805874977961,683.4797433045758,1024.0744500193807,141.5302012626381,112.1608744586078,171.3228409658744,46.52132612043728,36.16260262598465,57.054873159785956,41.84649454477637,35.23706222100012,48.97896178982352,829.6629630415327,728.3827532061345,939.7032874285294,128.06134100017238,105.34674919469792,155.1013608646975,5571.607872101999,5127.627263532353,6003.175300455881,1455.1928745185883,1336.3423800764706,1582.300901729412,9726.730448742426,186.11445581452944,28623.78360500274,1724.10573830267,1393.9207821164416,2081.5023933985804,3029.278882651269,2755.7877717687547,3327.480464003352,639.5169183485859,526.131249945375,768.5616903297353,107.04934477932603,89.92481060579779,125.26063121756617,99.95512143892186,79.47416081021989,120.65377269011456,354.9756378928927,284.9877417247248,420.8037278005821,255.48377671148162,220.89874734228675,293.32925116919847,121.07957990518413,107.44899853832354,134.2113730589853,467.1602103209003,351.96275078877204,613.7014031393898,1042.9432617624143,951.0640603512006,1136.7926311324704,79.40524228025883,64.45275188870588,95.65149838070586,5035.9931656225635,3107.5827902449473,7342.764303915898,4619.298451623777,4034.59190294853,5233.909791961862,1090.5475942939058,959.773780105,1219.4902653311763,143.43408770128235,123.02199315558823,164.67620004205884,37
8369.114054291473,7421.827576244118,9237.814144119118,934.8996083779833,835.1877032628356,1031.5897981261608,1626.5521563395494,1448.0454691576235,1808.117934071032,54.75701685061869,42.97894180220729,67.28376447581184,21.232332882337154,17.914523166132415,25.160840379535532,983.6693169574612,767.708534745059,1219.7285909762938,10144.676757901283,9106.432550096235,11168.183965650647,373.7274199066062,328.86067787717064,418.996673929044,862.7672547058419,700.2828482699001,1032.9661112638753,143.6107951707381,114.16346670019182,172.54157397572976,45.84743769644822,36.405847413222745,56.07053106427049,41.36158902583018,34.908648382208305,48.543603546178026,828.3975078927125,726.1917295914707,931.2877736871432,130.1409022312594,106.5670131964811,156.72652500716305,5638.771218274236,5188.739720264706,6075.7263763588235,1475.5239966897648,1357.6608872147058,1602.549378179412,18608.093374728505,192.87580741902943,45932.23458995883,1743.2499900540945,1412.9276522731,2110.782985901202,3068.402513260758,2786.1506111277326,3366.067879418882,637.3606244120068,525.7838430347059,764.689835142316,109.73630108859273,90.99365328435036,127.98124472580294,100.14232345845468,78.95137036334177,121.29547548703462,354.5334434799561,289.230651093989,418.80784946510505,253.1823653073181,217.26709395604777,289.47835267541916,121.41164882351941,107.48801427867647,134.6930649835588,519.9402348652492,385.87006565388236,695.284432166875,1055.5831917446988,959.5689200008002,1153.0783141812253,82.03743048215294,65.92737365811763,98.80003469211765,5544.226379409095,3423.4833694663735,7977.437294752863,4818.43254016762,4180.27922353647,5456.446436641666,1098.4524593761412,965.16771464,1229.6870413076472,141.77651128868234,122.57519910264705,162.57651326588234,38
8293.480921715953,7341.141191928823,9116.158464684999,939.0573204172929,834.576658605969,1039.9662471682536,1637.32133666585,1448.1546352154414,1818.4706827988527,55.82931433696287,43.92452328560368,68.58566388048017,21.49151788288718,18.298734735035293,25.108002998522114,988.3820050278237,777.3820013467649,1208.2454190884116,10046.43273400554,9130.871245564413,11014.103819942648,374.01377961658585,329.3839671704706,419.76630477097046,865.8495723571443,699.1341585193173,1030.089832217245,141.35180003184263,113.52327234155713,170.04333463855068,46.80276790842533,38.04046292255585,56.94707107238367,42.39348892544961,35.66648122251503,49.40022587004184,826.5870212087093,721.8703404308404,931.3814398511345,131.13043177922714,106.75228423268572,155.97398424529118,5708.444676518824,5258.814826029411,6152.449732470588,1495.8817408723528,1373.9602900882348,1622.739742032353,26994.897838605917,207.6548555904706,61445.43005704828,1762.7672285009173,1424.2812893418613,2128.3963314292146,3106.4682655522943,2823.0972635985336,3408.310157194107,636.3447803734724,510.0790907408236,770.0224839536618,109.19238141265524,91.4533290052081,127.7834617452941,103.75543481931535,82.42197577454452,125.3394297295177,348.57258261389484,277.58603655439333,415.880600521397,254.52470490290852,220.7088296958419,291.57855064545583,121.74189988204293,107.71616097554413,134.8785061690441,570.0908306338447,405.01710729164705,779.7542324535809,1074.293780486254,980.9528695418434,1171.0276357878283,84.78356238801412,67.64017198958824,102.94059459617647,6060.496118101808,3716.4803684063754,8660.556003155272,5013.971851573894,4354.599933423038,5694.048230011079,1092.6540405383037,961.7445445534709,1224.6696419174705,141.83806699194116,121.76102072500001,163.54506850647059,39
8225.7697078616,7316.5397838805875,9126.108320777057,949.0240168487999,845.9964753349477,1052.323169860798,1625.4396866922107,1442.665848794706,1793.8557732442646,55.2223572271697,43.96096056052359,68.74856464180729,21.446075905670053,18.14074121019068,25.414634737991317,983.1589179234518,782.4291982037059,1214.8936741322648,9995.494952642704,8956.240110638526,10959.02744162088,378.43630694319484,332.32638317214116,427.57222848621166,882.5016000127738,714.8124379605651,1061.5571322202434,139.19531271152024,110.10907991372316,167.10333244984412,45.65735706462102,36.70797686271863,55.65670151087652,43.2643176283199,36.697923157569285,50.960560281766206,837.5958946754033,737.0937008118487,947.8779012618069,132.82568690495586,110.08308997482395,158.04386425078695,5777.112729704235,5336.286719261766,6222.8695240441175,1520.121894071059,1400.413755532353,1643.0015076705884,35619.801443308934,8753.882287257586,70664.80302148387,1783.8698954765005,1439.6639144356473,2155.783617505882,3147.8332200007635,2861.420970616629,3455.9768609989214,639.6020599808721,517.8125543905073,772.0201364485811,109.65239058587444,92.79242949948897,127.60091170465957,103.16518880557781,81.32696448096611,124.68173858064645,350.62429539222865,282.9770235350736,421.2986477807905,255.77952183247822,219.8383997987279,293.35233743777206,122.04809742472528,107.89997499752938,135.11221508564705,620.796498884657,438.4361402136398,840.8949585324335,1085.8626243051337,982.7268115738058,1175.5233261123824,87.81746943154353,71.71798986511767,106.72676984194122,6575.186922441263,4023.523450551962,9308.311275551785,5209.278561287228,4551.4172401743135,5904.376447223922,1090.409565818259,971.1662733211767,1219.80338556,139.69069692385645,119.72411177097065,161.51993714655882,40
8229.374818923376,7347.242408929999,9165.334415967942,951.7820320251302,850.4437913036743,1059.201048923086,1602.1753191418265,1426.3759756318175,1777.8736576428528,56.53792659519289,43.733026268132114,70.08068285156685,21.748915000874455,18.326020204013705,25.82790484845341,975.0407541373506,768.5205606940588,1218.6132588837647,10020.485978994426,8951.490527228825,11043.138070819412,376.8953395833197,332.03505101479715,423.3405058758264,871.5162751221872,694.1779002004412,1030.4985619317943,136.80460205328507,108.15381256742306,166.17912070738444,44.81012219348873,35.66653392476457,55.56472417260804,43.18026396974875,36.01120270788415,50.96384917355249,844.8974775445564,747.364506972605,956.605985342353,134.67819458385017,112.06088016726386,161.12719335127815,5846.522260394941,5384.606735005881,6287.4622340735295,1540.2579297474117,1422.1759071941176,1665.0648657470583,44526.64302105411,9668.72010132206,81118.26945931918,1804.8471292313507,1456.4350950671574,2176.604104638503,3188.210041696946,2893.0295816685875,3495.8390767940373,644.5999048000234,519.94884129175,775.864227981706,108.53185373019775,90.69524361470737,127.49427928303858,102.63607528609867,82.32408053864577,123.44567589948356,351.3329634713859,286.1610677527523,417.42293322634714,255.96554594734485,221.97175893148898,288.1123949015257,122.39731814401705,107.88795147636765,135.95378876432352,674.4592856284124,472.7090545719853,910.9490416119999,1095.026380594286,1004.2634617290688,1188.3225382659655,90.73876557235529,72.37166718558825,109.26180323105883,7132.688470348945,4456.564015819295,10004.612390876937,5401.34823676958,4721.463051322353,6145.068399827058,1090.056979392,963.5774996098532,1216.7938307977938,138.1691308796859,118.35678042379412,159.34205610691177,41
8212.594615915143,7353.876895591354,9166.718359101355,942.5784467335781,834.6559420647852,1042.9905841356117,1568.0699232174443,1389.3478241710825,1755.109792264088,54.463920726665435,42.85720964811589,68.3154764214508,21.72227940315714,18.40868501354063,25.619553308312238,1002.2046487078749,807.1428107193238,1245.4832984666323,9904.685763121812,8986.120589748236,10858.212610506765,379.9048576302059,336.77152769195294,425.9295247455294,864.1832374393554,698.0013237579706,1026.756151727735,137.84354383515466,108.39077924692329,166.0963103997815,45.35929232321227,37.00053161867686,55.818560836869175,43.253127405347406,36.33018917934112,50.45178682168254,850.8635894894537,747.8714938610084,962.7290037576472,135.1893190592158,113.65747330551217,159.91528237026722,5910.961776455411,5451.381339985294,6369.798413614706,1562.8541276651765,1443.7520113294117,1689.0428236882349,53175.01605163842,17394.020299392854,96732.49686687176,1826.510120368523,1476.7354189060632,2206.0794811407563,3230.356434128483,2935.3642571537353,3538.0396906846427,645.2574411028023,528.5490818510146,781.335172619603,108.97706628151255,91.49680968248309,129.20889029727354,98.55425847056624,77.29536034646863,118.64180857481061,354.44147921955005,286.7587517336787,425.60572897393314,259.14947204233914,226.22837993878673,294.9857894248529,122.73035544698176,108.3740960622059,136.28983544976472,728.5775210688315,503.059161490625,991.6251125344779,1110.0882032857428,1013.2370799862354,1202.4093747821173,94.31898782896353,75.33022864129413,114.7509516730294,7676.972252190028,4820.295400177139,10906.158841805982,5584.858530121737,4874.880972585587,6317.680968990881,1091.6922848267882,976.2987463982353,1215.5292740964708,138.69027065014117,119.49848133117646,160.2030538176471,42
8134.531772734231,7185.169902188645,9036.128028734118,921.629122525597,813.4700590998744,1016.7792487724508,1556.041042104071,1384.5667383026764,1729.6179668183117,53.26526512603192,41.41097421739419,65.51065527578577,21.652040117983187,17.925030244893,25.275031048927087,1008.9884769362877,808.8887024248587,1236.0324796292382,9784.298940658398,8857.591694056413,10783.988036991354,383.202821620858,335.73755647505504,429.65432315008445,838.4736610692552,672.7198658367103,999.9483163260302,138.24979936807117,110.18265829273327,166.62891070303468,45.52717691142,36.82499268460889,55.48010522778023,43.41683507886818,36.061074291346145,51.55459495527111,859.1780434268874,761.6742496326891,961.3666694376046,134.3976389484828,112.61193195863613,158.8855350251101,5981.293893486352,5527.28597627353,6453.920455288235,1585.7148779678823,1466.3163660676473,1710.509947844118,61120.76152136141,18352.902459330617,104487.1003701352,1849.6075797881774,1490.6345215543784,2223.8979546948585,3275.9908968882087,2975.5474677126217,3595.689483047748,638.6183384280345,515.856228469044,763.7675398981028,108.64363345504682,91.60223787262838,128.57756885603075,97.49826589261997,77.7148442419378,118.10236472173983,347.12290101184857,277.0846876294811,410.93022132504257,260.33842262927294,225.45847508896324,296.26045962522795,123.06687346375234,108.66369490911767,136.97571882094115,780.7411330694372,529.9221472125369,1036.1965924662868,1122.33590529775,1018.9579254712008,1216.5686798943138,97.65659507343176,77.82843157264705,118.71471265623532,8203.360719154149,5175.275238534256,11334.564913847507,5769.265537214521,5066.87764178549,6549.972739181373,1077.9667960304707,956.9277375808826,1203.5968789529413,138.90624538634117,119.09695826205883,160.82843001176474,43
7986.591553173438,7108.6833148188825,8812.604721306472,901.587614973867,798.2052028374518,995.9839644486912,1551.1582807018674,1382.2662126458472,1724.958772289591,52.98703437729584,40.803774307499175,65.26883775354523,21.619125537063947,17.960740134962766,25.44364633153753,986.1239649901705,766.8178115766177,1202.8013022176765,9652.893024539024,8699.559797428527,10601.516866317943,384.5815326930567,334.72553424484704,433.03600442951074,835.6667462244302,685.1546864755567,1002.675973505414,138.5314604374267,110.19823105432398,166.6226784992526,43.68549330633183,34.857003629323266,53.114536647896266,42.902524190195216,35.903878167702615,50.176324700323725,872.0970355677814,771.9140884242017,979.7016871220166,135.4118647349976,114.38052985515293,159.949729453792,6050.243103805294,5592.912207772059,6522.61976742647,1609.8650705115292,1482.9351413235295,1736.4065468529413,69442.31868592708,26504.087336871715,118946.80964886167,1875.084493067084,1517.275778454253,2252.4377933598525,3317.626710583774,3008.823155340973,3644.284815798794,629.7882416249935,512.2425750025,750.5911661504412,110.1273485637441,91.12230144762206,129.93707390543605,96.52645952553145,76.1241771760111,116.80854036054394,342.3044643572355,277.6014527278846,406.73346306442636,258.4025381935906,223.13933726767277,291.4188312927316,123.37443227288176,108.92499680236766,137.3974548489706,834.2411305078197,578.4550308861619,1118.5880773301617,1136.3807897314382,1034.5232365891816,1224.3771635702942,101.6869006390906,79.85813468985296,124.15822497726471,8756.751286120483,5631.236011054766,12212.469593356038,5945.274619066521,5201.876028142156,6723.2988170001945,1063.4805400259295,935.3513271823531,1190.368274129412,140.18842390749458,119.7289661904659,163.6950860352941,44
7836.996406481258,6983.8943115370585,8716.085947396175,893.7691557531331,797.4336737234823,990.927495208728,1549.0574151388262,1373.340346478808,1718.719237614081,55.06409786063305,43.21985328013197,68.52770157234681,21.1080506495285,17.74651407765197,24.605904866992034,947.2148964772259,746.6777042962354,1172.1656120644113,9547.896067392376,8634.712745318822,10505.759945988235,380.3439032644139,332.88002523567644,425.6789366120177,828.4151820157326,674.1400338852806,984.7637304589443,135.65462692507944,108.31125973138887,163.29208521767566,43.4500941550448,35.069399227787066,52.723581010913065,43.18416611894649,36.291985685376275,50.78948171851052,877.4974121417881,783.3950170157983,977.6090792284874,137.1342420971633,114.41375219568863,161.1478006148315,6122.409420931177,5646.8469213235285,6589.558310905884,1630.289479692235,1498.9607130411766,1760.3690646441175,77403.22081291878,33945.905413812216,128584.88332637686,1894.4066378314383,1538.2450484011738,2277.5864767363555,3351.269995020508,3041.3375832209563,3673.496102058193,620.4816695655577,511.0640876917501,746.0521971750883,108.6418573426164,90.86409314980627,127.92322536198493,98.8165028896238,78.5780410780452,118.53981659231678,334.1715831094537,267.1391241134559,396.3218016114339,253.6200881087815,218.60630071179045,289.2843358374339,123.61226367048765,108.9905032424706,137.69379288283824,887.544114826108,610.3498914928309,1192.5023260161324,1148.8217199035976,1051.8121169822402,1243.3953172703775,106.38711862149059,83.16241722144119,129.45083617461762,9292.573635992274,5948.051051877295,12937.128349709219,6109.414057259423,5364.539947933433,6892.64148729196,1041.4531318125846,921.6226320341175,1171.7106052647061,139.72532384713645,119.29328173170586,163.08965278970592,45
7765.593290126178,6903.278665402649,8598.909329738795,906.1573414367288,810.0186961087006,1003.9769869750208,1545.6401844218105,1361.351267613559,1707.716859406618,53.58215331512614,42.79749499698121,65.46489292935955,20.90011745926215,17.364136693810355,24.604772386746614,954.647940733473,759.3223872882355,1177.658521253456,9458.80815926511,8527.453864144853,10521.893401178086,373.47382228430706,325.7086427485589,417.5488437888529,845.9728740457151,684.3911394975046,1010.222513259563,133.64145521475754,105.30206735009249,160.07324367876686,43.546153891705266,35.21135191244804,53.345048124416735,42.260007346725715,35.24447018958696,48.901270546720134,885.0526057736605,785.0648063096637,988.9941422489917,138.60717029931513,116.68715880319161,161.5332939675618,6192.9747742773525,5722.039930095589,6676.66925385294,1648.5369749969411,1517.7403217911765,1781.9573254029408,83758.45225778782,38710.64386685146,136701.26514264487,1913.9451698536957,1559.2689720157653,2304.9459270698885,3389.503077179862,3076.8785981202664,3710.8128225237288,620.0446338033327,508.5634112711764,748.7179449822793,108.40088955632274,91.2746177432989,126.01660025413474,98.96777280480613,78.26124350670733,118.84992038315954,337.80769501964045,274.4861509273346,405.0860429974632,247.33629508639558,215.6806547376655,280.1466595584375,123.81037411323469,109.37387629122063,137.82796998598525,940.2637992768991,661.4291592435,1264.1475622322423,1163.3376522111034,1069.946315187108,1260.449878614902,111.64168347217294,86.8204622939706,139.0407999529706,9827.87783671757,6386.461037133334,13690.339569203506,6275.670647428129,5530.424401638334,7062.3046346616675,1036.9808872745177,919.593590840294,1161.2234614529411,138.85967172635645,118.13161218955882,162.34886360441178,46
7917.792734516635,7066.620232831766,8784.057251425294,921.4311802459911,824.9811006254005,1027.9905475898865,1555.531599167968,1378.4493080962116,1722.8925702274412,52.854911010712335,41.59143424290691,64.46807089648264,21.233038532971374,18.02866415706488,24.74880522457759,971.5259448339152,772.9622417056175,1187.078810115,9569.093178599185,8623.732118814058,10554.678701907644,385.9965842507211,336.8950976781147,434.0131673873501,849.8037340532459,681.6113055400295,1005.7997441412354,133.66991089553719,106.37017433185613,162.78456681202647,45.147919526318596,36.50157387700641,54.336119293033015,40.92935423903975,34.34606352480196,48.263737743016925,893.7328470812807,792.5245860315968,999.4758486060504,139.71648762267714,118.22993188011934,163.72133932948068,6256.8308988481185,5772.016553001471,6732.5060125882355,1666.7611725692943,1532.4557520647058,1805.8411088911762,90723.12812162733,41897.13605312826,146173.48047647093,1933.1700825090252,1574.8547475605415,2310.512682614541,3426.4991385947615,3111.445618653554,3747.5137221194273,629.8114004115139,511.79281507008824,760.8551499325955,110.09079794848003,92.54708813878237,129.20355568048976,100.28149067184094,79.80940541165374,120.17344606313175,342.35965800803297,279.4986460660148,407.73018843795586,250.08495863965953,216.117473785761,286.54080224861394,123.98854807345822,109.38287890725002,137.9808713693088,993.3588095703433,705.9608940064485,1339.5967344091762,1176.8955628801752,1076.134047509399,1275.5051586488942,117.47518676456117,90.76594190302941,149.9694005474706,10413.332466880101,6929.55767363835,14495.442517066584,6449.039440188628,5680.21171390853,7233.888726196078,1058.2388943095175,936.2712456385296,1175.073627175,137.86634000703057,117.99712093152942,161.79965829417648,47
8063.275150191812,7232.902756304707,8959.267601922647,929.8118125319337,820.6698710594914,1023.1034907529698,1568.4749059934795,1389.996192281865,1740.7506890191767,54.03742601286849,41.50852893381703,67.89157610441359,20.514399338640892,17.610884026243617,23.787705028084794,980.9947398326894,774.2294619573531,1199.7667955683528,9765.761808375353,8780.769799195295,10757.039977738237,378.3868693071556,332.2976244758618,426.7855849763971,861.3060182934729,700.7188106203089,1020.2921172854559,137.76679776491034,108.89908368061967,166.1270082100494,45.31684187900263,36.18083457351087,54.48740196913601,42.04076893779982,34.90954723162043,49.95026456499376,903.2791428089009,798.7909976284031,1010.076938642521,140.61773687625103,119.420712167579,163.95890182449074,6327.717374985882,5819.937865272059,6813.38376542647,1687.532232782706,1551.8249222617644,1828.9205883264706,97936.96983061895,49085.35387477092,157328.6577817512,1952.7315719766154,1595.867879041825,2333.3846976763166,3464.4073470028693,3147.352313913299,3792.315958080622,635.6112048741647,522.7954030964853,757.8496427284999,112.06534739795677,93.89086358831179,131.10375508954814,98.46015276242036,76.97676059604373,118.72203925155237,353.34488437371175,284.9224459494218,421.7003779865419,253.16601030831936,221.2253241578103,287.9146187336397,124.13469878464646,109.57645570335295,138.07669304725002,1049.012121968002,755.4876120084558,1407.3665996081472,1193.7963388230298,1094.6876528028724,1298.5674131021128,124.33551139647882,95.68602905705885,159.45759998252942,10999.107440576321,7471.702384676648,14988.768500831939,6615.679778840078,5827.549465827451,7387.167400998037,1079.4988698458606,948.9428625289795,1202.2792380269998,137.31872356908704,117.5456530608059,160.66649733831468,48


==> Data/month/linear/selected_features/linear_rounds_econ_standard_month_calendar.txt <==
features,occurence
is\_public\_holiday,1.0
is\_school\_holiday,1.0
is\_weekend,1.0
moy\_cos,1.0
moy\_sin,1.0
qoy\_cos,1.0
qoy\_sin,1.0
seas\_cos,0.8
seas\_sin,0.8


==> Data/month/linear/selected_features/linear_rounds_econ_standard_month_economic.txt <==
features,occurence
D\_CVS-CJO,0.7
E\_CVS-CJO,0.7
H\_CVS-CJO,0.6
J\_CVS-CJO,0.2
L\_CVS-CJO,0.1
M\_CVS-CJO,0.1
PAC\_air/air,0.1
PAC\_geo,0.2
cpi\_w/o\_energy,0.5
electric\_heavy\_utilitary\_vehicle,0.3
electric\_public\_transports,0.3
hybrid\_heavy\_utilitary\_vehicle,0.4
hybrid\_public\_transports,0.1
scpi,0.6
tourism\_nights,0.4


==> Data/month/linear/selected_features/linear_rounds_econ_standard_month_weather.txt <==
features,occurence
cdd,1.0
hdd,1.0
rh,0.8
ssrd,0.1
t2m,1.0
tcc,0.8
tp,0.9
u10,0.9


==> Data/month/tabICL/ablation_study/tabICL_rounds_econ_no_heatpumps_standard_biash_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-206.93779125051722,-384.30455773064165,-30.741134329250034
2.0,-230.11668245756923,-415.08817584316006,-48.14972734940532
3.0,-225.3055830099604,-415.5900275364907,-42.99312838414799
4.0,-247.1253431279464,-420.1674207137995,-83.86745704000988
5.0,-245.43561871719288,-418.2450551631491,-81.00516431141334
6.0,-242.32617573330958,-416.0173717469569,-79.94652651997572
7.0,-248.95600435416398,-422.2563119062807,-82.03334620369829
8.0,-259.8513589094334,-431.39716602779095,-92.43947642554141
9.0,-272.20898169532563,-445.54862128741985,-107.42590788744108
10.0,-296.64038232766603,-479.8612314838026,-130.22001493202401
11.0,-342.6919182326852,-537.3936180169954,-142.39235404170788
12.0,-385.7618824014352,-583.8222881553229,-175.06491487232105
13.0,-429.27684412080384,-659.8789280492908,-201.26271568038987
14.0,-477.14936043752783,-707.8652240594042,-262.09299140801915
15.0,-526.1432918134032,-766.489299609558,-311.41181145395564
16.0,-561.6459699998722,-802.2147730980149,-342.93182844727244
17.0,-592.2960766438551,-827.726651669312,-364.21636194115587
18.0,-625.2995629982769,-865.721023963196,-402.1277601389732
19.0,-640.8194644655925,-883.3573541250006,-412.8705694322081
20.0,-655.9984016996987,-900.4407089278953,-420.3596899545115
21.0,-683.7646838964895,-916.9600260152578,-457.3083880170826
22.0,-707.2972012856354,-933.9012680115975,-478.95670425569875
23.0,-740.4855930162122,-972.7060250752426,-504.96456596149295
24.0,-779.8245359683824,-1015.6217427335393,-538.6351144540834
25.0,-802.6515823466091,-1047.8835286728417,-555.0288105552672
26.0,-861.2159147777016,-1099.274630027785,-629.8517390146814
27.0,-905.1337529896762,-1137.237291848168,-676.296567324277
28.0,-945.1013211721198,-1171.4061826110506,-718.665131147783
29.0,-955.778993071497,-1184.2397421802689,-728.0931384475189
30.0,-995.3834618271126,-1219.3044033333495,-778.7805385855422
31.0,-1013.5629941260662,-1234.4060396962536,-783.9402246444664
32.0,-1018.8343505032415,-1246.3611462320478,-792.1436005800978
33.0,-1047.5532508221677,-1282.423770366026,-818.1567104165038
34.0,-1064.8133615430218,-1297.0897830386784,-826.091079831465
35.0,-1084.9756803280354,-1323.3737250521556,-835.2658625552536
36.0,-1127.2014841226703,-1363.8618394896348,-877.138010475112
37.0,-1167.2715525567608,-1420.1349205937674,-903.128169874703
38.0,-1229.0609021204566,-1476.9633895220943,-972.8225905124144
39.0,-1252.4606271212626,-1501.328825040995,-992.3661818893141
40.0,-1300.300800917536,-1549.2617923133316,-1061.1751783045995
41.0,-1333.0496824586778,-1581.4905238095894,-1093.1265798568386
42.0,-1347.0655410233594,-1604.4420285597648,-1103.7690511145152
43.0,-1345.5183277203926,-1608.1505905278364,-1090.7503683426219
44.0,-1352.9445611103654,-1618.356549521225,-1097.4659246800697
45.0,-1378.7436924230424,-1642.9196846676718,-1127.091870360535
46.0,-1400.8849808316838,-1666.300166827671,-1145.7152211309717
47.0,-1420.985193514745,-1693.119449072292,-1165.1907259527497
48.0,-1463.6151291311082,-1719.3229855625113,-1203.8401840068161


==> Data/month/tabICL/ablation_study/tabICL_rounds_econ_no_heatpumps_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1.5173481950575285,1.1731530975131899,1.9193663781485268
2.0,1.5705514730719845,1.2027283047747106,2.00372708284178
3.0,1.5511274639105028,1.1651955830027414,1.9871334443881914
4.0,1.472561606082432,1.0903180438365108,1.9097696718697459
5.0,1.5080108094284808,1.1311649202632732,1.9490097344926498
6.0,1.5141583214049177,1.1441587209462014,1.9495741580509793
7.0,1.5096601168479518,1.1341855988586877,1.9471696768156452
8.0,1.544777087810105,1.1672100917807962,1.976073814196816
9.0,1.56248042662744,1.1904176241038673,1.9914705226670324
10.0,1.5765635463044296,1.1758133216684947,2.0458601119825692
11.0,1.7111794869775676,1.2624707751114546,2.220904518383482
12.0,1.8254159454148995,1.3892054664474238,2.3248998821350324
13.0,2.0191569956067257,1.5271683108803071,2.5295161897379006
14.0,2.045656828442898,1.5413414760756428,2.573592335925465
15.0,2.13891616664979,1.6367847617025002,2.6848660068632126
16.0,2.2173714988247752,1.720636210731177,2.7666926283216733
17.0,2.2976684854151457,1.8032057912075223,2.857060478968729
18.0,2.3838882411047813,1.8895752594709285,2.9373129931496686
19.0,2.439959038169336,1.9488273257076014,3.0053003629351958
20.0,2.5056354837459445,2.014491652057481,3.0565825808425346
21.0,2.518556759896303,2.0190340719865265,3.0663640924763462
22.0,2.56949611895817,2.0760237073520087,3.1248075385323113
23.0,2.6670358216948347,2.1724048338820956,3.2201776282895476
24.0,2.724656058620555,2.2120126531642947,3.2777747634685017
25.0,2.8040498104425486,2.270170072425358,3.3545488712962017
26.0,2.8501727998176416,2.3254289094206815,3.412320652455325
27.0,2.929623488156221,2.40731193567431,3.489222743554422
28.0,2.9730353454922516,2.4656684911745166,3.521254881693892
29.0,3.0016943360275063,2.504869401221114,3.5470832920009414
30.0,3.050319292581154,2.538173051928292,3.5910874829288644
31.0,3.0873418125926175,2.546899079159781,3.6345460127973106
32.0,3.0910370725147938,2.5498775565035605,3.648532641452825
33.0,3.125108951887308,2.577808690803004,3.6988979268876014
34.0,3.1808537418914193,2.641218082449604,3.766212903848203
35.0,3.2654993747153274,2.721290687259654,3.838934767636725
36.0,3.3451379492021984,2.8082068140092984,3.93285577924755
37.0,3.4604389888641096,2.887904606235023,4.065369293011029
38.0,3.5939346461849064,3.0221238242939616,4.193743173660621
39.0,3.6542380092417512,3.0844954014027395,4.305119559584781
40.0,3.6903948938454167,3.1161269688774107,4.351539096959636
41.0,3.751407519795825,3.167249085623175,4.390995797521477
42.0,3.7993482389166773,3.2059694370018064,4.441541402138914
43.0,3.811197245823108,3.223116668714113,4.473813161206206
44.0,3.8164311830678876,3.205131385387996,4.48328170015903
45.0,3.8375669436086457,3.220394304144872,4.493585570648542
46.0,3.903290443991754,3.298403897288792,4.573407639226191
47.0,3.944950534565997,3.3398600385369477,4.621998136859778
48.0,4.033928261875215,3.4177790531289847,4.700445362303105


==> Data/month/tabICL/ablation_study/tabICL_rounds_econ_no_heatpumps_standard_pinball_q1h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,376.6683186568112,272.06819255882084,508.05839311016894
2.0,392.54846253897927,275.81468820084194,529.0772655695287
3.0,385.7254664728179,271.43993443457856,521.4078606920756
4.0,376.2327036255905,262.84828931967314,505.81235690342976
5.0,382.33085193936046,267.31750142154965,514.1495320379613
6.0,381.7904543747217,265.1351853062546,513.6946016649925
7.0,383.1945037768658,263.5083668886817,515.6466866806312
8.0,393.6743432235204,274.25394387501416,531.6377454192198
9.0,403.11683928166417,280.2728428915965,544.017067714743
10.0,413.59575726526964,288.6741754505963,557.9492866818724
11.0,459.31983397084866,316.0437759293303,615.3412629754619
12.0,500.77259540523954,350.84864868662703,659.9116222960232
13.0,560.609767461206,388.7855089980622,739.4265241747556
14.0,581.6761153241387,420.6767404002211,765.4380044117377
15.0,618.8850561949948,447.7331056141003,807.5074131447689
16.0,646.2529743500104,474.9984269894586,833.7782384265229
17.0,672.271369185979,503.11658034294686,858.1608591952914
18.0,699.5024643303553,529.6808704093787,886.3576484115002
19.0,716.316361472918,541.6710063842096,901.9722156871485
20.0,733.5613668637365,557.8232961697851,918.7200984638677
21.0,747.5417171640223,574.2951237715597,932.4368464389923
22.0,767.3567073742643,595.9041444902268,953.7522748413936
23.0,802.1471686411481,628.0329982615937,989.4225639176951
24.0,831.5166743213006,659.1156455142922,1021.2082180692432
25.0,854.5239546327614,665.550157807398,1039.1867630127194
26.0,881.3181574722613,695.2510990950659,1074.1765848610553
27.0,914.3082882308461,735.4129893080836,1103.2928715093296
28.0,936.4670812063905,756.0575149461159,1124.251474564654
29.0,944.2228190206355,762.1184827878153,1131.4120893588324
30.0,968.8773187385543,790.0149767123905,1156.847237715356
31.0,983.7701287531944,792.607495189143,1173.3467743873184
32.0,987.5996150294038,793.8293709343505,1181.904336427714
33.0,1007.1840299818758,809.7133649189897,1201.9165572506422
34.0,1025.776260337398,830.764391377908,1224.8067456609563
35.0,1051.7652493366857,854.9501037371906,1258.0717172160037
36.0,1085.4090259689262,887.7766419825703,1292.3147822026735
37.0,1118.7489410737521,915.4292607175485,1323.5003255717327
38.0,1166.6304394987533,962.4272867176605,1373.7179320627645
39.0,1185.221028108318,976.6512165572904,1396.4300837711423
40.0,1207.13620121395,1005.3416273317823,1425.977447517554
41.0,1229.5372734414389,1021.3904363735202,1446.287072202682
42.0,1245.0031299244079,1037.440402016763,1472.5431989455244
43.0,1248.462557340567,1036.1114307571418,1477.7156964933408
44.0,1254.1227984608868,1039.39776082579,1483.2466187657453
45.0,1269.5511709812745,1050.9528198214364,1497.5290858193125
46.0,1291.3324014359835,1069.1968116193411,1524.533461671948
47.0,1307.7928595986964,1082.6677484577501,1546.4704481316096
48.0,1342.6004722976575,1114.4086945818885,1566.9278139860944


==> Data/month/tabICL/ablation_study/tabICL_rounds_econ_no_heatpumps_standard_pinball_q2h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,211.11808565639674,149.99232801939874,282.03706869679024
2.0,208.4551165729234,147.71453790409433,278.38015216156185
3.0,205.48100006484935,144.87583146032395,278.0221232847859
4.0,178.5324291232332,128.1118835475792,234.00258945828753
5.0,185.98235696560698,137.33421297406807,242.43383293678255
6.0,187.92951378807442,138.3733572622035,243.86362999284336
7.0,184.0297002935339,134.8436169812995,239.0685014414277
8.0,185.79325609597367,136.54682070999414,239.55434057915556
9.0,185.34965392540394,137.22345941888403,238.44342171174273
10.0,176.28345140313664,131.28422105768448,226.44978644289472
11.0,185.1662993847,136.73665515711642,239.50987007190267
12.0,192.1630894840912,145.19086259621295,245.92008299624013
13.0,217.18829216456353,163.11745269858892,279.9463228227248
14.0,199.95662697411566,146.87653346300985,256.00101577006245
15.0,197.97042274427187,149.59293763537292,254.19617290407132
16.0,196.93619835011347,148.50852073476307,250.30940760330967
17.0,198.43450787089458,149.62926743915912,252.6818517937334
18.0,199.26281393173338,153.93977541436809,250.78901574632172
19.0,203.66078990044585,155.4379306883837,256.60539598517755
20.0,208.76264550397744,162.23645874058653,264.009315309364
21.0,200.52997004683206,154.82984783087872,252.7341254683481
22.0,201.51894634575692,156.44524166052335,252.66705776417749
23.0,209.75869422817817,162.54244810094667,266.2951422762885
24.0,207.65704554659476,159.98826509254275,264.93314420251414
25.0,212.40268875547346,157.3488653431991,279.3227055766505
26.0,192.3454256501011,149.40471535261662,237.50283096888808
27.0,190.20128583910366,145.19409456895255,240.44208063656473
28.0,180.38602426869664,138.5166719531226,226.31724025906422
29.0,179.59962456343823,138.6131953849166,225.21875047839114
30.0,172.57054927686366,136.250042121313,212.99055614860413
31.0,172.9197334523409,137.234545517235,211.65243444047312
32.0,172.5321346268094,135.02451518368773,214.1905718590896
33.0,169.14142932414123,133.96699610026297,210.75762137029017
34.0,173.9255711029821,137.88951586831496,215.17039935728013
35.0,183.78470507425644,144.33771373674963,228.18832163408567
36.0,183.64783867079262,143.09785317956565,230.08979931145524
37.0,184.93169902834276,142.32333950873743,237.88176219448385
38.0,183.3817178023883,145.6429411109415,229.20434710134936
39.0,183.25252641130555,146.19355542517803,231.46803410251732
40.0,166.89556047992403,139.17206472011648,198.8651820225045
41.0,163.09752747449443,135.89722924092854,192.85106336989398
42.0,167.35069710571932,138.7059080109277,198.71544164905805
43.0,172.04789516425126,142.6985017767922,204.26416709269867
44.0,171.7671495725953,143.20115607323257,205.68807865892114
45.0,166.55621704284425,140.02880462083223,197.04690438950303
46.0,170.62441677063453,142.21038870252764,201.63414873455216
47.0,171.00470478689752,141.51220858928258,202.61316790706223
48.0,171.70836899277134,144.62263016213802,199.98057201539964


==> Data/month/tabICL/ablation_study/tabICL_rounds_econ_no_heatpumps_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,839.2229362803286,630.4508995432589,1085.1952982603634
2.0,872.4872134979813,637.7743238853816,1147.4430469370257
3.0,877.2875876989411,635.4992274784362,1154.890909982667
4.0,827.1568399425181,587.3924640148559,1104.5489569287793
5.0,832.8495496800546,593.0103177852108,1112.8885790447594
6.0,834.4768308684028,595.1318904704844,1112.2699693778638
7.0,839.4097339137775,594.9238370588745,1121.3286518306822
8.0,849.494629919832,606.3331880490713,1132.2119177307675
9.0,857.7216627633007,618.3192921758906,1142.2585714271227
10.0,871.6485772621271,622.1328379340996,1164.0035240677303
11.0,973.4544304018441,684.1777322668214,1253.3329653471428
12.0,1023.724122093721,750.6043635803622,1288.6565813011935
13.0,1152.1609004986433,870.9223103815428,1425.3054441983381
14.0,1177.0565104640837,894.6394977027184,1455.219741493497
15.0,1208.5708123771828,939.2241060440887,1487.5018842719428
16.0,1223.749022541806,945.6599584985825,1499.7450806950244
17.0,1248.4273364659732,987.4405875942258,1517.036303878405
18.0,1265.6552331149408,1005.2192357042805,1534.5321715334587
19.0,1284.6694522797713,1020.9745327141042,1558.0505946843125
20.0,1300.3094013509883,1039.2260328307132,1570.5826140208558
21.0,1306.0193643195312,1046.3573774613928,1574.1869843065529
22.0,1314.0694409561654,1063.1988442001425,1586.0962772411056
23.0,1361.5548903093697,1109.3917751584274,1621.6723820910117
24.0,1391.0397189214898,1142.5955473435636,1650.949667695783
25.0,1421.5272695612089,1174.5464121433265,1677.7205018206523
26.0,1419.991623399923,1169.0723515190796,1665.6646245605775
27.0,1454.1791635225602,1206.2539755094167,1690.6197402855778
28.0,1455.9339691011205,1218.3506717987539,1688.2565202972403
29.0,1456.6998994958553,1215.4249982292165,1695.1914153591365
30.0,1472.4085586499034,1224.268371951663,1716.2941878437794
31.0,1494.4326574271906,1229.5771883188381,1750.066129976597
32.0,1513.2816524049388,1240.5288277958698,1768.9880444212106
33.0,1536.1513525939713,1257.4627162939091,1798.6417338526792
34.0,1555.6703499318187,1272.8211884263733,1831.5312770958342
35.0,1587.092411448829,1310.62425252001,1867.0331736342853
36.0,1621.5689546976967,1349.6887114337164,1890.524961764779
37.0,1654.959953341763,1382.9577800399825,1927.9672312052837
38.0,1705.9068202980113,1442.904662804181,1980.3100577182986
39.0,1736.675390118237,1469.875093792514,2020.9719127300834
40.0,1744.0722093059119,1466.2128996866923,2030.4805753875771
41.0,1764.3761645163179,1485.233251815671,2054.604235906441
42.0,1784.4862081589424,1500.830169672943,2072.0713505949248
43.0,1800.5496501463604,1512.0687965426416,2091.4411884447104
44.0,1816.257667534258,1527.506391566946,2102.795010443456
45.0,1831.283364117084,1548.219899712825,2128.7090907875963
46.0,1852.1161685189456,1574.3764029348847,2153.7348771433844
47.0,1874.7820436323668,1592.8163982637125,2171.248582870099
48.0,1903.8023958690765,1618.065487275025,2195.428830032188


==> Data/month/tabICL/ablation_study/tabICL_rounds_econ_no_heatpumps_standard_varianceh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,78513.4310601901,48465.66205951128,116695.69035524645
2.0,62501.79313666888,42052.902731450486,85560.2795616388
3.0,69539.15907986749,45011.803229239886,99049.15680301553
4.0,81803.85172507088,48538.42302890578,124734.34509200124
5.0,90245.23335948066,50961.41942460384,138645.2449533108
6.0,95661.45064785269,54441.405260811465,145717.1579265204
7.0,96723.57986499659,53903.959320612,152892.68909369817
8.0,97901.41886135681,55562.42377303192,152372.47394966675
9.0,100223.29089968865,60444.58650004901,151903.07241472782
10.0,104370.3176096029,69813.16009081084,144472.96375798743
11.0,109492.64278095264,73930.37562288162,150709.48238858802
12.0,104526.47883848558,71551.34262347397,144408.33547871522
13.0,97759.92115264002,54147.05950317371,161618.03728027578
14.0,73926.60668232557,50371.762320564376,99460.51460113538
15.0,63053.96269325095,42467.26304079674,88279.36631881469
16.0,57711.92661954598,38648.72240000567,80424.50924539287
17.0,55689.508852322,34642.08710543538,81058.0163353867
18.0,56207.6952100581,34029.975238901934,83317.98304481221
19.0,60652.92625391277,36831.22609365926,89080.97973922538
20.0,65635.26368446926,39721.51353476068,96105.43212310868
21.0,64719.29416465458,39905.89814068708,94151.2222322713
22.0,78744.32712991325,45024.58886398012,122441.7474698501
23.0,81972.10905387529,48260.574698796845,122287.50807063289
24.0,103897.47353075752,49561.85081975908,203983.63259121275
25.0,70494.86034214289,43443.08861775838,103955.34341593737
26.0,62361.93468967554,40588.6194550033,89436.53445046948
27.0,53956.939524838985,32668.344798316433,79594.30118704645
28.0,35926.371694200345,26058.704938138864,47337.62664460122
29.0,34272.11103592485,26034.586603596457,44310.18988811105
30.0,35790.13790951209,27036.73644372433,46198.29938589165
31.0,39833.41999785646,30742.99260947527,50046.78161900034
32.0,44412.55454973272,34015.28404889287,56258.762943500646
33.0,49773.691798508684,36549.089911694224,63451.90941546846
34.0,58873.275892214806,41714.97149530998,77902.1975221296
35.0,72024.79068240887,51196.676048670844,92999.09387246419
36.0,77891.48474459905,52632.16212635226,109156.12148947283
37.0,91747.38322930166,63664.591703397375,124590.82123902816
38.0,88289.34936698547,61944.69106639859,119007.44162979283
39.0,91678.17988671198,60607.38024512689,125634.19356779949
40.0,91804.64889622456,60792.898586645235,125636.56790168842
41.0,93764.16503854415,64719.01702649799,124668.76189284839
42.0,103429.7379174659,69928.90156578337,138900.7158818984
43.0,115651.4092526354,80738.2635267472,152361.97163929802
44.0,122949.82284401503,86779.06068486466,160617.9933371914
45.0,128620.23295444863,90017.0945601552,171880.79245843922
46.0,138213.11189159926,98265.18884977327,185075.77313590093
47.0,151163.809211624,108101.27607652887,200935.99333633838
48.0,172142.64237486038,124367.13744619026,228675.72939570245


==> Data/month/tabICL/ablation_study/tabICL_rounds_econ_no_vehicles_no_heatpumps_standard_biash_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-442.51758572524403,-606.674559508614,-290.14881707624005
2.0,-486.0640647404137,-654.1569667113125,-325.4688691138861
3.0,-489.96111726035826,-655.9811812359314,-331.3857636392592
4.0,-517.1864650143948,-673.1633880792992,-373.151521715706
5.0,-520.9891355376519,-678.9055580040483,-376.17539286081137
6.0,-518.0441693926739,-672.5818544522713,-375.66281352662037
7.0,-523.6282428123579,-679.0161284342927,-382.0377184510015
8.0,-532.0042576622972,-689.2447000661567,-386.9602110938655
9.0,-541.5205924859077,-699.5040246869426,-398.5354922124465
10.0,-569.9975783619523,-741.158623054011,-415.8936002024229
11.0,-614.1531821730346,-803.1026579808,-443.62725160395365
12.0,-656.5204295132842,-847.5373885912227,-476.4076454884203
13.0,-729.7435187361278,-928.8764570619118,-541.1343470969924
14.0,-784.7096490400792,-987.6693355366319,-594.242054793676
15.0,-826.8113993650818,-1030.9662900105968,-629.3004850000051
16.0,-854.9935392516062,-1062.0030028737744,-653.059337897298
17.0,-882.8281916542959,-1086.790990977028,-673.5257566773975
18.0,-910.485315167114,-1115.309544592725,-698.1008521828857
19.0,-927.8660618087159,-1132.2885701019493,-715.8676960579284
20.0,-943.6964910255904,-1143.8703319357103,-731.3332628119651
21.0,-967.3589652820264,-1163.1098102778178,-754.9330829087586
22.0,-993.0044298614272,-1193.4074335241155,-786.2379436472427
23.0,-1027.6778163308088,-1239.7859148071163,-813.9391097590619
24.0,-1066.9291255677401,-1280.8123583051477,-869.5419141667187
25.0,-1131.926603484183,-1342.1520956086565,-920.1142599658249
26.0,-1169.5503440405046,-1383.8686577803142,-961.7461281114412
27.0,-1217.6931479386878,-1432.0378551992983,-1000.5360560677592
28.0,-1248.5899486196927,-1461.8762175482345,-1034.570182638453
29.0,-1252.1215476306218,-1459.6835253097722,-1051.796408246417
30.0,-1288.8849939309102,-1500.6793964852561,-1085.0933407157165
31.0,-1309.5689126816233,-1528.9397714516801,-1100.1300039610733
32.0,-1317.275079147369,-1532.485268545078,-1095.8040008658725
33.0,-1340.3463065718902,-1556.5674282989808,-1124.644059351782
34.0,-1361.7966890148696,-1579.524113116888,-1144.0659523741592
35.0,-1383.9372268156676,-1602.9951930452935,-1169.7435108413479
36.0,-1429.4464756184188,-1644.9357761780082,-1204.8323849999795
37.0,-1492.9323955558898,-1712.1363237500038,-1266.3152214052443
38.0,-1554.1875224845448,-1783.6606064266493,-1326.1364864436111
39.0,-1561.7147587377956,-1778.8336665037718,-1337.7545710905038
40.0,-1600.8874621693772,-1827.150519332763,-1391.8952140617703
41.0,-1634.3536484669323,-1861.1240872345654,-1423.858918047341
42.0,-1646.0036618730712,-1876.2192315588688,-1425.9837643373787
43.0,-1647.2501642708487,-1881.3233598413203,-1428.183122404487
44.0,-1654.0038704566894,-1886.6730018391042,-1426.3276526910065
45.0,-1677.6968195959466,-1912.7294797284499,-1449.8449039880595
46.0,-1699.349191744427,-1940.400473062818,-1461.5704742725331
47.0,-1719.8304424467856,-1965.9245005966013,-1486.3242860189196
48.0,-1759.3950528744863,-1994.5340941993063,-1522.8133777601292


==> Data/month/tabICL/ablation_study/tabICL_rounds_econ_no_vehicles_no_heatpumps_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1.6457192642500638,1.316288144269655,2.0183550697185284
2.0,1.7399327519330616,1.3947180723642996,2.1499872553826482
3.0,1.7225078081998366,1.3631118972167562,2.13130286904301
4.0,1.7000355551123085,1.3366514090933603,2.116648929092778
5.0,1.7150889291237852,1.3574388396570747,2.1322696468110296
6.0,1.7041300184778099,1.3349566108042583,2.1291154979706777
7.0,1.70911209842972,1.3438755936638767,2.128396635973015
8.0,1.7196481572129902,1.3392063375374068,2.1430481235112633
9.0,1.7445820939104595,1.3656557645549046,2.1852627548106645
10.0,1.8081062641794667,1.4151815534012162,2.2673057099593006
11.0,1.9203465357714617,1.491005493618183,2.4047651850565828
12.0,2.0047191162285385,1.5631528544374762,2.4937774648136237
13.0,2.147685501525506,1.6671510114795236,2.6407224043060324
14.0,2.268648481874801,1.7916721851519266,2.790597727577804
15.0,2.366975086453632,1.8751009802397711,2.8733646171294356
16.0,2.4434037349113993,1.9464637792000354,2.9658529253256782
17.0,2.507680174135837,2.003416690553554,3.0390485643309435
18.0,2.5805100271364605,2.082283811600161,3.134872601984363
19.0,2.6274357831689317,2.1144989538058314,3.1893274391558912
20.0,2.6656551263384483,2.1550369876939546,3.2154056345495925
21.0,2.727274834674756,2.2302370342986535,3.2685144894737315
22.0,2.7968857803016793,2.2943771152274013,3.3495829654035343
23.0,2.882600629125358,2.377740000330776,3.4374068949863466
24.0,2.9572019985536446,2.4532844845076336,3.512593608825453
25.0,3.0963179774706573,2.5586851821346634,3.651644445372643
26.0,3.1802291570441312,2.648107456966274,3.7336646344829396
27.0,3.2955684479694347,2.746375212142013,3.84380336172583
28.0,3.381683004976979,2.8383360058210885,3.9313579931054403
29.0,3.3922353645693097,2.8785023923537767,3.92017038312017
30.0,3.4551362839033346,2.9148314841686753,3.9747080689940706
31.0,3.5004060598229327,2.9574989150214437,4.047678868058951
32.0,3.5127666140551,2.9416415393166213,4.066597887625194
33.0,3.5769926486206174,3.036850197815395,4.133356306795711
34.0,3.6431625898954514,3.1058102423799383,4.217386718720329
35.0,3.6897748327201034,3.13713818213979,4.257352875002296
36.0,3.7892346239886643,3.2299332782382058,4.3588844050771085
37.0,3.9689904680264863,3.4301559073390075,4.546696046152819
38.0,4.135220010073735,3.571103948153002,4.7317241976040805
39.0,4.180355049478952,3.6211242442456735,4.7609167724157375
40.0,4.27892673021702,3.729300128411795,4.8687563882458695
41.0,4.3716399897025795,3.827538056185067,4.958280733804506
42.0,4.395552761714617,3.8411465223310977,4.980726308931004
43.0,4.388754650925977,3.821549255008982,4.992802594783909
44.0,4.403305727178527,3.8287638381864637,5.017915195844529
45.0,4.470305000415794,3.8939658567188116,5.0853720032127026
46.0,4.537639378524258,3.9617737894179106,5.164816575542691
47.0,4.573835731592256,3.992441154316401,5.224882798245757
48.0,4.6778179998300615,4.097041103556271,5.303291381148711


==> Data/month/tabICL/ablation_study/tabICL_rounds_econ_no_vehicles_no_heatpumps_standard_pinball_q1h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,489.97564085488335,381.91648352048963,613.8453743639898
2.0,523.7892125906784,411.36558888843456,654.1390485522228
3.0,520.2860127682392,408.8025104696496,649.1828520909118
4.0,525.3936604874182,415.97791188602696,656.9974705879025
5.0,529.5933892175286,419.3989117386985,660.6737082948362
6.0,526.7334974984777,413.27453773497297,657.8584971903427
7.0,530.5640185360742,415.75776889226256,663.5972260926153
8.0,535.9811365035059,418.38929836040137,669.6668118325774
9.0,544.6746912084627,425.61122861243706,678.7887696830826
10.0,566.5167992827783,445.7437460240253,707.5965364044828
11.0,605.7954011201454,472.47751681013176,759.508382101356
12.0,642.4802462729492,494.8717933470847,797.9643353217343
13.0,702.2385093522345,541.6265092989022,868.2703337914243
14.0,748.3846638654995,588.3115374263253,919.0911541272816
15.0,785.1519950670734,626.7275644133057,960.1865009315205
16.0,809.5766560826095,640.8537780944013,983.5411823252643
17.0,831.3507395816629,657.1834373455296,1009.7689051056675
18.0,854.4715183156738,681.2439014686905,1034.2299014083574
19.0,870.1679287434258,699.0565385059518,1045.5682308838918
20.0,883.3091779818353,712.1530911034423,1058.186951141787
21.0,903.6434251973192,728.103219981907,1073.9121356222056
22.0,926.1488018884027,751.357712592021,1106.7111426134948
23.0,958.1394017923492,787.626050245235,1141.3764793379532
24.0,990.2485600086407,818.7896187901529,1174.2423727003313
25.0,1043.024637511945,862.3073934927462,1228.0761970997419
26.0,1071.920691800715,888.0335872603715,1256.6359950897008
27.0,1112.8399211649198,921.7687929035983,1303.717840946594
28.0,1141.0256966705858,950.9702677785641,1333.357414234308
29.0,1142.8765961412107,964.6985237517284,1328.15548492488
30.0,1168.0601434988898,983.048478617077,1356.7592949971342
31.0,1185.37155567314,995.4845623873503,1378.0174998612442
32.0,1191.5245288554613,994.0717546875759,1383.2047769860758
33.0,1212.325623484635,1019.9745236609532,1400.9458790035653
34.0,1233.180053038969,1036.739446011184,1429.3891637057063
35.0,1251.6526089478045,1058.6806010260611,1451.8540559690093
36.0,1291.8445545714414,1095.1462093915486,1483.0580939559936
37.0,1349.881625864642,1150.458517074699,1544.9154707243713
38.0,1407.122989499276,1206.618733192379,1607.2354965638517
39.0,1414.7483793125557,1214.7351699184703,1609.2600751993266
40.0,1447.4433988882759,1255.7167508947216,1650.4788002581586
41.0,1476.759281365855,1288.2953244921785,1679.7027797622943
42.0,1487.0683240080748,1294.9117024315128,1694.3980509976682
43.0,1488.209637825478,1296.139325350025,1701.9132161040668
44.0,1494.4760878851719,1292.8222267857293,1702.269894337935
45.0,1515.9281246665341,1315.0631636886073,1722.1974267242408
46.0,1537.0736957256277,1325.3707746691957,1749.3233722972602
47.0,1552.9678416505628,1346.9457433599437,1769.856228316229
48.0,1589.935080891387,1378.3706528352827,1798.6467992188589


==> Data/month/tabICL/ablation_study/tabICL_rounds_econ_no_vehicles_no_heatpumps_standard_pinball_q2h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,135.9615722746884,96.33146711508843,183.88039226248608
2.0,134.9379607983474,98.21144518017883,181.8334143695992
3.0,128.31711895995258,91.77823273507025,174.78535203537956
4.0,111.64448847590153,79.1494200062684,149.13597527667613
5.0,112.80208078740759,80.97666801395384,149.5804655926906
6.0,112.29816198433834,80.50745111354667,147.83372836398988
7.0,111.66142428618701,80.98377688095414,146.77852986794124
8.0,110.37773037366898,80.14524367855081,146.7099391645023
9.0,111.45821721973677,82.65594744155868,147.21364266444192
10.0,110.51873659321764,82.27301266570997,145.01621857417163
11.0,114.47285538171687,83.68259857193021,150.88567795087042
12.0,117.2639026623218,86.11831640429047,153.4112983886028
13.0,118.44369436333302,90.34202784374007,148.67468549999535
14.0,120.61694463343653,92.33831038028467,151.69342475449062
15.0,123.70287557500892,94.39562249202164,156.04072101667376
16.0,125.58182468132296,96.58851187271819,158.24864358768923
17.0,125.0881862582268,96.95114128374857,156.08295165578483
18.0,126.08326618198261,98.93106277992676,155.91825937583818
19.0,127.87507929645203,100.96614692335405,157.73438553122617
20.0,128.35198516136458,102.5897321073975,157.2863022636826
21.0,129.7562529716962,103.83067086365212,157.77574840298695
22.0,131.74525799926113,105.57726615407081,159.6397424802159
23.0,135.9971487277037,109.35692953923515,164.61801990175067
24.0,136.7052595544492,111.94265981951908,162.37280454695872
25.0,137.48335472459823,113.49319396438104,162.19733503665944
26.0,136.2804165683106,113.50926931664002,160.11075896527947
27.0,138.68540281397136,116.10308875888036,162.37820044845023
28.0,142.15373777482964,119.31131873852455,165.73131505853246
29.0,141.1793580367122,119.91643680600464,163.5553899874163
30.0,136.9521483541624,116.02868738463835,158.868906742939
31.0,137.71642552783925,115.66903369562722,159.96674843854854
32.0,137.70446553756508,115.29715808593141,158.67388147311954
33.0,140.04857822712322,117.63829040988875,161.88672583815872
34.0,143.74270182707167,121.40718111492174,165.95427843750065
35.0,144.50282749526892,122.65115408209225,166.77844868174077
36.0,148.2873740767034,125.54369957291588,169.44416602033013
37.0,155.53570941993152,134.28104682416097,177.53504502499501
38.0,163.7729715116397,141.15231862401805,186.85253213172237
39.0,165.37657232231945,142.099141535704,188.73127325588322
40.0,166.73342915277027,143.63111780357224,189.84217832982483
41.0,169.27636259230857,145.8703081657129,192.25209989483741
42.0,170.26539450961795,146.36114970966642,193.1892514064952
43.0,170.40950640879754,145.86755267682648,194.3811229032765
44.0,171.2729915198199,146.98462074383178,194.35573673273007
45.0,173.7706689897786,150.1966368737673,196.64821873906874
46.0,177.59434233008753,154.77667220482002,200.67289747350455
47.0,177.10348769313208,155.07066720344199,199.62057086027932
48.0,182.4190385917995,160.24642342394696,205.20924903817885


==> Data/month/tabICL/ablation_study/tabICL_rounds_econ_no_vehicles_no_heatpumps_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,853.3001630723669,665.0322789490474,1076.0391416850114
2.0,895.6252877510838,693.0133402491783,1128.0325090473023
3.0,894.7887014744409,687.6227546123702,1135.5402032524353
4.0,882.2959875731368,666.2454033227908,1128.8899681285384
5.0,886.1160278240974,667.2828160098529,1130.4206827350176
6.0,884.6050815260695,670.5194710953716,1129.7401201623998
7.0,890.5764993673861,679.4777661801656,1129.9912418679987
8.0,895.9194152431551,684.2553197622473,1135.0966727886698
9.0,900.799792405206,691.1722407414031,1137.5113708411832
10.0,935.4451536852335,722.3805102106545,1179.5379383956424
11.0,1025.4765712249216,762.4456975376389,1291.6572723811846
12.0,1076.278143832931,820.4065234392438,1331.5072404268421
13.0,1163.770401803158,907.2452061117868,1423.2055425190013
14.0,1231.4680275258218,968.0182663358595,1498.6589185109883
15.0,1273.1320552351403,1024.360033079274,1529.4378049570798
16.0,1299.664129250456,1047.5576759381343,1554.5634257528477
17.0,1325.6461347820523,1069.372985169184,1585.4115836539768
18.0,1343.3761029108666,1095.9201990652484,1595.461004393365
19.0,1354.4230079849729,1101.518309489868,1605.2775484851245
20.0,1365.4364990296021,1114.400465605218,1616.4292253790047
21.0,1377.3107940575928,1128.7610007856567,1626.8437852625516
22.0,1397.6545885819162,1143.4642395445758,1645.106448620759
23.0,1439.5157238050442,1192.1096259548688,1676.2856229778165
24.0,1463.5178028034939,1225.0671597983637,1707.9617632198276
25.0,1516.7526322753222,1265.6900091876043,1756.7787808923638
26.0,1546.6435703788807,1293.9276575277938,1787.5395373390224
27.0,1587.8744547702122,1332.5149139479881,1817.9899405545707
28.0,1608.868054560385,1354.2334069555627,1844.6625803373086
29.0,1600.598907038006,1359.9624591586203,1835.891871025644
30.0,1618.7413771317115,1367.4472966704302,1851.0574733284852
31.0,1637.0728512972328,1378.6559932854298,1878.250203242708
32.0,1652.1654430710269,1384.2830007075993,1902.1246710870696
33.0,1670.976190615185,1405.7621756042915,1922.959956886933
34.0,1692.6349063547939,1425.2779913782715,1957.9366419015628
35.0,1716.1557162540619,1447.5072331343488,1982.0642038157366
36.0,1756.6160554327737,1489.4705310467134,2014.2874902585647
37.0,1813.2300429497395,1546.4637486473873,2071.4178730340986
38.0,1878.9552658714729,1620.8742450323416,2146.1841519542154
39.0,1878.364949923186,1621.302669938057,2146.1880362101265
40.0,1907.6696699657432,1643.6415139638707,2175.9466458286784
41.0,1935.8211397870139,1671.3137043627617,2200.473123058442
42.0,1954.5815735846475,1681.2354213253736,2227.56560941513
43.0,1966.2973225152025,1693.5401056577832,2239.2357990185737
44.0,1981.3527451004763,1704.538198568764,2251.7156496632206
45.0,2001.271479948602,1728.317839527995,2277.0584364477763
46.0,2021.3044365033943,1739.971317506316,2308.4714397551406
47.0,2038.1891691497826,1761.2403546385906,2322.294687924021
48.0,2075.1578815297203,1792.9289006522552,2346.6665742239643


==> Data/month/tabICL/ablation_study/tabICL_rounds_econ_no_vehicles_no_heatpumps_standard_varianceh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,112567.23747331758,78531.97114822372,153454.53466506084
2.0,89157.92282550618,60945.84018335598,120763.65270688916
3.0,87902.03481155112,60447.056290130626,117648.6255741438
4.0,82540.27517766319,58018.9269093348,110835.61617927393
5.0,81472.39089749647,58306.191395240014,109401.52105247072
6.0,80500.9276041962,59633.745089448574,105831.16455719293
7.0,74928.47848168023,54828.928617663776,98289.04521538383
8.0,72764.30489196231,53696.28203354543,95273.2680513783
9.0,71334.73588913293,52679.04759534782,91789.89596523202
10.0,67496.42462994631,49628.40373267432,87984.29512350955
11.0,66933.30818530371,49328.101400361535,85753.61597396882
12.0,64277.98433156641,47388.52531261521,82114.13426897411
13.0,50780.58546705352,36533.57739941712,66898.05791963896
14.0,54078.62176042209,38564.347105330424,69964.80981572739
15.0,53740.641994928505,38385.374351612365,71403.02254366092
16.0,50631.80588230015,35536.76475423716,67363.39090097911
17.0,48916.13775910831,35971.92366685035,62413.75847251052
18.0,46351.46498030489,34846.23255325229,58160.87414265362
19.0,45833.52721786515,33764.81719323075,58872.58120871438
20.0,45465.006524318465,33042.50010741829,59367.83546409836
21.0,44458.24436472195,31765.814697161488,57403.54700055288
22.0,43638.911526250675,31555.683759904816,56191.15586465106
23.0,41660.45316256672,30833.49288974115,53740.51002389528
24.0,44758.60757776363,29275.14005239706,66670.96852286106
25.0,41196.16393245391,24451.66931974061,63543.60671851079
26.0,36135.220094953154,22562.312441056805,50498.85996183295
27.0,37372.61451118601,24201.905828631894,51099.91174439384
28.0,38673.598771403995,23844.915038484654,55851.14284187842
29.0,37175.70293590474,23128.192773346105,54245.34505534563
30.0,40656.352160879745,24232.053463357563,61150.167796217116
31.0,43969.12495506104,24525.786451772554,70046.12105250637
32.0,49707.34222472374,24976.45712117265,84175.65396447948
33.0,51596.65573789289,24890.72020632005,87359.93897412447
34.0,51253.688005091535,26205.906801553694,84897.91225525385
35.0,53997.33658660353,28435.591308228304,88634.07499648305
36.0,59865.78857453731,31115.41454902992,98495.880381319
37.0,76986.42148984082,41672.66694691263,131571.04668212627
38.0,88412.24993829112,52321.55990605116,146082.08410714395
39.0,82290.0291807422,56638.62281336693,110648.6620607281
40.0,90578.22275705982,62934.91275669395,123589.36684692313
41.0,98748.81619229792,69185.2364004561,134050.4558500255
42.0,111835.01194205643,77805.59889545183,149958.620081403
43.0,120882.74147046621,83469.2634255438,161650.6840701342
44.0,129735.39206820675,88603.88807098179,173590.9652900986
45.0,137457.22795192758,92880.7050188549,185054.2026815376
46.0,142632.92680975402,98632.0926842249,191253.65194939173
47.0,148729.90346905353,102421.72136631802,199274.49453705014
48.0,163527.80349961258,114255.40104219475,218213.96125273604


==> Data/month/tabICL/ablation_study/tabICL_rounds_econ_no_vehicles_standard_biash_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-401.99434802718525,-564.4315094476691,-245.11820069448734
2.0,-442.73362647206187,-616.9408395630213,-281.0371136445875
3.0,-444.1511572737707,-615.8215519922492,-279.51874162320024
4.0,-469.4909720611855,-627.2337930501702,-322.282509796732
5.0,-471.68097780957737,-631.0358198684429,-324.9803311561604
6.0,-467.70864614517734,-627.6245076562376,-321.6850647953482
7.0,-472.88448792093646,-629.5928839566475,-327.1369792528993
8.0,-481.14421885991106,-639.3436810479236,-331.5008512356222
9.0,-491.9917082126405,-652.3526701597995,-345.772690470614
10.0,-518.1514818458079,-686.1700606456146,-368.70325210727395
11.0,-563.7402826650473,-753.0308567656713,-386.75298747783177
12.0,-604.1164904478311,-794.1274396055754,-424.1992254751233
13.0,-675.4053249219596,-874.2861076819242,-489.3665381190784
14.0,-731.7135387841872,-938.5645406052415,-533.4082629451568
15.0,-779.546212110816,-991.6020769767703,-576.6640584957852
16.0,-810.96386089319,-1028.2851499402307,-605.153302027327
17.0,-841.2050509069113,-1056.9099874773049,-627.7950424036638
18.0,-870.6946196377314,-1086.0009301420725,-649.6885802679054
19.0,-889.2097456082436,-1104.091928814413,-666.6335771328221
20.0,-907.4396007364599,-1121.3039688078818,-685.3080441187673
21.0,-932.3771802785101,-1140.2506312114945,-713.2693125751243
22.0,-958.0591137485426,-1165.7201459417956,-743.5957857786641
23.0,-992.7989050108979,-1212.0466974300305,-772.8778413897943
24.0,-1030.1339668677272,-1255.672647330912,-817.7194605956128
25.0,-1090.3164973441521,-1311.8748379713852,-871.2713519498368
26.0,-1129.4101177025882,-1351.711456298622,-910.8496508115321
27.0,-1178.5620638590515,-1396.9295112462942,-957.2546229661021
28.0,-1211.137582615436,-1424.525371203385,-998.5792887013016
29.0,-1216.3021386728794,-1428.7520041346047,-1013.2226514615742
30.0,-1255.8962422311101,-1467.7396295723183,-1047.7581378067628
31.0,-1277.240020210814,-1502.7256612353162,-1064.1517942208086
32.0,-1285.103309560213,-1499.528097033125,-1064.2499669619342
33.0,-1309.2084948762554,-1534.1603245883987,-1090.166368974979
34.0,-1330.1316506597873,-1552.581100057943,-1109.2185609429707
35.0,-1351.8391109095282,-1576.141602120426,-1129.0228668925731
36.0,-1396.1641320966291,-1616.744311834987,-1166.052913304577
37.0,-1453.2009656159084,-1677.5774499564181,-1230.168983863058
38.0,-1509.2666503287003,-1734.8219898502966,-1283.3824241319226
39.0,-1518.2214985680048,-1743.7088375389,-1291.6596751704524
40.0,-1558.1897125485625,-1785.3456098009592,-1346.8748891514363
41.0,-1590.7365647229615,-1823.6045653411202,-1378.3775097240919
42.0,-1602.321100513512,-1839.6178338218697,-1383.2106630145706
43.0,-1603.511085258195,-1839.6869286565602,-1373.8676606971082
44.0,-1609.8846348642103,-1848.1381354709094,-1375.574427487722
45.0,-1633.1685107359785,-1874.869971693945,-1401.1314969399502
46.0,-1654.0096395816743,-1903.4873293735725,-1414.499157560498
47.0,-1672.3078204784565,-1925.32569491478,-1432.9485269747931
48.0,-1708.3806457485284,-1951.981817809134,-1467.387391003618


==> Data/month/tabICL/ablation_study/tabICL_rounds_econ_no_vehicles_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1.585694491279757,1.2581408048676819,1.9567566690353833
2.0,1.6777143451578524,1.3244427422249208,2.068941605049828
3.0,1.6549067416406593,1.291281032264261,2.0576312652659388
4.0,1.6175263749701156,1.2543090908776506,2.0388423719921196
5.0,1.6268129029283138,1.2655578240390657,2.0394710270465297
6.0,1.612585761814341,1.2474838079032349,2.0315001440670484
7.0,1.6105882476340274,1.2409484767811763,2.0366969695597645
8.0,1.6276997496323307,1.2441683546901898,2.0526015194850262
9.0,1.6519471485669026,1.271545763782971,2.090547057430762
10.0,1.702906803804392,1.2991035068846777,2.186406976090125
11.0,1.8213019106108177,1.3808048546971479,2.312890588505678
12.0,1.9305118166497368,1.4712890197925856,2.411146716017005
13.0,2.076136514887937,1.5965307217570222,2.5820213489904824
14.0,2.1947409028798397,1.7276704510151293,2.728475586626705
15.0,2.3027716679610157,1.799806833138387,2.833934832960347
16.0,2.386705405506343,1.8723469799768386,2.9133692397609265
17.0,2.4478613439540364,1.9415496093109803,3.000228386727018
18.0,2.524180978956891,2.001972303767377,3.089347957426558
19.0,2.5849484322618137,2.0654432242496847,3.1664207804688966
20.0,2.635507313240661,2.120607217518822,3.2175262302969188
21.0,2.6900464242127864,2.1696628524661423,3.2523796481956633
22.0,2.7510237307137912,2.228360393260292,3.324779042792081
23.0,2.83013415157582,2.311506372505358,3.423277418583113
24.0,2.9023734883054964,2.377892961263738,3.4643822841985505
25.0,3.022122991188756,2.4635784166488626,3.5911969033017095
26.0,3.1124006210947393,2.5614859667348915,3.6941377722702105
27.0,3.2249632646851714,2.6630471690756314,3.7953508218386105
28.0,3.3146320597217533,2.75962082133304,3.8760143800452873
29.0,3.327309913565799,2.800867363844764,3.860913554837279
30.0,3.3923843193844028,2.8443813831440563,3.9251759185892237
31.0,3.4358624534736224,2.8875936443775885,3.991171590982212
32.0,3.4446507943277123,2.8638191673564535,3.9983727599466268
33.0,3.509393794033658,2.9544673205489427,4.077121789539481
34.0,3.5712732361755233,3.0201231496988603,4.156316421173908
35.0,3.6152976266650008,3.040531648231639,4.193769799965604
36.0,3.709804973578749,3.128100126934231,4.290998647820859
37.0,3.88157768608352,3.3333600753796087,4.483634538847249
38.0,4.043342059922575,3.466242792459796,4.6534600145653195
39.0,4.090438821050645,3.520947159326971,4.685852754230443
40.0,4.179150380076945,3.613031843019746,4.772641482453369
41.0,4.269213437014505,3.7053842350610187,4.881692423498588
42.0,4.293862804437275,3.726567741097255,4.9021463362817554
43.0,4.286480915852655,3.7089413556876507,4.8966285885621454
44.0,4.309167326479163,3.7246183841078726,4.936827377373072
45.0,4.381943581612869,3.80908248202474,5.0146709567108045
46.0,4.444366146202288,3.8701390141901455,5.085114593616039
47.0,4.475240191406795,3.8896877475137095,5.124454250207352
48.0,4.5713434246611255,3.9832965846630164,5.2141328373733735


==> Data/month/tabICL/ablation_study/tabICL_rounds_econ_no_vehicles_standard_pinball_q1h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,461.57747513437647,355.3197941889805,580.2498289371409
2.0,493.43128087322316,377.85781750511035,624.758134038657
3.0,488.01293431125424,373.3454210334061,622.2400414069075
4.0,489.3927167095884,373.83625194825896,620.6863703177967
5.0,492.07243596016076,377.5437573818388,625.9023858003277
6.0,488.4148039063944,376.22439668322585,623.853297839255
7.0,490.7926843296904,375.77826322221335,622.549400482675
8.0,497.45798919600105,382.05416796379836,631.9951732639722
9.0,506.69752274180524,391.5953630950728,639.9528687060543
10.0,525.0049094345362,403.47880298290767,665.7171319650628
11.0,566.0535064995067,430.46085276065793,720.9600405524399
12.0,606.9452202130068,459.4236274480776,767.1341486512501
13.0,665.6055837044787,502.6630522624409,831.4393962776346
14.0,711.7944710170173,552.1635245103398,891.7694609535018
15.0,752.8321724769397,592.372934780858,935.16180615342
16.0,780.2287311694117,609.2977076601068,959.3951151119209
17.0,802.6154356055271,627.3652029385235,992.5515305567757
18.0,827.2042738143202,647.497288132105,1012.7243618733014
19.0,845.8229021290646,667.7953046332761,1029.5636431962532
20.0,862.4644237490091,682.8307747270611,1043.6662067466805
21.0,881.9026601815766,699.9824556746263,1062.2712545176253
22.0,902.8200800119168,725.556205157771,1087.3969928034614
23.0,933.2945751652519,755.3230107418875,1125.0351731594722
24.0,963.8833910197826,783.8680873590077,1153.5299672091687
25.0,1010.3674531210195,821.4168491543614,1204.679323950063
26.0,1041.2909826883429,855.7995221383462,1236.470648647436
27.0,1082.0597516151304,888.4238605102936,1272.2048452872461
28.0,1111.7432124973952,921.5938686604671,1301.165484967377
29.0,1114.804373336349,932.2171787183137,1301.0171022548063
30.0,1141.811503910105,955.5913037906406,1332.7054009093804
31.0,1158.822224075396,968.0676175433009,1355.1434509749395
32.0,1164.347703540613,968.2830123492436,1360.435153126893
33.0,1185.8889952414247,994.5912288407661,1384.2122020862166
34.0,1206.2132631542427,1008.9210861697264,1404.0967421780294
35.0,1223.8380563041496,1023.9807209985274,1424.4538358863024
36.0,1262.41204800038,1058.9211172711093,1455.7459346618346
37.0,1316.0501085448707,1114.5504703940494,1516.4455776361494
38.0,1369.9246098315461,1171.216897709474,1570.630288869204
39.0,1378.616158171473,1176.2382167736296,1577.7815490863643
40.0,1409.6802152292826,1218.7094438977742,1611.7238579914815
41.0,1438.3007221389123,1244.8991175522726,1644.6435876440232
42.0,1448.865288361523,1251.4832621820349,1662.0891883707175
43.0,1449.9671193803074,1250.5048951187662,1659.4235055645045
44.0,1457.6426390935706,1252.7848529166033,1668.982015761559
45.0,1480.1542514612981,1276.8863384837603,1697.8360542605142
46.0,1500.4113436460236,1289.7183111964205,1720.6045049196202
47.0,1514.2939869096915,1302.0751305675765,1737.898565565721
48.0,1547.9886529102534,1340.1107020532204,1766.0739981823767


==> Data/month/tabICL/ablation_study/tabICL_rounds_econ_no_vehicles_standard_pinball_q2h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,139.98199671262861,98.2910614533807,193.28161151208073
2.0,139.24437969557388,98.77564382102204,190.4640807937593
3.0,132.69200849223733,92.07916668633223,186.4708315357313
4.0,113.79993906063974,79.4581625651463,154.7367472883223
5.0,114.72765371249876,80.64938165840368,154.89842887243208
6.0,114.24788699025255,80.35412173114476,152.74951759603263
7.0,112.48509399294126,79.580997534464,149.71769046875124
8.0,112.54261410807294,80.1301513625867,149.49751351315837
9.0,113.10415617169302,81.72288431655342,149.46152729786823
10.0,110.48372395788986,79.29994952473824,147.30027935487405
11.0,115.06128036747,81.07725126403157,153.47853049047606
12.0,123.65202785474135,89.46220382454351,163.92574799354912
13.0,125.28132376691065,93.44808397069959,160.52516804363418
14.0,126.4236399896692,93.91614466831605,161.6032570874329
15.0,129.19520278828728,94.98476389988187,165.37408620700876
16.0,131.45764245485964,98.49564614777402,168.14546075106819
17.0,129.6513948799986,96.73986144618786,164.78413590586993
18.0,130.64857810413494,99.93542624754664,164.09640478613912
19.0,134.4551056424693,104.07778396362959,167.94772076387474
20.0,136.5127431598426,107.31749265157372,168.93203424861656
21.0,136.00091595876887,107.68537602545345,166.99375822828836
22.0,136.37278901308065,107.6376403413443,166.94906574731263
23.0,139.05545115653464,110.23386904765736,170.06207205225078
24.0,139.77621752560395,112.89881690655403,168.14342438822396
25.0,138.11425524569796,111.87605941446937,164.7174146238427
26.0,137.7628885262722,113.00203635963393,163.57810842045325
27.0,139.21010052788696,115.05663862011511,165.47276125942358
28.0,142.83314640504537,118.64997911388532,168.42221956681928
29.0,141.76266239804605,118.8520506095609,166.79598782329757
30.0,137.09451012521768,115.43751397918312,159.452895409346
31.0,137.03020790674384,114.71915054961181,160.4640951013224
32.0,136.26505589244442,113.3426891073467,158.8380883717201
33.0,138.52219934041943,115.54625553477894,160.93328494973974
34.0,142.1079426264125,118.60089756205963,165.68827525969408
35.0,142.3667675765248,120.1577109085511,165.9454597989528
36.0,145.48074232307616,121.65140294724621,167.71101685560095
37.0,153.48933605214447,131.43693309883935,176.9707026680908
38.0,162.51128956858514,138.49126041274417,189.23237761542595
39.0,164.03895931706955,139.69753409926395,189.88666640150095
40.0,163.1284451904337,138.6352036294125,188.34655696537345
41.0,165.71147036054325,141.09119347067903,190.39821065151816
42.0,167.00840795071485,142.19025489993734,191.2146704810984
43.0,167.15825117375223,141.92000059156933,191.9867885738068
44.0,169.7349312022002,144.77276537362548,193.71477594952222
45.0,173.61944287251498,149.50834803313492,197.64457244832047
46.0,177.20363198068515,152.1400683094173,201.23333715759532
47.0,176.44773052692312,152.4376210138087,199.86754193756497
48.0,181.28413631143155,157.45924909297818,204.6497162393262


==> Data/month/tabICL/ablation_study/tabICL_rounds_econ_no_vehicles_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,830.4852088100251,640.5852437641738,1047.9021741428378
2.0,875.4411652964152,665.1617898379207,1114.265916298505
3.0,873.2948954042589,655.1291947442639,1123.564463510925
4.0,853.9517199584874,630.4885171239017,1109.8611836629625
5.0,858.1360149543382,633.0214363238962,1112.981505071976
6.0,856.0018922102607,629.5004312904491,1111.3745563979437
7.0,861.9098674088096,634.7203839270506,1116.5167507143751
8.0,867.1733484216394,639.6132805671932,1121.3188630064162
9.0,873.346567630675,648.6355329961538,1126.0610191997334
10.0,904.4339164467673,673.5888544510907,1158.1150950403119
11.0,1001.8200939561917,719.3562682229639,1276.1667480824942
12.0,1055.8089954020454,789.3094603971982,1318.2433205260916
13.0,1145.9764791833488,877.3556919215209,1417.5541369907153
14.0,1219.0572106225893,941.0681431321598,1494.9936930844897
15.0,1266.535341546359,1005.5688893225366,1531.6067194872194
16.0,1297.2597938824508,1031.8082859588283,1561.9845378355778
17.0,1325.760765642659,1063.851845262658,1594.000444890577
18.0,1345.946263113108,1083.6597241785719,1608.630760416013
19.0,1360.9206446449523,1101.8648040141506,1623.7193468727792
20.0,1374.727198189573,1115.4450338177935,1638.537006540895
21.0,1385.3260196738033,1127.5512966924023,1647.6053227303473
22.0,1403.2744530145753,1146.8497338165457,1667.5757737535666
23.0,1442.780266246901,1188.4526033209902,1696.445415364726
24.0,1463.6912071019756,1213.995110535277,1716.078543105841
25.0,1506.5538099168161,1252.7684363371586,1749.6803691835264
26.0,1534.419665485523,1287.8986291689644,1775.3856252465966
27.0,1574.984997589342,1316.0819172770575,1803.7769239184597
28.0,1593.2955598222527,1337.8011345000477,1822.8608569253815
29.0,1584.1389184004327,1338.1680184040997,1817.5439770441176
30.0,1602.4954946457733,1349.026474391443,1840.313605495788
31.0,1620.8435637753703,1359.1535572692196,1865.7923522476274
32.0,1635.2263409109653,1365.9536047177774,1886.0418771597526
33.0,1654.8144678560343,1381.4300176560835,1907.7730138682641
34.0,1678.1310538931973,1406.834228780782,1943.3687801985504
35.0,1702.0545837736097,1426.9659374227301,1969.5890381643458
36.0,1744.3465700627967,1471.3372742959434,2003.894337361892
37.0,1791.7828501006504,1529.4280283712365,2056.8608024769683
38.0,1852.7079135043516,1590.8547796615346,2118.7543331062457
39.0,1856.0109890859005,1600.0858774902065,2124.362313828574
40.0,1883.694781824468,1617.6377726306982,2152.513986095783
41.0,1909.580255645073,1648.5898211541362,2178.4721569112994
42.0,1929.2901118920238,1658.4671214953034,2203.75240765439
43.0,1941.68443514298,1662.276581050678,2221.8865887271836
44.0,1958.9664581235672,1677.04584247369,2236.918485955089
45.0,1980.3561608446093,1704.7837634235777,2266.307711685682
46.0,2000.7889351494123,1731.1838591841301,2296.870126882335
47.0,2015.3810093895745,1748.4228275077228,2305.9304062910023
48.0,2046.9371917856113,1765.6568396629805,2328.067577780146


==> Data/month/tabICL/ablation_study/tabICL_rounds_econ_no_vehicles_standard_varianceh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,108455.10178414476,75545.88056994005,152093.04056098434
2.0,85791.26148498406,58950.16868388774,116065.11961895833
3.0,87496.5585936759,60130.284027578775,117729.83974627343
4.0,85516.57202986068,59336.80477289387,118423.32667510532
5.0,85030.36652935087,61087.156664860886,114269.15346371102
6.0,84543.56442510491,61726.45253038195,112176.20915737093
7.0,79104.94965370685,57208.068697486444,105452.90896716325
8.0,76097.96499376353,55392.23477662387,100009.45485878097
9.0,73773.51088827992,54312.253714644234,96219.07414310297
10.0,70529.34851868174,52086.859403512295,93495.03553955181
11.0,69027.94513470006,51800.93750581432,88092.02929311522
12.0,69039.72566951481,51202.30235517587,87475.56373820013
13.0,55174.47115006625,40145.33631820125,72726.7764379513
14.0,57068.50996239226,39627.604845018795,75701.88249549034
15.0,56149.74632949895,39655.66456075016,76285.11271684272
16.0,52940.54335876673,37080.878232695395,70823.1189429666
17.0,51505.90821480754,37379.437306506785,66898.41464263626
18.0,48822.895755025784,35314.892821439375,62759.52874076725
19.0,48153.771274173225,34766.149314427996,62425.53509959044
20.0,47406.63253138795,33432.07881716351,62933.76502785555
21.0,44737.23650162608,31843.76529047002,60269.96546838241
22.0,43539.56410511439,31218.551797004733,56928.49320054232
23.0,42809.93669898994,30985.317288343613,56818.32631281352
24.0,46104.847584244584,30880.69247501542,65206.527248671366
25.0,42212.77484480161,27483.706034677885,60680.64658934632
26.0,39407.26001265982,24985.595291754893,55633.11316035456
27.0,41089.970029077704,27017.758890893332,57101.13121584906
28.0,41645.02592679083,27220.449820272424,58706.5357747093
29.0,41281.01598670835,27227.188772302838,58685.49692589244
30.0,44942.58783869188,28658.92496849127,66299.59528432928
31.0,48807.38032413078,29706.538578530923,75036.63764963447
32.0,54586.212079801226,31236.66255578433,88648.61625548074
33.0,56371.8965308546,31168.309562844497,92077.6253908118
34.0,54917.23190797875,30894.014104553018,87990.27612843327
35.0,56626.496789374934,32054.821072502455,89836.19487243528
36.0,62972.73897146095,34823.76066741089,99491.17877480596
37.0,74438.6445964988,44144.02711789198,113884.27032935592
38.0,81953.97734041701,52053.84507846007,124113.85454574872
39.0,80570.50952396938,55942.983948656096,108834.38236042125
40.0,89615.28759660939,63527.20011497325,121807.56368977373
41.0,97115.06526354345,68607.3990335635,131607.27284183088
42.0,110667.11163559309,78102.615597653,148343.73773668177
43.0,119839.51116354312,83862.65488267469,159142.29743475484
44.0,129233.63913080828,90008.42356897754,171825.6291156461
45.0,137333.9015953895,95076.74342793667,182957.43684449888
46.0,142469.06237670637,100322.02638328949,190411.29147621
47.0,147805.18799186076,102655.17705009726,197201.4986152356
48.0,161386.95171390637,111714.63235492389,214797.2847190594


==> Data/month/tabICL/ablation_study/tabICL_rounds_econ_standard_biash_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-181.4347192285324,-354.78138612700786,-9.567750664622354
2.0,-206.36984242937314,-397.1895995916535,-23.281173253019798
3.0,-203.00955806882519,-387.0816205479334,-19.909774802597266
4.0,-225.09522402762028,-397.9367218641438,-59.978817997806125
5.0,-224.24268078971923,-395.338253304129,-61.59761695517218
6.0,-222.31881523541583,-396.0979195619136,-60.36041404475508
7.0,-229.97058127912817,-400.9852623437903,-62.138720406891444
8.0,-241.82426001747876,-413.33696249575473,-73.01952990378157
9.0,-255.21430761629836,-426.0621772980975,-87.22657528620742
10.0,-279.9262408781522,-461.5442543558222,-112.47288639229753
11.0,-326.778670023188,-522.113971043013,-123.87785685298552
12.0,-369.7334551453535,-569.0319895681909,-161.55824215517384
13.0,-412.52043910616254,-641.7759015398216,-184.3775206487446
14.0,-460.43102553768625,-692.6151214594547,-244.03013661768082
15.0,-511.5037997756693,-753.4092267259769,-295.75510704263684
16.0,-547.4956228379506,-784.7656709274594,-327.76027047309503
17.0,-578.6117454229498,-816.7773859194491,-350.85585534293836
18.0,-612.960404663499,-856.5990678424808,-390.85676525846185
19.0,-629.3796063284859,-874.1129305166734,-398.9869720920662
20.0,-645.101195517678,-888.3559118490136,-411.62086805384206
21.0,-673.2489616307952,-907.2775182089574,-444.90891333526514
22.0,-696.616212855303,-922.7578267536792,-467.44091289963905
23.0,-729.3100222816545,-964.1347087689999,-495.20056255861624
24.0,-767.9066620309742,-1003.4641612227026,-529.0320192450353
25.0,-787.1156762592539,-1033.266471267302,-542.7236164986883
26.0,-845.0933056276522,-1081.4292644205236,-614.1646769195104
27.0,-889.1088049819531,-1123.4164611841038,-658.7175226524488
28.0,-928.483920406293,-1156.6087815678015,-703.0383330882518
29.0,-939.8089138003477,-1168.7343602986646,-712.2364316904655
30.0,-980.2783738629283,-1205.874265744063,-762.7786978500613
31.0,-998.780065090589,-1220.684538970627,-769.7394582904129
32.0,-1004.1474479782705,-1231.6242004942196,-777.278423551012
33.0,-1033.5954081704265,-1267.6803164916666,-803.0096240446167
34.0,-1051.5515614152798,-1283.603105708495,-816.3898967618786
35.0,-1071.8866423209258,-1312.2114759822834,-818.5971467280413
36.0,-1113.3222920300561,-1349.5833214386287,-865.2454099961202
37.0,-1149.866758772574,-1401.8888435176152,-887.3801689027644
38.0,-1209.084684069711,-1458.132161221576,-952.2047347500016
39.0,-1231.9049185150884,-1482.2022574853402,-973.6752655773652
40.0,-1278.955322383923,-1528.5467263594385,-1039.542689281586
41.0,-1310.7611971486324,-1560.4640576482714,-1073.169265106625
42.0,-1324.2859204209972,-1581.5131867608895,-1080.8639119589875
43.0,-1322.8346686009795,-1582.2840333758995,-1067.356198036221
44.0,-1330.3506230280138,-1592.8255971622793,-1077.034032413473
45.0,-1356.336455288412,-1616.525170271543,-1103.1040412794212
46.0,-1377.6975090593448,-1640.2761947357515,-1120.9162833036032
47.0,-1396.4652358656942,-1662.2363729423987,-1145.1803230898745
48.0,-1436.036792542567,-1688.7670289079665,-1178.7470682248847


==> Data/month/tabICL/ablation_study/tabICL_rounds_econ_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1.486485041394569,1.1662303339420144,1.8774301273918617
2.0,1.5470474144507176,1.1786699708405846,1.9817550276823055
3.0,1.5390522028154043,1.1577733489776254,1.9674400977576936
4.0,1.4688479841245536,1.0950835848485763,1.8974327899318233
5.0,1.5049075139764414,1.1287382713724572,1.9323514006259794
6.0,1.512979216555167,1.141082253549926,1.937499572690367
7.0,1.507264329660215,1.1294022580532492,1.934743011668421
8.0,1.5350150798429218,1.1568434710448712,1.9626768865705995
9.0,1.5557152593329817,1.1802074234585918,1.9852564993613284
10.0,1.5672111024320055,1.162235572189187,2.043912106490245
11.0,1.7066962565516781,1.2627667128062336,2.2165372490558477
12.0,1.8216317530687796,1.393040254345617,2.320683115112099
13.0,2.0149881041313957,1.5202912670139521,2.5237833194796746
14.0,2.0407309996904117,1.5415815516790181,2.5594077378630593
15.0,2.1329871397866333,1.6294398831254238,2.6769833594153702
16.0,2.2034710580690176,1.705207248480081,2.755455538092284
17.0,2.2845065640572657,1.791835321604119,2.8407410704323963
18.0,2.3720594517805913,1.877858199609278,2.924168674612138
19.0,2.430359602876937,1.936300270335738,3.00359673271945
20.0,2.4965886250906437,2.004204610361925,3.0509153545475165
21.0,2.5101256544514206,2.0141878290420054,3.0638498642929104
22.0,2.554666598729474,2.061920764892029,3.1113175747236137
23.0,2.6492106886316136,2.1515842926667257,3.2071501063596406
24.0,2.7069081467683973,2.1984665752515125,3.2717052219707723
25.0,2.7830492078227613,2.2425061027925137,3.332801005795036
26.0,2.830760274489967,2.302874490902471,3.3922313540722455
27.0,2.908041921759031,2.381867037456019,3.470964109125053
28.0,2.945729753692392,2.4394206399058107,3.4934325117757177
29.0,2.9742857764971813,2.4685595920770855,3.522061838439988
30.0,3.0237961126611976,2.510588397065447,3.570353197743271
31.0,3.0611402735521187,2.5251443487705933,3.6124730783105776
32.0,3.0625012824893685,2.517861245349538,3.627364719108041
33.0,3.095903148472307,2.5382889356925227,3.668911612361874
34.0,3.1529634082336213,2.6123850875207735,3.7374586972167942
35.0,3.237106330218667,2.6911224011856025,3.8065093275564177
36.0,3.316841032068249,2.774677151574423,3.907271068542732
37.0,3.4274438391126054,2.848931971164337,4.030839011897581
38.0,3.5558812104496837,2.992470062160261,4.168934243281704
39.0,3.61399997551259,3.0370723734231144,4.2581920310761765
40.0,3.6459223399972407,3.0675801463171393,4.305534927714829
41.0,3.7038636378781793,3.1187898410978487,4.345454025942898
42.0,3.74870377140501,3.1608825702002448,4.388639421896232
43.0,3.762015386254133,3.1779785213707696,4.421759295940947
44.0,3.77474973048226,3.1657698021997662,4.448290668491001
45.0,3.794196645210996,3.1823670941595044,4.461957492619809
46.0,3.8560320627402564,3.251355318318156,4.518582350199046
47.0,3.8951988616974367,3.2821745482482867,4.569022319408704
48.0,3.979224823664162,3.3603965976683243,4.641084251659171


==> Data/month/tabICL/ablation_study/tabICL_rounds_econ_standard_pinball_q1h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,361.1820741837031,257.7259535698256,489.76748185237136
2.0,379.0293568050846,264.1368815670221,512.7900715690774
3.0,374.74785703355485,261.1389680594012,506.703496277443
4.0,367.04834009030304,256.66678834224547,496.4559426798557
5.0,373.577544367625,258.8547549006451,503.252903246627
6.0,373.9024162152505,257.54098329405815,504.3172916498612
7.0,375.4985805349387,255.8115157364931,507.78755239710125
8.0,384.7043759379054,264.6026908543086,520.6727718661612
9.0,394.97071096737534,274.32409227203095,533.488689589959
10.0,404.63106856591423,279.67035810236246,549.7707847175631
11.0,451.6462705119303,306.46616336148304,606.7748636063692
12.0,493.0875895027659,342.32913210205334,655.3561844431755
13.0,553.1184416197453,383.326646015622,732.6012336602982
14.0,573.9235343945121,412.220231867529,758.2688250091851
15.0,611.8100096351792,442.33920588428583,801.0305203288709
16.0,637.3830629682583,467.38918208441146,825.4621424051278
17.0,663.7165155391091,494.69830932474963,849.0349652573484
18.0,691.7338849156697,522.8842924443946,877.4095015841559
19.0,709.3800286986464,534.0865968217594,896.2356264341082
20.0,726.9606699066127,552.4499008721081,914.7551960331642
21.0,741.2612152563876,567.9835132029383,928.4379495593184
22.0,759.8021449163402,590.5107897489416,947.7467100952954
23.0,793.7628201920618,619.8900000193557,984.8899987020247
24.0,822.7622107596302,650.9838950767822,1012.7949410098454
25.0,843.4870573282552,655.4948482671783,1027.8227617030282
26.0,870.5509758135495,684.3446942861262,1063.7102577260132
27.0,903.1495339969599,723.7660006907518,1092.4428865548298
28.0,923.970319345666,743.6029956159693,1111.3925681969847
29.0,932.1217658528434,753.5867880610709,1121.1976725354536
30.0,957.4132400017843,778.7288135795476,1144.721283109558
31.0,972.5713982560986,784.1633713243498,1161.738245844519
32.0,976.0663818250379,781.540311739989,1168.283449995153
33.0,995.9581335564184,799.3462895327965,1191.809396408085
34.0,1015.025668365967,820.6114286956534,1211.9840210428827
35.0,1040.888986347434,846.1738556723918,1246.7360560845939
36.0,1074.1798643014233,880.7131520650674,1278.1122751957287
37.0,1104.9292111571244,903.62981506819,1308.5758233428303
38.0,1150.5560538276236,947.8000453190069,1357.573207593446
39.0,1168.4141075298269,960.8649389712307,1379.7006258894917
40.0,1189.2920593434178,992.0718232730394,1403.1673824494335
41.0,1210.9836658387621,1006.0838892482544,1426.5188138720016
42.0,1225.8192533720376,1020.7690644729638,1450.8316821180263
43.0,1229.580445195719,1016.2894338222337,1458.6364630808594
44.0,1236.635063056155,1023.1375314796045,1463.2372591628482
45.0,1251.9343831419699,1037.9100278601206,1479.827088413576
46.0,1272.6548395425405,1056.5748751957262,1503.4569479324202
47.0,1287.9951755029826,1062.756099327209,1525.5633521565353
48.0,1320.4435841239144,1095.8580420705186,1546.4290603121046


==> Data/month/tabICL/ablation_study/tabICL_rounds_econ_standard_pinball_q2h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,216.03429880087793,154.27975998650822,287.5188947801294
2.0,213.93348286158547,151.966266061987,284.6856109230562
3.0,212.3402105784946,150.9964733227254,284.31371208359155
4.0,186.97216086820714,136.3213005818384,241.90936833777147
5.0,194.18339973584997,145.1194276140013,250.53449821463073
6.0,196.0473640269182,145.0021095948738,253.5841585744126
7.0,191.52211551163617,141.66987277221318,245.2116167929213
8.0,191.24496792392247,139.00574926393378,246.67692889966293
9.0,190.79926487433727,140.64083689693965,244.63783503227282
10.0,180.69007586339228,133.9983270639669,232.0852310824292
11.0,190.22333449337896,142.90692923613273,243.5576205906207
12.0,197.30082538648264,150.0586445865795,253.2306547791892
13.0,223.10209033481453,167.98328619709454,285.9130762169071
14.0,205.57871396436337,153.6784878188306,260.7465689557267
15.0,202.60696981464451,153.9039346796326,259.33774805805183
16.0,199.38656469789765,150.11079062651243,252.87634826204115
17.0,200.82711920074948,151.1055527689933,256.32507877916686
18.0,201.36556118487135,154.41114296169363,254.09292558607154
19.0,205.87634363585812,157.6717676874715,259.5974445078368
20.0,210.87971349246996,163.74230246761363,266.23815314538825
21.0,202.66204595175165,156.74548154333016,254.3246325182839
22.0,202.5091746320972,156.79194580406417,254.00471337758182
23.0,210.31480236673886,162.61570981912217,267.4978668690149
24.0,208.4368811348492,160.1849668328205,264.480228230262
25.0,213.7945163208515,157.75273629232524,280.5246589098486
26.0,194.47633131142766,150.5400308588142,240.26585251387112
27.0,191.86249001139743,145.13829155102107,242.793867269917
28.0,181.18318302063182,138.8170123559559,227.73127506695184
29.0,180.2746348125638,138.85992517937592,225.97767698434964
30.0,173.19054091144247,136.30772818548186,214.6431039705548
31.0,173.54734618362647,137.4537029493107,213.81853819340398
32.0,172.7484234424216,134.65142083648558,214.97472813054912
33.0,169.08180702007618,133.33719494384223,211.52243910979462
34.0,173.78441923374308,137.6313543868919,217.07343778014177
35.0,183.3796724906941,144.18796726724477,227.74459061440643
36.0,183.52203067737918,142.10184193655334,229.33186309494434
37.0,185.03580413906775,142.60756088225435,238.23213576417527
38.0,183.28830657185662,145.19978428816162,228.26707083599896
39.0,182.8901727177553,144.98776415023715,230.91797973808502
40.0,166.1278014362786,138.1249201328952,197.2908580919417
41.0,162.37470811985511,135.2217874312782,191.9521583697537
42.0,166.39051703523882,138.37159572383624,197.81153253033577
43.0,171.31271031493736,141.7527009571952,203.5098033587801
44.0,172.35456463374499,143.2448803470548,206.3931901110708
45.0,166.8652189112382,140.75885583733785,196.0837172292224
46.0,170.49683229506593,142.34029611132098,201.78108351559047
47.0,170.8229868104284,142.28713744410985,202.52286851158544
48.0,171.61415008986157,145.09707078181535,200.34106862283193


==> Data/month/tabICL/ablation_study/tabICL_rounds_econ_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,823.9051702564709,615.9375241022065,1072.240550324083
2.0,863.7853594380413,633.0435088451998,1139.0296233454387
3.0,870.3354432224921,626.6436025356277,1147.873020855979
4.0,821.6466195848776,579.7113401269796,1101.4944855517247
5.0,828.247830844153,589.1128655278569,1110.1695354757844
6.0,830.493957311995,590.403151134036,1109.2587523639413
7.0,835.0544967935366,594.2039255885719,1116.5687613701734
8.0,845.2079651802572,603.7996916609532,1130.0388967309161
9.0,853.9008093691663,613.6263826866649,1143.4332329657996
10.0,867.4917762680153,613.4110057969114,1162.1371119671737
11.0,969.6615765710985,673.8048527929329,1254.1254809034272
12.0,1019.5033225249538,740.5916220161176,1286.2446398606758
13.0,1147.9972901852568,863.4482110658352,1422.9295977602146
14.0,1172.4903046471177,891.5823327603717,1456.1830160886457
15.0,1204.0763609572355,928.6130203609343,1484.095512932806
16.0,1218.4186262108053,938.178698456989,1493.6970930787759
17.0,1243.398031864957,976.1443173508989,1512.499549730603
18.0,1260.714465419812,997.4400265557966,1532.4680216670217
19.0,1280.6479757615848,1018.0315162103935,1556.5885481181965
20.0,1297.0491377265214,1035.336297564398,1571.1434937876006
21.0,1302.8420631134081,1041.2391308091537,1571.1339037077212
22.0,1310.2109601244304,1055.1252601637393,1584.9439487460945
23.0,1356.2642967774566,1102.325187374054,1620.1557992555886
24.0,1385.2020027389442,1127.795108981808,1650.1351500851647
25.0,1411.8500133976474,1164.0697125858374,1669.507863244986
26.0,1411.7203543723283,1167.2477836615801,1658.9839944158625
27.0,1444.7272779116115,1200.3798612596152,1682.8286523458132
28.0,1444.6418209511487,1205.5644548201496,1679.5713778314582
29.0,1446.2655536266457,1204.1337565150895,1686.2185008695415
30.0,1462.9372888912176,1214.3814103080858,1709.7748700385014
31.0,1485.5128352921652,1217.5566155185832,1742.524972008632
32.0,1504.7264428869807,1229.6348926905564,1763.7391861415717
33.0,1528.0611964222776,1249.7011157234344,1791.5707360109486
34.0,1547.4607861404766,1266.6790670270698,1820.458905761214
35.0,1578.421798018905,1305.5496162633754,1857.1530193237063
36.0,1613.014492165209,1337.6010880105882,1883.2487295276387
37.0,1642.9081279444467,1371.7651326469258,1916.8359324389987
38.0,1689.6533038819134,1425.0937087503532,1966.0810067727275
39.0,1718.3383426481798,1450.6846055962012,2002.5343000657838
40.0,1723.9499834767396,1450.518895847155,2009.0570500202095
41.0,1743.1073416280196,1464.6978649200807,2029.7674707560218
42.0,1763.5046375096,1481.6087856855984,2057.8379334463634
43.0,1780.68729301189,1493.6700280873179,2073.9074294390934
44.0,1797.6880680433671,1507.942210583948,2085.856873648006
45.0,1813.4914477086336,1527.7028113404112,2112.6074639412873
46.0,1833.8214804599327,1552.0357958547027,2135.589441869374
47.0,1854.8093677694458,1576.1049183888767,2148.9559075934326
48.0,1880.7582672982053,1603.4545782612752,2175.6209306002706


==> Data/month/tabICL/ablation_study/tabICL_rounds_econ_standard_varianceh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,96792.51731271387,58834.31735572546,150159.58917326626
2.0,75312.97167125402,49132.447569997035,104282.93118006983
3.0,81804.69503373528,51834.26937906063,116584.3897100363
4.0,95439.28994031293,55805.79069734011,145206.88247339017
5.0,104452.65866436162,56262.3237909728,162914.41949426217
6.0,108795.87766631425,59610.538961289574,168667.38247838247
7.0,108351.34525487255,59207.945951887974,173050.89734955746
8.0,108315.73813903029,60348.57227809,169930.9372498295
9.0,109105.64475163059,64564.04761002531,167905.62215914196
10.0,111724.68388261319,74159.17153808849,156252.99895340548
11.0,115013.56323340468,77444.02206371016,158113.25542987554
12.0,109791.21811350386,74662.86651285847,150577.94006082547
13.0,102146.2199432445,58122.53980011574,167369.64259630404
14.0,76564.02513782062,52880.166958333386,103146.07436057548
15.0,64388.81160544988,42812.000305399946,90318.67943869742
16.0,58494.730922532886,38970.003934476306,81748.46308392377
17.0,56534.20609403025,34747.87575768181,83046.78161931409
18.0,56825.861377051595,34059.02725282467,84648.40564639428
19.0,61454.02395251765,37005.36228671537,90756.08671654099
20.0,66596.31264938811,40116.207348970136,97851.96874238123
21.0,65804.52123176299,40091.84972387317,95412.9531637643
22.0,79908.20064121898,46534.95408852188,123804.1874226486
23.0,82791.29521361337,49239.53919041816,122336.05669783021
24.0,105511.0753007797,50994.343846411255,204639.91725170607
25.0,71974.19270644838,45414.63770991042,104307.81316932818
26.0,64963.73668668698,42728.511278107624,91232.36385890759
27.0,55879.444736515274,34367.64850428635,80991.53572053774
28.0,37947.8561018399,28178.76687237221,49063.7096605527
29.0,36763.8810909867,27708.090697560092,47322.97270066161
30.0,38722.2896684127,29270.988858638393,49995.68323800747
31.0,43390.349339151835,33264.856578264844,55102.94619604701
32.0,48739.29029407017,37269.43026590996,62240.404016133725
33.0,54949.45824887015,39491.81759877774,71555.88779384345
34.0,64032.65486768735,44146.11168700888,86166.12421321849
35.0,75891.13991787509,54254.332021678405,97390.28506173525
36.0,81674.59322265984,56818.200940391245,113169.71040860025
37.0,95192.78850768882,66483.81808536881,129221.93186312851
38.0,90497.3231103872,63413.65213071843,121263.63337373569
39.0,92965.39008803865,61455.8576131361,128331.22944468404
40.0,92543.43798938885,61891.913895592224,126912.89687832915
41.0,94146.50311707513,65720.27553596464,124196.82128164613
42.0,103772.79524063508,71308.93976769774,137788.71098718824
43.0,117047.83533547944,83260.31274964433,153073.410483188
44.0,125072.16493618375,88192.21825616495,162850.97533409257
45.0,131489.19530099654,92489.02885405233,174420.03326578334
46.0,140781.2393597401,101515.4515955781,186487.46125936473
47.0,153675.5559601282,110655.91346906035,203212.90447335163
48.0,175128.09105870218,127065.04821581302,233258.79295948314


==> Data/month/tabICL/complexity_month.txt <==
n_samples,complexity_9_features,complexity_10_features,complexity_12_features,complexity_13_features,complexity_15_features,complexity_20_features,complexity_25_features,complexity_30_features,complexity_35_features,complexity_40_features,complexity_55_features,complexity_9_features_0.6,complexity_10_features_0.6,complexity_12_features_0.6,complexity_13_features_0.6,complexity_15_features_0.6,complexity_20_features_0.6,complexity_25_features_0.6,complexity_30_features_0.6,complexity_35_features_0.6,complexity_40_features_0.6,complexity_55_features_0.6,complexity_9_features_0.7,complexity_10_features_0.7,complexity_12_features_0.7,complexity_13_features_0.7,complexity_15_features_0.7,complexity_20_features_0.7,complexity_25_features_0.7,complexity_30_features_0.7,complexity_35_features_0.7,complexity_40_features_0.7,complexity_55_features_0.7,complexity_9_features_0.8,complexity_10_features_0.8,complexity_12_features_0.8,complexity_13_features_0.8,complexity_15_features_0.8,complexity_20_features_0.8,complexity_25_features_0.8,complexity_30_features_0.8,complexity_35_features_0.8,complexity_40_features_0.8,complexity_55_features_0.8,complexity_9_features_0.9,complexity_10_features_0.9,complexity_12_features_0.9,complexity_13_features_0.9,complexity_15_features_0.9,complexity_20_features_0.9,complexity_25_features_0.9,complexity_30_features_0.9,complexity_35_features_0.9,complexity_40_features_0.9,complexity_55_features_0.9,complexity_9_features_norm,complexity_10_features_norm,complexity_12_features_norm,complexity_13_features_norm,complexity_15_features_norm,complexity_20_features_norm,complexity_25_features_norm,complexity_30_features_norm,complexity_35_features_norm,complexity_40_features_norm,complexity_55_features_norm,complexity_9_features_0.6_norm,complexity_10_features_0.6_norm,complexity_12_features_0.6_norm,complexity_13_features_0.6_norm,complexity_15_features_0.6_norm,complexity_20_features_0.6_norm,complexity_25_features_0.6_norm,complexity_30_features_0.6_norm,complexity_35_features_0.6_norm,complexity_40_features_0.6_norm,complexity_55_features_0.6_norm,complexity_9_features_0.7_norm,complexity_10_features_0.7_norm,complexity_12_features_0.7_norm,complexity_13_features_0.7_norm,complexity_15_features_0.7_norm,complexity_20_features_0.7_norm,complexity_25_features_0.7_norm,complexity_30_features_0.7_norm,complexity_35_features_0.7_norm,complexity_40_features_0.7_norm,complexity_55_features_0.7_norm,complexity_9_features_0.8_norm,complexity_10_features_0.8_norm,complexity_12_features_0.8_norm,complexity_13_features_0.8_norm,complexity_15_features_0.8_norm,complexity_20_features_0.8_norm,complexity_25_features_0.8_norm,complexity_30_features_0.8_norm,complexity_35_features_0.8_norm,complexity_40_features_0.8_norm,complexity_55_features_0.8_norm,complexity_9_features_0.9_norm,complexity_10_features_0.9_norm,complexity_12_features_0.9_norm,complexity_13_features_0.9_norm,complexity_15_features_0.9_norm,complexity_20_features_0.9_norm,complexity_25_features_0.9_norm,complexity_30_features_0.9_norm,complexity_35_features_0.9_norm,complexity_40_features_0.9_norm,complexity_55_features_0.9_norm
165,40590,43725,50985,55110,64350,93225,130350,175725,229350,291225,526350,17820,19701,24057,26532,32076,49401,71676,98901,131076,168201,309276,22540,24725,29785,32660,39100,59225,85100,116725,154100,197225,361100,28116,30624,36432,39732,47124,70224,99924,136224,179124,228624,416724,33892,36704,43216,46916,55204,81104,114404,155104,203204,258704,469604,0.07711598746081505,0.08307210031347963,0.09686520376175549,0.10470219435736677,0.12225705329153605,0.17711598746081506,0.2476489028213166,0.3338557993730408,0.43573667711598746,0.5532915360501567,1.0,0.03385579937304075,0.0374294670846395,0.045705329153605014,0.05040752351097179,0.06094043887147335,0.09385579937304075,0.1361755485893417,0.18789968652037617,0.2490282131661442,0.31956112852664575,0.5875862068965517,0.04282321649092809,0.046974446660967034,0.056587821791583545,0.06204996675216111,0.07428517146385485,0.11252018618789779,0.16167949083309585,0.22176308539944903,0.29277096988695733,0.3747031442956208,0.6860454070485419,0.05341692789968652,0.05818181818181818,0.06921630094043887,0.0754858934169279,0.08952978056426332,0.1334169278996865,0.18984326018808778,0.25880877742946706,0.34031347962382447,0.4343573667711599,0.7917241379310345,0.06439061461005034,0.06973306735062221,0.08210506317089389,0.08913460625059372,0.10488078274912131,0.15408758430702005,0.21735347202431843,0.29467844590101644,0.3860625059371141,0.4915056521326114,0.892189607675501
166,41002,44156,51460,55610,64906,93956,131306,176956,230906,293156,529706,17820,19701,24057,26532,32076,49401,71676,98901,131076,168201,309276,22852,25056,30160,33060,39556,59856,85956,117856,155556,199056,364356,28116,30624,36432,39732,47124,70224,99924,136224,179124,228624,416724,34270,37101,43657,47382,55726,81801,115326,156301,204726,260601,472926,0.07740520213099342,0.08335944844876214,0.09714822939517392,0.10498276402381698,0.12253212159197743,0.17737386399247884,0.24788467565026637,0.33406455656534,0.4359135067376998,0.5534315261673457,1.0,0.033641302911426335,0.037192329329854674,0.04541575893042556,0.050088162112568106,0.06055434524056741,0.09326116751556524,0.13531279615484815,0.18670923115841617,0.24745047252626928,0.3175365202584075,0.5838635016405327,0.04314091212861474,0.04730171076030855,0.05693724443370474,0.062411979475407116,0.07467538596882044,0.11299853126073708,0.1622711466360585,0.22249323209478467,0.29366478763691556,0.37578581326245125,0.6878457106394869,0.053078500149139334,0.05781320204037711,0.0687777748411383,0.07500764575066168,0.0889625565879941,0.13257165295465786,0.18864049114036843,0.25716907114512577,0.33815739296892994,0.4316054566117809,0.7867080984546144,0.06469626547556569,0.07004073958006894,0.08241741645365543,0.08944961922273865,0.10520175342548509,0.15442717280906768,0.2177169977308167,0.2950712281907322,0.38648986418881415,0.4919729057250626,0.8928084635628065
167,41416,44589,51937,56112,65464,94689,132264,178189,232464,295089,533064,18100,20000,24400,26900,32500,50000,72500,100000,132500,170000,312500,22852,25056,30160,33060,39556,59856,85956,117856,155556,199056,364356,28462,30989,36841,40166,47614,70889,100814,137389,180614,230489,420014,34650,37500,44100,47850,56250,82500,116250,157500,206250,262500,476250,0.07769423558897243,0.08364661654135339,0.09743107769423559,0.10526315789473684,0.12280701754385964,0.17763157894736842,0.24812030075187969,0.3342731829573935,0.43609022556390975,0.5535714285714286,1.0,0.03395464709678388,0.03751894706826948,0.04577311542328876,0.050462983806822445,0.060968288985937896,0.09379736767067369,0.13600618312247684,0.18759473534134738,0.24856302432728528,0.3189110500802905,0.5862335479417106,0.0428691489202047,0.047003736887128,0.05657857217895037,0.062018819503849444,0.07420497351162338,0.11228670478591689,0.16124893071000856,0.22109165128389838,0.2918148665075863,0.37341857638107245,0.6835126739003197,0.053393213572854294,0.05813373253493014,0.06911177644710578,0.0753493013972056,0.08932135728542914,0.13298403193612773,0.18912175648702595,0.25773453093812376,0.3388223552894212,0.4323852295409182,0.7879241516966068,0.06500157579577687,0.07034802575300526,0.0827292782855342,0.08976408086083472,0.1055220386295079,0.1547656566566116,0.21807887983431634,0.2954617081626221,0.386914141641529,0.49243618027103686,0.8934199270631669
168,41832,45024,52416,56616,66024,95424,133224,179424,234024,297024,536424,18100,20000,24400,26900,32500,50000,72500,100000,132500,170000,312500,23166,25389,30537,33462,40014,60489,86814,118989,157014,200889,367614,28810,31356,37252,40602,48106,71556,101706,138556,182106,232356,423306,35032,37901,44545,48320,56776,83201,117176,158701,207776,264401,479576,0.07798308800501096,0.08393360476041341,0.0977137488255559,0.10554337613529596,0.12308174130911369,0.17788913247729407,0.24835577826495459,0.3344816786720952,0.43626683369871594,0.5537112433448168,1.0,0.03374196531102262,0.037283939570190744,0.04548640627563271,0.05014689872190655,0.06058640180155996,0.09320984892547686,0.13515428094194146,0.18641969785095372,0.2470060996525137,0.3169134863466213,0.5825615557842304,0.04318598720415194,0.04733009708737864,0.05692698313274574,0.062379759294886136,0.07459397789808063,0.1127634110330634,0.16183839649232695,0.22181893427587132,0.2927050243836965,0.3744966668158024,0.685304908057805,0.05370751495085977,0.05845376045814505,0.06944506584343728,0.07569012572144423,0.0896790598481798,0.13339447899422843,0.189600017896291,0.2582956765543674,0.3394814549684578,0.433157353138562,0.7891257661849582,0.0653065485511461,0.07065492968248997,0.08304065440770733,0.09007799800158084,0.10584164765185748,0.15510305280897202,0.21843914515383353,0.29584992468644206,0.3873353914067976,0.49289554531490015,0.8940241301656898
169,42250,45461,52897,57122,66586,96161,134186,180661,235586,298961,539786,18382,20301,24745,27270,32926,50601,73326,101101,133926,171801,315726,23482,25724,30916,33866,40474,61124,87674,120124,158474,202724,370874,29160,31725,37665,41040,48600,72225,102600,139725,183600,234225,426600,35416,38304,44992,48792,57304,83904,118104,159904,209304,266304,482904,0.07827175954915466,0.08422041327489042,0.09799624295554164,0.1058234189104571,0.12335629304946776,0.17814652473387602,0.2485911083281152,0.33469004383218537,0.4364433312460864,0.5538509705698184,1.0,0.034054236308462986,0.03760934889011571,0.045842241184469404,0.05052002089717036,0.06099824745362051,0.09374270544252722,0.13584272285683585,0.1872982996965464,0.24810943596165888,0.3182761316521733,0.584909575276128,0.043502425035106505,0.04765592290277999,0.05727454954370806,0.06273967831696264,0.07498156676905292,0.11323746818183503,0.1624236271411263,0.22254004364692676,0.2935867176992364,0.37556364929805514,0.6870759893735665,0.05402140848410296,0.0587732916377972,0.06977765262529965,0.07603013045910786,0.09003568080683827,0.13380302564349575,0.19007532614776967,0.25885258231966,0.34013479415916675,0.43392196166629,0.7903131981933581,0.06561118665545235,0.07096145509516734,0.08335155042924418,0.09039137732360603,0.10616058956697655,0.1554393778275094,0.21879781987676597,0.2962359157147462,0.3877536653414501,0.49335106875687773,0.8946212017355026
170,42670,45900,53380,57630,67150,96900,135150,181900,237150,300900,543150,18666,20604,25092,27642,33354,51204,74154,102204,135354,173604,318954,23482,25724,30916,33866,40474,61124,87674,120124,158474,202724,370874,29512,32096,38080,41480,49096,72896,103496,140896,185096,236096,429896,35802,38709,45441,49266,57834,84609,119034,161109,210834,268209,486234,0.0785602503912363,0.08450704225352113,0.09827856025039124,0.10610328638497653,0.12363067292644757,0.1784037558685446,0.24882629107981222,0.3348982785602504,0.43661971830985913,0.5539906103286385,1.0,0.03436619718309859,0.03793427230046948,0.04619718309859155,0.050892018779342726,0.061408450704225355,0.09427230046948357,0.13652582159624413,0.18816901408450704,0.2492018779342723,0.3196244131455399,0.5872300469483568,0.04323299272760747,0.04736076590260517,0.056919819571020894,0.06235110006443892,0.0745171683696953,0.11253613182362147,0.16141765626438367,0.22116174169198197,0.29176838810641625,0.37323759550768665,0.6828205836325141,0.05433489827856025,0.05909233176838811,0.07010954616588419,0.07636932707355243,0.09039123630672927,0.13420970266040688,0.19054773082942097,0.25940532081377154,0.3407824726134585,0.434679186228482,0.7914866979655713,0.06591549295774649,0.07126760563380281,0.08366197183098592,0.09070422535211267,0.10647887323943662,0.15577464788732395,0.2191549295774648,0.29661971830985917,0.38816901408450705,0.4938028169014084,0.8952112676056339
171,43092,46341,53865,58140,67716,97641,136116,183141,238716,302841,546516,18666,20604,25092,27642,33354,51204,74154,102204,135354,173604,318954,23800,26061,31297,34272,40936,61761,88536,121261,159936,204561,374136,29512,32096,38080,41480,49096,72896,103496,140896,185096,236096,429896,35802,38709,45441,49266,57834,84609,119034,161109,210834,268209,486234,0.07884856070087609,0.08479349186483104,0.09856070087609511,0.10638297872340426,0.12390488110137672,0.1786608260325407,0.2490613266583229,0.3351063829787234,0.43679599499374216,0.5541301627033792,1.0,0.0341545352743561,0.03770063456513625,0.04591265397536394,0.0505785740948115,0.06103023516237402,0.0936916759985069,0.1356849570735349,0.187010078387458,0.24766703994027622,0.3176558417319896,0.5836132885405002,0.043548587781510516,0.047685703620754014,0.05726639293268632,0.06270996640537514,0.07490357098419809,0.11300858529301978,0.1620007465472191,0.22188005474679606,0.2926465098917507,0.37430011198208285,0.6845837999253452,0.054000248849073035,0.05872838123677989,0.06967774045041682,0.0758989672763469,0.08983451536643026,0.13338310314794077,0.18937414458131144,0.25780763966654224,0.3386835884036332,0.4320019907925843,0.7866119198705985,0.06550951847704367,0.07082866741321389,0.08314669652855543,0.09014557670772676,0.10582306830907055,0.15481522956326987,0.21780515117581187,0.2947928331466965,0.38577827547592386,0.49076147816349386,0.8896976483762598
172,43516,46784,54352,58652,68284,98384,137084,184384,240284,304784,549884,18952,20909,25441,28016,33784,51809,74984,103309,136784,175409,322184,24120,26400,31680,34680,41400,62400,89400,122400,161400,206400,377400,29866,32469,38497,41922,49594,73569,104394,142069,186594,237969,433194,36190,39116,45892,49742,58366,85316,119966,162316,212366,270116,489566,0.07913669064748201,0.08507976227713482,0.09884266499843604,0.10666249609008445,0.12417891773537691,0.17891773537691585,0.24929621520175163,0.3353143572098843,0.43697216140131373,0.55426962777604,1.0,0.03446545089509787,0.038024383324482984,0.04626612158200639,0.05094892741014469,0.06143841246517447,0.09421805326214257,0.13636330571538724,0.18787416982490854,0.2487506455907064,0.31899273301278086,0.5859126652166639,0.04386379672803718,0.048010125771981,0.0576121509263772,0.06306784703682959,0.07528860632424293,0.11347847909740963,0.1625797440914811,0.22259240130645735,0.2935164507423384,0.3753518923991242,0.6863265706949102,0.054313273344923654,0.05904699900342618,0.07000931105469517,0.07623789744746165,0.09018993096725855,0.13379003571662387,0.18984731325152213,0.25836176357195334,0.3393333866779175,0.4327621825694146,0.7877916069571037,0.06581388074575728,0.07113500301881852,0.08345760196696031,0.09045907864204086,0.10614238639422133,0.15515272311978526,0.21816601319551032,0.2951822566213965,0.38620145339744383,0.49122360352365224,0.8903077740032443
173,43942,47229,54841,59166,68854,99129,138054,185629,241854,306729,553254,18952,20909,25441,28016,33784,51809,74984,103309,136784,175409,322184,24442,26741,32065,35090,41866,63041,90266,123541,162866,208241,380666,30222,32844,38916,42366,50094,74244,105294,143244,188094,239844,436494,36580,39525,46345,50220,58900,86025,120900,163525,213900,272025,492900,0.07942464040025016,0.08536585365853659,0.09912445278298937,0.10694183864915573,0.12445278298936835,0.17917448405253283,0.24953095684803,0.3355222013758599,0.4371482176360225,0.5544090056285178,1.0,0.03425551374233173,0.03779276787876816,0.045984303773673574,0.05063858553214256,0.061064176671113087,0.09364414898039598,0.13553268480661684,0.1867297841497757,0.2472354470098725,0.31704967338690726,0.5823437336196394,0.044178623200193765,0.04833403825367733,0.0579571046933235,0.0634247560794861,0.07567229518449031,0.11394585488762847,0.1631547173630918,0.22329888261088035,0.2943783506309941,0.376393121423433,0.6880492504347009,0.05462590419590278,0.05936513789326422,0.07034020540294332,0.07657603921526099,0.09054430695485256,0.13419514364107626,0.1903176479519353,0.2589118198874296,0.33997765944755937,0.43351516663232437,0.7889576939344316,0.06611791329118272,0.071440965632422,0.08376803421213402,0.09077205045060677,0.10646104682478572,0.15548916049409495,0.21852530664034964,0.2955694852635498,0.38662169636369553,0.4916819399407867,0.8909108655337331
174,44370,47676,55332,59682,69426,99876,139026,186876,243426,308676,556626,19240,21216,25792,28392,34216,52416,75816,104416,138216,177216,325416,24442,26741,32065,35090,41866,63041,90266,123541,162866,208241,380666,30580,33221,39337,42812,50596,74921,106196,144421,189596,241721,439796,36972,39936,46800,50700,59436,86736,121836,164736,215436,273936,496236,0.07971241012816505,0.0856517661769303,0.09940606439512348,0.10722100656455143,0.12472647702407003,0.17943107221006566,0.24976555173491716,0.3357299155986246,0.4373241638011879,0.554548296342607,1.0,0.03456539938845832,0.038115359325651334,0.04633631918020358,0.051007319097562814,0.061470358912447495,0.09416735833396213,0.1362063575901952,0.18758735668114676,0.24831035560681677,0.31837535436720527,0.5846223496566815,0.04391099230003629,0.048041234150039705,0.05760600475004761,0.06304053350005209,0.07521387790006216,0.1132555791500936,0.16216633790013402,0.22194615415018343,0.29259502790024183,0.3741129591503092,0.6838810979005652,0.05493814518186359,0.059682803174842716,0.07067043221121543,0.07691340325460902,0.09089765839181066,0.13459845569556578,0.19078519508610808,0.25945787656343755,0.34061650012755423,0.4342610657784581,0.7901104152518926,0.06642161882484829,0.0717465587306378,0.08407799851246618,0.09108449838850503,0.10677905811083205,0.15582455724310398,0.21888305612745362,0.29595455476388094,0.38703905315238596,0.4921365512929687,0.8915070442271831
175,44800,48125,55825,60200,70000,100625,140000,188125,245000,310625,560000,19530,21525,26145,28770,34650,53025,76650,105525,139650,179025,328650,24766,27084,32452,35502,42334,63684,91134,124684,164334,210084,383934,30940,33600,39760,43260,51100,75600,107100,145600,191100,243600,443100,37366,40349,47257,51182,59974,87449,122774,165949,216974,275849,499574,0.08,0.0859375,0.0996875,0.1075,0.125,0.1796875,0.25,0.3359375,0.4375,0.5546875,1.0,0.034875,0.0384375,0.0466875,0.051375,0.061875,0.0946875,0.136875,0.1884375,0.249375,0.3196875,0.586875,0.044225,0.048364285714285714,0.05795,0.06339642857142858,0.07559642857142858,0.11372142857142857,0.16273928571428573,0.22265,0.2934535714285714,0.37515,0.6855964285714286,0.05525,0.06,0.071,0.07725,0.09125,0.135,0.19125,0.26,0.34125,0.435,0.79125,0.066725,0.07205178571428572,0.0843875,0.09139642857142857,0.10709642857142856,0.15615892857142857,0.21923928571428572,0.2963375,0.38745357142857145,0.4925875,0.8920964285714286
176,45232,48576,56320,60720,70576,101376,140976,189376,246576,312576,563376,19530,21525,26145,28770,34650,53025,76650,105525,139650,179025,328650,25092,27429,32841,35916,42804,64329,92004,125829,165804,211929,387204,30940,33600,39760,43260,51100,75600,107100,145600,191100,243600,443100,37762,40764,47716,51666,60514,88164,123714,167164,218514,277764,502914,0.0802874101843174,0.08622305529522024,0.0999687597625742,0.1077788191190253,0.12527335207747578,0.17994376757263356,0.25023430178069356,0.33614495470165573,0.43767572633552015,0.5548266166822868,1.0,0.03466601346170231,0.03820716537445685,0.046407727698730514,0.05106713811024964,0.061504217432052484,0.09412009031268638,0.13605478401635854,0.18730829854306894,0.2478806338928176,0.3177717900656045,0.5833581835221948,0.044538638493652555,0.04868684502002215,0.058293218028457015,0.06375138451052229,0.07597767743034847,0.11418484280480531,0.16330834114339268,0.22334817244611058,0.294304336712959,0.37617683394393797,0.687292323421658,0.054918917383772116,0.05964045326744483,0.07057453636647638,0.07678708358183522,0.09070318934423902,0.1341910198517509,0.1901039447899804,0.2584419641589276,0.3392050779585925,0.43239328618897505,0.7865084774644288,0.06702805941325155,0.07235664991053932,0.08469654369373207,0.09170784697963705,0.10741316634006419,0.156492289341399,0.21959401891454375,0.29671835505949845,0.3878652977762631,0.4930348470648377,0.8926791343614211
177,45666,49029,56817,61242,71154,102129,141954,190629,248154,314529,566754,19822,21836,26500,29150,35086,53636,77486,106636,141086,180836,331886,25092,27429,32841,35916,42804,64329,92004,125829,165804,211929,387204,31302,33981,40185,43710,51606,76281,108006,146781,192606,245481,446406,38160,41181,48177,52152,61056,88881,124656,168381,220056,279681,506256,0.08057464084946908,0.08650843222985634,0.10024984384759525,0.1080574640849469,0.12554653341661462,0.1801998750780762,0.2504684572142411,0.3363522798251093,0.43785134291068084,0.5549656464709557,1.0,0.03497460979543153,0.038528179774646495,0.04675749972651274,0.05143324969916401,0.06190692963790286,0.09463717944646179,0.13671892920032325,0.18815217889948727,0.2489369285439538,0.31907317813372293,0.5855909265748456,0.04427317672217576,0.0483966588678686,0.05794577541578886,0.06337140981801628,0.0755248308790057,0.11350427169459766,0.16233498131464444,0.2220169597391461,0.2925502069681026,0.37393472300151387,0.6831958839284769,0.055230311563747234,0.05995723012100488,0.07090377835886469,0.07712340803946686,0.09105537852401571,0.13459278628823088,0.19056945341365036,0.2589853799002742,0.33984056574810234,0.43313501095713486,0.7876539027514583,0.06733079960617834,0.07266115457500079,0.08500513450280016,0.09201875946177707,0.10772927936988534,0.15682465408272372,0.2199472787135159,0.29709715326226194,0.3882742777289618,0.4934786521136154,0.8932552747752993
178,46102,49484,57316,61766,71734,102884,142934,191884,249734,316484,570134,19822,21836,26500,29150,35086,53636,77486,106636,141086,180836,331886,25420,27776,33232,36332,43276,64976,92876,126976,167276,213776,390476,31666,34364,40612,44162,52114,76964,108914,147964,194114,247364,449714,38560,41600,48640,52640,61600,89600,125600,169600,221600,281600,509600,0.08086169216359662,0.08679363097096472,0.10053075241960661,0.10833593506088042,0.12581954417733374,0.1804558226662504,0.25070246643771466,0.3365594754917265,0.438026849828286,0.555104589447393,1.0,0.03476726523939986,0.038299768124686474,0.04648030112219233,0.05112833123441156,0.06153991868578264,0.09407612947131727,0.13590840048129035,0.18703673171570193,0.24746112317455196,0.31718157485784043,0.5821192912543367,0.044586009604759586,0.04871837147056657,0.05828805158085643,0.0637253698253393,0.07590496269298094,0.11396619040436108,0.16290205460470697,0.2227125552940186,0.29339769247229597,0.3749574661395391,0.6848846060750631,0.05554132888057895,0.06027354972690631,0.07123237694998018,0.0774589833267267,0.0914065816106389,0.13499282624786454,0.1910322836385832,0.25952495378279494,0.34047083668049966,0.43386993233169746,0.788786495806249,0.06763322306685797,0.07296530289370569,0.08531327722956357,0.09232917173857375,0.1080447754387565,0.15715603700182765,0.2202990875829191,0.2974739271820309,0.388680555799163,0.49391897343431546,0.8938249604478947
179,46540,49941,57817,62292,72316,103641,143916,193141,251316,318441,573516,20116,22149,26857,29532,35524,54249,78324,107749,142524,182649,335124,25750,28125,33625,36750,43750,65625,93750,128125,168750,215625,393750,32032,34749,41041,44616,52624,77649,109824,149149,195624,249249,453024,38962,42021,49105,53130,62146,90321,126546,170821,223146,283521,512946,0.08114856429463171,0.08707865168539326,0.10081148564294631,0.10861423220973783,0.12609238451935081,0.18071161048689138,0.250936329588015,0.3367665418227216,0.43820224719101125,0.5552434456928839,1.0,0.035074871494430844,0.03861967233695311,0.04682868481437309,0.05149289644927081,0.0619407305114417,0.09459021195572573,0.1365681166698052,0.1878744446536801,0.24850919590735046,0.3184723704308162,0.5843324336199862,0.04489848583125841,0.0490396083108405,0.058629576158293756,0.06407842152616491,0.07628383515019634,0.1144257527252945,0.163465361036135,0.22340266008271784,0.29423764986504297,0.3759703303831105,0.686554516351767,0.05585197274356775,0.060589416860209654,0.07156034007769617,0.0777938191785408,0.09175681236443273,0.13539116607034504,0.19149247797794655,0.26006074808723734,0.3410959763982173,0.43459816291088654,0.7899064716590296,0.06793533223135885,0.07326909798506058,0.08562097657258036,0.09263908940639842,0.10835966215415088,0.15748645199087732,0.2206494674952399,0.29784870866723856,0.3890841755068734,0.49435586801414433,0.8943882995417739
180,46980,50400,58320,62820,72900,104400,144900,194400,252900,320400,576900,20412,22464,27216,29916,35964,54864,79164,108864,143964,184464,338364,25750,28125,33625,36750,43750,65625,93750,128125,168750,215625,393750,32400,35136,41472,45072,53136,78336,110736,150336,197136,251136,456336,39366,42444,49572,53622,62694,91044,127494,172044,224694,285444,516294,0.0814352574102964,0.0873634945397816,0.10109204368174728,0.10889235569422777,0.12636505460218408,0.1809672386895476,0.25117004680187205,0.3369734789391576,0.43837753510140404,0.5553822152886115,1.0,0.035382215288611546,0.03893915756630265,0.04717628705148206,0.05185647425897036,0.06234009360374415,0.09510140405616224,0.13722308892355695,0.18870514820592824,0.24954758190327614,0.3197503900156006,0.5865210608424337,0.04463511873808285,0.04875195007800312,0.05828566475992373,0.06370254810192408,0.07583636678800486,0.11375455018200728,0.1625065002600104,0.2220922170220142,0.2925117004680187,0.37376495059802395,0.6825273010920437,0.056162246489859596,0.06090483619344774,0.07188767550702028,0.07812792511700468,0.09210608424336973,0.13578783151326054,0.1919500780031201,0.2605928237129485,0.34171606864274573,0.4353198127925117,0.7910140405616225,0.0682371294851794,0.07357254290171607,0.08592823712948518,0.09294851794071762,0.10867394695787831,0.15781591263650546,0.2209984399375975,0.29822152886115444,0.3894851794071763,0.49478939157566304,0.8949453978159126
181,47422,50861,58825,63350,73486,105161,145886,195661,254486,322361,580286,20412,22464,27216,29916,35964,54864,79164,108864,143964,184464,338364,26082,28476,34020,37170,44226,66276,94626,129276,170226,217476,397026,32400,35136,41472,45072,53136,78336,110736,150336,197136,251136,456336,39366,42444,49572,53622,62694,91044,127494,172044,224694,285444,516294,0.08172177167810356,0.08764815970056145,0.10137242669993762,0.1091703056768559,0.12663755458515283,0.1812227074235808,0.2514036182158453,0.33718028696194635,0.438552713661884,0.5555208983156581,1.0,0.035175758160631135,0.03871194548894855,0.04690101088084152,0.051553888944417064,0.06197633580682629,0.09454648225185512,0.13642238482403504,0.18760404352336607,0.24809145834984817,0.3178846293034814,0.5830986789272876,0.04494680209413979,0.04907235397717677,0.058626263601051894,0.06405462134189004,0.07621414268136746,0.11421264686723444,0.16306786653477767,0.2227798016839972,0.293348452314893,0.3747738184274651,0.684190209655239,0.05583453676290657,0.06054945320066312,0.0714682070565204,0.07767204447462113,0.09156864029116676,0.13499550221787188,0.19083003898077844,0.2590722505798865,0.33972213701519594,0.4327796982867069,0.7863984311184485,0.06783896216693149,0.07314324315940761,0.08542684124724705,0.09240615834261037,0.1080398286362242,0.15689504830376746,0.21970890216203734,0.29648139021103387,0.38721251245075705,0.49190226888120686,0.8897233433169162
182,47866,51324,59332,63882,74074,105924,146874,196924,256074,324324,583674,20710,22781,27577,30302,36406,55481,80006,109981,145406,186281,341606,26416,28829,34417,37592,44704,66929,95504,130429,171704,219329,400304,32770,35525,41905,45530,53650,79025,111650,151525,198650,253025,459650,39772,42869,50041,54116,63244,91769,128444,173269,226244,287369,519644,0.08200810726535702,0.08793264733395698,0.10165263486124103,0.10944808231992516,0.12690988462737762,0.1814780168381665,0.2516370439663237,0.3373869660118491,0.43872778297474274,0.5556594948550047,1.0,0.035482135575680945,0.03903034913324904,0.04724726474024884,0.051915966789680544,0.062373859380407556,0.09505477372642948,0.1370730921713148,0.18842881471506354,0.24912194135767568,0.31915247209915126,0.5852684889167583,0.045258140674417566,0.04939229775525379,0.05896613520561135,0.0644058155751327,0.0765906996028605,0.11466846218950989,0.16362558551520198,0.22346206957993675,0.2941779143837142,0.37577311992653434,0.6858349009892508,0.05614435455408327,0.06086445515818762,0.07179521445190294,0.07800587314151393,0.09191774860624252,0.1353923594335194,0.19128828764001823,0.25960553322573904,0.3403440961906818,0.4335039765348465,0.7875115218426725,0.06814077721467805,0.07344682134205052,0.08573450247912362,0.09271613948882423,0.10835500639055363,0.15722646545845798,0.22006119854576356,0.29685920565247037,0.38762048677857847,0.49234504192408773,0.8902983514770232
183,48312,51789,59841,64416,74664,106689,147864,198189,257664,326289,587064,20710,22781,27577,30302,36406,55481,80006,109981,145406,186281,341606,26752,29184,34816,38016,45184,67584,96384,131584,173184,221184,403584,33142,35916,42340,45990,54166,79716,112566,152716,200166,254916,462966,40180,43296,50512,54612,63796,92496,129396,174496,227796,289296,522996,0.08229426433915212,0.08821695760598504,0.10193266832917705,0.10972568578553615,0.12718204488778054,0.18173316708229426,0.2518703241895262,0.3375935162094763,0.4389027431421446,0.5557980049875312,1.0,0.035277244048349074,0.03880496845318398,0.04697443549595955,0.05161617813390022,0.062013681642887314,0.094505880108472,0.136281563849938,0.18734073286728534,0.24768338716051402,0.31730952672962404,0.581888857092242,0.045569137266124306,0.049711786108499245,0.0593052886908412,0.06475614243080823,0.07696605480833435,0.11512203098810352,0.1641797146478067,0.22413910578744395,0.29500020440701524,0.37676301050652056,0.6874616736846408,0.056453810828120954,0.061179019663954864,0.07212160854693866,0.07833898859408855,0.09226591989970429,0.13578758022975349,0.19174400065410244,0.2601351811727512,0.3409611217856997,0.43422182249294794,0.7886124851804914,0.06844228227246092,0.07375005110175381,0.08604172628537944,0.0930256326397122,0.10866958287341755,0.15755692735374677,0.2204120845427415,0.2972350544404017,0.38802583704672744,0.49278443236171865,0.8908670945586853
184,48760,52256,60352,64952,75256,107456,148856,199456,259256,328256,590456,21010,23100,27940,30690,36850,56100,80850,111100,146850,188100,344850,26752,29184,34816,38016,45184,67584,96384,131584,173184,221184,403584,33516,36309,42777,46452,54684,80409,113484,153909,201684,256809,466284,40590,43725,50985,55110,64350,93225,130350,175725,229350,291225,526350,0.08258024306637582,0.0885010906824556,0.10221252726706138,0.11000311623558741,0.1274540355250857,0.18198815830476783,0.25210345902150205,0.33779993767528826,0.4390775942661265,0.5559364287940168,1.0,0.03558266831059385,0.039122305472380665,0.04731935995230804,0.0519767772704486,0.06240939206308345,0.09501131329006733,0.13692806915333233,0.18815965965287845,0.24870608478870568,0.31856734456081404,0.5840401316948257,0.045307355670871324,0.049426206186405086,0.05896459685395694,0.06438413700597505,0.07652390694649559,0.1144606880106223,0.1632365493787852,0.2228514910509843,0.29330551302721963,0.37459861530749117,0.6835124039725229,0.05676290866719959,0.061493151056132886,0.07244739658839948,0.07867139973173276,0.09261316677279932,0.13618118877613233,0.19219721706613194,0.26066125164279813,0.34157329250613083,0.4349333396561302,0.7897015188261276,0.0687434796157546,0.07405293535843484,0.0863485170783259,0.09333464305553674,0.108983565244489,0.15788644708496485,0.22076158087986233,0.2976089666291815,0.38842860433292237,0.49322049399108486,0.8914296746921023
185,49210,52725,60865,65490,75850,108225,149850,200725,260850,330225,593850,21312,23421,28305,31080,37296,56721,81696,112221,148296,189921,348096,27090,29541,35217,38442,45666,68241,97266,132741,174666,223041,406866,33892,36704,43216,46916,55204,81104,114404,155104,203204,258704,469604,41002,44156,51460,55610,64906,93956,131306,176956,230906,293156,529706,0.08286604361370717,0.08878504672897196,0.10249221183800623,0.1102803738317757,0.1277258566978193,0.1822429906542056,0.2523364485981308,0.338006230529595,0.4392523364485981,0.5560747663551402,1.0,0.03588785046728972,0.0394392523364486,0.04766355140186916,0.052336448598130844,0.06280373831775701,0.09551401869158878,0.13757009345794394,0.18897196261682242,0.2497196261682243,0.31981308411214954,0.5861682242990655,0.04561758019701945,0.04974488507198788,0.05930285425612528,0.06473351856529426,0.07689820661783278,0.11491285678201565,0.1637888355645365,0.2235261429653953,0.29412477898459205,0.3755847436221268,0.6851326092447588,0.05707165109034268,0.06180685358255452,0.07277258566978193,0.0790031152647975,0.0929595015576324,0.13657320872274142,0.19264797507788162,0.26118380062305296,0.34218068535825547,0.4356386292834891,0.790778816199377,0.06904437147427801,0.0743554769722994,0.08665487917824366,0.09364317588616654,0.10929696051191379,0.15821503746737392,0.2211097078386798,0.2979809716258314,0.38882882882882885,0.49365327944767196,0.891986191799276
186,49662,53196,61380,66030,76446,108996,150846,201996,262446,332196,597246,21312,23421,28305,31080,37296,56721,81696,112221,148296,189921,348096,27430,29900,35620,38870,46150,68900,98150,133900,176150,224900,410150,33892,36704,43216,46916,55204,81104,114404,155104,203204,258704,469604,41416,44589,51937,56112,65464,94689,132264,178189,232464,295089,533064,0.08315166614761757,0.08906882591093117,0.10277172220492059,0.11055745873559639,0.1279975085643102,0.1824976642790408,0.252569293055123,0.33821239489255683,0.43942696979134227,0.5562130177514792,1.0,0.03568378858962638,0.03921499683547483,0.04739253172059754,0.05203885835987181,0.062446630031846175,0.09497091650676606,0.13678785626023449,0.18789744929225144,0.24829969560281692,0.31799459519193096,0.5828352136305643,0.04592747377127683,0.05006312306821645,0.059640416176918724,0.06508205998868138,0.07727134212702973,0.11536284880936834,0.16433764311523225,0.22419572504462149,0.29493709459753603,0.3765617517739759,0.6867354490444474,0.05674713602100307,0.06145541368213433,0.07235879352896461,0.07855389571466365,0.09243092461062946,0.13579663991052263,0.19155255958181386,0.25969868362450316,0.34023501203859047,0.4331615448240758,0.7862823694089203,0.06934496003321915,0.07465767874544157,0.08696081681585142,0.09395123617403883,0.10960977553637864,0.15854271104369053,0.22145648526737727,0.2983510982074388,0.38922654986387517,0.4940828402366864,0.892536743653369
187,50116,53669,61897,66572,77044,109769,151844,203269,264044,334169,600644,21616,23744,28672,31472,37744,57344,82544,113344,149744,191744,351344,27430,29900,35620,38870,46150,68900,98150,133900,176150,224900,410150,34270,37101,43657,47382,55726,81801,115326,156301,204726,260601,472926,41832,45024,52416,56616,66024,95424,133224,179424,234024,297024,536424,0.08343711083437111,0.08935242839352428,0.10305105853051058,0.11083437110834371,0.12826899128268993,0.1827521793275218,0.25280199252801994,0.33841843088418433,0.4396014943960149,0.5563511830635118,1.0,0.03598803950426542,0.039530903496913315,0.047735430637782114,0.052397093786003025,0.06283921923801786,0.09547086127556423,0.1374258296095524,0.18870412423998242,0.24930574516685425,0.3192306923901679,0.5849454918387598,0.04566765005560698,0.04977990290421614,0.059303014764153145,0.06471387377548099,0.07683419796085535,0.11471021104015024,0.1634079421421008,0.22292739126670708,0.293268558413969,0.37443144358388664,0.6828504072295736,0.05705542717483235,0.06176870159362285,0.07268365287924294,0.07888532974607255,0.09277708592777086,0.13618882399557808,0.1920039157970445,0.26022236133217014,0.34084416060095496,0.43386931360339903,0.7873648950126864,0.06964524743442038,0.07495954342339223,0.08726633413469542,0.09425882885702679,0.10992201703504904,0.1588694800913686,0.22180193259235087,0.2987193745379959,0.38962180592830364,0.4945092267632741,0.8930814259361618
188,50572,54144,62416,67116,77644,110544,152844,204544,265644,336144,604044,21616,23744,28672,31472,37744,57344,82544,113344,149744,191744,351344,27772,30261,36025,39300,46636,69561,99036,135061,177636,226761,413436,34650,37500,44100,47850,56250,82500,116250,157500,206250,262500,476250,42250,45461,52897,57122,66586,96161,134186,180661,235586,298961,539786,0.0837223778400249,0.0896358543417367,0.1033302209772798,0.1111111111111111,0.12854030501089325,0.1830065359477124,0.2530345471521942,0.3386243386243386,0.43977591036414565,0.5564892623716153,1.0,0.035785472581467574,0.039308394752700135,0.04746674083344922,0.052102164742965744,0.06248551430028276,0.09493348166689844,0.13665229685254718,0.18764195985722895,0.24790247068094376,0.31743382932369163,0.5816529921661336,0.04597678314824748,0.05009734390209985,0.05963969512154744,0.06506148558714266,0.07720629623007595,0.11515882948924251,0.1639549436795995,0.22359463880114694,0.2940779148538848,0.3754047718378131,0.6844468283767408,0.057363370880267,0.06208157021673918,0.07300792657488528,0.0792160835965592,0.09312235532510876,0.13657945447682618,0.19245286767189146,0.26074259491030455,0.3414486361920655,0.43457099151717427,0.7884359417525876,0.06994523577752614,0.07526107369661812,0.08757143519346272,0.09456595877121535,0.1102336915853812,0.1591953566296495,0.22214606882942303,0.29908582818470175,0.39001463469548575,0.49493248836177495,0.893620332293674
189,51030,54621,62937,67662,78246,111321,153846,205821,267246,338121,607446,21922,24069,29041,31866,38194,57969,83394,114469,151194,193569,354594,28116,30624,36432,39732,47124,70224,99924,136224,179124,228624,416724,35032,37901,44545,48320,56776,83201,117176,158701,207776,264401,479576,42670,45900,53380,57630,67150,96900,135150,181900,237150,300900,543150,0.08400746733042937,0.08991910392034848,0.10360920970752956,0.11138767890479154,0.12881144990665838,0.18326073428749223,0.25326695706285,0.3388301182327318,0.4399502177971375,0.5566272557560672,1.0,0.03608880460156129,0.03962327515532245,0.04780836485876934,0.05245898400845507,0.06287637090375112,0.09543070495155125,0.13728627729872284,0.18844308794526593,0.24890113689118046,0.31866042413646645,0.5837457156685533,0.04628559575665985,0.05041435781946049,0.05997570154384094,0.06540828320542073,0.07757726612735946,0.11560533775841803,0.16449857271263618,0.22425697099001393,0.29488053259055125,0.37636925751424816,0.6860264122242965,0.05767096992983738,0.06239402350167752,0.0733316212469915,0.07954616542046536,0.0934667443690468,0.1369685535833638,0.1928994511446285,0.26125943705284094,0.342048511308001,0.43526667391010887,0.7894956917981186,0.0702449271210939,0.07556227220197351,0.08787612396822105,0.09487263065358896,0.1105448056288131,0.1595203524263885,0.22248891259469977,0.29945048613374686,0.3904050730435298,0.49535267332404853,0.8941535543900199
190,51490,55100,63460,68210,78850,112100,154850,207100,268850,340100,610850,22230,24396,29412,32262,38646,58596,84246,115596,152646,195396,357846,28462,30989,36841,40166,47614,70889,100814,137389,180614,230489,420014,35416,38304,44992,48792,57304,83904,118104,159904,209304,266304,482904,43092,46341,53865,58140,67716,97641,136116,183141,238716,302841,546516,0.08429237947122861,0.09020217729393468,0.10388802488335926,0.11166407465007776,0.1290824261275272,0.18351477449455678,0.2534992223950233,0.3390357698289269,0.4401244167962675,0.5567651632970451,1.0,0.03639191290824261,0.03993779160186625,0.048149300155521,0.0528149300155521,0.06326594090202177,0.0959253499222395,0.13791601866251943,0.1892379471228616,0.24989113530326595,0.3198755832037325,0.5858164852255054,0.04659409020217729,0.05073094867807154,0.06031104199066874,0.0657542768273717,0.07794712286158631,0.116049766718507,0.1650388802488336,0.2249144634525661,0.2956765163297045,0.3773250388802488,0.6875894245723173,0.05797822706065319,0.06270606531881805,0.0736547433903577,0.0798755832037325,0.09381026438569207,0.1373561430793157,0.19334370139968896,0.26177293934681184,0.3426438569206843,0.4359564541213064,0.7905443234836703,0.07054432348367029,0.07586314152410575,0.08818040435458786,0.09517884914463452,0.11085536547433904,0.15984447900466564,0.22283048211508555,0.2998133748055988,0.39079315707620527,0.49576982892690513,0.8946811819595646
191,51952,55581,63985,68760,79456,112881,155856,208381,270456,342081,614256,22230,24396,29412,32262,38646,58596,84246,115596,152646,195396,357846,28462,30989,36841,40166,47614,70889,100814,137389,180614,230489,420014,35416,38304,44992,48792,57304,83904,118104,159904,209304,266304,482904,43092,46341,53865,58140,67716,97641,136116,183141,238716,302841,546516,0.0845771144278607,0.09048507462686567,0.10416666666666667,0.11194029850746269,0.12935323383084577,0.1837686567164179,0.2537313432835821,0.3392412935323383,0.44029850746268656,0.5569029850746269,1.0,0.036190122685004295,0.03971633976713292,0.04788231616785184,0.05252207548644214,0.06291513636008439,0.09539345159021646,0.1371512854575291,0.18818863796202234,0.24850550910369618,0.3181018988825506,0.5825681800421973,0.04633572972832174,0.050449649657471805,0.05997662212497721,0.06538967466333255,0.07751491234924852,0.11540628011773593,0.16412375296293402,0.2236673308848428,0.29403701388346226,0.37523280195879244,0.683776796645047,0.05765674246568206,0.06235836524185356,0.07324633377614545,0.07943267953426585,0.09329009403245553,0.13659451433929828,0.1922716261623818,0.2603214295017061,0.34074392435727124,0.43353911072907714,0.7861608189419396,0.07015316089708526,0.07544248652027818,0.08769145112135657,0.09465109009924201,0.1102406814097054,0.1589581542549035,0.22159490505587248,0.2981509338126123,0.38862624052512307,0.4930208251934047,0.8897202469328749
192,52416,56064,64512,69312,80064,113664,156864,209664,272064,344064,617664,22540,24725,29785,32660,39100,59225,85100,116725,154100,197225,361100,28810,31356,37252,40602,48106,71556,101706,138556,182106,232356,423306,35802,38709,45441,49266,57834,84609,119034,161109,210834,268209,486234,43516,46784,54352,58652,68284,98384,137084,184384,240284,304784,549884,0.08486167236555797,0.09076779608330743,0.10444513521914828,0.11221635063723967,0.12962387317376436,0.18402238110040411,0.2539633198632266,0.3394466894622319,0.44047248989741994,0.5570407211687908,1.0,0.03649233240078748,0.04002985441923117,0.04822201067246917,0.052876644907263494,0.06330302559320278,0.09588546523676303,0.13777717334991194,0.18897814993264947,0.24948839498497566,0.3193079085068905,0.5846220598901668,0.04664348254066936,0.050765464718682,0.06031110765723759,0.06573476841778055,0.07788376852139675,0.1158493938451974,0.16466234069008392,0.22432260905605636,0.2948301989431147,0.37618511035125896,0.685333773702207,0.05796355299968915,0.06266999533727075,0.07356912496114393,0.0797618122474355,0.09363343176872863,0.13698224277276966,0.19271642834939384,0.2608359884986012,0.34134092322039167,0.4342312325147653,0.7872144078333851,0.07045254377784685,0.0757434462749974,0.08799606258418817,0.09495777639622836,0.11055201533519843,0.15928401201947984,0.2219394363278417,0.2985182882602839,0.38902056781680655,0.4934462749974096,0.8902639622837012
193,52882,56549,65041,69866,80674,114449,157874,210949,273674,346049,621074,22540,24725,29785,32660,39100,59225,85100,116725,154100,197225,361100,29160,31725,37665,41040,48600,72225,102600,139725,183600,234225,426600,36190,39116,45892,49742,58366,85316,119966,162316,212366,270116,489566,43942,47229,54841,59166,68854,99129,138054,185629,241854,306729,553254,0.08514605344934742,0.09105034182722188,0.10472343070229956,0.1124922311995028,0.12989434431323804,0.18427594779366066,0.25419515226848977,0.3396519577377253,0.4406463642013673,0.5571783716594157,1.0,0.036291971649111056,0.039810070941626925,0.04795724825061104,0.052586326267079285,0.06295546102396817,0.09535900713924589,0.1370207092874601,0.18794056746861082,0.24811858168269804,0.3175547519297217,0.5814121988684118,0.04695092694268316,0.05108086959041918,0.06064494730096574,0.0660790823637763,0.07825154490447193,0.11629049034414579,0.16519770590944075,0.2249731916003568,0.295616947416894,0.3771289733590522,0.6868746719392537,0.05827002901425595,0.06298122284945111,0.07389135594148201,0.08009029519831776,0.0939759191336298,0.13736849393147998,0.19315894724300164,0.26134727906819477,0.34193348940705937,0.4349175782595955,0.7882571158992326,0.07075163346074703,0.07604407848340133,0.08830026695691656,0.09526401040777749,0.11086279573770598,0.15960899989373248,0.22228269095148082,0.29888386891095103,0.3894125337721431,0.49386868553505703,0.8908020622341299
194,53350,57036,65572,70422,81286,115236,158886,212236,275286,348036,624486,22852,25056,30160,33060,39556,59856,85956,117856,155556,199056,364356,29160,31725,37665,41040,48600,72225,102600,139725,183600,234225,426600,36580,39525,46345,50220,58900,86025,120900,163525,213900,272025,492900,44370,47676,55332,59682,69426,99876,139026,186876,243426,308676,556626,0.08543025784405095,0.09133271202236719,0.10500155327741535,0.11276794035414725,0.1301646474060267,0.18452935694315004,0.25442684063373716,0.3398570984777881,0.4408201304753029,0.5573159366262814,1.0,0.03659329432525309,0.04012259682362775,0.04829571839881118,0.05293953747561995,0.0633416922076716,0.09584842574533296,0.13764279743661187,0.1887248072815083,0.2490944552800223,0.3187517414321538,0.5834494288102535,0.046694401475773674,0.05080177938336488,0.060313601906207666,0.06571804652145925,0.07782400245962279,0.11565511476638388,0.16429511630364813,0.22374400707141553,0.2940017870696861,0.37506845629845986,0.6831217993678,0.05857617304471197,0.06329205138305742,0.07421303279817322,0.08041813587494355,0.09431756676690911,0.13775328830430145,0.19359921599523447,0.26185534983970815,0.3425216898377225,0.4355982359892776,0.7892891113651868,0.07105043187517414,0.07634438562273614,0.08860406798551128,0.09556979660072444,0.1111730286988019,0.15993312900529397,0.22262468654221232,0.29924770130955697,0.38980217330732797,0.49428810253552524,0.8913346336026748
195,53820,57525,66105,70980,81900,116025,159900,213525,276900,350025,627900,23166,25389,30537,33462,40014,60489,86814,118989,157014,200889,367614,29512,32096,38080,41480,49096,72896,103496,140896,185096,236096,429896,36972,39936,46800,50700,59436,86736,121836,164736,215436,273936,496236,44800,48125,55825,60200,70000,100625,140000,188125,245000,310625,560000,0.08571428571428572,0.09161490683229814,0.10527950310559006,0.11304347826086956,0.13043478260869565,0.18478260869565216,0.2546583850931677,0.34006211180124224,0.4409937888198758,0.5574534161490683,1.0,0.0368944099378882,0.04043478260869565,0.04863354037267081,0.05329192546583851,0.06372670807453416,0.09633540372670807,0.13826086956521738,0.18950310559006212,0.2500621118012422,0.3199378881987578,0.5854658385093168,0.04700111482720178,0.05111641981207199,0.06064659977703456,0.06606147475712693,0.07819079471253385,0.11609491957318044,0.1648287943940118,0.22439241917502786,0.2947857939162287,0.37600891861761426,0.6846567924828795,0.05888198757763975,0.06360248447204969,0.07453416149068323,0.08074534161490683,0.09465838509316771,0.13813664596273292,0.19403726708074534,0.26236024844720496,0.3431055900621118,0.4362732919254658,0.7903105590062112,0.0713489409141583,0.07664437012263099,0.08890746934225195,0.09587513935340022,0.11148272017837235,0.16025641025641027,0.2229654403567447,0.2996098104793757,0.39018952062430323,0.4947045707915273,0.8918617614269788
196,54292,58016,66640,71540,82516,116816,160916,214816,278516,352016,631316,23166,25389,30537,33462,40014,60489,86814,118989,157014,200889,367614,29866,32469,38497,41922,49594,73569,104394,142069,186594,237969,433194,36972,39936,46800,50700,59436,86736,121836,164736,215436,273936,496236,45232,48576,56320,60720,70576,101376,140976,189376,246576,312576,563376,0.08599813722446445,0.09189692642036634,0.1055572803477181,0.11331884507916797,0.13070475007761564,0.18503570319776466,0.2548897857808134,0.3402669978267619,0.44116733933561003,0.5575908103073579,1.0,0.03669477725893214,0.040215993258526636,0.048370388204956,0.05300356715179086,0.06338188799270096,0.09581414062054502,0.1375127511420588,0.18847771955724232,0.24870904586609557,0.31820673006861855,0.582297930038206,0.04730752903458807,0.05143066229907051,0.06097897091155618,0.0664041462595594,0.0785565390390866,0.11653276647510914,0.1653593446071381,0.22503627343517352,0.2955635529592154,0.3769411831792636,0.6861761780154471,0.0585633818879927,0.0632583365541187,0.07413086314935785,0.080308435078471,0.09414619619968446,0.13738919970347654,0.19298734706549495,0.26094063828573966,0.3412490733642106,0.4339126523009079,0.7860342522603577,0.0716471624352939,0.07694403436630784,0.08921047462760329,0.09618004295788479,0.11179187601771537,0.16057885432968594,0.2233049693022195,0.29997022093531606,0.3905746092289757,0.4951181341831983,0.8923835290092442
197,54766,58509,67177,72102,83134,117609,161934,216109,280134,354009,634734,23482,25724,30916,33866,40474,61124,87674,120124,158474,202724,370874,29866,32469,38497,41922,49594,73569,104394,142069,186594,237969,433194,37366,40349,47257,51182,59974,87449,122774,165949,216974,275849,499574,45666,49029,56817,61242,71154,102129,141954,190629,248154,314529,566754,0.08628181253879579,0.09217877094972067,0.1058348851644941,0.11359404096834265,0.13097454996896338,0.18528864059590316,0.25512104283054005,0.340471756672874,0.441340782122905,0.5577281191806331,1.0,0.03699502468750689,0.04052721297425378,0.04870701742777289,0.05335463359454512,0.0637652938081149,0.09629860697552045,0.13812715247647045,0.1892509303109649,0.24966994047900382,0.31938418298058713,0.5842983044866038,0.04705278116502346,0.05115371163353468,0.06065060324482382,0.06604656438760173,0.07813351734742427,0.11590524534686972,0.16446889563187098,0.2238244682024281,0.29397196305854106,0.37491138020020986,0.6824811653385513,0.058868754470376566,0.06356836091969234,0.07445166006547625,0.08063535276194438,0.09448682440203297,0.13777267327730985,0.193425907545523,0.2614465272066724,0.34183453226075805,0.43458992270777996,0.7870604064064631,0.071945098261634,0.07724338069175433,0.089513087372033,0.09648451162219135,0.112100501942546,0.16090047169365435,0.22364328994507934,0.300328956696821,0.39095747194887936,0.4955288357012544,0.8929000179602794
198,55242,59004,67716,72666,83754,118404,162954,217404,281754,356004,638154,23482,25724,30916,33866,40474,61124,87674,120124,158474,202724,370874,30222,32844,38916,42366,50094,74244,105294,143244,188094,239844,436494,37762,40764,47716,51666,60514,88164,123714,167164,218514,277764,502914,46102,49484,57316,61766,71734,102884,142934,191884,249734,316484,570134,0.08656531182128452,0.09246044058330748,0.10611231771641327,0.11386906608749613,0.13124418243872168,0.18554142103630158,0.25535215637604713,0.34067638845795845,0.4415141172820354,0.557865342848278,1.0,0.03679676065651864,0.04031001921166364,0.04844598639199942,0.05306869501719021,0.06342356233761756,0.09578252271395306,0.1373869003406701,0.18823669521776876,0.24833190734524896,0.31767253672311074,0.5811669283589854,0.04735847460017488,0.05146720070703937,0.060982145375567655,0.06638836393723145,0.07849829351535836,0.11634182344700496,0.16499779050197916,0.22446619468028092,0.2947470359819103,0.3758403144068673,0.6839947724217038,0.059173804442187936,0.06387799810077191,0.0747719202574927,0.08096164875562951,0.09482664059145599,0.13815474007841366,0.193862296561645,0.26194931004114996,0.3424157805169285,0.43526170798898073,0.7880762323827791,0.07224275018255781,0.07754241139286129,0.08981531103777458,0.09678854947238441,0.11240860356591043,0.16122127260817923,0.22398041851966766,0.3006860413003758,0.39133814095030356,0.49593671746945095,0.8934113082422112
199,55720,59501,68257,73232,84376,119201,163976,218701,283376,358001,641576,23800,26061,31297,34272,40936,61761,88536,121261,159936,204561,374136,30580,33221,39337,42812,50596,74921,106196,144421,189596,241721,439796,38160,41181,48177,52152,61056,88881,124656,168381,220056,279681,506256,46540,49941,57817,62292,72316,103641,143916,193141,251316,318441,573516,0.08684863523573201,0.09274193548387097,0.10638957816377172,0.1141439205955335,0.1315136476426799,0.1857940446650124,0.2555831265508685,0.3408808933002481,0.44168734491315137,0.5580024813895782,1.0,0.037096150728830254,0.04062028504806913,0.048781438208411784,0.05341845704951557,0.06380537925358803,0.09626451114131451,0.13799768071124854,0.18900488796339016,0.24928613289773932,0.31884141551429607,0.5831514894572116,0.047663877701160894,0.05178030350262479,0.06131307904285697,0.06672942878162524,0.0788620521964662,0.11677650036784418,0.16552364801675873,0.22510349514320985,0.29551604174719753,0.37676128782872176,0.6854932229385139,0.059478534109754726,0.06418725139344364,0.07509164931356535,0.08128732994999813,0.09516565457560756,0.13853541903063707,0.1942965447585321,0.26244903175929274,0.34299288003291895,0.4359280895794107,0.7890818858560794,0.07254011995461176,0.0778411287205257,0.09011714902053693,0.09709216055463421,0.11271618639101214,0.16154126712969313,0.2243163709365687,0.30104149781163886,0.39171664775490356,0.49634182076636285,0.8939174782099081
200,56200,60000,68800,73800,85000,120000,165000,220000,285000,360000,645000,24120,26400,31680,34680,41400,62400,89400,122400,161400,206400,377400,30940,33600,39760,43260,51100,75600,107100,145600,191100,243600,443100,38560,41600,48640,52640,61600,89600,125600,169600,221600,281600,509600,46980,50400,58320,62820,72900,104400,144900,194400,252900,320400,576900,0.08713178294573644,0.09302325581395349,0.10666666666666667,0.1144186046511628,0.13178294573643412,0.18604651162790697,0.2558139534883721,0.34108527131782945,0.4418604651162791,0.5581395348837209,1.0,0.037395348837209304,0.04093023255813953,0.04911627906976744,0.053767441860465115,0.0641860465116279,0.09674418604651162,0.1386046511627907,0.18976744186046512,0.2502325581395349,0.32,0.5851162790697675,0.04796899224806202,0.052093023255813956,0.06164341085271318,0.06706976744186047,0.07922480620155038,0.1172093023255814,0.16604651162790698,0.22573643410852715,0.29627906976744184,0.3776744186046512,0.6869767441860465,0.059782945736434105,0.06449612403100775,0.0754108527131783,0.0816124031007752,0.09550387596899225,0.13891472868217053,0.19472868217054262,0.2629457364341085,0.3435658914728682,0.4365891472868217,0.7900775193798449,0.07283720930232558,0.07813953488372093,0.09041860465116279,0.09739534883720931,0.11302325581395349,0.16186046511627908,0.22465116279069766,0.3013953488372093,0.39209302325581397,0.4967441860465116,0.8944186046511627
201,56682,60501,69345,74370,85626,120801,166026,221301,286626,362001,648426,24120,26400,31680,34680,41400,62400,89400,122400,161400,206400,377400,30940,33600,39760,43260,51100,75600,107100,145600,191100,243600,443100,38560,41600,48640,52640,61600,89600,125600,169600,221600,281600,509600,46980,50400,58320,62820,72900,104400,144900,194400,252900,320400,576900,0.08741475511469311,0.09330440173589584,0.1069435833849969,0.11469311841289523,0.13205207687538748,0.18629882207067575,0.2560446373217607,0.34128952262864226,0.44203347799132053,0.5582765034097954,1.0,0.037197768133911964,0.040713975071943444,0.04885677008633214,0.05348335816268934,0.06384691545372949,0.09623303198822997,0.13787232467544486,0.18876479351537415,0.2489104385080179,0.31830925965337603,0.582024780005737,0.04771554502749736,0.05181778645520075,0.06131771397198755,0.06671540006107096,0.0788062169006178,0.11659001952420169,0.1651691943259524,0.2245437413058699,0.29471366046395425,0.37567895180020544,0.6833470588779599,0.05946707874144467,0.06415535465881997,0.07501241467800489,0.0811811987798145,0.09499927516786803,0.13818076388053532,0.19369982079682185,0.2615564459167276,0.34175063924025256,0.4342824007673967,0.7859030945705446,0.07245236927575391,0.07772667968280113,0.08994087220438415,0.09688075431891997,0.1124260902554802,0.1610052650572309,0.22346420408805323,0.2998029073479472,0.3900213748369128,0.49411960655494996,0.8896928870834914
202,57166,61004,69892,74942,86254,121604,167054,222604,288254,364004,651854,24442,26741,32065,35090,41866,63041,90266,123541,162866,208241,380666,31302,33981,40185,43710,51606,76281,108006,146781,192606,245481,446406,38962,42021,49105,53130,62146,90321,126546,170821,223146,283521,512946,47422,50861,58825,63350,73486,105161,145886,195661,254486,322361,580286,0.08769755190579485,0.09358537341183762,0.10722032847846297,0.11496746203904555,0.13232104121475055,0.18655097613882862,0.2562751781840719,0.3414936473504803,0.4422063836380539,0.5584133870467927,1.0,0.03749612643321971,0.04102298981060176,0.04919046289506546,0.053831072602147104,0.06422603834601,0.09671030629558153,0.13847579365931634,0.18952250043721447,0.24985042662927587,0.3194595722355006,0.5839743255391545,0.04801995538878338,0.0521297713905261,0.061647240026140825,0.06705489266001283,0.07916803455988611,0.11702160299699012,0.16569047670183815,0.22517465567443015,0.2954741399147662,0.3765889294228462,0.6848251295535503,0.05977105302721161,0.064463821653315,0.07533128584008075,0.08150598140074311,0.09533729945662679,0.13856016838126328,0.1941324284272245,0.26205407959451044,0.3423251218831211,0.4349455552930564,0.7869032022508108,0.07274941934850442,0.07802514059896848,0.09024260033688525,0.09718433882433797,0.11273383303623204,0.16132600244840103,0.22380164883547543,0.30016077219745524,0.3904033725343405,0.4945294498461312,0.8902085436309357
203,57652,61509,70441,75516,86884,122409,168084,223909,289884,366009,655284,24442,26741,32065,35090,41866,63041,90266,123541,162866,208241,380666,31666,34364,40612,44162,52114,76964,108914,147964,194114,247364,449714,39366,42444,49572,53622,62694,91044,127494,172044,224694,285444,516294,47866,51324,59332,63882,74074,105924,146874,196924,256074,324324,583674,0.08798017348203221,0.09386617100371747,0.10749690210656754,0.11524163568773234,0.1325898389095415,0.18680297397769516,0.25650557620817843,0.3416976456009913,0.4423791821561338,0.5585501858736059,1.0,0.037299857771592164,0.04080826023525677,0.04893298173005903,0.05354930076119667,0.063889855390945,0.0962040886089085,0.1377509598891473,0.1885304692316614,0.24854261663645075,0.3177874021035154,0.5809175868783611,0.048324085434712276,0.052441384193723635,0.06197618131985521,0.06739367968697542,0.0795288760293247,0.11745136459916616,0.16620884990324805,0.22580133194157037,0.2962288107141331,0.37749128622093625,0.6862886931467883,0.06007471569578992,0.06477191568846485,0.075649641987291,0.08183016829344224,0.09567454721922097,0.13893823136227956,0.1945629681176406,0.2625487574853041,0.34289559946527004,0.4356034940575384,0.7878934935081583,0.07304619065931718,0.07832329188565569,0.09054394735717643,0.09748750160235867,0.11304106311156689,0.1616459428278426,0.22413793103448276,0.3005170277314874,0.3907832329188566,0.4949365465965902,0.8907191385719779
204,58140,62016,70992,76092,87516,123216,169116,225216,291516,368016,658716,24766,27084,32452,35502,42334,63684,91134,124684,164334,210084,383934,31666,34364,40612,44162,52114,76964,108914,147964,194114,247364,449714,39772,42869,50041,54116,63244,91769,128444,173269,226244,287369,519644,48312,51789,59841,64416,74664,106689,147864,198189,257664,326289,587064,0.08826262000619386,0.09414679467327346,0.10777330442861567,0.1155156395168783,0.13285847011458657,0.1870548157324249,0.25673583152678847,0.3419015174976773,0.44255187364509135,0.5586868999690306,1.0,0.03759738643057099,0.041116353633432315,0.04926554084005854,0.053895760843823436,0.06426745365225682,0.09667899367861112,0.13835097371249522,0.18928339375390912,0.24947625380285282,0.3189295538593263,0.5828520940739257,0.04807231037351453,0.05216815744569739,0.06165327698127873,0.06704254944467722,0.07911451976268984,0.11683942700647927,0.1653428791770657,0.22462487627444908,0.29468541829862943,0.3755245052496068,0.6827130356633208,0.0603780688490943,0.06507963978406475,0.07596748826504897,0.08215376581106273,0.09601102751413355,0.1393149703362299,0.1949914682503537,0.26304052125650507,0.34346212935468395,0.43625629254489035,0.7888741126676747,0.07334268485963602,0.078621135663928,0.09084491647386735,0.09779024647951469,0.11334778569216476,0.1619650957316962,0.22447306578252235,0.30087169584464324,0.39116098591805876,0.495340936002769,0.891224746324668
205,58630,62525,71545,76670,88150,124025,170150,226525,293150,370025,662150,25092,27429,32841,35916,42804,64329,92004,125829,165804,211929,387204,32032,34749,41041,44616,52624,77649,109824,149149,195624,249249,453024,40180,43296,50512,54612,63796,92496,129396,174496,227796,289296,522996,48760,52256,60352,64952,75256,107456,148856,199456,259256,328256,590456,0.08854489164086687,0.09442724458204334,0.10804953560371518,0.11578947368421053,0.13312693498452013,0.1873065015479876,0.25696594427244585,0.34210526315789475,0.44272445820433437,0.5588235294117647,1.0,0.037894736842105266,0.041424148606811144,0.04959752321981424,0.05424148606811145,0.06464396284829721,0.0971517027863777,0.13894736842105262,0.19003095975232198,0.25040247678018573,0.32006191950464397,0.5847678018575851,0.048375745676961415,0.052479045533489393,0.061981424148606815,0.06738050290719626,0.07947443932643661,0.11726799063656271,0.1658596994638677,0.2252495658083516,0.2954375896700143,0.376423771048856,0.6841712602884543,0.06068111455108359,0.06538699690402477,0.07628482972136223,0.08247678018575852,0.0963467492260062,0.1396904024767802,0.19541795665634676,0.2635294117647059,0.3440247678018576,0.4369040247678019,0.7898452012383901,0.07363890357169825,0.07891867401646152,0.09114551083591331,0.09809257721060183,0.1136540058899041,0.1622834705127237,0.22480706788492033,0.301224798006494,0.3915366608774447,0.4957426564977724,0.8917254398550177
206,59122,63036,72100,77250,88786,124836,171186,227836,294786,372036,665586,25092,27429,32841,35916,42804,64329,92004,125829,165804,211929,387204,32400,35136,41472,45072,53136,78336,110736,150336,197136,251136,456336,40180,43296,50512,54612,63796,92496,129396,174496,227796,289296,522996,49210,52725,60865,65490,75850,108225,149850,200725,260850,330225,593850,0.08882698854843701,0.0947075208913649,0.10832559579077684,0.11606313834726091,0.1333952336737852,0.18755803156917364,0.25719591457753016,0.34230888269885484,0.4428969359331476,0.5589600742804085,1.0,0.03769911025772778,0.041210301899378896,0.04934148254320253,0.053961471545375055,0.0643102469102415,0.09665016992544916,0.13823007094500184,0.1890499499688996,0.24910980699714236,0.3184096420297302,0.5817490151535639,0.04867890851069584,0.05278957189604349,0.06230900289369067,0.0677177705059902,0.07983340995754118,0.11769478324363794,0.16637369175433378,0.2258701354896287,0.2961841144495227,0.37731562863401574,0.6856153825350894,0.060367856295054284,0.06504944515058911,0.07589101934235395,0.08205100467858399,0.09584937183173925,0.13896926918534946,0.19440913721141972,0.26216897590995003,0.3422487852809404,0.43464856532439083,0.7857677294895025,0.07393484838923896,0.07921590898847031,0.09144573353405872,0.09839449748041576,0.11395972872025553,0.16260107634475485,0.22513995186196825,0.30157635527189575,0.3919102865745373,0.496141745769893,0.8922212907122445
207,59616,63549,72657,77832,89424,125649,172224,229149,296424,374049,669024,25420,27776,33232,36332,43276,64976,92876,126976,167276,213776,390476,32400,35136,41472,45072,53136,78336,110736,150336,197136,251136,456336,40590,43725,50985,55110,64350,93225,130350,175725,229350,291225,526350,49662,53196,61380,66030,76446,108996,150846,201996,262446,332196,597246,0.0891089108910891,0.09498762376237624,0.10860148514851485,0.11633663366336634,0.13366336633663367,0.18780940594059406,0.25742574257425743,0.34251237623762376,0.4430693069306931,0.5590965346534653,1.0,0.03799564739082604,0.041517195197780646,0.04967235854020185,0.05430597407566844,0.0646852728751136,0.09712058162337973,0.13882312144257905,0.18979289233271154,0.2500298942937772,0.3195341273257761,0.5836502128473717,0.04842875591907017,0.052518295307791646,0.061988807576409816,0.0673697804563065,0.07942315970727508,0.11708996986655187,0.16551872578562205,0.22470942746448558,0.2946620749031425,0.37537666810159276,0.6820921222557038,0.060670469220835126,0.06535639977041183,0.0762080284115368,0.0823737265030851,0.09618489022815326,0.13934477686899124,0.1948360596929258,0.26265873869995693,0.34281281389008467,0.43529828526330894,0.7867430764815612,0.07423052087817478,0.07951284258860669,0.09174558760223848,0.09869601090543836,0.11426495910460611,0.1629179222270053,0.22547173195580428,0.301926388291003,0.39228189123260154,0.4965382407805998,0.8927123690629932
208,60112,64064,73216,78416,90064,126464,173264,230464,298064,376064,672464,25420,27776,33232,36332,43276,64976,92876,126976,167276,213776,390476,32770,35525,41905,45530,53650,79025,111650,151525,198650,253025,459650,41002,44156,51460,55610,64906,93956,131306,176956,230906,293156,529706,50116,53669,61897,66572,77044,109769,151844,203269,264044,334169,600644,0.0893906588308073,0.09526755335601608,0.10887720383544695,0.11660995978966904,0.13393133312712652,0.1880606248066811,0.25765542839467986,0.3427157438911228,0.4432415712960099,0.5592329106093412,1.0,0.03780128006852412,0.04130481334316781,0.04941825882129006,0.05402817102476861,0.06435437436056056,0.09662375978491042,0.13811296961621738,0.18882200385448142,0.24875086249970257,0.3178995455518808,0.5806645411501582,0.04873123319612648,0.05282810678341145,0.062315603511860856,0.0677062266530253,0.07978122248923362,0.11751558447738467,0.16603119274786457,0.22532804730067335,0.295406148135811,0.3762654952532775,0.6835310142996502,0.06097278069904114,0.06566299459896738,0.07652454257774394,0.08269587665659425,0.09651966499321897,0.1397190035451712,0.19526101025482406,0.26314568512217756,0.3433730281472317,0.43594303932998646,0.7877090818244545,0.07452592257726808,0.07980947678983559,0.0920450760189393,0.0989971210354755,0.1145697018725166,0.16323401698827,0.2258024221370958,0.30227491731899403,0.39265150253396464,0.49693217778200766,0.8931987437245711
209,60610,64581,73777,79002,90706,127281,174306,231781,299706,378081,675906,25750,28125,33625,36750,43750,65625,93750,128125,168750,215625,393750,33142,35916,42340,45990,54166,79716,112566,152716,200166,254916,462966,41416,44589,51937,56112,65464,94689,132264,178189,232464,295089,533064,50572,54144,62416,67116,77644,110544,152844,204544,265644,336144,604044,0.08967223252937538,0.09554730983302412,0.10915275200989487,0.11688311688311688,0.1341991341991342,0.18831168831168832,0.25788497217068646,0.3429189857761286,0.44341372912801486,0.5593692022263451,1.0,0.03809701349004151,0.04161081570514243,0.049748041887481394,0.05437146585471944,0.06472793554133267,0.097091903311999,0.13870271901714143,0.18956038265675995,0.24966489423085458,0.3190162537394253,0.582551419871994,0.049033445479105084,0.053137566466342954,0.06264184664731487,0.0680420058410489,0.08013836243501316,0.11793947679115144,0.16654090953475778,0.22594266066583224,0.29614473018437476,0.37714711809038537,0.6849561921332257,0.061274792648681915,0.06596923240805674,0.0768405665876616,0.08301746100789163,0.0968537045092069,0.14009196545081712,0.19568401523288742,0.26362985385541776,0.34392948131840817,0.43658289762185865,0.7886658795749705,0.07482105499877202,0.0801058135302838,0.0923442017085216,0.09929783135524763,0.11487396176391391,0.1635493692909961,0.2261320361115303,0.30262196222551657,0.39301914763295487,0.49732359233384527,0.8936804821972286
210,61110,65100,74340,79590,91350,128100,175350,233100,301350,380100,679350,26082,28476,34020,37170,44226,66276,94626,129276,170226,217476,397026,33516,36309,42777,46452,54684,80409,113484,153909,201684,256809,466284,41832,45024,52416,56616,66024,95424,133224,179424,234024,297024,536424,51030,54621,62937,67662,78246,111321,153846,205821,267246,338121,607446,0.08995363214837712,0.09582689335394126,0.10942812982998454,0.11715610510046368,0.13446676970633695,0.18856259659969088,0.2581143740340031,0.34312210200927357,0.4435857805255023,0.5595054095826894,1.0,0.03839258114374034,0.04191653786707882,0.05007727975270479,0.05471406491499227,0.06510046367851623,0.0975579598145286,0.1392890262751159,0.1902936630602782,0.2505718701700155,0.32012364760432765,0.5844204018547141,0.0493353941267388,0.0534466769706337,0.062967542503864,0.06837712519319938,0.08049459041731066,0.11836166924265842,0.16704791344667697,0.22655332302936632,0.29687789799072645,0.37802163833075736,0.6863678516228748,0.061576506955177746,0.06627511591962906,0.07715610510046368,0.08333848531684698,0.0971870170015456,0.14046367851622873,0.19610510046367852,0.2641112828438949,0.3444822256568779,0.4372179289026275,0.7896136012364761,0.07511591962905718,0.08040185471406491,0.09264296754250387,0.09959814528593508,0.11517774343122102,0.16386398763523957,0.22646058732612057,0.302967542503864,0.3933848531684699,0.49771251931993815,0.8941576506955178
211,61612,65621,74905,80180,91996,128921,176396,234421,302996,382121,682796,26082,28476,34020,37170,44226,66276,94626,129276,170226,217476,397026,33516,36309,42777,46452,54684,80409,113484,153909,201684,256809,466284,41832,45024,52416,56616,66024,95424,133224,179424,234024,297024,536424,51030,54621,62937,67662,78246,111321,153846,205821,267246,338121,607446,0.09023485784919653,0.09610630407911001,0.10970333745364648,0.11742892459826947,0.13473423980222496,0.18881334981458592,0.2583436341161928,0.34332509270704575,0.4437577255871446,0.5596415327564895,1.0,0.03819881780209609,0.04170498948441408,0.049824544959255763,0.05443792875177945,0.0647719084470325,0.09706559499469827,0.1385860491274114,0.1893332708451719,0.24930726014797977,0.31850801703583503,0.5814708932096849,0.049086403552451974,0.053176937181822974,0.0626497519024716,0.06803203299374923,0.08008834263821112,0.11776431027715452,0.1662048400986532,0.2254099321027071,0.29537958628931626,0.3761138026584807,0.6829038248613055,0.061265736764714494,0.06594063234113849,0.07676670630759407,0.08291788469762565,0.09669652429129638,0.1397547730215174,0.19511537853180158,0.2627783408221489,0.3427436598925594,0.4350113357430331,0.7856285039748329,0.07473681743888365,0.07999607496236065,0.09217540817462316,0.09909548386340869,0.11459645340628827,0.16303698322778692,0.22531766442685663,0.3014384970034974,0.3913994809577092,0.495200616289492,0.8896449305502668
212,62116,66144,75472,80772,92644,129744,177444,235744,304644,384144,686244,26416,28829,34417,37592,44704,66929,95504,130429,171704,219329,400304,33892,36704,43216,46916,55204,81104,114404,155104,203204,258704,469604,42250,45461,52897,57122,66586,96161,134186,180661,235586,298961,539786,51490,55100,63460,68210,78850,112100,154850,207100,268850,340100,610850,0.09051590979301823,0.0963855421686747,0.109978375038616,0.11770157553290084,0.13500154464009886,0.18906394810009267,0.25857275254865614,0.34352795798578933,0.4439295644114921,0.5597775718257646,1.0,0.03849359702962794,0.04200983906598819,0.05015271536071718,0.05477934961908592,0.0651430103578319,0.09752945016641311,0.1391691584917318,0.190062135333788,0.25020838069258167,0.3196078945681128,0.5833260472951312,0.04938768134949085,0.053485349234383105,0.06297468538887042,0.0683663536584655,0.08044369058235847,0.11818536846952396,0.1667103828958796,0.22601873386142537,0.2961104213661613,0.3769854454100874,0.6843105367770065,0.06156702280821399,0.06624611654163826,0.07708191255588391,0.08323861483670532,0.09702962794574524,0.14012654391149504,0.19553686443888763,0.26326058952792303,0.3432977191786012,0.43564825339092217,0.7865802833977419,0.07503162140579736,0.08029214098775363,0.09247439686175762,0.09939613315380535,0.11490082244799225,0.16335297649232636,0.22564860312075588,0.3017877023332809,0.39177027412990134,0.4955963185106172,0.8901352871573376
213,62622,66669,76041,81366,93294,130569,178494,237069,306294,386169,689694,26416,28829,34417,37592,44704,66929,95504,130429,171704,219329,400304,34270,37101,43657,47382,55726,81801,115326,156301,204726,260601,472926,42670,45900,53380,57630,67150,96900,135150,181900,237150,300900,543150,51952,55581,63985,68760,79456,112881,155856,208381,270456,342081,614256,0.09079678814082767,0.09666460778258185,0.1102532427424336,0.1179740580605312,0.1352686843730698,0.18931439159975294,0.25880172946263125,0.34373069796170475,0.44410129709697344,0.5599135268684373,1.0,0.038301043651242435,0.04179969667707708,0.04990184052637837,0.054505331349845004,0.06481715079441028,0.09704158655867674,0.1384730039698765,0.18911140302800952,0.24895678373307584,0.3180091460850754,0.5804081230226739,0.04968870252604778,0.05379342143037347,0.06329908626144348,0.0687000321881878,0.08079815106409509,0.11860477255130536,0.1672132858920043,0.22662369108619185,0.2968359881338681,0.37785017703503293,0.6857040948594594,0.061868016830652434,0.06655125316444684,0.07739664256902336,0.08355879563980548,0.09736201851835742,0.14049709001383223,0.19595646765087127,0.26374015142947455,0.34384814134964203,0.43628043741137373,0.7875231624459543,0.07532615913724057,0.0805879129005037,0.09277302687858674,0.09969638709340664,0.11520471397460323,0.16366823547834258,0.22597847741172172,0.30213543977474067,0.39213912256739947,0.495989525789698,0.8906210580344327
214,63130,67196,76612,81962,93946,131396,179546,238396,307946,388196,693146,26752,29184,34816,38016,45184,67584,96384,131584,173184,221184,403584,34270,37101,43657,47382,55726,81801,115326,156301,204726,260601,472926,43092,46341,53865,58140,67716,97641,136116,183141,238716,302841,546516,52416,56064,64512,69312,80064,113664,156864,209664,272064,344064,617664,0.09107749305341155,0.09694350108058043,0.1105279407224452,0.1182463723371411,0.1355356591540599,0.18956468045693114,0.2590305649891942,0.34393331275084904,0.44427292374189564,0.5600493979623341,1.0,0.038595043468475615,0.04210368378379158,0.050228956092944345,0.05484558808678114,0.06518684375297557,0.09750326770983314,0.1390529556543643,0.18983590758656907,0.24985212350644742,0.31910160341399935,0.5822496270626968,0.04944124325899594,0.05352551987604343,0.06298384467341657,0.06835789285374222,0.08039576077767166,0.11801409803995118,0.166380531662882,0.2254950616464641,0.2953576879906975,0.3759684106955822,0.6822891569741439,0.06216872058700476,0.06685604475824718,0.07771090073375594,0.0838784325380223,0.09769370377957891,0.14086642640944333,0.1963742126478404,0.2642170624947702,0.3443949759502327,0.43690795301422786,0.7884572658574095,0.07562043205904673,0.08088339253202068,0.09307130099574981,0.09999624898650501,0.11550813248579664,0.163982768421083,0.22630730033787974,0.3024817282361869,0.3925060521160044,0.4963802719773323,0.8911023074503784
215,63640,67725,77185,82560,94600,132225,180600,239725,309600,390225,696600,27090,29541,35217,38442,45666,68241,97266,132741,174666,223041,406866,34650,37500,44100,47850,56250,82500,116250,157500,206250,262500,476250,43516,46784,54352,58652,68284,98384,137084,184384,240284,304784,549884,52882,56549,65041,69866,80674,114449,157874,210949,273674,346049,621074,0.09135802469135802,0.09722222222222222,0.11080246913580247,0.11851851851851852,0.13580246913580246,0.18981481481481483,0.25925925925925924,0.3441358024691358,0.4444444444444444,0.5601851851851852,1.0,0.03888888888888889,0.04240740740740741,0.050555555555555555,0.055185185185185184,0.06555555555555556,0.09796296296296296,0.13962962962962963,0.19055555555555556,0.25074074074074076,0.3201851851851852,0.5840740740740741,0.04974160206718346,0.053832902670111975,0.06330749354005168,0.06869078380706288,0.08074935400516796,0.11843238587424634,0.16688199827734712,0.22609819121447028,0.29608096468561584,0.3768303186907838,0.6836778639104221,0.062469135802469135,0.0671604938271605,0.07802469135802469,0.08419753086419753,0.09802469135802469,0.14123456790123456,0.19679012345679012,0.26469135802469135,0.3449382716049383,0.43753086419753084,0.7893827160493827,0.0759144415733563,0.08117858168245765,0.0933692219351134,0.10029572207866781,0.11581108240022969,0.16429658340511052,0.2266350846971002,0.3028265862761987,0.39287108814240596,0.49676859029572207,0.8915790984783233
216,64152,68256,77760,83160,95256,133056,181656,241056,311256,392256,700056,27090,29541,35217,38442,45666,68241,97266,132741,174666,223041,406866,35032,37901,44545,48320,56776,83201,117176,158701,207776,264401,479576,43516,46784,54352,58652,68284,98384,137084,184384,240284,304784,549884,53350,57036,65572,70422,81286,115236,158886,212236,275286,348036,624486,0.09163838321505709,0.09750077136686208,0.11107682813946312,0.11879049676025918,0.13606911447084233,0.1900647948164147,0.25948781240357915,0.3443381672323357,0.4446158593026844,0.5603208886146251,1.0,0.03869690424766019,0.042198052727210396,0.05030597552195824,0.05491274983715588,0.0652319243031986,0.0974793445095821,0.13894031334636087,0.18961483081353492,0.24950289691110425,0.3186045116390689,0.5811906476053345,0.05004171094883838,0.05413995451792428,0.06363062383580742,0.06902304958460466,0.08110208326191047,0.11884906350349114,0.1673808952426663,0.22669757847943592,0.29679911321380004,0.37768549944575863,0.6850537671272012,0.06216074142640017,0.06682893939913379,0.07763950312546425,0.0837818688790611,0.09754076816711806,0.14053732844229605,0.19581862022466773,0.26338464351423313,0.34323539831099226,0.4353708846149451,0.7854857325699658,0.07620818905916098,0.08147348212143028,0.09366679237089605,0.1005948095580925,0.11611356805741255,0.16460968836778772,0.2269618430525558,0.3031700321117168,0.39323425554527064,0.4971545133532175,0.8920514930234152
217,64666,68789,78337,83762,95914,133889,182714,242389,312914,394289,703514,27430,29900,35620,38870,46150,68900,98150,133900,176150,224900,410150,35032,37901,44545,48320,56776,83201,117176,158701,207776,264401,479576,43942,47229,54841,59166,68854,99129,138054,185629,241854,306729,553254,53820,57525,66105,70980,81900,116025,159900,213525,276900,350025,627900,0.0919185687847008,0.09777914867365824,0.11135101789019124,0.11906230721776681,0.13633559531153608,0.19031462060456508,0.25971622455274523,0.3445404071560765,0.4447871684145589,0.5604565083281925,1.0,0.038989984563206986,0.04250093104046259,0.050631543935159784,0.05525121035260137,0.06559926312767052,0.09793692804976163,0.1395139258067359,0.19033025639859336,0.250385919825334,0.31968091608695776,0.5830019018811282,0.04979573967255804,0.053873839042293405,0.06331785863536475,0.06868377885870075,0.08070344015897338,0.11826488172232535,0.16655816373234933,0.22558328618904527,0.29534024909241324,0.3758290524424532,0.681686505172605,0.06246073283545175,0.06713299237826113,0.0779529618458197,0.08410067177056889,0.09787154200200707,0.14090551147525138,0.19623490079799408,0.2638597099702351,0.34377993899197457,0.4359955878632124,0.7864150535739161,0.07650167587283267,0.08176809558871607,0.09396401493076185,0.10089351455692425,0.11641559371952796,0.16492209110266462,0.22728758773812605,0.3035120836259122,0.39359557876602314,0.4975380731584588,0.8925195518497144
218,65182,69324,78916,84366,96574,134724,183774,243724,314574,396324,706974,27430,29900,35620,38870,46150,68900,98150,133900,176150,224900,410150,35416,38304,44992,48792,57304,83904,118104,159904,209304,266304,482904,44370,47676,55332,59682,69426,99876,139026,186876,243426,308676,556626,54292,58016,66640,71540,82516,116816,160916,214816,278516,352016,631316,0.09219858156028368,0.09805735430157261,0.1116250385445575,0.11933395004625347,0.13660191181005243,0.19056429232192415,0.2599444958371878,0.34474252235584335,0.44495837187789083,0.5605920444033302,1.0,0.038799163759911964,0.04229292732123105,0.05038374820007525,0.054980805517600366,0.06527821390885662,0.09745761513153242,0.13883113098925845,0.1893987614820347,0.2491605066098612,0.3181163663727379,0.5801486334716695,0.05009519444845213,0.054180210304763686,0.06364024702464306,0.06901526788821088,0.0810553146226028,0.11868046066757759,0.167055648439688,0.2261808779389341,0.29605614916531586,0.37668146211883324,0.6830576513421993,0.06276044097802748,0.06743670912933149,0.07826596169024604,0.08441894609985658,0.09820163117738417,0.14127252204465793,0.19664938173115276,0.2643322102368687,0.34432100756180567,0.4366157737059637,0.7873358850537644,0.07679490334863799,0.08206242379493446,0.09426089219688419,0.10119184015253743,0.11671716357320071,0.16523379926277346,0.2276123308636527,0.3038527583758384,0.39395508179933064,0.4979193011341294,0.8929833346063646
219,65700,69861,79497,84972,97236,135561,184836,245061,316236,398361,710436,27772,30261,36025,39300,46636,69561,99036,135061,177636,226761,413436,35802,38709,45441,49266,57834,84609,119034,161109,210834,268209,486234,44800,48125,55825,60200,70000,100625,140000,188125,245000,310625,560000,54766,58509,67177,72102,83134,117609,161934,216109,280134,354009,634734,0.09247842170160296,0.09833538840937114,0.11189889025893958,0.11960542540073983,0.13686806411837238,0.19081381011097412,0.2601726263871763,0.34494451294697903,0.44512946979038226,0.560727496917386,1.0,0.0390914874809272,0.04259496984950087,0.05070829743988199,0.05531814266168944,0.06564419595853814,0.09791311251119031,0.1394017195074574,0.1901100169473394,0.25003800483083627,0.3191856831579481,0.5819468608009729,0.0503944056889009,0.054486259142273195,0.06396213029745114,0.0693461479992568,0.08140634765130146,0.11909447156394101,0.16755063088019187,0.22677482560005405,0.2967670557235275,0.3775273212506123,0.6844163302535344,0.06305986746167143,0.06774009199984235,0.07857850671981713,0.08473669690162097,0.0985310429088616,0.14163837418148856,0.1970620858177232,0.26480217781756554,0.3448586501810156,0.43723150290807333,0.7882483432708928,0.07708787279923877,0.08235646842220834,0.09455742670697993,0.10148978936878199,0.11701828173121857,0.16554482036383292,0.22793608432005136,0.3041920735998739,0.3943127882033005,0.49829822813033126,0.893442899853048
220,66220,70400,80080,85580,97900,136400,185900,246400,317900,400400,713900,28116,30624,36432,39732,47124,70224,99924,136224,179124,228624,416724,36190,39116,45892,49742,58366,85316,119966,162316,212366,270116,489566,45232,48576,56320,60720,70576,101376,140976,189376,246576,312576,563376,55242,59004,67716,72666,83754,118404,162954,217404,281754,356004,638154,0.09275808936825886,0.09861325115562404,0.11217257318952234,0.11987673343605547,0.13713405238828968,0.19106317411402157,0.26040061633281975,0.34514637904468415,0.4453004622496148,0.5608628659476117,1.0,0.03938366718027735,0.04289676425269646,0.05103235747303544,0.05565485362095532,0.06600924499229584,0.09836671802773497,0.13996918335901387,0.19081664098613252,0.2509090909090909,0.32024653312788903,0.583728813559322,0.05069337442218798,0.0547919876733436,0.06428351309707242,0.06967642526964561,0.08175654853620955,0.11950693374422187,0.1680431432973806,0.22736517719568566,0.2974730354391371,0.37836671802773497,0.6857627118644067,0.06335901386748845,0.06804314329738058,0.07889060092449923,0.08505392912172573,0.0988597842835131,0.1420030816640986,0.19747303543913713,0.26526964560862865,0.3453929121725732,0.4378428351309707,0.7891525423728813,0.07738058551617874,0.08265023112480739,0.09485362095531587,0.10178736517719568,0.11731895223420648,0.16585516178736517,0.2282588597842835,0.3045300462249615,0.3946687211093991,0.4986748844375963,0.8938983050847458
221,66742,70941,80665,86190,98566,137241,186966,247741,319566,402441,717366,28116,30624,36432,39732,47124,70224,99924,136224,179124,228624,416724,36190,39116,45892,49742,58366,85316,119966,162316,212366,270116,489566,45232,48576,56320,60720,70576,101376,140976,189376,246576,312576,563376,55242,59004,67716,72666,83754,118404,162954,217404,281754,356004,638154,0.09303758471965495,0.0988909426987061,0.11244608749229822,0.12014787430683918,0.13739987677141097,0.1913123844731978,0.26062846580406657,0.3453481207640173,0.4454713493530499,0.5609981515711645,1.0,0.039193382457490315,0.04268950577529462,0.050785791353367735,0.05538595361363655,0.06569031707663871,0.09789145289852041,0.13929291324093976,0.18989469810389675,0.24969680748739137,0.31869924139142364,0.5809084902267462,0.05044844612094802,0.054527256658386376,0.06397292316613834,0.06933977913645197,0.08136153650995447,0.11892952830214981,0.1672312320349724,0.2262666477084222,0.29603577532249925,0.3765386148772035,0.6824494051850799,0.06305289071408458,0.06771438847115699,0.0785094359085878,0.08464298558894623,0.0983821368729491,0.14131698463545805,0.19651893175868385,0.2639879782426265,0.343724124087286,0.4357273692926623,0.7853397010730924,0.07700671623689999,0.08225090121360644,0.09439532958071611,0.10129557297111934,0.11675211816562257,0.16505382189844514,0.22715601241207417,0.3030586897065096,0.3927618537817516,0.49626550463779995,0.8895793778907838
222,67266,71484,81252,86802,99234,138084,188034,249084,321234,404484,720834,28462,30989,36841,40166,47614,70889,100814,137389,180614,230489,420014,36580,39525,46345,50220,58900,86025,120900,163525,213900,272025,492900,45666,49029,56817,61242,71154,102129,141954,190629,248154,314529,566754,55720,59501,68257,73232,84376,119201,163976,218701,283376,358001,641576,0.09331690791499846,0.09916846319679705,0.11271943332306744,0.12041884816753927,0.13766553741915613,0.19156144133045888,0.2608561749307053,0.34554973821989526,0.4456421311980289,0.5611333538651062,1.0,0.03948481897357783,0.04299048047123193,0.05110885446579934,0.05572156696271264,0.06605404295579842,0.0983430304341915,0.1398574429064112,0.19059728037245746,0.2505625428323303,0.3197532302860298,0.5826778426100877,0.05074677387581607,0.05483231923022499,0.06429358215622459,0.06966929972781528,0.08171090708817842,0.11934093008931321,0.16772238823362937,0.2268552815211269,0.2967396099518058,0.3773753735256661,0.6837912751063352,0.06335161770948651,0.06801704692065025,0.07882119877808205,0.08495992142435013,0.0987106601519906,0.14168171867586712,0.1969302224922798,0.2644561716012286,0.3442595660027135,0.4363404056967346,0.7862475965340148,0.07729935047458916,0.08254466354250771,0.09469170433137172,0.10159343205231718,0.11705330214723501,0.16536539619385324,0.22748094568236238,0.3033999506127624,0.3931224109850534,0.4966483267992353,0.8900468068931265
223,67792,72029,81841,87416,99904,138929,189104,250429,322904,406529,724304,28462,30989,36841,40166,47614,70889,100814,137389,180614,230489,420014,36972,39936,46800,50700,59436,86736,121836,164736,215436,273936,496236,46102,49484,57316,61766,71734,102884,142934,191884,249734,316484,570134,56200,60000,68800,73800,85000,120000,165000,220000,285000,360000,645000,0.09359605911330049,0.09944581280788177,0.11299261083743842,0.1206896551724138,0.13793103448275862,0.19181034482758622,0.26108374384236455,0.3457512315270936,0.4458128078817734,0.5612684729064039,1.0,0.03929565486315138,0.042784521416421833,0.05086400185557446,0.055454615741456624,0.0657375908458327,0.09787188804700789,0.13918741301994741,0.1896841657646513,0.24936214628111952,0.3182213545693521,0.5798863460646358,0.051044865139499435,0.055137069517771545,0.06461375334113853,0.0699982327862334,0.08205946674324593,0.11975082285891007,0.16821113786476397,0.22744041176080762,0.297438644547041,0.37820583622346415,0.6851211645938722,0.06365006958404205,0.06831937970796792,0.07913251894232257,0.08527634805275133,0.09903852526011178,0.14204532903311318,0.1973397910269721,0.26492191124168857,0.3447916896772626,0.43694912633369415,0.787147385628134,0.07759172943957234,0.08283814530915196,0.09498773995449425,0.10189091873025691,0.11735403918796528,0.1656762906183039,0.2278048996001679,0.3037398661335572,0.3934811902184718,0.49702887185491174,0.8905100620733836
224,68320,72576,82432,88032,100576,139776,190176,251776,324576,408576,727776,28810,31356,37252,40602,48106,71556,101706,138556,182106,232356,423306,36972,39936,46800,50700,59436,86736,121836,164736,215436,273936,496236,46540,49941,57817,62292,72316,103641,143916,193141,251316,318441,573516,56682,60501,69345,74370,85626,120801,166026,221301,286626,362001,648426,0.09387503847337643,0.0997229916897507,0.11326562019082795,0.12096029547553093,0.13819636811326563,0.19205909510618652,0.2613111726685134,0.34595260080024626,0.44598337950138506,0.5614035087719298,1.0,0.039586356241480894,0.04308468539770479,0.051186079233170645,0.05578914391241261,0.06610000879391462,0.09832146154860837,0.13974904366178603,0.19038275513344766,0.2502225959635932,0.31926856615222265,0.5816432528690146,0.0508013454689355,0.05487402717319615,0.06430550059358923,0.06966429230972167,0.08166798575385834,0.11917952776678538,0.16740865321197732,0.2263553620894341,0.2960196543991558,0.3764015301411423,0.6818526579606912,0.06394824781251374,0.06862138899881282,0.07944340016708437,0.08559227014905685,0.0993657389086752,0.1424078287824825,0.1977476586202348,0.265385228421932,0.3453205381875742,0.4375535879171613,0.7880391768895924,0.07788385437277404,0.08313134810710988,0.09528343886030867,0.10218803587917161,0.11765433320142461,0.16598651233346523,0.22812788550323176,0.3040784527107242,0.3938382139559425,0.49740716923888667,0.8909691993140747
225,68850,73125,83025,88650,101250,140625,191250,253125,326250,410625,731250,29160,31725,37665,41040,48600,72225,102600,139725,183600,234225,426600,37366,40349,47257,51182,59974,87449,122774,165949,216974,275849,499574,46980,50400,58320,62820,72900,104400,144900,194400,252900,320400,576900,57166,61004,69892,74942,86254,121604,167054,222604,288254,364004,651854,0.09415384615384616,0.1,0.11353846153846153,0.12123076923076923,0.13846153846153847,0.19230769230769232,0.26153846153846155,0.34615384615384615,0.4461538461538462,0.5615384615384615,1.0,0.039876923076923074,0.04338461538461538,0.05150769230769231,0.05612307692307692,0.06646153846153846,0.09876923076923078,0.1403076923076923,0.1910769230769231,0.2510769230769231,0.3203076923076923,0.5833846153846154,0.05109880341880342,0.05517811965811966,0.06462495726495726,0.06999247863247864,0.0820157264957265,0.11958837606837606,0.16789606837606838,0.22693880341880343,0.2967165811965812,0.3772294017094017,0.6831781196581197,0.06424615384615384,0.06892307692307692,0.07975384615384615,0.08590769230769231,0.09969230769230769,0.14276923076923076,0.19815384615384615,0.26584615384615384,0.34584615384615386,0.43815384615384617,0.788923076923077,0.0781757264957265,0.0834242735042735,0.09557880341880341,0.10248478632478633,0.11795418803418803,0.16629606837606836,0.22844991452991453,0.3044157264957265,0.39419350427350425,0.49778324786324785,0.8914242735042736
226,69382,73676,83620,89270,101926,141476,192326,254476,327926,412676,734726,29160,31725,37665,41040,48600,72225,102600,139725,183600,234225,426600,37762,40764,47716,51666,60514,88164,123714,167164,218514,277764,502914,46980,50400,58320,62820,72900,104400,144900,194400,252900,320400,576900,57652,61509,70441,75516,86884,122409,168084,223909,289884,366009,655284,0.09443248231313442,0.10027683789603199,0.11381113503537373,0.1215010765918179,0.13872654567825285,0.19255613657336204,0.2617656105813596,0.34635496770224544,0.4463242079360197,0.5616733312826823,1.0,0.03968826474086939,0.04317936210233475,0.05126400862362296,0.0558575577834458,0.06614710790144898,0.09830195202020889,0.1396438944586145,0.1901729352166658,0.2498890742943628,0.31879231169170547,0.5806246138016077,0.05139603062910527,0.05548190754104251,0.06494393828447612,0.07032009211597248,0.08236267669852435,0.11999575351899892,0.16838113800246624,0.22751883014892627,0.29740882995837903,0.3780511374308246,0.6844919058261175,0.063942204304734,0.06859700078668783,0.07937652948173878,0.08550126169483589,0.09922066185217346,0.14209378734385336,0.1972163772617275,0.2645884316057959,0.34420995037605856,0.4360809335725155,0.7851906697190517,0.07846734701099457,0.08371692304342027,0.0958738359606166,0.10278117284538726,0.11825360746727351,0.16660496566066807,0.2287709976236039,0.30475170335608104,0.3945470828580995,0.49815713612965923,0.8918753385615862
227,69916,74229,84217,89892,102604,142329,193404,255829,329604,414729,738204,29512,32096,38080,41480,49096,72896,103496,140896,185096,236096,429896,37762,40764,47716,51666,60514,88164,123714,167164,218514,277764,502914,47422,50861,58825,63350,73486,105161,145886,195661,254486,322361,580286,58140,62016,70992,76092,87516,123216,169116,225216,291516,368016,658716,0.09471094710947109,0.10055350553505535,0.11408364083640836,0.12177121771217712,0.13899138991389914,0.19280442804428044,0.26199261992619927,0.3465559655596556,0.44649446494464945,0.5618081180811808,1.0,0.03997810903219164,0.0434784964589734,0.051584656815731156,0.05619042974570715,0.06650736110885339,0.09874777161868535,0.1401997279884693,0.19086323021820525,0.2507382783078932,0.31982487225753314,0.5823539292661649,0.05115388158286869,0.05522050815221809,0.06463795915492195,0.06998878358827641,0.08197463031899041,0.11943040135247167,0.16758782125266186,0.22644689001956098,0.296007607653169,0.376269974153486,0.6812669668546906,0.06423969526038872,0.06889829911514975,0.07968664488406998,0.08581638679822921,0.09954700868594589,0.1424552020850605,0.19762287931249356,0.2650500403682451,0.3447366852523151,0.43668281396470354,0.7860781030717796,0.07875871710258953,0.08400929824276217,0.0961685387778988,0.10307719817286279,0.11855259521758213,0.16691321098233008,0.22909114553700602,0.30508639888161,0.39489897101614185,0.4985288619406018,0.8923224474535494
228,70452,74784,84816,90516,103284,143184,194484,257184,331284,416784,741684,29512,32096,38080,41480,49096,72896,103496,140896,185096,236096,429896,38160,41181,48177,52152,61056,88881,124656,168381,220056,279681,506256,47866,51324,59332,63882,74074,105924,146874,196924,256074,324324,583674,58630,62525,71545,76670,88150,124025,170150,226525,293150,370025,662150,0.09498924070089149,0.10083000307408546,0.11435597909621888,0.12204119274515832,0.13925607131878268,0.19305256686135874,0.2622194897018137,0.34675683984014755,0.4466646172763603,0.5619428220104519,1.0,0.03979053073815803,0.043274494259010574,0.05134262030730068,0.055926782834738245,0.06619530689619837,0.09828444458826131,0.13954190733519936,0.18996769513701253,0.2495618079937008,0.31832424590526426,0.5796215099692053,0.051450482955005095,0.055523646188943,0.06495623473069394,0.07031566003850696,0.08232077272800815,0.11983674988269936,0.16807157765301664,0.22702525603895998,0.2966977850405294,0.37708916465772485,0.6825764072030676,0.06453691868774303,0.06919928163476628,0.07999633266997805,0.08613102075816655,0.0998727220757088,0.1428155386930283,0.1980277314867248,0.2655093004567983,0.3452602456032488,0.4372805669260763,0.7869577879528209,0.07904983793637183,0.08430140059648045,0.09646291412515302,0.103372864993717,0.11885115493930029,0.1672208110192481,0.22941036883632382,0.3054198283905275,0.3952491896818591,0.4988984527103187,0.892765652218465
229,70990,75341,85417,91142,103966,144041,195566,258541,332966,418841,745166,29866,32469,38497,41922,49594,73569,104394,142069,186594,237969,433194,38560,41600,48640,52640,61600,89600,125600,169600,221600,281600,509600,48312,51789,59841,64416,74664,106689,147864,198189,257664,326289,587064,59122,63036,72100,77250,88786,124836,171186,227836,294786,372036,665586,0.09526736324523663,0.10110633066994468,0.1146281499692686,0.12231100184388445,0.13952059004302397,0.19330055316533498,0.2624462200368777,0.34695759065765214,0.4468346650276583,0.5620774431468961,1.0,0.04007966010258117,0.04357284148766852,0.05166231416892343,0.056258605465091,0.06655429796850634,0.0987283370416793,0.14009495870718738,0.1906541629650306,0.250405949815209,0.31935031925772245,0.5813389231392737,0.051746859089115714,0.05582648698410824,0.0652740463198804,0.07064197776066004,0.08266614418800643,0.1202416642734639,0.16855304724048065,0.22760029308905666,0.297383401819192,0.37790237343088656,0.6838744655553259,0.06483387594173647,0.06949995034663417,0.08030559633692358,0.0864451679223153,0.10019780827359273,0.1431748093713347,0.1984309536398601,0.26596624107916894,0.3457806716892612,0.43787424547013687,0.7878298258374644,0.07934071066044344,0.08459323157524633,0.09675696422005298,0.10366817595005677,0.11914929022526524,0.16752777233529173,0.2297286779053258,0.3057520069353674,0.39559775942541664,0.49926593537547337,0.8932050039856891
230,71530,75900,86020,91770,104650,144900,196650,259900,334650,420900,748650,30222,32844,38916,42366,50094,74244,105294,143244,188094,239844,436494,38962,42021,49105,53130,62146,90321,126546,170821,223146,283521,512946,48760,52256,60352,64952,75256,107456,148856,199456,259256,328256,590456,59616,63549,72657,77832,89424,125649,172224,229149,296424,374049,669024,0.09554531490015361,0.10138248847926268,0.11490015360983102,0.12258064516129032,0.13978494623655913,0.1935483870967742,0.2626728110599078,0.34715821812596004,0.4470046082949309,0.5622119815668203,1.0,0.04036866359447005,0.04387096774193548,0.0519815668202765,0.056589861751152076,0.06691244239631336,0.09917050691244239,0.1406451612903226,0.19133640552995393,0.2512442396313364,0.32036866359447,0.5830414746543778,0.05204301075268817,0.056129032258064517,0.06559139784946237,0.07096774193548387,0.08301075268817204,0.12064516129032259,0.16903225806451613,0.2281720430107527,0.29806451612903223,0.37870967741935485,0.6851612903225807,0.0651305683563748,0.06980030721966206,0.08061443932411674,0.08675883256528417,0.10052227342549923,0.14353302611367127,0.1988325652841782,0.26642089093702,0.3462980030721966,0.43846390168970817,0.7886943164362519,0.07963133640552995,0.08488479262672811,0.09705069124423964,0.103963133640553,0.11944700460829494,0.16783410138248847,0.23004608294930876,0.30608294930875574,0.39594470046082947,0.49963133640553,0.8936405529953917
231,72072,76461,86625,92400,105336,145761,197736,261261,336336,422961,752136,30222,32844,38916,42366,50094,74244,105294,143244,188094,239844,436494,38962,42021,49105,53130,62146,90321,126546,170821,223146,283521,512946,48760,52256,60352,64952,75256,107456,148856,199456,259256,328256,590456,59616,63549,72657,77832,89424,125649,172224,229149,296424,374049,669024,0.09582309582309582,0.10165847665847666,0.11517199017199017,0.12285012285012285,0.14004914004914004,0.19379606879606878,0.2628992628992629,0.34735872235872234,0.44717444717444715,0.5623464373464373,1.0,0.040181562908835636,0.043667634576725484,0.05174064264973356,0.056327579054851785,0.06660231660231661,0.09871087143814417,0.13999329908420818,0.19044959954050864,0.2500797728070455,0.3188838188838189,0.5803391939755577,0.0518018018018018,0.05586888541433996,0.06528739483284937,0.07063882063882064,0.08262601444419626,0.12008599508599509,0.16824882733973642,0.22711451120542028,0.2966830466830467,0.3769544337726156,0.6819857047129775,0.06482870119233755,0.06947679674952402,0.08024080751353478,0.08635672272035909,0.10005637278364551,0.14286777923141558,0.19791101609283426,0.26518608336790156,0.34469298105661744,0.4364317091589819,0.7850388759479668,0.0792622610804429,0.08449136858227767,0.09660088069178978,0.10348128529946712,0.11889339162066435,0.1670562238744057,0.2289798653435017,0.3046643160279524,0.39410957592775775,0.49731564504291775,0.8894987076805259
232,72616,77024,87232,93032,106024,146624,198824,262624,338024,425024,755624,30580,33221,39337,42812,50596,74921,106196,144421,189596,241721,439796,39366,42444,49572,53622,62694,91044,127494,172044,224694,285444,516294,49210,52725,60865,65490,75850,108225,149850,200725,260850,330225,593850,60112,64064,73216,78416,90064,126464,173264,230464,298064,376064,672464,0.0961007061713233,0.10193429536383175,0.11544365980964078,0.12311943506294136,0.14031317163033466,0.19404359840343874,0.263125575683144,0.3475591034694504,0.447344181762358,0.5624808105618667,1.0,0.04046986331826411,0.04396498787756874,0.05205896054122156,0.056657808645569754,0.0669592283993097,0.09915116512974707,0.1405407980688808,0.19112812721671096,0.2509131525732375,0.3198958741384604,0.5820302160863075,0.052097339417488064,0.056170793939843096,0.06560405704424423,0.07096386562629033,0.08296983685007359,0.12048849692439625,0.16872677416281112,0.2276846685653182,0.29736218013191745,0.3777593088626089,0.6832683980392364,0.06512498279567616,0.06977676728108159,0.08054932082623104,0.08667008988597504,0.10038061257980159,0.1432259959980096,0.1983129175357056,0.2656413771928896,0.34521137496956156,0.4370229108657216,0.7859067472711295,0.0795527934528284,0.08478290790128423,0.09689475188718198,0.10377648142462388,0.11919155558849374,0.16736366235058706,0.22929922818756418,0.30499825309942513,0.39446073708616985,0.4976866801477984,0.8899452637819868
233,73162,77589,87841,93666,106714,147489,199914,263989,339714,427089,759114,30580,33221,39337,42812,50596,74921,106196,144421,189596,241721,439796,39772,42869,50041,54116,63244,91769,128444,173269,226244,287369,519644,49662,53196,61380,66030,76446,108996,150846,201996,262446,332196,597246,60610,64581,73777,79002,90706,127281,174306,231781,299706,378081,675906,0.09637814610190301,0.10220994475138122,0.11571516267648864,0.12338858195211787,0.14057704112952732,0.19429097605893186,0.26335174953959484,0.34775936157151627,0.44751381215469616,0.5626151012891344,1.0,0.04028380454055649,0.043762860387240914,0.05181962129535221,0.05639732635677909,0.06665138569437529,0.0986953211243634,0.13989466667720526,0.19024942235290088,0.24975958815145025,0.3184251640728534,0.5793543525741852,0.05239265775627903,0.05647241389303846,0.06592027020974452,0.07128837038969114,0.08331291479277157,0.12088961605239792,0.16920251767191752,0.22825161965133037,0.29803692199063647,0.3785584246898358,0.6845401349467932,0.06542100395987954,0.07007643120796087,0.08085742062457023,0.08698298279309827,0.10070424205060109,0.14358317723029743,0.19871323674704985,0.26609442060085836,0.345726728791723,0.4376101613196437,0.7867672049257424,0.07984308022246987,0.08507417858187308,0.09718830109838575,0.10407132525549523,0.11948929936742043,0.16767046846718675,0.22961768588117198,0.3053309516093762,0.39481026565179933,0.49805562800844144,0.8903880049636813
234,73710,78156,88452,94302,107406,148356,201006,265356,341406,429156,762606,30940,33600,39760,43260,51100,75600,107100,145600,191100,243600,443100,39772,42869,50041,54116,63244,91769,128444,173269,226244,287369,519644,50116,53669,61897,66572,77044,109769,151844,203269,264044,334169,600644,61110,65100,74340,79590,91350,128100,175350,233100,301350,380100,679350,0.09665541577170911,0.1024854249769868,0.11598649892605094,0.12365756366983738,0.140840748695919,0.19453820190242405,0.263577784596502,0.3479594967781528,0.4476833384473765,0.562749309604173,1.0,0.040571409089359384,0.044059448784824665,0.05213701439537586,0.05672654031046176,0.06700707836025419,0.0991337597658555,0.1404394930016286,0.19092427806757356,0.25058811496369027,0.31943100368997884,0.5810339808498753,0.05215274991279901,0.05621382470109074,0.06561841894766104,0.07096193840593963,0.08293142199248367,0.12033605820043378,0.16842773332494107,0.2272064473660055,0.2966722003236271,0.37682499219780596,0.6814056013196854,0.06571676593155575,0.07037579038192723,0.08116511016173489,0.08729540549117107,0.10102726702910808,0.1439393343351613,0.1991119923000868,0.26654524092388465,0.3462390802065549,0.43819351014809743,0.7876203439259591,0.08013312247739986,0.0853651820205978,0.09748153043642457,0.10436581930905343,0.11978662638374206,0.16797664849214405,0.22993524834580373,0.30566242594472115,0.39515818128889624,0.498422514378329,0.8908269801181737
235,74260,78725,89065,94940,108100,149225,202100,266725,343100,431225,766100,31302,33981,40185,43710,51606,76281,108006,146781,192606,245481,446406,40180,43296,50512,54612,63796,92496,129396,174496,227796,289296,522996,50572,54144,62416,67116,77644,110544,152844,204544,265644,336144,604044,61612,65621,74905,80180,91996,128921,176396,234421,302996,382121,682796,0.09693251533742331,0.10276073619631902,0.11625766871165644,0.12392638036809817,0.1411042944785276,0.19478527607361965,0.26380368098159507,0.348159509202454,0.44785276073619634,0.5628834355828221,1.0,0.040858895705521474,0.044355828220858894,0.05245398773006135,0.05705521472392638,0.06736196319018405,0.09957055214723927,0.14098159509202454,0.19159509202453986,0.2514110429447853,0.32042944785276073,0.5826993865030675,0.05244746116694948,0.05651481529826394,0.06593395118130792,0.07128573293303746,0.08327372405691164,0.1207361963190184,0.16890223208458427,0.22777183135360918,0.2973449941260932,0.3776217204020363,0.68267328025062,0.06601226993865031,0.07067484662576687,0.08147239263803681,0.08760736196319019,0.10134969325153374,0.14429447852760735,0.19950920245398773,0.26699386503067485,0.3467484662576687,0.43877300613496933,0.7884662576687117,0.08042292128964887,0.08565591959274246,0.09777444197885393,0.10465996606187182,0.12008354000783188,0.16828220858895707,0.230251925336118,0.3059926902493147,0.3955045033285472,0.49878736457381545,0.8912622373058348
236,74812,79296,89680,95580,108796,150096,203196,268096,344796,433296,769596,31302,33981,40185,43710,51606,76281,108006,146781,192606,245481,446406,40590,43725,50985,55110,64350,93225,130350,175725,229350,291225,526350,50572,54144,62416,67116,77644,110544,152844,204544,265644,336144,604044,62116,66144,75472,80772,92644,129744,177444,235744,304644,384144,686244,0.09720944495553512,0.10303587856485741,0.11652867218644587,0.12419503219871206,0.1413676786261883,0.19503219871205152,0.2640294388224471,0.34835939895737505,0.44802207911683534,0.563017479300828,1.0,0.04067328832270438,0.04415433552149439,0.05221570798185022,0.056796033243416026,0.06705596182932344,0.0991182386602841,0.14034116601437638,0.19072474389160027,0.25026897229195577,0.3189738512154429,0.580052391124694,0.052741958118285436,0.05681552398920992,0.0662490449534561,0.0716090000467778,0.08361529945581837,0.12113498510907021,0.16937458094896543,0.22833408697550403,0.298013503188686,0.37841282958851136,0.6839302699078478,0.06571239975259746,0.07035379601765082,0.08110229263145859,0.08720939298021299,0.10088929776142287,0.14363900020270376,0.19860290334149347,0.26578100717779196,0.3451733117115993,0.4367798169429155,0.784884536821917,0.08071247771558064,0.08594639265276846,0.09806703777046659,0.10495376795097687,0.12038004355531993,0.168587154818892,0.23056772644348464,0.30632175842909787,0.3958492507757317,0.49915020348338607,0.8916938237724729
237,75366,79869,90297,96222,109494,150969,204294,269469,346494,435369,773094,31666,34364,40612,44162,52114,76964,108914,147964,194114,247364,449714,40590,43725,50985,55110,64350,93225,130350,175725,229350,291225,526350,51030,54621,62937,67662,78246,111321,153846,205821,267246,338121,607446,62622,66669,76041,81366,93294,130569,178494,237069,306294,386169,689694,0.09748620478234211,0.10331085223789087,0.11679950950337216,0.12446351931330472,0.14163090128755365,0.19527896995708155,0.26425505824647455,0.3485591661557327,0.44819129368485594,0.5631514408338443,1.0,0.04096009023482267,0.04444996339384344,0.05253177491999679,0.057123713287129375,0.06740965522950637,0.09955322379943449,0.14088066910362776,0.19139199114208622,0.2510871899148098,0.3199662654217986,0.5817067523483561,0.052503317837158225,0.056558452141654184,0.06594928947838168,0.0712849925106132,0.08323696730281181,0.12058688852843251,0.16860821581851626,0.22730094917306304,0.2966650885920729,0.37670063407554577,0.6808357069127429,0.0660074971478242,0.07065246916933775,0.08140924648231651,0.08752105177378171,0.10121149562666377,0.14399413266692018,0.19900038029010703,0.26623023849622424,0.3456837072852719,0.43736078665725,0.7857336882707665,0.08100179279621883,0.08623660253474998,0.09835931982398001,0.10524722737467888,0.12067614028824437,0.16889149314313653,0.23088266109942646,0.30664964415711415,0.3961924423161996,0.4995110555766828,0.8921217859665189
238,75922,80444,90916,96866,110194,151844,205394,270844,348194,437444,776594,31666,34364,40612,44162,52114,76964,108914,147964,194114,247364,449714,41002,44156,51460,55610,64906,93956,131306,176956,230906,293156,529706,51490,55100,63460,68210,78850,112100,154850,207100,268850,340100,610850,63130,67196,76612,81962,93946,131396,179546,238396,307946,388196,693146,0.09776279497395035,0.10358565737051793,0.11707018081520074,0.12473184186331597,0.14189396261109408,0.1955255899479007,0.2644805393809378,0.34875881091020533,0.44836040453570336,0.5632853202574318,1.0,0.04077548886548184,0.04424963365671123,0.05229502159429509,0.056866264740649555,0.06710584938848356,0.09910455141296481,0.140245739730155,0.19052941434005413,0.24995557524266218,0.3185242224379792,0.5790850817801837,0.05279721450333121,0.056858538695895154,0.06626371051025375,0.0716075581320484,0.08357777680486844,0.12098471015743104,0.16907933875358294,0.2278616625933242,0.29733168167665475,0.37748939600357456,0.68208871044587,0.06630234073402576,0.07095084432792424,0.08171580001905758,0.08783225211629242,0.10153310481409848,0.14434826949474241,0.19939633836985607,0.2666773114394394,0.3461911887034924,0.43793797016201513,0.7865757397044015,0.08129086755756547,0.08652655055279851,0.09865129012070657,0.10554034669338161,0.12097183341617371,0.16919522942489898,0.23119673857897435,0.3069763608783998,0.3965340963231753,0.4998699449133009,0.8925461695557781
239,76480,81021,91537,97512,110896,152721,206496,272221,349896,439521,780096,32032,34749,41041,44616,52624,77649,109824,149149,195624,249249,453024,41416,44589,51937,56112,65464,94689,132264,178189,232464,295089,533064,51952,55581,63985,68760,79456,112881,155856,208381,270456,342081,614256,63640,67725,77185,82560,94600,132225,180600,239725,309600,390225,696600,0.09803921568627451,0.10386029411764706,0.1173406862745098,0.125,0.14215686274509803,0.1957720588235294,0.2647058823529412,0.3489583333333333,0.4485294117647059,0.5634191176470589,1.0,0.041061612929690704,0.044544517597834114,0.05261019156616622,0.05719296086635491,0.06745836409877759,0.09953774920009845,0.1407826729017967,0.19119313520387235,0.2507691361063254,0.3195106756091558,0.5807285257199114,0.05309090163261958,0.05715834974157027,0.06657770325703503,0.0719296086635491,0.08391787677414062,0.12138121461973911,0.16954836327836573,0.2284193227500205,0.2979940930347034,0.3782726741324145,0.6833312823037164,0.06659693165969316,0.07124892320945114,0.08202195627204857,0.08814299778488802,0.10185413077364837,0.14470142136352449,0.1997907949790795,0.2671222516203134,0.34669579128722616,0.43851141397981785,0.7874107802116662,0.08157970301091148,0.08681623800147674,0.09894295061120682,0.10583312823037165,0.12126712609730085,0.16949836943145458,0.23150996800393797,0.307301921814751,0.3968742308638937,0.500226895151366,0.8929670194437608
240,77040,81600,92160,98160,111600,153600,207600,273600,351600,441600,783600,32400,35136,41472,45072,53136,78336,110736,150336,197136,251136,456336,41832,45024,52416,56616,66024,95424,133224,179424,234024,297024,536424,52416,56064,64512,69312,80064,113664,156864,209664,272064,344064,617664,64152,68256,77760,83160,95256,133056,181656,241056,311256,392256,700056,0.09831546707503828,0.10413476263399694,0.11761102603369065,0.12526799387442572,0.14241960183767227,0.19601837672281777,0.2649310872894334,0.34915773353751917,0.44869831546707506,0.5635528330781011,1.0,0.04134762633996937,0.044839203675344566,0.0529249617151608,0.057519142419601835,0.06781010719754978,0.09996937212863706,0.14131699846860643,0.1918529862174579,0.25157733537519145,0.320490045941807,0.5823583460949464,0.0533843797856049,0.05745788667687596,0.06689127105666157,0.07225114854517611,0.0842572741194487,0.12177641653905054,0.17001531393568148,0.2289739663093415,0.2986523736600306,0.37905053598774885,0.6845635528330781,0.06689127105666157,0.07154670750382848,0.08232771822358347,0.08845329249617151,0.10217457886676876,0.14505359877488513,0.20018376722817763,0.26756508422664627,0.347197549770291,0.4390811638591118,0.7882388973966309,0.08186830015313935,0.08710566615620215,0.0992343032159265,0.10612557427258805,0.12156202143950995,0.1698009188361409,0.23182235834609494,0.3076263399693721,0.3972128637059724,0.5005819295558959,0.8933843797856049
241,77602,82181,92785,98810,112306,154481,208706,274981,353306,443681,787106,32400,35136,41472,45072,53136,78336,110736,150336,197136,251136,456336,41832,45024,52416,56616,66024,95424,133224,179424,234024,297024,536424,52416,56064,64512,69312,80064,113664,156864,209664,272064,344064,617664,64152,68256,77760,83160,95256,133056,181656,241056,311256,392256,700056,0.09859154929577464,0.10440906307409675,0.11788120024494794,0.12553582363747703,0.14268218003674218,0.1962645437844458,0.26515615431720757,0.3493570116350276,0.4488671157379057,0.563686466625842,1.0,0.04116345193658796,0.04463947676678872,0.05268921847883259,0.05726293536067569,0.06750806117600425,0.09952407934890599,0.14068753128549394,0.1909984169857681,0.2504567364497285,0.3190624896773751,0.5797643519424321,0.053146590167016894,0.05720195246891778,0.06659331779963562,0.07192932082845259,0.08388196761300257,0.12123398881472126,0.1692580160740739,0.22795404939106043,0.29732208876568084,0.37736213419793524,0.6815143068405017,0.06659331779963562,0.07122801757323664,0.08196100652262847,0.08805929569841928,0.10171946345219068,0.14440748768272635,0.19929209026484362,0.2663732711985425,0.345651030483823,0.43712536812068514,0.7847278511407613,0.08150363483444416,0.08671767207974529,0.09879228464781109,0.10565285997057576,0.1210205486935686,0.16904457595292122,0.23078975385780315,0.3062560824082144,0.39544356160415495,0.49835219144562487,0.8894049848432104
242,78166,82764,93412,99462,113014,155364,209814,276364,355014,445764,790614,32770,35525,41905,45530,53650,79025,111650,151525,198650,253025,459650,42250,45461,52897,57122,66586,96161,134186,180661,235586,298961,539786,52882,56549,65041,69866,80674,114449,157874,210949,273674,346049,621074,64666,68789,78337,83762,95914,133889,182714,242389,312914,394289,703514,0.09886746250382614,0.1046831955922865,0.11815120906029997,0.1258034894398531,0.14294459749005203,0.19651056014692378,0.26538108356290174,0.3495561677379859,0.4490358126721763,0.5638200183654729,1.0,0.04144879802280253,0.04493343148489655,0.05300310897606164,0.05758815300513272,0.06785865163025193,0.09995395983374947,0.14121935609538916,0.191654840415171,0.25126041279309497,0.3200360732291611,0.5813835828862125,0.05343947868365599,0.05750087906361385,0.06690622731193731,0.0722501751803029,0.08422061840544184,0.12162825348400104,0.16972378429929144,0.22850721085131304,0.29797853314006584,0.3781377511655498,0.6827427796623889,0.06688725471595494,0.07152542201377664,0.08226644101925845,0.08836929272691857,0.10203968055207725,0.14475964250569812,0.1996853078746392,0.2668166766589006,0.34615374885848216,0.437696524473384,0.785559071810011,0.08179212611969937,0.0870070603353849,0.09908375009802507,0.10594550564497972,0.12131583807015812,0.16934812689884066,0.23110392682143246,0.30658323783793356,0.3957860599483439,0.49871239315266364,0.8898324593290784
243,78732,83349,94041,100116,113724,156249,210924,277749,356724,447849,794124,32770,35525,41905,45530,53650,79025,111650,151525,198650,253025,459650,42670,45900,53380,57630,67150,96900,135150,181900,237150,300900,543150,53350,57036,65572,70422,81286,115236,158886,212236,275286,348036,624486,65182,69324,78916,84366,96574,134724,183774,243724,314574,396324,706974,0.09914320685434516,0.10495716034271727,0.11842105263157894,0.12607099143206854,0.14320685434516525,0.1967564259485924,0.26560587515299877,0.34975520195838433,0.44920440636474906,0.563953488372093,1.0,0.041265595801159516,0.044734827306566735,0.052768837108562394,0.057333615405150834,0.06755871878950895,0.09951216686562804,0.140595171534924,0.19080773279739688,0.2501498506530466,0.31862152510187325,0.5788138880074145,0.05373216273529071,0.05779953760369917,0.06721872150948718,0.07257053054686674,0.08455858279059693,0.1220212460522538,0.17018752738866977,0.22905742679984487,0.298630944285779,0.37890807984647235,0.6839611949771068,0.06718094403392921,0.07182253653081887,0.08257148757624753,0.08867884612478656,0.10235932927351396,0.1451108391132871,0.20007706605013825,0.26725801008406747,0.34665367121507473,0.43826404944316,0.7863834867098841,0.08208038039399389,0.08729619051936473,0.09937490870443406,0.10623781676413255,0.12161073081785716,0.16965108723574657,0.23141725977303293,0.3069092484297163,0.39612705320579655,0.49907067410127387,0.8902564335040876
244,79300,83936,94672,100772,114436,157136,212036,279136,358436,449936,797636,33142,35916,42340,45990,54166,79716,112566,152716,200166,254916,462966,42670,45900,53380,57630,67150,96900,135150,181900,237150,300900,543150,53820,57525,66105,70980,81900,116025,159900,213525,276900,350025,627900,65700,69861,79497,84972,97236,135561,184836,245061,316236,398361,710436,0.09941878250229427,0.10523095747935149,0.11869073111043132,0.12633832976445397,0.14346895074946467,0.19700214132762311,0.2658305292138269,0.3499541144080759,0.44937289691037013,0.5640868767207097,1.0,0.04155028108059315,0.04502805791112738,0.05308185688710138,0.05765787903254116,0.06790816863832626,0.09994032365640468,0.14112452296536265,0.19146076656520017,0.25094905445591725,0.31958938663751385,0.580422648927581,0.05349557943723703,0.05754504560977689,0.06692275674618497,0.0722510017100532,0.08418627042911804,0.12148398517619566,0.16943818985100972,0.22804888445356028,0.29731606898384727,0.3772397434418707,0.6809497063823599,0.06747438681303251,0.07211936271682823,0.08287614902035514,0.08898795942008636,0.10267841471548425,0.1454610875136027,0.20046738111118353,0.2676972955082268,0.34715083070473246,0.43882798670070056,0.7872011794853793,0.08236839861791594,0.08758506386371728,0.09966576232767829,0.10652979554583795,0.1219052299545156,0.16995346248163323,0.23172976144507018,0.3072341268448265,0.3964665586809021,0.499427056953297,0.8906769503883977
245,79870,84525,95305,101430,115150,158025,213150,280525,360150,452025,801150,33516,36309,42777,46452,54684,80409,113484,153909,201684,256809,466284,43092,46341,53865,58140,67716,97641,136116,183141,238716,302841,546516,54292,58016,66640,71540,82516,116816,160916,214816,278516,352016,631316,66220,70400,80080,85580,97900,136400,185900,246400,317900,400400,713900,0.09969418960244648,0.10550458715596331,0.11896024464831804,0.12660550458715597,0.1437308868501529,0.19724770642201836,0.26605504587155965,0.35015290519877673,0.44954128440366975,0.5642201834862385,1.0,0.0418348623853211,0.04532110091743119,0.05339449541284404,0.05798165137614679,0.06825688073394495,0.10036697247706422,0.141651376146789,0.19211009174311927,0.251743119266055,0.32055045871559634,0.5820183486238533,0.05378768020969856,0.05784310054296948,0.0672346002621232,0.072570679648006,0.08452349747238345,0.12187605317356301,0.16990076764650813,0.22859764089121887,0.2979666729076952,0.3780078636959371,0.6821643886912563,0.06776758409785932,0.07241590214067278,0.08318042813455657,0.08929663608562691,0.10299694189602447,0.14581039755351682,0.20085626911314985,0.2681345565749235,0.34764525993883794,0.439388379204893,0.7880122324159021,0.08265618173875054,0.08787368158272484,0.0999563128003495,0.10682144417399987,0.12219933845097672,0.17025525806652936,0.23204144042938277,0.3075578855395369,0.3968045933969918,0.4997815640017475,0.891094052299819
246,80442,85116,95940,102090,115866,158916,214266,281916,361866,454116,804666,33516,36309,42777,46452,54684,80409,113484,153909,201684,256809,466284,43516,46784,54352,58652,68284,98384,137084,184384,240284,304784,549884,54292,58016,66640,71540,82516,116816,160916,214816,278516,352016,631316,66742,70941,80665,86190,98566,137241,186966,247741,319566,402441,717366,0.0999694283093855,0.1057780495261388,0.11922959339651483,0.12687251605013758,0.14399266279425252,0.19749312136961175,0.26627942525221643,0.35035157444206666,0.44970956893916236,0.5643534087435035,1.0,0.041652064334767466,0.045123069695998094,0.053161187374637424,0.05772829969204614,0.06795863128304167,0.09992841750490265,0.14103242836158109,0.19127066385307692,0.2506431239793902,0.3191498087405209,0.5794752108328176,0.054079580844723155,0.05814089324017667,0.06754603773491114,0.07288986983419207,0.08486005373658138,0.122266878431548,0.17036136732507648,0.22914352041716687,0.29861333770781917,0.3787708191970333,0.6833692488560471,0.06747147263585139,0.0720994797841589,0.08281697002234467,0.08890645311222296,0.10254689523355032,0.14517327686269832,0.19997862467160288,0.266962938660264,0.3461262188286817,0.437468465176856,0.7845690012999182,0.08294373069074622,0.08816204487327661,0.10024656192755751,0.10711276479930804,0.12249305923202919,0.1705564793342828,0.23235230518003744,0.3078805367692931,0.3971411741020498,0.5001342171783075,0.8915077808680869
247,81016,85709,96577,102752,116584,159809,215384,283309,363584,456209,808184,33892,36704,43216,46916,55204,81104,114404,155104,203204,258704,469604,43516,46784,54352,58652,68284,98384,137084,184384,240284,304784,549884,54766,58509,67177,72102,83134,117609,161934,216109,280134,354009,634734,67266,71484,81252,86802,99234,138084,188034,249084,321234,404484,720834,0.10024449877750612,0.10605134474327628,0.11949877750611247,0.1271393643031785,0.14425427872860636,0.19773838630806845,0.2665036674816626,0.35055012224938875,0.44987775061124696,0.5644865525672371,1.0,0.041935994773467426,0.045415400453362106,0.053472971501539256,0.058051136869821725,0.06830622729477445,0.10035338487275175,0.14155687318729399,0.19191669223840116,0.25143284202607324,0.3201053225503103,0.5810607485424112,0.053844174098967565,0.05788780772695327,0.06725201191807806,0.07257258248121715,0.0844906605426487,0.12173465448462231,0.1696197895528741,0.22814606574740406,0.2973134830682122,0.3771220415152985,0.6803945636142265,0.06776427150252913,0.07239564257644299,0.08312092295813825,0.08921483226591964,0.10286518911534998,0.14552255426981975,0.2003677380398523,0.26740074042544765,0.34662156142660583,0.4380302010433268,0.7853830315868664,0.0832310463953753,0.08845015491521732,0.10053651148748305,0.10740375953990676,0.12278639517733586,0.1708571315443018,0.23266236401611515,0.3082020925927759,0.39747631727428406,0.5004850380606397,0.8919181770487908
248,81592,86304,97216,103416,117304,160704,216504,284704,365304,458304,811704,33892,36704,43216,46916,55204,81104,114404,155104,203204,258704,469604,43942,47229,54841,59166,68854,99129,138054,185629,241854,306729,553254,55242,59004,67716,72666,83754,118404,162954,217404,281754,356004,638154,67792,72029,81841,87416,99904,138929,189104,250429,322904,406529,724304,0.10051940116101436,0.10632447296058661,0.1197677971280171,0.12740604949587533,0.14451573479987778,0.19798350137488543,0.26672777268560954,0.3507485487320501,0.45004582951420713,0.5646196150320807,1.0,0.04175413697604053,0.04521845401772075,0.05324108295634862,0.05779939485329628,0.06801001350245903,0.09991819678109262,0.14094300385362152,0.19108443472004574,0.25034248938036524,0.3187171678345801,0.5785409459605965,0.05413549766910105,0.05818500340025428,0.0675628061460828,0.07289110316075811,0.08482648847363078,0.12212456757635788,0.17007924070843558,0.2286905078698639,0.29795836906064277,0.3778828242807723,0.6815957541172645,0.06805682859761686,0.07269152301824311,0.08342449957127229,0.08952278170367522,0.10318293368025783,0.14587090860707844,0.20075544779870494,0.26783655125513733,0.3471142189763756,0.4385884509624198,0.7861905325093876,0.08351812976158797,0.08873801287168721,0.10082616323191705,0.10769443048204765,0.12307934912234017,0.1711572198732543,0.2329716251244296,0.3085225648758661,0.39781003912756374,0.5008340478795226,0.8923252811369662
249,82170,86901,97857,104082,118026,161601,217626,286101,367026,460401,815226,34270,37101,43657,47382,55726,81801,115326,156301,204726,260601,472926,44370,47676,55332,59682,69426,99876,139026,186876,243426,308676,556626,55720,59501,68257,73232,84376,119201,163976,218701,283376,358001,641576,68320,72576,82432,88032,100576,139776,190176,251776,324576,408576,727776,0.10079413561392792,0.10659743433109346,0.12003665241295051,0.12767257177764202,0.144777031154551,0.19822846670739158,0.26695174098961516,0.3509468540012217,0.45021380574221137,0.564752596212584,1.0,0.04203742275148241,0.045510079413561395,0.05355202115732324,0.05812130623900612,0.06835650482197575,0.10034150039375585,0.14146506612890167,0.19172720202741325,0.2511279080892906,0.3196671843145336,0.5801164339704573,0.05442662525483731,0.05848194243068793,0.06787320325897359,0.07320914691140862,0.08516166069286309,0.1225132662599083,0.17053675913182356,0.2292321393086089,0.2985994067902643,0.37863856157678977,0.6827873497655865,0.06834914489969653,0.07298712258931879,0.08372770250212824,0.08983030472531543,0.10350013370525474,0.14621834926756508,0.20114176927624977,0.26827039373130884,0.3476042226327423,0.43914325598055015,0.78699158270222,0.08380498168606006,0.08902561988945397,0.10111551888678723,0.10798477968072658,0.12337192385915072,0.17145674941672617,0.2332800965621803,0.30884196529551317,0.3981423556167247,0.5011812675258149,0.8927291327803578


==> Data/month/tabICL/context_importance/tabICL_rounds_econ_standard_context_ablation_bootstrap_mapeh_month.txt <==
horizon,0.1_mean,0.2_mean,0.3_mean,0.4_mean,0.5_mean,0.6_mean,0.7_mean,0.8_mean,0.9_mean,1.0_mean,0.1_low_0.95,0.2_low_0.95,0.3_low_0.95,0.4_low_0.95,0.5_low_0.95,0.6_low_0.95,0.7_low_0.95,0.8_low_0.95,0.9_low_0.95,1.0_low_0.95,0.1_high_0.95,0.2_high_0.95,0.3_high_0.95,0.4_high_0.95,0.5_high_0.95,0.6_high_0.95,0.7_high_0.95,0.8_high_0.95,0.9_high_0.95,1.0_high_0.95
1,1.9501856543670701,1.9869749214183077,1.9294730646936398,1.903736231341049,1.9288776180505396,1.9644952874714674,1.942940369765288,1.9177548948585794,1.963677960321988,1.9273451185077122,1.3838021171162826,1.3838021171162826,1.3838021171162826,1.3838021171162826,1.3838021171162826,1.3838021171162826,1.3838021171162826,1.3838021171162826,1.3838021171162826,1.3838021171162826,4.202172796490284,4.202172796490284,4.202172796490284,4.202172796490284,4.202172796490284,4.202172796490284,4.202172796490284,4.202172796490284,4.202172796490284,4.202172796490284
2,2.052175564402264,2.0869642953271743,2.032470149138982,2.0050592273452796,2.0303576861440984,2.0644206669695753,2.046199657501534,2.019859682948166,2.063993206166939,2.0286784721060687,1.5252592910029457,1.5252592910029457,1.5252592910029457,1.5252592910029457,1.5252592910029457,1.5252592910029457,1.5252592910029457,1.5252592910029457,1.5252592910029457,1.5252592910029457,4.2631806681974425,4.2631806681974425,4.2631806681974425,4.2631806681974425,4.2631806681974425,4.2631806681974425,4.2631806681974425,4.2631806681974425,4.2631806681974425,4.2631806681974425
3,2.159633232053739,2.1985832841627198,2.1376932636192105,2.104715659783886,2.134715380818642,2.172438740873514,2.1523971345468595,2.1240440734834047,2.1732302507098558,2.1329161458216888,1.536367743804832,1.536367743804832,1.536367743804832,1.536367743804832,1.536367743804832,1.536367743804832,1.536367743804832,1.536367743804832,1.536367743804832,1.536367743804832,4.660899927090237,4.660899927090237,4.660899927090237,4.660899927090237,4.660899927090237,4.660899927090237,4.660899927090237,4.660899927090237,4.660899927090237,4.660899927090237
4,2.1616901253310594,2.200596519908691,2.1389390096870167,2.1027757797920716,2.1356104198284473,2.1735575466020256,2.1536229239190017,2.1251935339492296,2.1753339395326345,2.133461633335784,1.4671371769893653,1.4671371769893653,1.4671371769893653,1.4671371769893653,1.4671371769893653,1.4671371769893653,1.4671371769893653,1.4671371769893653,1.4671371769893653,1.4671371769893653,4.7519149369062275,4.7519149369062275,4.7519149369062275,4.7519149369062275,4.7519149369062275,4.7519149369062275,4.7519149369062275,4.7519149369062275,4.7519149369062275,4.7519149369062275
5,2.152435440911796,2.1899149911655087,2.131074678743385,2.1000907724228344,2.1255789820334474,2.1611058995754435,2.14739590996027,2.1197990330286895,2.1656755306465034,2.125850553395663,1.5008811908643978,1.5008811908643978,1.5008811908643978,1.5008811908643978,1.5008811908643978,1.5008811908643978,1.5008811908643978,1.5008811908643978,1.5008811908643978,1.5008811908643978,4.45114044622807,4.45114044622807,4.45114044622807,4.45114044622807,4.45114044622807,4.45114044622807,4.45114044622807,4.45114044622807,4.45114044622807,4.45114044622807
6,2.1220671771185073,2.155969883894367,2.1004814987402587,2.0704617686600106,2.0967367294427617,2.127940322463682,2.1143891696827835,2.0897290308090692,2.133050817504746,2.0971442093109274,1.5092336251548923,1.5092336251548923,1.5092336251548923,1.5092336251548923,1.5092336251548923,1.5092336251548923,1.5092336251548923,1.5092336251548923,1.5092336251548923,1.5092336251548923,4.328119534132893,4.328119534132893,4.328119534132893,4.328119534132893,4.328119534132893,4.328119534132893,4.328119534132893,4.328119534132893,4.328119534132893,4.328119534132893
7,2.117116888124164,2.1506378444349092,2.097973738190812,2.069799466587744,2.0919833654015867,2.1224261400682556,2.1125714765112513,2.088578102840212,2.129561536782623,2.0932207890993135,1.5033915376663896,1.5033915376663896,1.5033915376663896,1.5033915376663896,1.5033915376663896,1.5033915376663896,1.5033915376663896,1.5033915376663896,1.5033915376663896,1.5033915376663896,4.12483488722861,4.12483488722861,4.12483488722861,4.12483488722861,4.12483488722861,4.12483488722861,4.12483488722861,4.12483488722861,4.12483488722861,4.12483488722861
8,2.1104431790282594,2.1408014695108655,2.090858577986086,2.0606897609579287,2.087890002515608,2.115688158793422,2.1017693527408152,2.0806426418150785,2.1211228343779958,2.0870142876936786,1.5305987057689046,1.5305987057689046,1.5305987057689046,1.5305987057689046,1.5305987057689046,1.5305987057689046,1.5305987057689046,1.5305987057689046,1.5305987057689046,1.5305987057689046,4.143599543109083,4.143599543109083,4.143599543109083,4.143599543109083,4.143599543109083,4.143599543109083,4.143599543109083,4.143599543109083,4.143599543109083,4.143599543109083
9,2.084491835183812,2.1149995243647455,2.067419680112748,2.042350294463491,2.0622907574902998,2.089821690948603,2.0798334429730634,2.059377994569887,2.0975054420306165,2.062922234065073,1.5520635640381992,1.5520635640381992,1.5520635640381992,1.5520635640381992,1.5520635640381992,1.5520635640381992,1.5520635640381992,1.5520635640381992,1.5520635640381992,1.5520635640381992,3.8423126990160665,3.8423126990160665,3.8423126990160665,3.8423126990160665,3.8423126990160665,3.8423126990160665,3.8423126990160665,3.8423126990160665,3.8423126990160665,3.8423126990160665
10,2.100818724568055,2.1304873684473473,2.0847345269084965,2.0584196384979543,2.0801836641253555,2.1072665458538657,2.0952948666428686,2.0766085792435196,2.1138239857338066,2.0798766696452358,1.564710362183341,1.564710362183341,1.564710362183341,1.564710362183341,1.564710362183341,1.564710362183341,1.564710362183341,1.564710362183341,1.564710362183341,1.564710362183341,3.859449290324207,3.859449290324207,3.859449290324207,3.859449290324207,3.859449290324207,3.859449290324207,3.859449290324207,3.859449290324207,3.859449290324207,3.859449290324207
11,2.2320514213429345,2.2639931232321318,2.2176711120196932,2.192452647129077,2.2118650707959153,2.241660339415551,2.2295099741187774,2.2097199848384306,2.2477155073248443,2.21144506912388,1.701138526164454,1.701138526164454,1.701138526164454,1.701138526164454,1.701138526164454,1.701138526164454,1.701138526164454,1.701138526164454,1.701138526164454,1.701138526164454,3.9574960548420126,3.9574960548420126,3.9574960548420126,3.9574960548420126,3.9574960548420126,3.9574960548420126,3.9574960548420126,3.9574960548420126,3.9574960548420126,3.9574960548420126
12,2.2901777299727044,2.318734333410844,2.274322906738733,2.2492919651007255,2.271101485511148,2.297724358104453,2.28422552718263,2.2659549176974485,2.3020210616755263,2.269882367227692,1.8181254654385495,1.8181254654385495,1.8181254654385495,1.8181254654385495,1.8181254654385495,1.8181254654385495,1.8181254654385495,1.8181254654385495,1.8181254654385495,1.8181254654385495,4.004310285169112,4.004310285169112,4.004310285169112,4.004310285169112,4.004310285169112,4.004310285169112,4.004310285169112,4.004310285169112,4.004310285169112,4.004310285169112
13,2.551451244834345,2.5867498731119607,2.532824126811829,2.5049622666676266,2.5281502855101348,2.561599379915095,2.546471598905251,2.5227968266194125,2.566936238676565,2.5269330116112387,2.0109436384634534,2.0109436384634534,2.0109436384634534,2.0109436384634534,2.0109436384634534,2.0109436384634534,2.0109436384634534,2.0109436384634534,2.0109436384634534,2.0109436384634534,4.554617259266996,4.554617259266996,4.554617259266996,4.554617259266996,4.554617259266996,4.554617259266996,4.554617259266996,4.554617259266996,4.554617259266996,4.554617259266996
14,2.5852062338943225,2.617982547977144,2.569542657424189,2.540511734266944,2.5663266180269866,2.5968062730537125,2.5794767621588233,2.559542061964463,2.600461017668276,2.5643071520595186,2.037236408427968,2.037236408427968,2.037236408427968,2.037236408427968,2.037236408427968,2.037236408427968,2.037236408427968,2.037236408427968,2.037236408427968,2.037236408427968,4.552090846512759,4.552090846512759,4.552090846512759,4.552090846512759,4.552090846512759,4.552090846512759,4.552090846512759,4.552090846512759,4.552090846512759,4.552090846512759
15,2.705346122289555,2.7379321993456673,2.688483145187524,2.657361253532004,2.6842662731032756,2.71464466533365,2.6997089327714248,2.676795456720787,2.718334268748909,2.68216993914071,2.130373257445526,2.130373257445526,2.130373257445526,2.130373257445526,2.130373257445526,2.130373257445526,2.130373257445526,2.130373257445526,2.130373257445526,2.130373257445526,4.7419826109217444,4.7419826109217444,4.7419826109217444,4.7419826109217444,4.7419826109217444,4.7419826109217444,4.7419826109217444,4.7419826109217444,4.7419826109217444,4.7419826109217444
16,2.808407153949347,2.84187569433253,2.790011212157771,2.755883624755682,2.78711039104962,2.8189278821891115,2.8006981518735543,2.777111462455309,2.8213876402961744,2.783884882801772,2.200511028604,2.200511028604,2.200511028604,2.200511028604,2.200511028604,2.200511028604,2.200511028604,2.200511028604,2.200511028604,2.200511028604,5.032793851835428,5.032793851835428,5.032793851835428,5.032793851835428,5.032793851835428,5.032793851835428,5.032793851835428,5.032793851835428,5.032793851835428,5.032793851835428
17,2.8481267273963398,2.8784189995456293,2.8297514792194955,2.79511554516339,2.828883182270165,2.8587369458232947,2.8385770958047254,2.8149361206559926,2.857068541115346,2.824359202808573,2.279253553483206,2.279253553483206,2.279253553483206,2.279253553483206,2.279253553483206,2.279253553483206,2.279253553483206,2.279253553483206,2.279253553483206,2.279253553483206,5.122154383424614,5.122154383424614,5.122154383424614,5.122154383424614,5.122154383424614,5.122154383424614,5.122154383424614,5.122154383424614,5.122154383424614,5.122154383424614
18,2.872826443545467,2.9005274037315525,2.8567223517510265,2.8290813525709293,2.8544284360700574,2.8808062774097722,2.866698373649135,2.845546120974591,2.8814466000209014,2.852574608407476,2.367312744312962,2.367312744312962,2.367312744312962,2.367312744312962,2.367312744312962,2.367312744312962,2.367312744312962,2.367312744312962,2.367312744312962,2.367312744312962,4.780457158995136,4.780457158995136,4.780457158995136,4.780457158995136,4.780457158995136,4.780457158995136,4.780457158995136,4.780457158995136,4.780457158995136,4.780457158995136
19,2.914764778906138,2.9408516575146617,2.898389350163025,2.8710664697600925,2.896645195553629,2.9216301476390805,2.907830098824968,2.8869428993833797,2.9215729028202366,2.8947353236897,2.425156326476148,2.425156326476148,2.425156326476148,2.425156326476148,2.425156326476148,2.425156326476148,2.425156326476148,2.425156326476148,2.425156326476148,2.425156326476148,4.805756926911832,4.805756926911832,4.805756926911832,4.805756926911832,4.805756926911832,4.805756926911832,4.805756926911832,4.805756926911832,4.805756926911832,4.805756926911832
20,2.9184917963695916,2.9421271013814048,2.9025034614533647,2.8762715359795687,2.902407042022493,2.9249544769913323,2.9097876115012196,2.8905666960227134,2.9239769341675577,2.899735226038648,2.4909143391301787,2.4909143391301787,2.4909143391301787,2.4909143391301787,2.4909143391301787,2.4909143391301787,2.4909143391301787,2.4909143391301787,2.4909143391301787,2.4909143391301787,4.737707024934319,4.737707024934319,4.737707024934319,4.737707024934319,4.737707024934319,4.737707024934319,4.737707024934319,4.737707024934319,4.737707024934319,4.737707024934319
21,2.899898388371931,2.9218433881938575,2.886799962272598,2.863668681954953,2.8850554149441767,2.905969602435597,2.894359528119387,2.8757427611289286,2.905740882327598,2.883012409933047,2.5048784279268688,2.5048784279268688,2.5048784279268688,2.5048784279268688,2.5048784279268688,2.5048784279268688,2.5048784279268688,2.5048784279268688,2.5048784279268688,2.5048784279268688,4.486165642479987,4.486165642479987,4.486165642479987,4.486165642479987,4.486165642479987,4.486165642479987,4.486165642479987,4.486165642479987,4.486165642479987,4.486165642479987
22,2.882462079656924,2.9045711681666786,2.8732147612357952,2.854727387303164,2.8702629613043342,2.891446220962573,2.880982702811112,2.864038464202681,2.8921915893293035,2.868383978482539,2.551359941020425,2.551359941020425,2.551359941020425,2.551359941020425,2.551359941020425,2.551359941020425,2.551359941020425,2.551359941020425,2.551359941020425,2.551359941020425,4.190924273867182,4.190924273867182,4.190924273867182,4.190924273867182,4.190924273867182,4.190924273867182,4.190924273867182,4.190924273867182,4.190924273867182,4.190924273867182
23,2.929584099542362,2.949533794824802,2.92050249979445,2.9018492190911473,2.919653557391918,2.939830693413133,2.9261830924322854,2.9108345490044165,2.937511352545138,2.916187530622582,2.621652330547387,2.621652330547387,2.621652330547387,2.621652330547387,2.621652330547387,2.621652330547387,2.621652330547387,2.621652330547387,2.621652330547387,2.621652330547387,4.237718796100851,4.237718796100851,4.237718796100851,4.237718796100851,4.237718796100851,4.237718796100851,4.237718796100851,4.237718796100851,4.237718796100851,4.237718796100851
24,2.9720551899688368,2.9912411780356987,2.962244894033747,2.9424357192543336,2.963135944629649,2.9838300428424147,2.9668720710821583,2.9514501808263813,2.978514168263141,2.9582714077940593,2.6464718410586405,2.6464718410586405,2.6464718410586405,2.6464718410586405,2.6464718410586405,2.6464718410586405,2.6464718410586405,2.6464718410586405,2.6464718410586405,2.6464718410586405,4.381655068046883,4.381655068046883,4.381655068046883,4.381655068046883,4.381655068046883,4.381655068046883,4.381655068046883,4.381655068046883,4.381655068046883,4.381655068046883
25,3.1594966326086658,3.1894868400653484,3.1494635303691627,3.1263824902982886,3.145407185784721,3.177433836889283,3.160286546171034,3.1364175127670593,3.172049386156503,3.1410193631732577,2.669386400862779,2.669386400862779,2.669386400862779,2.669386400862779,2.669386400862779,2.669386400862779,2.669386400862779,2.669386400862779,2.669386400862779,2.669386400862779,4.889107590224897,4.889107590224897,4.889107590224897,4.889107590224897,4.889107590224897,4.889107590224897,4.889107590224897,4.889107590224897,4.889107590224897,4.889107590224897
26,3.1813918405640553,3.2074749827245084,3.17265724249978,3.1485959201855023,3.170837572600337,3.1987374220738425,3.1793347537870713,3.159392926624563,3.1911440515940113,3.165466683477363,2.7058861844217916,2.7058861844217916,2.7058861844217916,2.7058861844217916,2.7058861844217916,2.7058861844217916,2.7058861844217916,2.7058861844217916,2.7058861844217916,2.7058861844217916,4.87027363990394,4.87027363990394,4.87027363990394,4.87027363990394,4.87027363990394,4.87027363990394,4.87027363990394,4.87027363990394,4.87027363990394,4.87027363990394
27,3.2278553779037895,3.2515341494353023,3.2208291598617746,3.1998469588322282,3.2188099891326787,3.2439113738526566,3.2269977133640024,3.2090566010651544,3.236976500456417,3.2144612063561917,2.776575951410207,2.776575951410207,2.776575951410207,2.776575951410207,2.776575951410207,2.776575951410207,2.776575951410207,2.776575951410207,2.776575951410207,2.776575951410207,4.732053589344824,4.732053589344824,4.732053589344824,4.732053589344824,4.732053589344824,4.732053589344824,4.732053589344824,4.732053589344824,4.732053589344824,4.732053589344824
28,3.2672844965306607,3.291288651531389,3.261754251374016,3.2420634012434335,3.2586489395861404,3.284245575627728,3.268712853787879,3.2510129798816827,3.277520084807228,3.2547335646458952,2.810489713383294,2.810489713383294,2.810489713383294,2.810489713383294,2.810489713383294,2.810489713383294,2.810489713383294,2.810489713383294,2.810489713383294,2.810489713383294,4.684457962529502,4.684457962529502,4.684457962529502,4.684457962529502,4.684457962529502,4.684457962529502,4.684457962529502,4.684457962529502,4.684457962529502,4.684457962529502
29,3.2725047784712746,3.295568000246862,3.2657010874071113,3.244133548102368,3.2646481236995286,3.290172039342743,3.271205871576125,3.2527243698972064,3.2809013535260534,3.2590654166784354,2.7994779556658473,2.7994779556658473,2.7994779556658473,2.7994779556658473,2.7994779556658473,2.7994779556658473,2.7994779556658473,2.7994779556658473,2.7994779556658473,2.7994779556658473,4.8228504779118495,4.8228504779118495,4.8228504779118495,4.8228504779118495,4.8228504779118495,4.8228504779118495,4.8228504779118495,4.8228504779118495,4.8228504779118495,4.8228504779118495
30,3.3026333261080936,3.3250247901463257,3.2958231608889315,3.275377780534856,3.2949350906463493,3.319827882196054,3.301617119225333,3.2826527429355523,3.3101208404176665,3.2896191729443163,2.8198507982054326,2.8198507982054326,2.8198507982054326,2.8198507982054326,2.8198507982054326,2.8198507982054326,2.8198507982054326,2.8198507982054326,2.8198507982054326,2.8198507982054326,4.82823840893852,4.82823840893852,4.82823840893852,4.82823840893852,4.82823840893852,4.82823840893852,4.82823840893852,4.82823840893852,4.82823840893852,4.82823840893852
31,3.33395859872909,3.3591724262655083,3.328212135167336,3.3094776541092217,3.3260332587937453,3.354356461686004,3.3359708238011123,3.31591819251116,3.345044329323233,3.3207515419131144,2.8405807162132346,2.8405807162132346,2.8405807162132346,2.8405807162132346,2.8405807162132346,2.8405807162132346,2.8405807162132346,2.8405807162132346,2.8405807162132346,2.8405807162132346,4.814751949100481,4.814751949100481,4.814751949100481,4.814751949100481,4.814751949100481,4.814751949100481,4.814751949100481,4.814751949100481,4.814751949100481,4.814751949100481
32,3.281422533887839,3.3043692921234493,3.277730795195467,3.260464895184685,3.2766198089616583,3.3034251427294423,3.2837311566226948,3.265581348932369,3.2928727080915623,3.2701403084447778,2.8136911426383073,2.8136911426383073,2.8136911426383073,2.8136911426383073,2.8136911426383073,2.8136911426383073,2.8136911426383073,2.8136911426383073,2.8136911426383073,2.8136911426383073,4.631975920143107,4.631975920143107,4.631975920143107,4.631975920143107,4.631975920143107,4.631975920143107,4.631975920143107,4.631975920143107,4.631975920143107,4.631975920143107
33,3.2862124258809104,3.308491993937754,3.28523561421357,3.271996536703279,3.2823339044547866,3.3078716366543666,3.2923618129716137,3.2747445449469135,3.298549425276098,3.277363385211681,2.8181468217540635,2.8181468217540635,2.8181468217540635,2.8181468217540635,2.8181468217540635,2.8181468217540635,2.8181468217540635,2.8181468217540635,2.8181468217540635,2.8181468217540635,4.406168516847502,4.406168516847502,4.406168516847502,4.406168516847502,4.406168516847502,4.406168516847502,4.406168516847502,4.406168516847502,4.406168516847502,4.406168516847502
34,3.331851627958034,3.3523767043156916,3.331878655174673,3.3191304990733324,3.3289187619780534,3.3540206433969906,3.3389719429509883,3.3211381422062614,3.3429862515972717,3.3232774514519865,2.8616503705097487,2.8616503705097487,2.8616503705097487,2.8616503705097487,2.8616503705097487,2.8616503705097487,2.8616503705097487,2.8616503705097487,2.8616503705097487,2.8616503705097487,4.3954369677657406,4.3954369677657406,4.3954369677657406,4.3954369677657406,4.3954369677657406,4.3954369677657406,4.3954369677657406,4.3954369677657406,4.3954369677657406,4.3954369677657406
35,3.408578852308146,3.426634332945332,3.4088936722599192,3.39529218476389,3.4065851992388048,3.430678074775084,3.4154232126077275,3.3972233150604008,3.4172472201623756,3.399746586817768,2.9342546814496946,2.9342546814496946,2.9342546814496946,2.9342546814496946,2.9342546814496946,2.9342546814496946,2.9342546814496946,2.9342546814496946,2.9342546814496946,2.9342546814496946,4.469760749997401,4.469760749997401,4.469760749997401,4.469760749997401,4.469760749997401,4.469760749997401,4.469760749997401,4.469760749997401,4.469760749997401,4.469760749997401
36,3.501431455422341,3.5193442686848666,3.5027043619621905,3.491328794979776,3.499236433780864,3.521591274432201,3.5095168222264417,3.4937982589185403,3.5111866229795643,3.4944462012110664,3.0629726639487695,3.0629726639487695,3.0629726639487695,3.0629726639487695,3.0629726639487695,3.0629726639487695,3.0629726639487695,3.0629726639487695,3.0629726639487695,3.0629726639487695,4.410234058078936,4.410234058078936,4.410234058078936,4.410234058078936,4.410234058078936,4.410234058078936,4.410234058078936,4.410234058078936,4.410234058078936,4.410234058078936
37,3.7414457024954713,3.7643253309217624,3.740316414961096,3.724369574311442,3.734422632462769,3.7610940804260986,3.7498907377801896,3.7295579581940275,3.7517031032600188,3.730825304333511,3.210823268636832,3.210823268636832,3.210823268636832,3.210823268636832,3.210823268636832,3.210823268636832,3.210823268636832,3.210823268636832,3.210823268636832,3.210823268636832,4.9662982137398615,4.9662982137398615,4.9662982137398615,4.9662982137398615,4.9662982137398615,4.9662982137398615,4.9662982137398615,4.9662982137398615,4.9662982137398615,4.9662982137398615
38,3.860427324623287,3.8815810293154045,3.8574127511742766,3.840335946857977,3.8531687602167466,3.8783441364330167,3.86592345208608,3.8457215711612647,3.8677869864612413,3.8491763219155106,3.336400931363693,3.336400931363693,3.336400931363693,3.336400931363693,3.336400931363693,3.336400931363693,3.336400931363693,3.336400931363693,3.336400931363693,3.336400931363693,5.1738119733429055,5.1738119733429055,5.1738119733429055,5.1738119733429055,5.1738119733429055,5.1738119733429055,5.1738119733429055,5.1738119733429055,5.1738119733429055,5.1738119733429055
39,3.8986975866177875,3.921039909868292,3.8952656695660077,3.880080980126785,3.8906322952874857,3.915872890567875,3.9045299455169618,3.8850963941441305,3.9068806929344033,3.887825546792827,3.3943758629580087,3.3943758629580087,3.3943758629580087,3.3943758629580087,3.3943758629580087,3.3943758629580087,3.3943758629580087,3.3943758629580087,3.3943758629580087,3.3943758629580087,5.146447982246347,5.146447982246347,5.146447982246347,5.146447982246347,5.146447982246347,5.146447982246347,5.146447982246347,5.146447982246347,5.146447982246347,5.146447982246347
40,3.9546836158498055,3.979644854483699,3.951952727107007,3.9348312848597096,3.9466279887846523,3.974826004770056,3.9615830598097435,3.939972782755702,3.964909759396803,3.9429204375029347,3.393137388974882,3.393137388974882,3.393137388974882,3.393137388974882,3.393137388974882,3.393137388974882,3.393137388974882,3.393137388974882,3.393137388974882,3.393137388974882,5.320527484569,5.320527484569,5.320527484569,5.320527484569,5.320527484569,5.320527484569,5.320527484569,5.320527484569,5.320527484569,5.320527484569
41,4.001975955940106,4.0259349938003695,4.000817570164936,3.9853738388669195,3.9946460410836395,4.021892074501082,4.010807630736951,3.98941096995334,4.012688719450435,3.9912859589915834,3.4510641327348703,3.4510641327348703,3.4510641327348703,3.4510641327348703,3.4510641327348703,3.4510641327348703,3.4510641327348703,3.4510641327348703,3.4510641327348703,3.4510641327348703,5.240034963249668,5.240034963249668,5.240034963249668,5.240034963249668,5.240034963249668,5.240034963249668,5.240034963249668,5.240034963249668,5.240034963249668,5.240034963249668
42,4.017968849371645,4.041734809422314,4.01749676491894,4.0051788448501675,4.010563249961031,4.037595615555463,4.028542522841315,4.007219682732668,4.028989639033133,4.008222919589656,3.4773726687989552,3.4773726687989552,3.4773726687989552,3.4773726687989552,3.4773726687989552,3.4773726687989552,3.4773726687989552,3.4773726687989552,3.4773726687989552,3.4773726687989552,5.134655316784556,5.134655316784556,5.134655316784556,5.134655316784556,5.134655316784556,5.134655316784556,5.134655316784556,5.134655316784556,5.134655316784556,5.134655316784556
43,4.043679317407157,4.067858546220591,4.04218444791838,4.029204114774668,4.034674478578655,4.06285823335711,4.05430673102271,4.031176703075367,4.054168887816607,4.03215648382265,3.503361873482733,3.503361873482733,3.503361873482733,3.503361873482733,3.503361873482733,3.503361873482733,3.503361873482733,3.503361873482733,3.503361873482733,3.503361873482733,5.210612536211707,5.210612536211707,5.210612536211707,5.210612536211707,5.210612536211707,5.210612536211707,5.210612536211707,5.210612536211707,5.210612536211707,5.210612536211707
44,4.0278515952294445,4.049694348003959,4.026672946821747,4.013352998060455,4.021134692319491,4.04761762134213,4.036587666656622,4.0155772030925,4.037518726671483,4.017288671289542,3.5174153307188813,3.5174153307188813,3.5174153307188813,3.5174153307188813,3.5174153307188813,3.5174153307188813,3.5174153307188813,3.5174153307188813,3.5174153307188813,3.5174153307188813,5.171334282890245,5.171334282890245,5.171334282890245,5.171334282890245,5.171334282890245,5.171334282890245,5.171334282890245,5.171334282890245,5.171334282890245,5.171334282890245
45,4.035588088115243,4.056301388000667,4.0350286945653915,4.021113918543945,4.030585727843242,4.056051656665943,4.043439724819121,4.023612012739872,4.045218050635318,4.0258721884148985,3.5311886764435307,3.5311886764435307,3.5311886764435307,3.5311886764435307,3.5311886764435307,3.5311886764435307,3.5311886764435307,3.5311886764435307,3.5311886764435307,3.5311886764435307,5.173524362140709,5.173524362140709,5.173524362140709,5.173524362140709,5.173524362140709,5.173524362140709,5.173524362140709,5.173524362140709,5.173524362140709,5.173524362140709
46,4.11312850258197,4.135594803544595,4.111161070762299,4.094978234899766,4.107643368391708,4.135412719497833,4.119545269642852,4.098578254976037,4.123636544483336,4.101797733772168,3.5904853697914842,3.5904853697914842,3.5904853697914842,3.5904853697914842,3.5904853697914842,3.5904853697914842,3.5904853697914842,3.5904853697914842,3.5904853697914842,3.5904853697914842,5.413416107147177,5.413416107147177,5.413416107147177,5.413416107147177,5.413416107147177,5.413416107147177,5.413416107147177,5.413416107147177,5.413416107147177,5.413416107147177
47,4.157951100575577,4.178521366898873,4.156331301083151,4.139051301863754,4.153482898307786,4.17929955511411,4.163092603259412,4.144108643773375,4.167123939323515,4.147248595840999,3.657704417119946,3.657704417119946,3.657704417119946,3.657704417119946,3.657704417119946,3.657704417119946,3.657704417119946,3.657704417119946,3.657704417119946,3.657704417119946,5.433980042948664,5.433980042948664,5.433980042948664,5.433980042948664,5.433980042948664,5.433980042948664,5.433980042948664,5.433980042948664,5.433980042948664,5.433980042948664
48,4.266089698524827,4.289839627541012,4.26441198220023,4.246053855354504,4.261900594942263,4.290028570570583,4.2708682204841795,4.253428143693171,4.27934144568373,4.255436515976122,3.776770915301734,3.776770915301734,3.776770915301734,3.776770915301734,3.776770915301734,3.776770915301734,3.776770915301734,3.776770915301734,3.776770915301734,3.776770915301734,5.5984736441930405,5.5984736441930405,5.5984736441930405,5.5984736441930405,5.5984736441930405,5.5984736441930405,5.5984736441930405,5.5984736441930405,5.5984736441930405,5.5984736441930405


==> Data/month/tabICL/context_importance/tabICL_rounds_econ_standard_context_ablation_bootstrap_rmseh_month.txt <==
horizon,0.1_mean,0.2_mean,0.3_mean,0.4_mean,0.5_mean,0.6_mean,0.7_mean,0.8_mean,0.9_mean,1.0_mean,0.1_low_0.95,0.2_low_0.95,0.3_low_0.95,0.4_low_0.95,0.5_low_0.95,0.6_low_0.95,0.7_low_0.95,0.8_low_0.95,0.9_low_0.95,1.0_low_0.95,0.1_high_0.95,0.2_high_0.95,0.3_high_0.95,0.4_high_0.95,0.5_high_0.95,0.6_high_0.95,0.7_high_0.95,0.8_high_0.95,0.9_high_0.95,1.0_high_0.95
1,1114.5681378051481,1132.1029339516608,1104.353839589293,1090.1224633741544,1103.6999416706321,1120.257779499958,1110.5858022093562,1099.27416164435,1121.3776924682995,1103.2724165794864,834.3270652680419,834.3270652680419,834.3270652680419,834.3270652680419,834.3270652680419,834.3270652680419,834.3270652680419,834.3270652680419,834.3270652680419,834.3270652680419,2230.9402745312946,2230.9402745312946,2230.9402745312946,2230.9402745312946,2230.9402745312946,2230.9402745312946,2230.9402745312946,2230.9402745312946,2230.9402745312946,2230.9402745312946
2,1183.7915785399175,1200.934578613913,1173.9488105450894,1159.2242967875284,1171.9613298300735,1187.8910445712067,1180.7447410497257,1168.7364794139444,1190.2480465461954,1172.0576788000797,874.4310226298993,874.4310226298993,874.4310226298993,874.4310226298993,874.4310226298993,874.4310226298993,874.4310226298993,874.4310226298993,874.4310226298993,874.4310226298993,2269.221022124757,2269.221022124757,2269.221022124757,2269.221022124757,2269.221022124757,2269.221022124757,2269.221022124757,2269.221022124757,2269.221022124757,2269.221022124757
3,1217.8786849502023,1235.5995470617893,1207.5155920463828,1191.167162081623,1205.3607793893932,1221.8734744874816,1214.3556541498835,1201.755792066081,1224.2867010729983,1205.2622655025737,880.6070075985305,880.6070075985305,880.6070075985305,880.6070075985305,880.6070075985305,880.6070075985305,880.6070075985305,880.6070075985305,880.6070075985305,880.6070075985305,2375.530491251876,2375.530491251876,2375.530491251876,2375.530491251876,2375.530491251876,2375.530491251876,2375.530491251876,2375.530491251876,2375.530491251876,2375.530491251876
4,1209.4059755236144,1227.9561745260137,1198.9380481392147,1181.0762517700894,1196.3281886023008,1213.5950956295833,1205.982767863449,1193.3072774389802,1216.6915794110366,1196.1729219687677,833.1496345951705,833.1496345951705,833.1496345951705,833.1496345951705,833.1496345951705,833.1496345951705,833.1496345951705,833.1496345951705,833.1496345951705,833.1496345951705,2413.1247836912376,2413.1247836912376,2413.1247836912376,2413.1247836912376,2413.1247836912376,2413.1247836912376,2413.1247836912376,2413.1247836912376,2413.1247836912376,2413.1247836912376
5,1205.0461531056237,1223.0785205957102,1194.756895425003,1178.0551686795247,1191.693125732237,1208.049449032959,1202.0287420338095,1189.6676174280615,1212.001645610311,1192.1960688244467,838.9849231584257,838.9849231584257,838.9849231584257,838.9849231584257,838.9849231584257,838.9849231584257,838.9849231584257,838.9849231584257,838.9849231584257,838.9849231584257,2340.419046315476,2340.419046315476,2340.419046315476,2340.419046315476,2340.419046315476,2340.419046315476,2340.419046315476,2340.419046315476,2340.419046315476,2340.419046315476
6,1183.5917732192374,1200.2378728362987,1174.0590214102251,1158.6874189149923,1171.0770205550268,1185.8048734917297,1180.6917137161533,1169.659107344879,1190.1250428693,1171.8361379773637,841.3026260218462,841.3026260218462,841.3026260218462,841.3026260218462,841.3026260218462,841.3026260218462,841.3026260218462,841.3026260218462,841.3026260218462,841.3026260218462,2217.6306322313176,2217.6306322313176,2217.6306322313176,2217.6306322313176,2217.6306322313176,2217.6306322313176,2217.6306322313176,2217.6306322313176,2217.6306322313176,2217.6306322313176
7,1183.15710369156,1198.8615926436398,1173.9244199742216,1159.0811258066901,1170.7249422656885,1184.2887023863725,1180.363909500517,1169.7888340577374,1189.0101076248063,1171.8209230878551,845.8851148811443,845.8851148811443,845.8851148811443,845.8851148811443,845.8851148811443,845.8851148811443,845.8851148811443,845.8851148811443,845.8851148811443,845.8851148811443,2164.4462237577286,2164.4462237577286,2164.4462237577286,2164.4462237577286,2164.4462237577286,2164.4462237577286,2164.4462237577286,2164.4462237577286,2164.4462237577286,2164.4462237577286
8,1176.2212157940696,1189.7545983877897,1166.9252359865816,1150.920604621313,1165.3844759562314,1177.0026341375317,1171.187818791502,1162.1748675769372,1180.5938947846619,1165.3840778926697,856.0316002202057,856.0316002202057,856.0316002202057,856.0316002202057,856.0316002202057,856.0316002202057,856.0316002202057,856.0316002202057,856.0316002202057,856.0316002202057,2168.4881193635447,2168.4881193635447,2168.4881193635447,2168.4881193635447,2168.4881193635447,2168.4881193635447,2168.4881193635447,2168.4881193635447,2168.4881193635447,2168.4881193635447
9,1176.340644297278,1189.96369347559,1167.8452489762624,1153.1753994910698,1165.599834398354,1177.2595022626504,1172.6055151969504,1163.7989786250432,1181.3461337470712,1166.0365965765432,864.9370113900853,864.9370113900853,864.9370113900853,864.9370113900853,864.9370113900853,864.9370113900853,864.9370113900853,864.9370113900853,864.9370113900853,864.9370113900853,2092.800427907497,2092.800427907497,2092.800427907497,2092.800427907497,2092.800427907497,2092.800427907497,2092.800427907497,2092.800427907497,2092.800427907497,2092.800427907497
10,1194.6774547774237,1208.7723458389648,1186.592198989025,1171.1733172648437,1184.3368186445766,1196.711768893758,1190.9778962260393,1182.2019536578382,1200.1992757979601,1184.252803125276,879.3083824031685,879.3083824031685,879.3083824031685,879.3083824031685,879.3083824031685,879.3083824031685,879.3083824031685,879.3083824031685,879.3083824031685,879.3083824031685,2134.7947190542845,2134.7947190542845,2134.7947190542845,2134.7947190542845,2134.7947190542845,2134.7947190542845,2134.7947190542845,2134.7947190542845,2134.7947190542845,2134.7947190542845
11,1280.797851276693,1296.0332392809164,1273.3325411700732,1259.1323177073248,1270.6285927628428,1284.5786741712277,1278.6632693138163,1269.379235050054,1287.8235185890705,1270.4785518307297,979.5938788282183,979.5938788282183,979.5938788282183,979.5938788282183,979.5938788282183,979.5938788282183,979.5938788282183,979.5938788282183,979.5938788282183,979.5938788282183,2186.9115898150712,2186.9115898150712,2186.9115898150712,2186.9115898150712,2186.9115898150712,2186.9115898150712,2186.9115898150712,2186.9115898150712,2186.9115898150712,2186.9115898150712
12,1308.1921012077823,1322.62634335454,1300.774054638603,1287.2135584186155,1298.585697540641,1311.6989680962008,1305.7227885509446,1297.0860910757597,1314.5706165136983,1298.360188180869,1029.2719492648475,1029.2719492648475,1029.2719492648475,1029.2719492648475,1029.2719492648475,1029.2719492648475,1029.2719492648475,1029.2719492648475,1029.2719492648475,1029.2719492648475,2177.2853152487082,2177.2853152487082,2177.2853152487082,2177.2853152487082,2177.2853152487082,2177.2853152487082,2177.2853152487082,2177.2853152487082,2177.2853152487082,2177.2853152487082
13,1431.6709745953099,1446.7683070636567,1423.3588207795672,1409.695338415457,1421.2165285627084,1435.6436752371076,1429.2159977128536,1418.6793897785806,1437.5781081053299,1420.7365396486,1157.4600440086235,1157.4600440086235,1157.4600440086235,1157.4600440086235,1157.4600440086235,1157.4600440086235,1157.4600440086235,1157.4600440086235,1157.4600440086235,1157.4600440086235,2369.4088338260817,2369.4088338260817,2369.4088338260817,2369.4088338260817,2369.4088338260817,2369.4088338260817,2369.4088338260817,2369.4088338260817,2369.4088338260817,2369.4088338260817
14,1461.8629444524418,1475.3687059473507,1455.0871952958214,1440.6880391339055,1452.9314274413107,1465.783102688296,1459.5235910393233,1449.8161413117289,1466.7952656243024,1452.0814964914907,1182.1510573702649,1182.1510573702649,1182.1510573702649,1182.1510573702649,1182.1510573702649,1182.1510573702649,1182.1510573702649,1182.1510573702649,1182.1510573702649,1182.1510573702649,2369.760081828932,2369.760081828932,2369.760081828932,2369.760081828932,2369.760081828932,2369.760081828932,2369.760081828932,2369.760081828932,2369.760081828932,2369.760081828932
15,1490.3040675859504,1503.3236821422572,1483.5003158210473,1468.6418557254879,1481.6873488924155,1494.106671549486,1487.615047000646,1477.947007156516,1494.4179661983742,1480.594341302971,1213.2979120897182,1213.2979120897182,1213.2979120897182,1213.2979120897182,1213.2979120897182,1213.2979120897182,1213.2979120897182,1213.2979120897182,1213.2979120897182,1213.2979120897182,2411.763291602843,2411.763291602843,2411.763291602843,2411.763291602843,2411.763291602843,2411.763291602843,2411.763291602843,2411.763291602843,2411.763291602843,2411.763291602843
16,1533.5806486279248,1548.6246797239141,1526.3037807058345,1509.649332735273,1524.2908773396757,1538.7508793232137,1530.9287726909688,1519.863724138858,1538.621669114991,1522.857416489034,1227.2645699365792,1227.2645699365792,1227.2645699365792,1227.2645699365792,1227.2645699365792,1227.2645699365792,1227.2645699365792,1227.2645699365792,1227.2645699365792,1227.2645699365792,2575.9094649288454,2575.9094649288454,2575.9094649288454,2575.9094649288454,2575.9094649288454,2575.9094649288454,2575.9094649288454,2575.9094649288454,2575.9094649288454,2575.9094649288454
17,1541.6866753053516,1555.548165360732,1534.1914031095323,1517.123570880533,1533.065701144407,1546.7740021360876,1538.003445506114,1526.8658312154862,1545.365687109932,1530.9874664693548,1251.3612430710582,1251.3612430710582,1251.3612430710582,1251.3612430710582,1251.3612430710582,1251.3612430710582,1251.3612430710582,1251.3612430710582,1251.3612430710582,1251.3612430710582,2609.284551227902,2609.284551227902,2609.284551227902,2609.284551227902,2609.284551227902,2609.284551227902,2609.284551227902,2609.284551227902,2609.284551227902,2609.284551227902
18,1542.5586557069732,1555.5973421016063,1535.7224727748187,1520.0588055299304,1534.4168034809986,1547.1526070701439,1539.5431664989956,1529.0436941430673,1546.0148879664494,1532.7615169740295,1268.6437669374586,1268.6437669374586,1268.6437669374586,1268.6437669374586,1268.6437669374586,1268.6437669374586,1268.6437669374586,1268.6437669374586,1268.6437669374586,1268.6437669374586,2528.2467334878797,2528.2467334878797,2528.2467334878797,2528.2467334878797,2528.2467334878797,2528.2467334878797,2528.2467334878797,2528.2467334878797,2528.2467334878797,2528.2467334878797
19,1550.9009626803872,1563.519781459126,1544.0633739470736,1528.7035603270513,1543.0214078576507,1555.4663133010035,1547.6842639370964,1537.3331905057175,1553.9985804186376,1541.2489329243026,1288.6187949518508,1288.6187949518508,1288.6187949518508,1288.6187949518508,1288.6187949518508,1288.6187949518508,1288.6187949518508,1288.6187949518508,1288.6187949518508,1288.6187949518508,2525.0079291704924,2525.0079291704924,2525.0079291704924,2525.0079291704924,2525.0079291704924,2525.0079291704924,2525.0079291704924,2525.0079291704924,2525.0079291704924,2525.0079291704924
20,1552.2361865205671,1564.1959603188907,1545.3546659874958,1530.0527255455831,1544.826017080373,1556.8006736835587,1548.4618213906003,1538.33411337366,1555.009765284421,1542.6610206461335,1304.80246682954,1304.80246682954,1304.80246682954,1304.80246682954,1304.80246682954,1304.80246682954,1304.80246682954,1304.80246682954,1304.80246682954,1304.80246682954,2518.662156637701,2518.662156637701,2518.662156637701,2518.662156637701,2518.662156637701,2518.662156637701,2518.662156637701,2518.662156637701,2518.662156637701,2518.662156637701
21,1539.5017999026654,1550.7803472711137,1533.7464124574915,1519.8314246866028,1532.6789339713005,1543.9896271825003,1536.9824109730023,1527.0167339305149,1542.1983102738711,1530.7656004007374,1310.8806926334564,1310.8806926334564,1310.8806926334564,1310.8806926334564,1310.8806926334564,1310.8806926334564,1310.8806926334564,1310.8806926334564,1310.8806926334564,1310.8806926334564,2415.252377314007,2415.252377314007,2415.252377314007,2415.252377314007,2415.252377314007,2415.252377314007,2415.252377314007,2415.252377314007,2415.252377314007,2415.252377314007
22,1518.7785929147553,1529.4532518206368,1514.5017667913132,1503.1769408198343,1512.8208356986263,1523.414116622419,1517.8949399969881,1509.187853401873,1522.420259567729,1511.4695552986116,1318.826434340396,1318.826434340396,1318.826434340396,1318.826434340396,1318.826434340396,1318.826434340396,1318.826434340396,1318.826434340396,1318.826434340396,1318.826434340396,2239.209504615557,2239.209504615557,2239.209504615557,2239.209504615557,2239.209504615557,2239.209504615557,2239.209504615557,2239.209504615557,2239.209504615557,2239.209504615557
23,1539.54471659886,1549.3092134176463,1535.5211352132178,1524.466406380419,1534.6800722262312,1545.066422136499,1538.2484840083926,1530.0917693234069,1542.7372106220948,1532.5531610591809,1357.04536304479,1357.04536304479,1357.04536304479,1357.04536304479,1357.04536304479,1357.04536304479,1357.04536304479,1357.04536304479,1357.04536304479,1357.04536304479,2243.42976428372,2243.42976428372,2243.42976428372,2243.42976428372,2243.42976428372,2243.42976428372,2243.42976428372,2243.42976428372,2243.42976428372,2243.42976428372
24,1557.2473945196796,1567.5781073246465,1553.741762831254,1543.24973732342,1552.8878733713493,1564.2236273589722,1556.631458382815,1548.5403207630056,1561.3608781640519,1550.4683554836272,1371.1922570918714,1371.1922570918714,1371.1922570918714,1371.1922570918714,1371.1922570918714,1371.1922570918714,1371.1922570918714,1371.1922570918714,1371.1922570918714,1371.1922570918714,2244.4238609991503,2244.4238609991503,2244.4238609991503,2244.4238609991503,2244.4238609991503,2244.4238609991503,2244.4238609991503,2244.4238609991503,2244.4238609991503,2244.4238609991503
25,1656.2249958390794,1671.7470390237759,1651.2205563948828,1637.3067521947805,1649.1635417100679,1665.5191914845159,1656.0637757797738,1644.6509323997789,1662.4680908831065,1646.7713368150194,1392.0899752865635,1392.0899752865635,1392.0899752865635,1392.0899752865635,1392.0899752865635,1392.0899752865635,1392.0899752865635,1392.0899752865635,1392.0899752865635,1392.0899752865635,2603.4821635538406,2603.4821635538406,2603.4821635538406,2603.4821635538406,2603.4821635538406,2603.4821635538406,2603.4821635538406,2603.4821635538406,2603.4821635538406,2603.4821635538406
26,1651.1970098392715,1664.663300745702,1647.3951240652234,1634.1641410994978,1645.090421155489,1658.9464995922528,1651.2073582385028,1641.201958705758,1656.0269880613648,1643.202297123341,1396.345958245135,1396.345958245135,1396.345958245135,1396.345958245135,1396.345958245135,1396.345958245135,1396.345958245135,1396.345958245135,1396.345958245135,1396.345958245135,2504.280378965456,2504.280378965456,2504.280378965456,2504.280378965456,2504.280378965456,2504.280378965456,2504.280378965456,2504.280378965456,2504.280378965456,2504.280378965456
27,1665.9216482509614,1678.1320113079514,1662.9914520295476,1651.0827823291572,1660.5938121977708,1673.0795162012735,1666.569790166898,1657.169605027652,1670.2367679172678,1659.0301352734425,1417.5047229232634,1417.5047229232634,1417.5047229232634,1417.5047229232634,1417.5047229232634,1417.5047229232634,1417.5047229232634,1417.5047229232634,1417.5047229232634,1417.5047229232634,2434.50232576839,2434.50232576839,2434.50232576839,2434.50232576839,2434.50232576839,2434.50232576839,2434.50232576839,2434.50232576839,2434.50232576839,2434.50232576839
28,1680.0716925850668,1692.7650908535425,1677.0602512132398,1664.1528067800084,1674.6391012087367,1687.5548856015455,1680.5558670275798,1670.934836721891,1684.6301850016757,1672.8611948943671,1421.9870806650963,1421.9870806650963,1421.9870806650963,1421.9870806650963,1421.9870806650963,1421.9870806650963,1421.9870806650963,1421.9870806650963,1421.9870806650963,1421.9870806650963,2490.1105527327563,2490.1105527327563,2490.1105527327563,2490.1105527327563,2490.1105527327563,2490.1105527327563,2490.1105527327563,2490.1105527327563,2490.1105527327563,2490.1105527327563
29,1664.4203940852055,1675.8259661864745,1661.0775939450812,1647.4720632532296,1659.8938313348572,1672.1674904083568,1663.4993816574158,1654.033697175114,1667.6974820441865,1657.1467350646494,1406.550870660777,1406.550870660777,1406.550870660777,1406.550870660777,1406.550870660777,1406.550870660777,1406.550870660777,1406.550870660777,1406.550870660777,1406.550870660777,2511.851533549236,2511.851533549236,2511.851533549236,2511.851533549236,2511.851533549236,2511.851533549236,2511.851533549236,2511.851533549236,2511.851533549236,2511.851533549236
30,1671.2881845519953,1682.3937111930732,1668.2442113762322,1655.272083685569,1667.0449090296502,1679.1144698465414,1670.7538487209595,1661.4366170217684,1674.7073462789144,1664.305460963856,1419.6597711218158,1419.6597711218158,1419.6597711218158,1419.6597711218158,1419.6597711218158,1419.6597711218158,1419.6597711218158,1419.6597711218158,1419.6597711218158,1419.6597711218158,2482.415709048156,2482.415709048156,2482.415709048156,2482.415709048156,2482.415709048156,2482.415709048156,2482.415709048156,2482.415709048156,2482.415709048156,2482.415709048156
31,1689.9747237086935,1701.1508565607496,1687.2229230338166,1674.735826613473,1685.703138578547,1698.1276644091397,1690.0309809521439,1680.4963043166415,1693.6757139017634,1682.9568426109076,1440.3672547331003,1440.3672547331003,1440.3672547331003,1440.3672547331003,1440.3672547331003,1440.3672547331003,1440.3672547331003,1440.3672547331003,1440.3672547331003,1440.3672547331003,2478.073223801528,2478.073223801528,2478.073223801528,2478.073223801528,2478.073223801528,2478.073223801528,2478.073223801528,2478.073223801528,2478.073223801528,2478.073223801528
32,1673.2669428368151,1682.977125183209,1671.9630437285232,1661.762083551176,1670.186080609471,1681.477238535731,1674.6595371062638,1665.9781915272279,1677.1339228691718,1667.5002145710405,1448.5432059938034,1448.5432059938034,1448.5432059938034,1448.5432059938034,1448.5432059938034,1448.5432059938034,1448.5432059938034,1448.5432059938034,1448.5432059938034,1448.5432059938034,2313.468092389195,2313.468092389195,2313.468092389195,2313.468092389195,2313.468092389195,2313.468092389195,2313.468092389195,2313.468092389195,2313.468092389195,2313.468092389195
33,1667.5291480209494,1676.6536302443806,1667.5573648068964,1659.7368920350405,1665.0952919732263,1675.9554780172566,1670.7419153211108,1662.3631560254034,1671.8663207637128,1662.8117169397415,1454.0644371766869,1454.0644371766869,1454.0644371766869,1454.0644371766869,1454.0644371766869,1454.0644371766869,1454.0644371766869,1454.0644371766869,1454.0644371766869,1454.0644371766869,2176.9959537035757,2176.9959537035757,2176.9959537035757,2176.9959537035757,2176.9959537035757,2176.9959537035757,2176.9959537035757,2176.9959537035757,2176.9959537035757,2176.9959537035757
34,1689.9905458735725,1699.7747112195032,1689.9220754038245,1682.3316393347395,1687.0522899117964,1698.7516720699773,1693.787029328652,1684.7582963353932,1694.7726609470196,1684.8574449131413,1472.6861405623783,1472.6861405623783,1472.6861405623783,1472.6861405623783,1472.6861405623783,1472.6861405623783,1472.6861405623783,1472.6861405623783,1472.6861405623783,1472.6861405623783,2203.265687129246,2203.265687129246,2203.265687129246,2203.265687129246,2203.265687129246,2203.265687129246,2203.265687129246,2203.265687129246,2203.265687129246,2203.265687129246
35,1712.322456724813,1721.9946245859023,1712.809695708143,1706.2473856795255,1709.4458274049518,1721.2010085839531,1717.1957380054062,1708.2034643161167,1717.448574461955,1707.4437145760978,1502.9765524069885,1502.9765524069885,1502.9765524069885,1502.9765524069885,1502.9765524069885,1502.9765524069885,1502.9765524069885,1502.9765524069885,1502.9765524069885,1502.9765524069885,2162.1407876040403,2162.1407876040403,2162.1407876040403,2162.1407876040403,2162.1407876040403,2162.1407876040403,2162.1407876040403,2162.1407876040403,2162.1407876040403,2162.1407876040403
36,1762.0009615779074,1772.1774601236943,1761.9082927983395,1755.0395176756567,1758.3077731396802,1770.0896069056512,1766.6054467557026,1757.4301210225922,1767.1203615258332,1756.8081226900308,1551.5002370825769,1551.5002370825769,1551.5002370825769,1551.5002370825769,1551.5002370825769,1551.5002370825769,1551.5002370825769,1551.5002370825769,1551.5002370825769,1551.5002370825769,2238.743277807775,2238.743277807775,2238.743277807775,2238.743277807775,2238.743277807775,2238.743277807775,2238.743277807775,2238.743277807775,2238.743277807775,2238.743277807775
37,1839.4158410511786,1851.7168353918,1838.4604780427373,1829.6185053329802,1834.1963188568402,1847.9221208201031,1843.9934521642742,1833.411211284808,1845.307692916911,1832.8440128846462,1599.375319102095,1599.375319102095,1599.375319102095,1599.375319102095,1599.375319102095,1599.375319102095,1599.375319102095,1599.375319102095,1599.375319102095,1599.375319102095,2440.9802366166928,2440.9802366166928,2440.9802366166928,2440.9802366166928,2440.9802366166928,2440.9802366166928,2440.9802366166928,2440.9802366166928,2440.9802366166928,2440.9802366166928
38,1904.8814024187488,1916.9944468437686,1902.3922181649764,1891.8418766219888,1898.7075416212815,1912.4360459764303,1907.7418678719043,1896.3640142520644,1909.0020011565284,1897.1744775850398,1650.3523012651765,1650.3523012651765,1650.3523012651765,1650.3523012651765,1650.3523012651765,1650.3523012651765,1650.3523012651765,1650.3523012651765,1650.3523012651765,1650.3523012651765,2622.710435236985,2622.710435236985,2622.710435236985,2622.710435236985,2622.710435236985,2622.710435236985,2622.710435236985,2622.710435236985,2622.710435236985,2622.710435236985
39,1911.856719439731,1924.2095816572944,1909.7850187983945,1901.0909176323205,1905.6606427665129,1919.3992648561143,1915.8061456483158,1904.5652761695185,1916.6992870686743,1904.667048464532,1669.0428041415973,1669.0428041415973,1669.0428041415973,1669.0428041415973,1669.0428041415973,1669.0428041415973,1669.0428041415973,1669.0428041415973,1669.0428041415973,1669.0428041415973,2548.57819847006,2548.57819847006,2548.57819847006,2548.57819847006,2548.57819847006,2548.57819847006,2548.57819847006,2548.57819847006,2548.57819847006,2548.57819847006
40,1932.059980162186,1945.3157265549562,1929.7763048187426,1919.5922368958281,1925.878469073242,1940.6385484149246,1935.5660928132675,1923.603999574845,1937.4533503758323,1924.2884900808945,1668.5219640594314,1668.5219640594314,1668.5219640594314,1668.5219640594314,1668.5219640594314,1668.5219640594314,1668.5219640594314,1668.5219640594314,1668.5219640594314,1668.5219640594314,2653.548884300634,2653.548884300634,2653.548884300634,2653.548884300634,2653.548884300634,2653.548884300634,2653.548884300634,2653.548884300634,2653.548884300634,2653.548884300634
41,1933.671643602311,1946.183606927853,1932.1832820954744,1923.4562651238923,1927.9195054520574,1942.0060809385827,1938.201859616876,1926.4117669830123,1939.0480025521372,1926.6002195689214,1678.813809578412,1678.813809578412,1678.813809578412,1678.813809578412,1678.813809578412,1678.813809578412,1678.813809578412,1678.813809578412,1678.813809578412,1678.813809578412,2569.702641802094,2569.702641802094,2569.702641802094,2569.702641802094,2569.702641802094,2569.702641802094,2569.702641802094,2569.702641802094,2569.702641802094,2569.702641802094
42,1944.0810985719174,1956.4266472698016,1942.7581108969891,1934.7125985469972,1938.4335851220444,1952.4705785703622,1948.9732047664556,1937.092376505459,1949.448349724802,1937.1896794305117,1690.8327365002976,1690.8327365002976,1690.8327365002976,1690.8327365002976,1690.8327365002976,1690.8327365002976,1690.8327365002976,1690.8327365002976,1690.8327365002976,1690.8327365002976,2554.1214310062796,2554.1214310062796,2554.1214310062796,2554.1214310062796,2554.1214310062796,2554.1214310062796,2554.1214310062796,2554.1214310062796,2554.1214310062796,2554.1214310062796
43,1961.5568818039533,1974.0439827571645,1959.8560427516848,1951.4154529451343,1955.6901522075555,1969.9728260210547,1966.0250877540889,1953.839049000545,1966.7290930827166,1954.2686239372335,1706.196307036953,1706.196307036953,1706.196307036953,1706.196307036953,1706.196307036953,1706.196307036953,1706.196307036953,1706.196307036953,1706.196307036953,1706.196307036953,2601.27327224079,2601.27327224079,2601.27327224079,2601.27327224079,2601.27327224079,2601.27327224079,2601.27327224079,2601.27327224079,2601.27327224079,2601.27327224079
44,1957.567573490248,1968.9081245823547,1956.265519767355,1948.5037331666033,1952.5386915470917,1965.965133562076,1961.8791988415417,1950.2916259986016,1962.4002414289378,1950.7963820278067,1718.0205738689922,1718.0205738689922,1718.0205738689922,1718.0205738689922,1718.0205738689922,1718.0205738689922,1718.0205738689922,1718.0205738689922,1718.0205738689922,1718.0205738689922,2547.4261097975223,2547.4261097975223,2547.4261097975223,2547.4261097975223,2547.4261097975223,2547.4261097975223,2547.4261097975223,2547.4261097975223,2547.4261097975223,2547.4261097975223
45,1964.7467679491797,1975.8350138704532,1963.40383156401,1955.3608404612983,1960.1904896176736,1973.5297408195993,1968.5424295791424,1957.0926095774303,1969.4466535046893,1958.0090955376359,1725.270124802908,1725.270124802908,1725.270124802908,1725.270124802908,1725.270124802908,1725.270124802908,1725.270124802908,1725.270124802908,1725.270124802908,1725.270124802908,2569.029384131516,2569.029384131516,2569.029384131516,2569.029384131516,2569.029384131516,2569.029384131516,2569.029384131516,2569.029384131516,2569.029384131516,2569.029384131516
46,1986.6316687987965,1998.489322693944,1984.7715870387021,1975.7593027247697,1982.1523470314987,1996.4819825839386,1989.7274483698402,1977.9720522649036,1991.9559487020983,1979.3156827197972,1741.7330744174897,1741.7330744174897,1741.7330744174897,1741.7330744174897,1741.7330744174897,1741.7330744174897,1741.7330744174897,1741.7330744174897,1741.7330744174897,1741.7330744174897,2656.9293390336325,2656.9293390336325,2656.9293390336325,2656.9293390336325,2656.9293390336325,2656.9293390336325,2656.9293390336325,2656.9293390336325,2656.9293390336325,2656.9293390336325
47,2004.992187651879,2016.8629177850273,2003.1089361566317,1993.804121947038,2000.7926307367657,2015.1989137278995,2007.742626179971,1996.3191715257615,2010.4577559494487,1997.678096397399,1763.6511777322503,1763.6511777322503,1763.6511777322503,1763.6511777322503,1763.6511777322503,1763.6511777322503,1763.6511777322503,1763.6511777322503,1763.6511777322503,1763.6511777322503,2683.7996101028007,2683.7996101028007,2683.7996101028007,2683.7996101028007,2683.7996101028007,2683.7996101028007,2683.7996101028007,2683.7996101028007,2683.7996101028007,2683.7996101028007
48,2034.481293986805,2046.5592908435456,2032.503539568052,2022.7050992295767,2030.5430208023631,2045.038190304639,2036.7176468070236,2025.7738179213695,2040.3378708250448,2027.2085777548657,1796.8082704092787,1796.8082704092787,1796.8082704092787,1796.8082704092787,1796.8082704092787,1796.8082704092787,1796.8082704092787,1796.8082704092787,1796.8082704092787,1796.8082704092787,2732.490584394,2732.490584394,2732.490584394,2732.490584394,2732.490584394,2732.490584394,2732.490584394,2732.490584394,2732.490584394,2732.490584394


==> Data/month/tabICL/context_importance/tabICL_rounds_econ_standard_context_ablation_mapeh_month.txt <==
horizon,0.1_mean,0.2_mean,0.3_mean,0.4_mean,0.5_mean,0.6_mean,0.7_mean,0.8_mean,0.9_mean,1.0_mean
1,4.202172796490284,2.883395091668121,1.8608279991220273,1.4718202005672538,1.3838021171162826,1.445339727401385,1.4632149636268346,1.5308536733021425,1.5658497561721756,1.4856069853506932
2,4.2631806681974425,2.954311736415797,1.9907925990510598,1.680010527400317,1.5252592910029457,1.5656302294750024,1.563884187180785,1.6061472889459256,1.6194732127401492,1.5452163741123155
3,4.660899927090237,3.156119813470584,2.109541452526141,1.7540674791829667,1.6103434529461897,1.6369996053467544,1.6307694522420504,1.6354703612113837,1.6300151904095883,1.536367743804832
4,4.7519149369062275,3.17152709617087,2.0952946774201795,1.7965450978918944,1.6338948847571126,1.6300489742961695,1.6468149564158103,1.598468533238049,1.577530603235584,1.4671371769893653
5,4.45114044622807,3.1624407438769624,2.166724323685052,1.8102623686880093,1.6365350342320666,1.6694449037945074,1.6858524003319795,1.6292515260422504,1.5898243108858063,1.5008811908643978
6,4.328119534132893,2.975047716206803,2.115904894384293,1.7849177794584243,1.6164852898091941,1.6926093186149844,1.7105500291003712,1.6479642387131108,1.6121438321100752,1.5092336251548923
7,4.12483488722861,2.9978964765935525,2.13892093027725,1.8283282109473424,1.6653032235084724,1.7419968931768175,1.7330259007092956,1.6458480797407775,1.5922418812194472,1.5033915376663896
8,4.143599543109083,2.8457418376889336,2.0409483185477897,1.8236672218796441,1.694408860963031,1.770269192712295,1.7751095333274391,1.6639617043052866,1.6022598022692938,1.5305987057689046
9,3.8423126990160665,2.8826664077445763,2.0443518834028764,1.8033861084732348,1.693628772304626,1.7919917635607197,1.7840792726316632,1.6609812082618893,1.6137456558243612,1.5520635640381992
10,3.859449290324207,2.8545521512122582,2.065731742907315,1.8039199021772878,1.7625993151268258,1.824186764314601,1.809066584747013,1.6676273910680228,1.6240074559315791,1.564710362183341
11,3.9574960548420126,3.0922120114210974,2.196398915831816,1.9303948762501324,1.904356666264067,1.941011018965404,1.9055086552801355,1.7876862278052457,1.7541748926198963,1.701138526164454
12,4.004310285169112,3.0131172596273426,2.2223260040079653,1.9927103059195765,1.9511009398227346,2.00305817824323,1.9988936379181632,1.897437210162362,1.8318905102786918,1.8181254654385495
13,4.554617259266996,3.4998619689874597,2.4515844551841806,2.204805548493119,2.1184876357668125,2.1911273649228606,2.191625606035341,2.079364384440865,2.0209095229326444,2.0109436384634534
14,4.552090846512759,3.3886226188083937,2.472746602668739,2.2657473093331193,2.222088264873465,2.266051257585075,2.2038339711127404,2.151611968087143,2.1191390856041354,2.037236408427968
15,4.7419826109217444,3.5083940361047268,2.6142229680725153,2.4515956552769738,2.3187431974652246,2.377085266339364,2.3030358945448195,2.250389124130648,2.1659418862741133,2.130373257445526
16,5.032793851835428,3.62055366639142,2.67097225731248,2.5402422188859535,2.4011366139257877,2.4395366642144585,2.3837704624414897,2.3282038399028644,2.2545279797143296,2.200511028604
17,5.122154383424614,3.5395234566416875,2.7316655359142694,2.592719215120119,2.4416905739032297,2.445467185770119,2.390072989247312,2.3835724715038498,2.3315393607000496,2.279253553483206
18,4.780457158995136,3.5427690540482337,2.822429279267836,2.648571237052842,2.487261464376429,2.5091430778657045,2.468625570521983,2.4845586130670134,2.4333646430938343,2.367312744312962
19,4.805756926911832,3.5306870383821067,2.8818540069800944,2.6965773510814963,2.5288702981914337,2.549166313549406,2.517796663410638,2.535037842233229,2.4873967543860007,2.425156326476148
20,4.737707024934319,3.4236226429326897,2.8511357007999405,2.6883154748294795,2.542648541956256,2.595355497908094,2.5519619031753464,2.5720466144347482,2.5409023926084164,2.4909143391301787
21,4.486165642479987,3.3948982806491936,2.8658536603297775,2.7212731982345697,2.571820008894698,2.6247127632971257,2.5516774513186724,2.5702553488372866,2.54826710851191,2.5048784279268688
22,4.190924273867182,3.4376836738612733,2.8035326179965403,2.7182835305653343,2.6065235870088856,2.66411172473849,2.56334412235859,2.587754422603235,2.5919802805276544,2.551359941020425
23,4.237718796100851,3.4104650811628314,2.8248972057475132,2.7498704424328877,2.6817653734398785,2.697752217982935,2.621652330547387,2.6553683614335912,2.6580730446761387,2.6460087417843203
24,4.381655068046883,3.426957893253811,2.8525713372815256,2.768983002510586,2.722041569691654,2.6934929666763128,2.6464718410586405,2.6898053572931806,2.7096075110502884,2.704310560917846
25,4.889107590224897,3.998547139323907,3.1351721766042533,2.891227163956179,2.8458165783153686,2.770914075976775,2.669386400862779,2.733546368788221,2.763157931084902,2.7748239107712336
26,4.87027363990394,3.823059534401204,3.170785496681648,2.9097367876411724,2.92935991824712,2.835965068782727,2.7058861844217916,2.7973715399980628,2.824228328043014,2.8236680590347167
27,4.732053589344824,3.808330133409737,3.245617710001987,2.9825667816605286,3.000921165308305,2.91259875690171,2.776575951410207,2.885497753387997,2.9316231588329704,2.9001710380112455
28,4.684457962529502,3.8959565582782116,3.3036810097521205,3.0437458961921577,3.0659723909247876,2.9480354280028243,2.810489713383294,2.9298642847341227,2.972015133100502,2.9361995623227215
29,4.8228504779118495,3.838649073047651,3.2653120030657248,3.0333703724054297,3.048055210252365,2.9332214938651147,2.7994779556658473,2.926918016429621,2.9878183687346787,2.9643150805364087
30,4.82823840893852,3.8519392306927434,3.3035011493948927,3.0740109745846027,3.0593244689766297,2.9550881131836975,2.8198507982054326,2.972699596499722,3.042846108434597,3.014499044477492
31,4.814751949100481,4.034573349890152,3.3067266684876055,3.0920962724989622,3.0915112818512327,2.964081517503677,2.8405807162132346,2.9889189975201362,3.0720977886634326,3.0520310294105015
32,4.631975920143107,3.927587649035634,3.18567018440214,3.0717989447785445,3.0833984777589696,2.94397079480152,2.8136911426383073,2.969498968942856,3.071409588010969,3.052741963547665
33,4.406168516847502,3.9492034216333294,3.2308206501677206,3.121868066095369,3.109176227533215,2.9804420069768867,2.8181468217540635,3.0147008871247256,3.117878865182324,3.0868159713549956
34,4.3954369677657406,3.98929107332424,3.2850054333446526,3.2117580196021955,3.185273340747772,3.004556867436841,2.8616503705097487,3.056567292174871,3.164597779038586,3.145770494215059
35,4.469760749997401,4.024154408801851,3.3537981012075684,3.3495931871558615,3.2876518803759502,3.0534159970314407,2.9342546814496946,3.1326606380765356,3.2274659113443125,3.2313682680559888
36,4.410234058078936,4.108558925726177,3.4925933173012207,3.43873176031741,3.4020461991999102,3.1881073181878707,3.0629726639487695,3.2585368822899854,3.338429752092606,3.311191927282114
37,4.9662982137398615,4.470654940720797,3.859527955515449,3.627897350098531,3.583481022787943,3.3625603331189953,3.210823268636832,3.3924511306586553,3.483027611916308,3.423158351061361
38,5.1738119733429055,4.505562607483713,3.984723453881807,3.7313282341115714,3.6779840834574267,3.462443770347733,3.336400931363693,3.5138092937242247,3.6093079929428833,3.5492935894877875
39,5.146447982246347,4.5684527458542625,4.039878895563513,3.729704580183709,3.6984477132017046,3.517560279817418,3.3943758629580087,3.582399455278551,3.6464299896696786,3.6086808730203153
40,5.320527484569,4.691932771298844,4.084630713575031,3.7718700901166344,3.749141727765103,3.5641219426635096,3.393137388974882,3.593944227155512,3.6836529180844226,3.6399870480883925
41,5.240034963249668,4.741307295016223,4.124593865983343,3.869337625237283,3.8167943645036875,3.6344531106030233,3.4510641327348703,3.6554891409067003,3.752306681893918,3.6989855496546125
42,5.134655316784556,4.786134396483243,4.174775444963719,3.876481980907989,3.827456687459172,3.649502149648413,3.4773726687989552,3.686311986012318,3.801462154719832,3.7449497272339087
43,5.210612536211707,4.855655211750836,4.2179227609042105,3.902741614811367,3.8404418625343726,3.6505139810256875,3.503361873482733,3.6735390464284277,3.7927141040081525,3.7574375560429627
44,5.171334282890245,4.758621395404972,4.135389246919582,3.8997124752082515,3.853233164887478,3.647233862202192,3.5174153307188813,3.6834421597022353,3.808112415083094,3.7719256416584193
45,5.173524362140709,4.712696988866921,4.091354271270801,3.9260133237330055,3.878667805513754,3.6729956023276444,3.5311886764435307,3.7098076342333552,3.838208770860818,3.7918246112979705
46,5.413416107147177,4.834451044591832,4.115651450071567,3.97438311328783,3.930921162650532,3.717784463083608,3.5904853697914842,3.7599696028283023,3.8954369777227638,3.8530150264818515
47,5.433980042948664,4.801680284024946,4.164652712522863,4.038062713875728,4.017014199679671,3.7817986675266244,3.657704417119946,3.8186411318883526,3.9279482724147647,3.890857055165607
48,5.5984736441930405,4.982785433082559,4.195325333009251,4.097379508359408,4.129905683277594,3.9054845199945523,3.776770915301734,3.9325368032651875,4.024990011137565,3.9768032677343994


==> Data/month/tabICL/context_importance/tabICL_rounds_econ_standard_context_ablation_rmseh_month.txt <==
horizon,0.1_mean,0.2_mean,0.3_mean,0.4_mean,0.5_mean,0.6_mean,0.7_mean,0.8_mean,0.9_mean,1.0_mean
1,2230.9402745312946,1555.2738630955712,1069.2522953013276,911.4497190628756,861.1860844511168,880.6853237037516,895.3338697591155,897.0638849855379,905.5805882040814,834.3270652680419
2,2269.221022124757,1623.1911808631698,1172.2985998243687,1019.6091140271491,943.6647774319702,969.235676835259,968.1989098156628,946.4116480808733,947.8475913382246,874.4310226298993
3,2375.530491251876,1665.5888271460867,1212.3343570657578,1053.3143205776232,976.4194063907809,996.7771909693855,992.5675584759267,958.5190102537259,954.5896470754826,880.6070075985305
4,2413.1247836912376,1686.680238917437,1195.9479186430399,1056.2885765023534,978.8746400480536,985.5144385844735,982.5800723675983,930.803420032318,917.0003069404538,833.1496345951705
5,2340.419046315476,1668.4887791368299,1214.6980101224426,1054.256654902147,975.6439549610559,999.0447768030037,993.5518727748806,936.451319835253,918.5442253811113,838.9849231584257
6,2217.6306322313176,1602.991518604309,1198.1222393656806,1041.2982570099164,973.9092407599978,1006.2762709693865,997.1374458991214,938.2229017108197,917.1649062317082,841.3026260218462
7,2164.4462237577286,1571.8208479643572,1216.1637011722994,1053.4345501341377,983.023630888547,1022.3999353064977,1008.5576151374854,946.0803738190249,920.2064043277927,845.8851148811443
8,2168.4881193635447,1465.9463159093223,1169.2480909623046,1057.6741083044528,997.0397663509981,1035.8645248260257,1021.7264777152818,956.1802217520515,926.5321361482211,856.0316002202057
9,2092.800427907497,1489.1918320959533,1184.1481832282175,1061.7551250872082,1008.4978835228928,1044.0755696357628,1028.3823954572674,961.5139443786809,932.4477406157099,864.9370113900853
10,2134.7947190542845,1517.0561937239465,1200.8095007762788,1069.9061071096344,1042.5069224604551,1063.2438737943598,1038.3483246389953,967.6808765453909,938.989310587222,879.3083824031685
11,2186.9115898150712,1673.5467389392754,1271.0535513968641,1151.8377585676737,1127.9737797714042,1133.519103829093,1117.063943495789,1054.5742181037037,1030.2026128395073,979.5938788282183
12,2177.2853152487082,1672.9615286782953,1288.3133588399726,1184.359355112818,1157.1848990894118,1165.6439924814217,1154.202752670265,1105.6590723462448,1066.9121915911492,1029.2719492648475
13,2369.4088338260817,1832.702335476279,1417.2618010834092,1296.6924539383551,1248.9440517630535,1253.4451596980148,1255.4556143386894,1208.9155814728356,1186.9196703859388,1157.4600440086235
14,2369.760081828932,1790.2706656358753,1474.7000195686894,1354.1639246324596,1318.4590154003986,1307.7449897221563,1271.6994734455166,1240.4481851923513,1226.08489646158,1182.1510573702649
15,2411.763291602843,1794.9967559970862,1502.383107465977,1395.1095766495407,1348.5536894645747,1331.67831993935,1292.1097056441372,1278.5112790438916,1249.0508513059717,1213.2979120897182
16,2575.9094649288454,1887.2175470625075,1540.8403087867036,1424.1741343481456,1374.2508093219274,1351.6768250524249,1297.5622609045702,1297.299816944172,1266.9891085250893,1227.2645699365792
17,2609.284551227902,1847.4174308512818,1540.183340054049,1437.152690237025,1379.7675194168035,1354.7947596893937,1301.1250006011157,1308.6626223974158,1287.3451381943696,1251.3612430710582
18,2528.2467334878797,1832.310348753267,1550.9690889340968,1450.4355718292782,1388.9519513894236,1367.1039029091298,1312.271677404837,1328.9020405041051,1307.1138926852764,1268.6437669374586
19,2525.0079291704924,1828.069942786043,1557.3730307052745,1457.0498498092907,1397.4707107222437,1375.3189353748764,1324.0992494327493,1342.4728735981578,1322.6757398336422,1288.6187949518508
20,2518.662156637701,1805.8591496018225,1538.1485042348468,1460.7165686399899,1399.9157914246111,1384.0026173864717,1334.7979938680592,1348.532627501048,1334.1918643918477,1304.80246682954
21,2415.252377314007,1786.0193311297232,1541.1720103255846,1466.821278335206,1401.824146259259,1386.142962242319,1323.8044451178453,1348.138158325077,1334.501885219811,1310.8806926334564
22,2239.209504615557,1774.878748841692,1525.5327301190323,1452.5673431253222,1406.8715279216483,1390.779762297431,1329.3758902588681,1350.138630870316,1340.5221638543374,1318.826434340396
23,2243.42976428372,1779.0853101238376,1521.4724571550082,1475.9205318230906,1440.4443081169397,1402.6025182335234,1357.04536304479,1381.1307261236798,1372.9402827199501,1364.4553501642451
24,2244.4238609991503,1831.0453895468363,1527.0713501343039,1483.617647775573,1466.00209678071,1411.3706725045495,1371.1922570918714,1399.2693921019363,1395.467285433523,1394.0248524053304
25,2603.4821635538406,2069.1386822000286,1664.2056361360492,1523.0874621190317,1521.0236970684534,1451.5392625913091,1392.0899752865635,1429.6757823499913,1423.7640805797473,1418.1637203537027
26,2504.280378965456,1982.389571548874,1708.8970344855918,1537.9872767592105,1548.4331145115514,1479.7198914920082,1396.345958245135,1441.6121013508525,1435.2536328826009,1418.6030188770264
27,2434.50232576839,1963.790578234785,1732.324942801725,1574.95178601814,1573.160716603287,1509.7732710766318,1417.5047229232634,1476.8012328013242,1476.4155519417545,1450.8546922136545
28,2490.1105527327563,1983.879376343103,1740.5197552904488,1591.568148246078,1588.5750007174672,1522.0164015808355,1421.9870806650963,1483.5012982807054,1476.5316840852627,1450.1750084981472
29,2511.851533549236,1919.453198506249,1699.481209475107,1579.5894616995017,1573.8229105578628,1497.7635520131203,1406.550870660777,1470.4250842425315,1473.2964446223898,1451.7163766053422
30,2482.415709048156,1928.951249853941,1695.0002905105314,1597.486803630723,1583.5248935709267,1507.537183113255,1419.6597711218158,1485.613584502135,1488.9605615141345,1468.3023318157943
31,2478.073223801528,1967.0571391353349,1719.8620336464014,1615.5844071736526,1607.774261649218,1523.4282403460493,1440.3672547331003,1496.8829474033175,1508.2075843894472,1491.1033103593295
32,2313.468092389195,1938.9953770178934,1692.402683104902,1626.5915004470733,1616.4681270187016,1528.932990563768,1448.5432059938034,1501.4876180288375,1521.883551233683,1510.5575192941574
33,2176.9959537035757,1948.4467983463699,1695.5389798963797,1637.3008535081424,1625.9967259607395,1536.3677202091947,1454.0644371766869,1512.136493930071,1539.259711044413,1534.0949304337157
34,2203.265687129246,2007.517400586147,1722.1176456175651,1656.26282422056,1642.6430812915419,1548.5454523712433,1472.6861405623783,1525.039887203309,1553.4896118441588,1554.354911736758
35,2162.1407876040403,2053.0556546777843,1745.7368375569624,1693.470062263827,1674.5479263534812,1571.9187324467675,1502.9765524069885,1553.6856656512289,1575.2315363115276,1585.7249802908475
36,2238.743277807775,2105.9517393020697,1810.930160886106,1733.2690399547664,1710.864617380126,1622.3296150401338,1551.5002370825769,1598.9834807842558,1617.5232452545458,1619.8033653213254
37,2440.9802366166928,2238.0461378301875,1910.9163659122346,1790.3541205416723,1771.094227821849,1676.6593973212118,1599.375319102095,1639.2133156332807,1656.9790401284874,1649.8735482302952
38,2622.710435236985,2276.7423147299546,2004.610687035498,1838.7369589149835,1815.7168761257735,1714.3770986259801,1650.3523012651765,1684.1981364952387,1704.0272785401057,1695.6432659853103
39,2548.57819847006,2308.8027354139117,2008.4458113524702,1845.0360307077467,1817.7767446299465,1730.902664999109,1669.0428041415973,1708.6147404719209,1725.4071871782896,1724.680630564707
40,2653.548884300634,2340.2061009692343,2008.932320614019,1857.8401056269352,1830.747487646637,1745.1234227653083,1668.5219640594314,1710.9969843731121,1737.1817400283605,1730.0717713357049
41,2569.702641802094,2338.660889547457,2013.3950603593296,1879.563738119881,1840.323590070937,1757.6657446268343,1678.813809578412,1725.2540779234569,1756.5403008336616,1749.6741676719532
42,2554.1214310062796,2353.9676614087025,2023.941749261176,1892.4701464334892,1848.7852076663812,1766.5438368994178,1690.8327365002976,1739.829320033119,1775.912706432171,1770.3887994984213
43,2601.27327224079,2371.03611885578,2041.3478803505084,1900.977421304572,1860.4231317674523,1779.6704995069108,1706.196307036953,1749.8934364435986,1788.1342110669043,1787.4561496595636
44,2547.4261097975223,2339.5090576624616,2017.6607908274675,1908.6904729323578,1867.087099289135,1786.3046243487686,1718.0205738689922,1757.387907257415,1803.0642660029791,1805.135194188633
45,2569.029384131516,2331.810365130907,2005.6898691451293,1914.5576999636935,1874.6204089368173,1794.4624073974767,1725.270124802908,1767.78777514201,1815.9265840655955,1820.910264608451
46,2656.9293390336325,2371.0556869824027,1987.57170344202,1925.9278936322423,1886.5156972849354,1806.446599406266,1741.7330744174897,1783.753865017947,1832.3497228421056,1840.9335284924255
47,2683.7996101028007,2385.9302273213707,1992.1903327351083,1940.53140766434,1909.8128949771597,1825.8821329005314,1763.6511777322503,1804.5751605158353,1848.3996903360858,1861.5717056438737
48,2732.490584394,2410.5325960443947,2003.2444285957101,1962.68138855849,1942.2632559389838,1859.846757730397,1796.8082704092787,1836.6934700027718,1877.420340915727,1888.0395253150928


==> Data/month/tabICL/context_importance/tabICL_rounds_econ_standard_context_importance_month.txt <==
block_number,h1,h2,h3,h4,h5,h6,h7,h8,h9,h10,h11,h12,h13,h14,h15,h16,h17,h18,h19,h20,h21,h22,h23,h24,h25,h26,h27,h28,h29,h30,h31,h32,h33,h34,h35,h36,h37,h38,h39,h40,h41,h42,h43,h44,h45,h46,h47,h48
0,0.2843103046113149,0.4615739771185936,0.4356793661740516,0.4274526280958934,0.3955994117352888,0.3823799602419011,0.35453041828573517,0.3631536864622851,0.28945479566208254,0.27460167596004337,0.2828599750645507,0.26900729582416827,0.15390087824168883,0.27481629220062725,0.2713592305404685,0.2808085308029497,0.2311605791843579,0.20809879671604858,0.19612664355495898,0.1763243220419566,0.1504904644338284,0.12444337944932785,0.08192217840566246,0.05897579252538273,0.013525111649797243,0.08413997329576357,0.08653018316903889,0.07160546545551699,0.02662683694780485,0.02626438801410985,0.020206549203136928,0.007631814672882548,-0.0065921497361606605,-0.02496942630721887,-0.04383483389460198,-0.02849550686563347,-0.03089830048702681,-0.011658349312655504,-0.015976929926193553,-0.003959629845848935,-0.0020345383825299927,-0.006945156619061467,-0.012500789780749231,-0.018265881597642242,-0.024554240367499786,-0.03241090414281935,-0.038466100769117634,-0.030764582257024727
1,0.059714899864401004,-0.012184445895931133,-0.011815153281979915,0.009181658975205578,0.018007141306418898,0.01375568177663263,0.021471712421703718,0.03075745345628615,0.030792305848384383,-0.0028620359495975783,0.06585968595917413,0.08242395230125434,0.14169173897793685,0.037541576643026764,0.021729476562731876,-0.004875039527106941,-0.020918095915920084,-0.026062311824561944,-0.05063113517459266,-0.0695931521208921,-0.07479487856717135,-0.0798186320810843,-0.06222549309159624,-0.03872867440738504,0.02460567443384331,0.012252476067428195,0.010703980173581084,0.008606735249253926,0.012964169363102794,-0.0009360482752221444,-0.02000782997712833,-0.04068354380281203,-0.05652835965182365,-0.05904282263819127,-0.06390387523094307,-0.04772001758800358,-0.010960815839236117,-0.01666859468080162,-0.024693169493920145,-0.03644642747595884,-0.04721476149586759,-0.053026560945972336,-0.06377662425761674,-0.07771979464371769,-0.0831481318523517,-0.08892120435449491,-0.09290031725010701,-0.08265250770717733
2,-0.053271564740044554,-0.05584282210990998,-0.029020447023722955,-0.03712941519551276,-0.042453275131579545,-0.033138034811422336,-0.03599542362474242,-0.03840160390514306,-0.034465999802520006,-0.048337709919019214,-0.0420593733045906,-0.023083417113905744,0.008045045210023027,-0.033160850667681915,-0.014180541867280044,-0.024984850165027796,-0.026258303735320246,-0.017666633273663034,-0.016812673585219953,-0.017149137835436357,-0.01440745294885828,0.00355797834926976,-0.028007284533178526,-0.034793073976912725,-0.03973582711666591,-0.04225613107213375,-0.02931342300401564,-0.028138639967725667,-0.021406394117776464,-0.024209855006652393,-0.028375856412296434,-0.0321964720331225,-0.028241397331270072,-0.024962933787315827,-0.02292709551833428,-0.012735508264290036,-0.014121338673337333,-0.014753082943842154,-0.012439879588718231,-0.009853271094169981,-0.007653476300620439,-0.005259157862523275,-0.0018768558034876412,8.092689857564628e-05,0.0005505768622516577,0.0037589026573397162,0.006718358675941861,-0.002601390638916359
3,0.025583978835227332,0.10252975136940774,0.1949337219436282,0.238431765652488,0.24034575091282862,0.23952660554769825,0.22995036700868124,0.23245647435929176,0.19198251759865256,0.18759567945447114,0.2214938833507492,0.12819403152251357,0.020332179727981008,0.07282916266167927,0.10111024016346218,0.13927487221766963,0.12118338410874975,0.11149105938409466,0.1179732260049918,0.12177062001571202,0.10493899902172,0.07081989216445761,0.04706746268190901,-0.032978777888512854,-0.04485405697225108,-0.02966635006658553,-0.009827803287186573,-0.00456381202574165,-0.0030677826684426548,0.001143857982412199,0.004502590047109779,0.0018997743978437062,0.00814160411897213,0.012224817943334418,0.005219272835659413,-0.007082230290930443,-0.03476198779136136,-0.036710229059613936,-0.025842905355364005,-0.017138797933272908,-0.012216538491424522,-0.011235707222760564,-0.006064786041341715,-0.003296087442935749,-0.01067575887614558,-0.011588910386669498,-0.022469073660625595,-0.030935552500583528
4,0.014692448472907902,0.05104440128145591,-0.037259855244847796,-0.03897249586544456,-0.03007243995593032,-0.02704229175568769,-0.0048927997703148264,-0.007248360461920727,0.02948443882983974,0.03903589257499553,-0.0024492367270664787,0.020446632455015344,0.12783694782950483,0.12007733426521267,0.03547760774439614,0.017278172669986224,0.03249253585569787,0.028162068031876937,0.02768903664257231,0.03513449438934962,0.0442705774932963,0.02119119767580959,-0.013724785961532331,0.0022670159455439177,0.06439066149073502,0.07971135313115062,0.0501047268541323,0.05138344285427168,0.0467354442853113,0.04284824367972012,0.046099343860160694,0.04934075050580718,0.044915991165510025,0.028331099515216937,0.020422032334930694,0.040722539192382994,0.09556116619624527,0.0852723540668058,0.05531961533994797,0.052528414541484506,0.053185626133531214,0.04708739445411451,0.04908415559851431,0.05261403989538016,0.048593071588849034,0.044308637589017784,0.04111182588322154,0.03254619474316077
5,-0.004977606234547343,0.09189051614497527,0.10380626973962517,0.09947572131219723,0.10530652723478111,0.1115430803443917,0.09407494523944109,0.10221882153525996,0.09320099492523137,0.10562607004378098,0.17621169863655337,0.19750630297641086,0.13597368627772638,0.18214408260947906,0.20505386366285341,0.19805909385391457,0.1831043212675811,0.1859502370371078,0.1940106618572189,0.19729279556288842,0.18314144859847256,0.20367280099692564,0.19305560827393337,0.1782633030599999,0.1009388263211893,0.09088053854818914,0.07587376915353404,0.06320785372805868,0.06301158224041088,0.06669494237628826,0.06689242767604704,0.06454845147039583,0.0737490128072277,0.09747729750183323,0.11896407186797404,0.13957767882081554,0.11250672146189097,0.13420994743621084,0.10710082800679407,0.08172812727531246,0.07796998693085541,0.08493925033719232,0.0835868602582578,0.08639593150766764,0.08932868096332568,0.10393096648432577,0.12094931051919978,0.1416849778042681
6,0.020725561922787274,0.06778391439761826,0.07229647879745736,0.11114521741066163,0.1099641508788536,0.1141045854871465,0.13517847355300833,0.11182569535001209,0.1370887713346239,0.14050998452115254,0.17958163443949243,0.1600396166245356,0.21192654400833885,0.16214881159758143,0.1878968299236903,0.21527839459597264,0.19686739476918014,0.17619372387258994,0.1904292479850615,0.1709452960338795,0.1733879723820617,0.17622230992654833,0.15701318323889868,0.15118580184648014,0.12281254118537824,0.1087242308175586,0.11285251889865919,0.10800476756373792,0.10173667819417982,0.093002473442664,0.10351085087535881,0.10182353492847677,0.12697517986113466,0.14468919567372163,0.1589020861673797,0.160520503484864,0.16780182598910387,0.17021465757443865,0.17969565511290136,0.15314934788129572,0.13608320046946407,0.12474046114386912,0.13193087268289444,0.1334468780783666,0.1406545736495796,0.15247084112733567,0.1617095081161507,0.1614559012467794
7,0.08076675902860131,0.06831297258600878,0.10403418361079056,0.13029020214077075,0.12357443407163644,0.11582943843597847,0.1241210239464081,0.15044619641245885,0.153346834696601,0.19630735330473592,0.3076818023064194,0.26219623124554275,0.3411905079978317,0.2522964796054846,0.22051496475494645,0.20331769228981614,0.20764416365196717,0.19810801087342353,0.2109363758018092,0.2467909572958376,0.23237908361484938,0.215794673693764,0.2688515651061346,0.2666170468404484,0.2557990293561454,0.19029483851485435,0.18364991452371782,0.16976821134335943,0.16371939308617525,0.1559500395851544,0.15810501519864315,0.18046339315993096,0.1773877112202364,0.1848461466030933,0.23369832763770917,0.23300747091565283,0.24153230811742157,0.2056670293812768,0.2051165207470377,0.17364958952042459,0.15886828085734558,0.15259714718276643,0.1547843269299599,0.16917489887743858,0.15454450085153912,0.17255459939364332,0.2054838600900074,0.20941027954626817
8,-0.05443754910416524,0.008075532603974618,0.009453509223641767,0.04443217713204967,0.016152345802659642,0.015714827766948516,0.021913348927575696,0.016757673610910295,0.015359827078470492,0.04594954505122597,0.06215154574307009,0.10490295819897881,-0.06678258132572838,0.030268750770415156,0.013564709295137702,0.025282161455252226,0.023523403037527302,0.045180840607435074,0.0533801709158236,0.04680122026396791,0.05196978360873511,0.09943250778218794,0.03710248455042537,0.046002973864085875,-0.030767998426628685,0.03255904049753942,0.013092705739932362,0.02894196649229518,0.015571684518821956,0.02823139718513964,0.04000856705614337,0.04017347788290868,0.03790540471482912,0.07484415166512728,0.05839477973044144,0.06468085744384706,0.018411708628565074,0.0506088290925914,0.01942648117293531,0.028433355670629004,0.030931445958360972,0.038690587310223255,0.0420825673460304,0.043782281781687166,0.05046571063948697,0.06791421449912638,0.06322029242060956,0.07024684008351322
9,0.07728275788967162,0.13729689653767632,0.13095348733696396,0.12402168849216394,0.128401802897285,0.14725501272469646,0.16496259619709988,0.15409559051921543,0.10790902415376466,0.12091594904891938,0.15627780499798904,0.1794499300368279,0.18233465980852148,0.19558409388451217,0.18200113120953704,0.21306373194417919,0.2122265476329224,0.18409200777875487,0.17827639917336263,0.17375237234869706,0.12841783210941185,0.1102286658828086,0.07774232484904567,0.0923536422704671,0.09945153748965636,0.13251428838638457,0.12957775857190557,0.12148534190682499,0.12235405009968259,0.11017806720880285,0.10823435131311263,0.11204512144576645,0.09594775280973955,0.07115064726352108,0.045459609984571006,0.06778503932186661,0.07802141139382185,0.08548349131209236,0.09631097463281331,0.08636966890472698,0.08681614381387065,0.08151893907412233,0.07290260825623923,0.06035411556063212,0.04105385409828929,0.025547728806163465,0.019095363369344184,0.037224384768019314
10,-0.04001223472489606,0.0348273876803892,-0.011101743368523195,0.016087955436457496,0.02524669469779466,0.05003876803700647,0.04913771783742345,0.05647672920932677,0.016380555474963872,0.048487004974728576,0.030048068004639484,0.010342189477399368,-0.1538849709964529,-0.008091945902286311,0.007704524859172312,-0.01750487167555053,-0.0006969426774414111,0.01872805044037744,0.017814142678347356,0.014007560586004544,0.0060639981082602915,-0.037241195176866033,-0.11217550984265834,-0.13577326305495566,-0.08555377555730427,-0.06988612869858699,-0.06935291306987575,-0.057999726851360525,-0.04442279851684376,-0.03651772411999341,-0.03438263039936262,-0.02303347182298881,-0.041514798354216446,-0.06845177485015627,-0.09502096801040028,-0.08579254612078745,-0.07927839596056051,-0.10773507098358658,-0.10719347540308725,-0.08608950422116296,-0.0756069306350038,-0.07180089086666973,-0.06652731193278591,-0.05037964424251526,-0.06298643098513339,-0.09949354449497848,-0.12550084721251964,-0.1256407476999346
11,0.20962217275513925,0.04704769273616386,0.025006383873653018,-0.0006445425605343374,0.031704662195483305,0.044516119281409895,0.049755241723949205,0.044121988061295504,0.04129748284280731,0.032104373751732515,0.045452521861791675,0.1615600189824906,0.052194981563478855,0.03681480945001233,-0.011569563880524776,-0.007658213895321992,0.012481849401942443,0.01502113742027533,0.021299251864080805,-0.005421151856085056,-0.0273606025616151,-0.06353255141090748,-0.06441453247365281,-0.05608480217283022,-0.08487487179974075,-0.045090121294946654,-0.05578059742633859,-0.06753915962511664,-0.05550277572682394,-0.03562189811837096,-0.023532501766316445,-0.028615311371975715,-0.02550476965998979,-0.03704768410536729,-0.030441489410544694,-0.02596738139960617,-0.025215032801664827,0.004561513225841156,-0.015037164700101892,-0.04285771890149181,-0.043027749563495823,-0.023428411668282967,-0.01412819814611444,-0.01795564101028021,-0.014913842298996827,-0.02688498792287005,-0.009797357112433472,0.029233945771437626
12,0.029982597748752508,-0.0651398597260969,0.055651519865389826,0.08010497413200633,0.0379059545893699,-0.0036925449684865118,0.031123233827607535,0.037390437959698486,0.03870935092544184,0.00269180806557641,-0.02942122518922317,-0.11875066681409148,-0.09733838308051622,-0.051655930272931645,-0.0621172192028355,-0.09805284483352607,-0.12473677281762449,-0.109657604282424,-0.13428629757779745,-0.13801033627425469,-0.15667251547506747,-0.11008354254885179,-0.10257300408790494,-0.15865807982341756,-0.08999712191263198,-0.13295842453289425,-0.12172044710861993,-0.08156678151145322,-0.0882146584758825,-0.10093436490340557,-0.12332197025747818,-0.12269775206482764,-0.1548248630885735,-0.11954311429089076,-0.10222037247637768,-0.10752644360404973,-0.09112847906071643,-0.16062138438027074,-0.14845103599302178,-0.102765466597764,-0.09328586343177885,-0.10159522394220442,-0.10694251477782489,-0.0988103814856501,-0.11670226028203884,-0.07263600125404432,-0.05177844277034191,-0.055655196978497114
13,0.052297889185705826,0.12892001352250704,0.11611126704771838,0.15345385113916193,0.14550531948840206,0.1607829186811403,0.19541222866377336,0.22547224396191198,0.23791055106888456,0.23894727783907335,0.3975284891938797,0.47518880241600864,0.3656810516647898,0.28655755521433285,0.2974100918448151,0.22527382747949773,0.14115331108546436,0.08572757525392276,0.11170518538880052,0.2192938095138845,0.3639369907986164,0.3746394460021191,0.4688598711507857,0.44206386221504096,0.3294125648068126,0.3206810229996701,0.2869565366758665,0.2032969732139421,0.15438171752864838,0.11268271280594852,0.14050709257158223,0.1848990220594389,0.2905777253910187,0.3850959289510627,0.48786952450347904,0.48906660022580567,0.4506544691897156,0.47293471294735573,0.4182381038005684,0.3147352418529016,0.26444106572904186,0.23073684332401917,0.24670728016070645,0.28681328118122235,0.3536748853460242,0.42891190180543315,0.46907828425415893,0.47592065477983014
14,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
15,0.5871581173218031,0.09752168761612856,0.2605069791286136,0.41456384307185307,0.39410235277665456,0.2695744797745823,0.3618748071798625,0.3371841088358624,0.2485849916800311,0.36087622670811065,0.21758426205070105,0.21009775554694118,0.1660582142998248,0.037494430453722326,-0.04252158421553902,0.0038718061679066744,-0.013226960577801651,0.15527792466014223,0.2825459310659853,0.26863455223316307,0.2584988078853116,0.2714149900443343,0.26654602507516684,0.10071739046766734,0.0682595286700559,0.15341298556606367,0.10014427797741665,0.050309317753915235,0.043202541814841754,0.09241727305753442,0.12277277517958567,0.14528652461156225,0.1356146304996482,0.11049658360835635,0.1673309763645851,0.06784375144466996,0.1495447989834315,0.17158199678274805,0.07634486780640719,-0.0064653755618318785,-0.029901154379935856,0.022363444209618496,0.0919705509095767,0.12351734270174645,0.10207846680327687,0.14128450145142787,0.24710447809365452,0.22002171865502676


==> Data/month/tabICL/error/tabICL_full_econ_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1.3488824132801092,1.0749183659049506,1.6593122456468046
2.0,1.651758178107369,1.3096894872326896,2.05800147602462
3.0,1.7952187669428439,1.4209016731676272,2.2537240528567195
4.0,1.9381645973960875,1.5417679655840562,2.3921270485378763
5.0,2.0117327274798895,1.5907897638422601,2.4756897400614633
6.0,2.1114020717142448,1.714611473512147,2.579671422495281
7.0,2.1722871606257286,1.772568649854362,2.6418845058149976
8.0,2.2046390963739806,1.835834007648575,2.66075323405038
9.0,2.223165486895494,1.8570225729576568,2.6800382133957754
10.0,2.2397738309576196,1.8678563997010333,2.6968940195558413
11.0,2.214264872276084,1.8017024734732303,2.6657497847262386
12.0,2.234391406266036,1.8194192405470033,2.7069703048557208
13.0,2.316776232173079,1.904644613921276,2.769137218885339
14.0,2.356017313048473,1.9462189636950593,2.829128755333438
15.0,2.444744200306425,2.0372073871480807,2.922331161925304
16.0,2.50639136452313,2.1132302050464773,2.937001855403643
17.0,2.506150869430784,2.1027379764790854,2.937140628040482
18.0,2.5329477747730755,2.1484907176480723,2.967699417915602
19.0,2.5445677969956066,2.1441614741747084,2.973893146957148
20.0,2.5154323641063567,2.1018982323507465,2.9675932128579325
21.0,2.531984672403906,2.099716926188327,2.9792902667840386
22.0,2.54988063695492,2.115302143056794,2.979789769493737
23.0,2.5181984228536103,2.1047541503187395,2.9586379787899015
24.0,2.547541667466503,2.1159730950435667,3.0019746240665857
25.0,2.6895880638531566,2.249793077891505,3.141568603770896
26.0,2.7916590134091246,2.3260277891442023,3.2722643434387604
27.0,2.8661482900599866,2.4338815224490835,3.3494533765027232
28.0,2.860976687710633,2.416331502474984,3.3422485797064603
29.0,2.8112798139328126,2.3610578115229846,3.284450317528071
30.0,2.8536502644727766,2.407291837776036,3.316405571236871
31.0,2.8797164410108866,2.42011404025861,3.3687040620779802
32.0,2.906219095485545,2.4590889055901366,3.39159747077908
33.0,2.9760372241820954,2.5360814256564823,3.467134154138802
34.0,3.0093465639804027,2.5662345879378354,3.510427082399455
35.0,3.0762993634379128,2.6043995609501427,3.579243984663954
36.0,3.130648148834674,2.658152200461505,3.6302472471498137
37.0,3.300643479678159,2.8200093123205416,3.8098585506885017
38.0,3.4217558494394336,2.9314375906899675,3.9244745448816616
39.0,3.4883388778443267,2.9812804163669355,4.027123145944064
40.0,3.511759870102701,3.0022782125142036,4.0602214218479835
41.0,3.55973246753,3.0679498979098545,4.086833865493863
42.0,3.5637232144425406,3.0485690689046945,4.110161195113046
43.0,3.5534134767092396,3.027479633758507,4.1393294047416616
44.0,3.5777385098425287,3.054363400744523,4.154516478940484
45.0,3.663759088568747,3.1531710528638035,4.212328554693689
46.0,3.710620167240254,3.204302966112976,4.269583226955386
47.0,3.766980491779517,3.2431941637422224,4.351347186364723
48.0,3.8219862137278007,3.3021519107304256,4.414667902364014


==> Data/month/tabICL/error/tabICL_full_econ_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,727.7917061922797,563.1015128462216,901.9451322412042
2.0,905.0379543483974,669.2995614222021,1168.0003378074043
3.0,981.0060418600175,737.7953035234507,1249.700120307653
4.0,1027.0016162131442,783.0167757902078,1288.869179029622
5.0,1041.0277838298011,805.8573451853069,1282.9568040828328
6.0,1060.9293229282123,836.9796514578987,1302.071452425255
7.0,1072.1505713167305,861.3587073758584,1310.9131805097977
8.0,1080.9942875500174,875.625644395551,1319.843638431339
9.0,1080.6418160019036,872.7345477602107,1312.234279624665
10.0,1070.536283366819,881.4343611407669,1298.4097253493233
11.0,1064.3852033501166,863.1341129147391,1285.538791501181
12.0,1086.8541395065702,879.1307045011874,1305.1402789708723
13.0,1122.1542555302362,915.265960831846,1344.0771447473248
14.0,1134.4404318676839,928.7906859262404,1356.799334171464
15.0,1176.764907776078,964.2854529002052,1397.843068877258
16.0,1179.086661468345,977.0376795583503,1388.9676439369578
17.0,1188.4420045903075,979.625009814728,1395.805438373521
18.0,1184.0684959294613,982.6264498133738,1386.6956868377551
19.0,1185.3115224193841,984.4182568812554,1392.7765968099002
20.0,1191.6687342063674,989.2020155801094,1403.4404341227048
21.0,1202.0843577669555,989.2790553117261,1423.9490421219023
22.0,1204.751023539768,990.6005751752825,1419.6829220935674
23.0,1197.9525922140297,976.7093902784528,1413.604984602306
24.0,1216.4230381588577,997.3776703606574,1431.6729857421185
25.0,1253.470571266832,1027.8087009948551,1470.476779687848
26.0,1290.2665202323658,1078.4597266023188,1501.0061590132964
27.0,1316.510745111635,1113.6487986192415,1529.3492100599
28.0,1306.927410234516,1102.3055147424159,1513.876776321321
29.0,1292.5000379635148,1084.4457080110556,1508.3022368614322
30.0,1304.6752491772315,1104.3241107598376,1509.0243492349973
31.0,1315.7242669020386,1113.045945144874,1525.9524385220561
32.0,1324.574118533282,1123.3219679115848,1534.255600701412
33.0,1346.1172184230713,1135.0966756057278,1562.8470212621364
34.0,1361.8561320036147,1148.437722695117,1585.2503521781766
35.0,1393.235268160319,1176.9828190232915,1618.678879005877
36.0,1420.7033353745683,1209.6799012669503,1638.3398337346682
37.0,1471.4101602559945,1254.887132853238,1690.2733335466598
38.0,1515.65386530331,1304.8851624845552,1737.807297999988
39.0,1537.4760412791522,1321.4320946663831,1765.051879905499
40.0,1539.6986005309373,1322.8666894335793,1774.346956326198
41.0,1552.0666768242315,1339.1888471671239,1783.6079048704212
42.0,1559.818965131987,1346.736025841114,1781.4332032736877
43.0,1570.3211814337596,1353.6885229408408,1806.604859689891
44.0,1580.595074684201,1363.294576564447,1813.7004331070489
45.0,1599.0956348023462,1384.7741784778543,1831.500386472461
46.0,1611.165166327807,1394.3078092216713,1843.5036758437138
47.0,1649.068141519614,1439.543122790334,1885.0644538422132
48.0,1668.6990554587123,1440.881013046844,1909.6137788366004


==> Data/month/tabICL/error/tabICL_full_no_econ_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1.869591346260771,1.4626162777049387,2.3921442563779065
2.0,1.8622325560973056,1.4452783183778706,2.38487776835381
3.0,1.8405608661116368,1.4219618826988942,2.362765868322792
4.0,1.823137414919344,1.4064152601630753,2.3616415634236922
5.0,1.8310552309205037,1.4149063902322998,2.3612511932078033
6.0,1.827176448704292,1.4100528343286902,2.3625695705373335
7.0,1.8261521021271336,1.411089494406584,2.373966587346223
8.0,1.8062681326421655,1.3856949772310738,2.358727667938495
9.0,1.8568422183373583,1.4273168164511398,2.4012119268278473
10.0,1.9377620499353008,1.4849551133115078,2.481738998113434
11.0,2.049434863154028,1.5361145942307293,2.653487307551927
12.0,2.1214168161189844,1.6201323392400795,2.7040110494585785
13.0,2.2365953222910666,1.7155240164353769,2.81301221542831
14.0,2.312896687243076,1.792382988726751,2.9114774622623076
15.0,2.3674603172133137,1.8254008152084613,2.988460391081954
16.0,2.435464256853727,1.887715164156869,3.0602100567553108
17.0,2.4876059014024388,1.9173661825109853,3.1109389083318866
18.0,2.5614579975600265,1.9818459159631283,3.1726659068740943
19.0,2.6186224489028707,2.041942011900335,3.2274296004906677
20.0,2.6536296610345724,2.0756505670976373,3.2543481297203387
21.0,2.6985510785288773,2.118709928248927,3.3162962769124933
22.0,2.7833670490421336,2.1953081644153043,3.434160052047756
23.0,2.8631847447333367,2.272021822404053,3.525714180165011
24.0,2.9237681208150317,2.3236558412060417,3.582751987038569
25.0,3.0191202789226352,2.409412369767186,3.678768484818453
26.0,3.03890902353639,2.4252580194528894,3.700210147194139
27.0,3.122348344104629,2.487129954284261,3.7899292909769815
28.0,3.191958526877737,2.562928887991342,3.876214249726615
29.0,3.203538475675563,2.5627763063807625,3.8833278061099703
30.0,3.240900075926293,2.582660059346113,3.927895674112447
31.0,3.26818890719886,2.6003662729420944,3.9619390127525675
32.0,3.2794229504356376,2.62675228017804,3.9715795691654603
33.0,3.353354987349924,2.723894981972129,4.05555583444662
34.0,3.4069419485264443,2.7801561367302066,4.096972953061454
35.0,3.490956746819176,2.853761889127225,4.17206222996808
36.0,3.5433201315700127,2.91198230874387,4.220951912229287
37.0,3.590129154602234,2.9583238091008037,4.255146711289693
38.0,3.633171497122974,2.9931256838713707,4.301121961033454
39.0,3.7167111106695896,3.085332260771272,4.393419827345636
40.0,3.743586376465791,3.1147354583025058,4.434782459131563
41.0,3.807981392994594,3.190238234416359,4.509450068385826
42.0,3.8385751793578984,3.2215490262298876,4.545698087004124
43.0,3.8566670801849208,3.2387548803421127,4.585041891677734
44.0,3.8696053245848243,3.26461759249131,4.55944882809754
45.0,3.926422231082059,3.312244347958352,4.627008618455443
46.0,3.9796659275122503,3.3715351742949315,4.6881197075187115
47.0,4.041322156323526,3.416536629914701,4.737137070659906
48.0,4.100054140426084,3.488524350608526,4.8283140487809595


==> Data/month/tabICL/error/tabICL_full_no_econ_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1034.452747653438,803.1388568566034,1307.4324397235364
2.0,1031.866636746648,797.6832024106126,1311.4586814054483
3.0,1022.6624822067515,782.1834147337958,1310.3855181777228
4.0,1016.6752554456431,771.4080090767314,1303.8737257838623
5.0,1018.4446007966683,777.5633780594063,1304.6483029817614
6.0,1018.1626472976882,778.0157973593806,1308.6123821038627
7.0,1018.1261812997234,773.434217812122,1305.6508613608307
8.0,1015.940603199231,772.6372431758863,1308.2042740746829
9.0,1031.8441805379884,780.9286288770269,1321.77435229613
10.0,1064.5688852571386,821.4527583994628,1341.2569047670593
11.0,1155.4014666046444,858.1736574384336,1448.729328840517
12.0,1196.034630104919,912.6961799106929,1487.2765453806453
13.0,1255.5317622828898,967.3489495825162,1541.202138334665
14.0,1301.746695906486,1021.0598158470083,1591.4476694070997
15.0,1330.2920167933655,1049.237436739574,1610.3385634176807
16.0,1357.863509715516,1077.126714770687,1634.5685201972678
17.0,1369.547561742168,1085.3047566289463,1644.2517134629184
18.0,1386.7280736351242,1103.0126471235026,1659.4350549393803
19.0,1398.4297946520273,1116.2501416282546,1672.9800114344198
20.0,1405.5569082831576,1127.2900437417811,1673.998390054441
21.0,1416.110162568418,1140.7269641683604,1675.402558034753
22.0,1444.8973969961646,1178.2901621033507,1721.4496322368122
23.0,1481.1261677198331,1211.643849052664,1749.8710082467583
24.0,1511.2074423582806,1236.7269298883155,1773.0116582994906
25.0,1537.818284045628,1267.6195166479908,1793.5219577928426
26.0,1549.397193968631,1288.731968886798,1822.6300363081348
27.0,1589.3976883723644,1325.5679934979837,1864.4637583680621
28.0,1611.6403921867905,1353.8535515445528,1882.3335319064133
29.0,1611.8066046038587,1357.9696214116118,1880.425339336454
30.0,1619.6800060498415,1358.984101144763,1886.7641317146451
31.0,1624.662178540978,1365.1423682217305,1885.205925925309
32.0,1626.0102303594108,1366.1426058383202,1887.3771306464016
33.0,1644.017241338813,1385.5583124324812,1906.0715122121228
34.0,1656.3011537415832,1401.81321642578,1917.013073570775
35.0,1683.8060373482303,1437.1481756994217,1941.1487204748275
36.0,1711.3606265326864,1461.8731907841507,1967.0821961504432
37.0,1725.367424101351,1475.7924548195144,1976.2617524690086
38.0,1744.021950457733,1497.6040577656809,2003.596579963847
39.0,1774.0952010996043,1521.9587418710369,2026.4120691032035
40.0,1778.386323420281,1529.454250076204,2029.8828250975448
41.0,1791.3430261025712,1548.877397885431,2044.1927949183657
42.0,1796.7471160905604,1554.0231019136945,2049.91852359085
43.0,1798.8222715990973,1558.7195413163072,2050.050885346292
44.0,1800.7056895640492,1566.362401140303,2050.243803656124
45.0,1813.8396688567077,1583.4865636490129,2072.356066179451
46.0,1827.6668966595103,1593.6872700401073,2079.11763335907
47.0,1851.629500486869,1624.178505613735,2091.108400294677
48.0,1873.7026489155426,1655.9424802697197,2113.280672063772


==> Data/month/tabICL/error/tabICL_rounds_econ_standard_biash_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-181.4347192285324,-354.78138612700786,-9.567750664622354
2.0,-206.36984242937314,-397.1895995916535,-23.281173253019798
3.0,-203.00955806882519,-387.0816205479334,-19.909774802597266
4.0,-225.09522402762028,-397.9367218641438,-59.978817997806125
5.0,-224.24268078971923,-395.338253304129,-61.59761695517218
6.0,-222.31881523541583,-396.0979195619136,-60.36041404475508
7.0,-229.97058127912817,-400.9852623437903,-62.138720406891444
8.0,-241.82426001747876,-413.33696249575473,-73.01952990378157
9.0,-255.21430761629836,-426.0621772980975,-87.22657528620742
10.0,-279.9262408781522,-461.5442543558222,-112.47288639229753
11.0,-326.778670023188,-522.113971043013,-123.87785685298552
12.0,-369.7334551453535,-569.0319895681909,-161.55824215517384
13.0,-412.52043910616254,-641.7759015398216,-184.3775206487446
14.0,-460.43102553768625,-692.6151214594547,-244.03013661768082
15.0,-511.5037997756693,-753.4092267259769,-295.75510704263684
16.0,-547.4956228379506,-784.7656709274594,-327.76027047309503
17.0,-578.6117454229498,-816.7773859194491,-350.85585534293836
18.0,-612.960404663499,-856.5990678424808,-390.85676525846185
19.0,-629.3796063284859,-874.1129305166734,-398.9869720920662
20.0,-645.101195517678,-888.3559118490136,-411.62086805384206
21.0,-673.2489616307952,-907.2775182089574,-444.90891333526514
22.0,-696.616212855303,-922.7578267536792,-467.44091289963905
23.0,-729.3100222816545,-964.1347087689999,-495.20056255861624
24.0,-767.9066620309742,-1003.4641612227026,-529.0320192450353
25.0,-787.1156762592539,-1033.266471267302,-542.7236164986883
26.0,-845.0933056276522,-1081.4292644205236,-614.1646769195104
27.0,-889.1088049819531,-1123.4164611841038,-658.7175226524488
28.0,-928.483920406293,-1156.6087815678015,-703.0383330882518
29.0,-939.8089138003477,-1168.7343602986646,-712.2364316904655
30.0,-980.2783738629283,-1205.874265744063,-762.7786978500613
31.0,-998.780065090589,-1220.684538970627,-769.7394582904129
32.0,-1004.1474479782705,-1231.6242004942196,-777.278423551012
33.0,-1033.5954081704265,-1267.6803164916666,-803.0096240446167
34.0,-1051.5515614152798,-1283.603105708495,-816.3898967618786
35.0,-1071.8866423209258,-1312.2114759822834,-818.5971467280413
36.0,-1113.3222920300561,-1349.5833214386287,-865.2454099961202
37.0,-1149.866758772574,-1401.8888435176152,-887.3801689027644
38.0,-1209.084684069711,-1458.132161221576,-952.2047347500016
39.0,-1231.9049185150884,-1482.2022574853402,-973.6752655773652
40.0,-1278.955322383923,-1528.5467263594385,-1039.542689281586
41.0,-1310.7611971486324,-1560.4640576482714,-1073.169265106625
42.0,-1324.2859204209972,-1581.5131867608895,-1080.8639119589875
43.0,-1322.8346686009795,-1582.2840333758995,-1067.356198036221
44.0,-1330.3506230280138,-1592.8255971622793,-1077.034032413473
45.0,-1356.336455288412,-1616.525170271543,-1103.1040412794212
46.0,-1377.6975090593448,-1640.2761947357515,-1120.9162833036032
47.0,-1396.4652358656942,-1662.2363729423987,-1145.1803230898745
48.0,-1436.036792542567,-1688.7670289079665,-1178.7470682248847


==> Data/month/tabICL/error/tabICL_rounds_econ_standard_biash_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-954.7016870400167,-1851.5210677501166,-313.4622712501692
2.0,-1043.8063269600163,-2003.5988545001592,-295.3832660000432
3.0,-1025.490174100018,-2029.1076340001869,-240.42969324994036
4.0,-960.1973486200199,-1947.9234592501166,-164.85079450001868
5.0,-916.7206209000157,-1924.2187190001448,-99.81326500001545
6.0,-917.995042130017,-1936.076855500142,-96.73136674997521
7.0,-965.364342490018,-1960.1109412499854,-143.4519062500092
8.0,-1022.9144527400153,-1997.8455867501623,-208.35982724986118
9.0,-1117.5444304100174,-2081.4355930000293,-320.31812599997363
10.0,-1219.542471460019,-2160.3878757500706,-448.25536675002115
11.0,-1309.3100547400204,-2196.2874550000624,-619.5237264999774
12.0,-1358.3911607100154,-2244.495553750063,-678.7468532500928
13.0,-1434.5962293000189,-2270.6565147501647,-736.7623007500414
14.0,-1482.8842868200184,-2310.277351250041,-788.8974837500442
15.0,-1509.940617250018,-2329.888836000068,-842.9950847499871
16.0,-1518.740562950018,-2353.65105250017,-871.8075835000294
17.0,-1523.8482412800156,-2355.0508605001846,-877.6198492500052
18.0,-1537.8309151900164,-2356.0573032501793,-901.5596972500681
19.0,-1563.9966384500178,-2394.9089197500807,-927.3757705000171
20.0,-1591.648699750017,-2421.2470674999918,-961.7305854999743
21.0,-1619.6981445600193,-2445.846782750081,-986.0968957501558
22.0,-1644.6837635900185,-2469.0704600001127,-1027.8962880000192
23.0,-1665.1803726100193,-2478.244210000118,-1060.9503549999997
24.0,-1675.0608457300218,-2487.9318547501175,-1073.9568165000705
25.0,-1687.9345255700155,-2503.817083000164,-1085.0674570000117
26.0,-1686.0880878500213,-2488.056777000115,-1065.0562722500204
27.0,-1674.2053398400137,-2474.7295402501118,-1042.6161810000135
28.0,-1655.814793090016,-2452.2499330001087,-1044.8823032500127
29.0,-1653.7102040800207,-2439.3358932500805,-1057.9675937499908
30.0,-1668.937596570018,-2439.8559902500756,-1075.7509452500735
31.0,-1692.0950346900206,-2473.311981499989,-1089.7948569999821
32.0,-1739.6989316300187,-2513.8131195001683,-1132.6604800000207
33.0,-1776.0965143600213,-2546.299379000047,-1194.5820220000237
34.0,-1797.3978154100166,-2559.613840250042,-1244.8813839999734
35.0,-1788.7024504600188,-2553.4427910001614,-1241.242537749901
36.0,-1765.2174159200176,-2491.566288000147,-1225.4375509999359
37.0,-1689.676023460016,-2483.162045750131,-1110.0209817499838
38.0,-1667.2925970200158,-2435.2964422501577,-1069.3347945000498
39.0,-1653.8465265400164,-2469.737803750041,-1007.2555497501303
40.0,-1633.8996696900174,-2435.475747750006,-1002.3262857501313
41.0,-1621.8158956700165,-2406.499317000035,-993.7700972500169
42.0,-1612.207627100017,-2385.3801260001587,-1000.0192569999938
43.0,-1618.9459007100163,-2401.4014327500768,-1012.3973002500076
44.0,-1642.445082660017,-2419.585449750005,-1034.6555454999984
45.0,-1651.7462201900153,-2426.7859205001646,-1039.9110610000046
46.0,-1680.186742010016,-2455.33061900008,-1070.852553500018
47.0,-1696.815511000018,-2499.843334250168,-1096.8361265000178
48.0,-1737.0353237300185,-2502.521044750038,-1185.4598374999362


==> Data/month/tabICL/error/tabICL_rounds_econ_standard_biash_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,27.326311335526647,-373.98251835232384,495.5439170834309
2.0,-37.705831813705025,-393.6533959376858,419.79871125004433
3.0,-14.88052990735416,-324.28962072932427,353.61319485713994
4.0,0.291100527458514,-292.05367000011773,312.38011447213364
5.0,14.611416376774457,-260.056567244462,296.0214132498457
6.0,35.865619936224036,-233.17895231821123,295.7576076785536
7.0,83.66842344733023,-159.86879931828665,307.9646690832231
8.0,121.68082862694217,-103.4692805001403,331.1670592915852
9.0,124.81178339563719,-77.92965332597163,320.2306197500051
10.0,4.636256319156906,-356.359974687569,258.5274841071129
11.0,-191.41108286677792,-755.8824326471334,230.57864176458583
12.0,-305.0327419722971,-873.3478622223346,191.2792318054523
13.0,-324.6811298222966,-889.369597361225,162.76639027775093
14.0,-360.63590648896553,-934.5678638890016,123.36369263886372
15.0,-398.511594116742,-977.8378347223854,88.71473194441484
16.0,-438.0363715167421,-1026.0201398612824,54.453669999960105
17.0,-461.54746086118627,-1072.4970779167575,53.350545833299506
18.0,-491.29240790563256,-1099.8469612500942,10.686826666590843
19.0,-497.0140370945199,-1117.3052752778574,12.467928333225968
20.0,-501.1711024334091,-1123.8789120834274,15.954667222197
21.0,-517.1571710389638,-1139.9340411111466,-0.9744536111093465
22.0,-516.9391529111853,-1127.520802638952,-11.988290833386483
23.0,-549.8066578500742,-1126.4142418055892,-47.60603611119344
24.0,-583.163282955631,-1133.1388572222668,-95.4349337501084
25.0,-686.3046948056318,-1245.7049987500463,-221.24186124999326
26.0,-756.3546986556295,-1297.2177705556726,-300.33219097215544
27.0,-813.4139332834102,-1336.539167083371,-387.34059125010566
28.0,-875.2592966722998,-1382.7451865278663,-465.4269588889075
29.0,-941.8509807389638,-1455.0321312500337,-520.2077926389671
30.0,-1008.2890273889645,-1538.2917906946154,-566.2153800001056
31.0,-1050.4535123445203,-1614.3255018056066,-593.8885219445609
32.0,-1073.603736988965,-1653.7007681945759,-599.8993773611285
33.0,-1090.7832642000772,-1670.9986370834674,-609.8050218056394
34.0,-1106.2442355445216,-1678.722575694512,-627.8923375000732
35.0,-1102.8536355056303,-1651.7194137501626,-640.4022172222947
36.0,-1111.5813445722954,-1637.453910972308,-671.0575490278308
37.0,-1211.2250105889648,-1742.067776250113,-745.5051995833696
38.0,-1254.8864570222977,-1830.5942975001126,-765.459699305646
39.0,-1291.6645952445215,-1886.1352554167563,-793.2889300000819
40.0,-1315.877227744521,-1918.4213126389143,-810.2412265278055
41.0,-1336.4112770278502,-1947.7811027779103,-827.0027834722545
42.0,-1356.2964663222967,-1973.1043358334634,-847.6490229167601
43.0,-1369.5053181889643,-1981.925461250089,-852.2920491666458
44.0,-1378.8658190889628,-1981.899114583462,-859.6410540278083
45.0,-1384.1271053111882,-1986.1962751389408,-858.1553880556831
46.0,-1389.323013511185,-2001.7205372222668,-874.0840818055835
47.0,-1377.2085735722967,-1969.6302240278258,-863.035743611212
48.0,-1367.1201252611895,-1961.4680902778216,-849.9933308333812


==> Data/month/tabICL/error/tabICL_rounds_econ_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1.486485041394569,1.1662303339420144,1.8774301273918617
2.0,1.5470474144507176,1.1786699708405846,1.9817550276823055
3.0,1.5390522028154043,1.1577733489776254,1.9674400977576936
4.0,1.4688479841245536,1.0950835848485763,1.8974327899318233
5.0,1.5049075139764414,1.1287382713724572,1.9323514006259794
6.0,1.512979216555167,1.141082253549926,1.937499572690367
7.0,1.507264329660215,1.1294022580532492,1.934743011668421
8.0,1.5350150798429218,1.1568434710448712,1.9626768865705995
9.0,1.5557152593329817,1.1802074234585918,1.9852564993613284
10.0,1.5672111024320055,1.162235572189187,2.043912106490245
11.0,1.7066962565516781,1.2627667128062336,2.2165372490558477
12.0,1.8216317530687796,1.393040254345617,2.320683115112099
13.0,2.0149881041313957,1.5202912670139521,2.5237833194796746
14.0,2.0407309996904117,1.5415815516790181,2.5594077378630593
15.0,2.1329871397866333,1.6294398831254238,2.6769833594153702
16.0,2.2034710580690176,1.705207248480081,2.755455538092284
17.0,2.2845065640572657,1.791835321604119,2.8407410704323963
18.0,2.3720594517805913,1.877858199609278,2.924168674612138
19.0,2.430359602876937,1.936300270335738,3.00359673271945
20.0,2.4965886250906437,2.004204610361925,3.0509153545475165
21.0,2.5101256544514206,2.0141878290420054,3.0638498642929104
22.0,2.554666598729474,2.061920764892029,3.1113175747236137
23.0,2.6492106886316136,2.1515842926667257,3.2071501063596406
24.0,2.7069081467683973,2.1984665752515125,3.2717052219707723
25.0,2.7830492078227613,2.2425061027925137,3.332801005795036
26.0,2.830760274489967,2.302874490902471,3.3922313540722455
27.0,2.908041921759031,2.381867037456019,3.470964109125053
28.0,2.945729753692392,2.4394206399058107,3.4934325117757177
29.0,2.9742857764971813,2.4685595920770855,3.522061838439988
30.0,3.0237961126611976,2.510588397065447,3.570353197743271
31.0,3.0611402735521187,2.5251443487705933,3.6124730783105776
32.0,3.0625012824893685,2.517861245349538,3.627364719108041
33.0,3.095903148472307,2.5382889356925227,3.668911612361874
34.0,3.1529634082336213,2.6123850875207735,3.7374586972167942
35.0,3.237106330218667,2.6911224011856025,3.8065093275564177
36.0,3.316841032068249,2.774677151574423,3.907271068542732
37.0,3.4274438391126054,2.848931971164337,4.030839011897581
38.0,3.5558812104496837,2.992470062160261,4.168934243281704
39.0,3.61399997551259,3.0370723734231144,4.2581920310761765
40.0,3.6459223399972407,3.0675801463171393,4.305534927714829
41.0,3.7038636378781793,3.1187898410978487,4.345454025942898
42.0,3.74870377140501,3.1608825702002448,4.388639421896232
43.0,3.762015386254133,3.1779785213707696,4.421759295940947
44.0,3.77474973048226,3.1657698021997662,4.448290668491001
45.0,3.794196645210996,3.1823670941595044,4.461957492619809
46.0,3.8560320627402564,3.251355318318156,4.518582350199046
47.0,3.8951988616974367,3.2821745482482867,4.569022319408704
48.0,3.979224823664162,3.3603965976683243,4.641084251659171


==> Data/month/tabICL/error/tabICL_rounds_econ_standard_mapeh_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,3.1738658754466464,1.3896017410300452,5.944645197484751
2.0,3.669318796455015,1.4819155560302602,6.615078350547218
3.0,3.7285252419372727,1.4313095988107996,6.65661301737616
4.0,3.6004681758151804,1.3064883200260962,6.576914519497713
5.0,3.719401506060391,1.4737076255261792,6.598372387751521
6.0,3.7336165161168346,1.5045973525586909,6.577622761759673
7.0,3.664865144668696,1.434871534940385,6.595628236576503
8.0,3.7138036741547618,1.4976057210219418,6.666003368742862
9.0,3.872783663148,1.6555317380508776,6.802672564217181
10.0,4.056403772156129,1.8576768764675486,6.948394046814527
11.0,4.088691957788774,1.899066578888739,7.0256145141132444
12.0,4.112529750683833,1.8836553381708983,7.061457748074366
13.0,4.351824920041849,2.145244041772713,7.229873995725213
14.0,4.478164980935539,2.2950983765079007,7.318929961009439
15.0,4.4821953948456175,2.3535980055257735,7.283065374211442
16.0,4.4446824519937085,2.3166070584498866,7.276816142439744
17.0,4.446509499901944,2.322145551748326,7.254613601110732
18.0,4.470643500099756,2.3849293423157523,7.265809258210482
19.0,4.5370772075081796,2.4486228844345215,7.362249180765027
20.0,4.605764230708631,2.5282801033239637,7.401433901839786
21.0,4.679871515776074,2.615784359613836,7.460821122813229
22.0,4.738911121236512,2.694286663380179,7.501353484195987
23.0,4.787252629891425,2.758252432266942,7.5097907255712535
24.0,4.81670569381489,2.762338469811769,7.574738153734419
25.0,4.865665148769419,2.7882295319636095,7.633464358914163
26.0,4.871945784539919,2.746118632121627,7.646811653048746
27.0,4.8407711513952085,2.7475963783229296,7.62902638346853
28.0,4.775991128718295,2.726607514263665,7.486210962938894
29.0,4.757567782364829,2.7435711696422382,7.418509107461072
30.0,4.788138147421765,2.7761246316500046,7.441842722930694
31.0,4.843218757485067,2.8023403681413575,7.490448907481998
32.0,4.9584549169348096,2.9009198839763246,7.620226606283753
33.0,5.033411708234407,3.0312231981661464,7.670379219791175
34.0,5.0750765185526445,3.096875704810564,7.688346732540187
35.0,5.073183934660491,3.131646443565041,7.748127327066089
36.0,5.012157298563202,3.064870045227668,7.599359299219566
37.0,4.860198873471426,2.8806003564281246,7.641674076305674
38.0,4.82414006981024,2.8200202534887673,7.5147842389725374
39.0,4.8073440748506115,2.7022492884059215,7.662779555795426
40.0,4.751704862942808,2.6442311550176933,7.522426363472704
41.0,4.714482850922784,2.5854040325360637,7.444742689121078
42.0,4.675238138930527,2.5784186709533516,7.352566686844795
43.0,4.684861991106155,2.596209685027348,7.366696126132021
44.0,4.742959521877313,2.644179710426138,7.420811471225606
45.0,4.765798587889192,2.6869422485168464,7.431978853162678
46.0,4.820909155776305,2.756761163614417,7.5185489183691985
47.0,4.858204243532152,2.8348523576955205,7.526861419402641
48.0,4.928723764369407,2.917649661153167,7.627438690338097


==> Data/month/tabICL/error/tabICL_rounds_econ_standard_mapeh_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1.129154966031829,0.5807821714441601,1.7315769538389747
2.0,1.1067957118319978,0.5832504289440836,1.6778361765359635
3.0,0.9913891964902757,0.5746719680756044,1.4672570444144024
4.0,0.9537331731798351,0.5573795652443624,1.3991769491617085
5.0,0.9504198940460596,0.5888110055018353,1.3404453496241855
6.0,0.9805075490833244,0.6354284626692981,1.36422570283412
7.0,0.9201789633133374,0.591337695455347,1.283934319544305
8.0,0.9538591015720338,0.6420170966714702,1.284561010888075
9.0,0.8856845344513772,0.5714884861240781,1.2025665049329795
10.0,1.134326727188589,0.5760844546854784,1.9137913652441512
11.0,1.674509812747326,0.7067262986904564,3.0697507617937547
12.0,1.9324606789629037,0.8994100427612117,3.2515125370588622
13.0,1.9980655752158762,0.994928849603778,3.271241872636648
14.0,1.9620475242781845,0.9342829645760115,3.2636965610403603
15.0,2.0028749271948794,0.9932100216571157,3.3357976347891833
16.0,2.1398682596816982,1.0919414760382737,3.449555290780122
17.0,2.2260540613475333,1.1618252943056897,3.5505617332051074
18.0,2.305678786057317,1.2537015699392464,3.6211357163007394
19.0,2.369428781248668,1.3026983600934232,3.708446408935576
20.0,2.4242180536204576,1.349605579359926,3.792219308621561
21.0,2.417058786271276,1.3614533614769007,3.7757102028500187
22.0,2.403620553868057,1.382343889460767,3.72974616975256
23.0,2.339494231093693,1.3632323923120893,3.5725721847897143
24.0,2.332299400484576,1.3256902300481055,3.5812915424721377
25.0,2.3426043737717595,1.2818126678900597,3.6484532689127156
26.0,2.3804915744201716,1.340055500555531,3.698318015734965
27.0,2.362854817156501,1.3218964318305624,3.6693821924874195
28.0,2.481168312742758,1.4611900723300104,3.7722532425220945
29.0,2.6538073812877743,1.6220254401846628,3.9517378508692076
30.0,2.819734648041288,1.7325857830539948,4.190764799568163
31.0,2.9228414989922777,1.762405537143196,4.350200449691156
32.0,2.972751841713292,1.7859638796938413,4.44396919214639
33.0,3.000845081776149,1.790051980007806,4.47706529081088
34.0,3.030790770324056,1.8297364696670073,4.469988806727042
35.0,3.0249873554866165,1.8608140426690534,4.406677808016766
36.0,3.0788230920379336,1.9497108795683757,4.412975298172064
37.0,3.3589400946484473,2.1658727522100287,4.772518906863622
38.0,3.4987793714029713,2.2390047694562014,5.017108288835909
39.0,3.546329751229285,2.248023478974085,5.1179767157303315
40.0,3.609539764387381,2.3025795995588783,5.207416589394647
41.0,3.653992161523171,2.314347412702936,5.218495744355811
42.0,3.6943008236529753,2.3558294676604645,5.2919845866266915
43.0,3.7049526773288632,2.3423215686885945,5.313228833376634
44.0,3.714691880491786,2.359170021492949,5.315041272238389
45.0,3.715580683656036,2.344173950648043,5.322885457241744
46.0,3.7218265007763565,2.3654826090424073,5.32604000713372
47.0,3.695628790318902,2.3599975740873482,5.261769607240268
48.0,3.7024422400333337,2.354932238776672,5.258115465853029


==> Data/month/tabICL/error/tabICL_rounds_econ_standard_mapessh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,0.22631336426963253,0.11561104421909703,0.32080552469610085
2.0,0.19960913873392097,0.10951014054511252,0.2850518852573877
3.0,0.19465938111981682,0.10099308223661524,0.28280575617417386
4.0,0.21474801980065192,0.12081860524224051,0.30429324808500685
5.0,0.19772164954654073,0.10692682063389053,0.28406578904371915
6.0,0.1975110272561337,0.10357560416075409,0.28631394800377774
7.0,0.2081787396931094,0.11829519688439884,0.30036922804645355
8.0,0.18646885939591543,0.08053551442068878,0.28252375226410814
9.0,0.19536162579703886,0.0866874687823264,0.2944089768334798
10.0,0.22153252176340169,0.12086310945359403,0.3175391731591386
11.0,0.1986259254960785,0.09472999893022836,0.29970199083820115
12.0,0.16585027212734552,0.06817273237860957,0.25476006507294124
13.0,0.11571807777759935,0.005586769997552353,0.2092773789150542
14.0,0.14374789967989623,0.06798115247034428,0.21954416094711615
15.0,0.12496928165759329,0.052374767033930056,0.1947904129698425
16.0,0.11826468060952322,0.049164887966627276,0.18622396927887863
17.0,0.11782894492963178,0.051295630728030554,0.18068285140857554
18.0,0.11138999848197602,0.04429628588430923,0.17469482502437655
19.0,0.10544030274797205,0.034704138142153604,0.1691791987209877
20.0,0.09483580280534598,0.020034788500462142,0.16208987222673965
21.0,0.10222495352577456,0.02882163541950481,0.16957654951863105
22.0,0.11032604634380136,0.03208766265775725,0.17544451922510412
23.0,0.09848833957754849,0.018355617835917954,0.1663456776891064
24.0,0.09734369651112218,0.019744109433800543,0.16589764332846058
25.0,0.10038424152666799,0.022616719571856802,0.171548936212915
26.0,0.09271507523467379,0.022932970917716237,0.15951003827099944
27.0,0.08819792974160023,0.018208573705794522,0.1512675824333399
28.0,0.09130629773676013,0.028194445612395966,0.14858945526523432
29.0,0.09189075600791287,0.030456641748561566,0.1473551202890123
30.0,0.08631232000045368,0.01803355650206829,0.14418561821086642
31.0,0.08160739542094389,0.008513403387320333,0.14326076261070253
32.0,0.08301646416564687,0.0038735255249293405,0.14812166082181075
33.0,0.09201526673381534,0.013205797248290052,0.1592492840487566
34.0,0.09166713478812777,0.010287616686587116,0.16162276349341742
35.0,0.08564570422756886,0.0073601413105472396,0.15619773355712674
36.0,0.07992922256152085,0.008801321500280854,0.14560760331845954
37.0,0.06028348610580334,-0.007722425722453035,0.12453883047616128
38.0,0.04877371636975588,-0.012982390663391973,0.1082123730436762
39.0,0.051956840137315725,-0.008877452734729578,0.10705193249780329
40.0,0.05025992418711651,-0.003906582951447439,0.10433147015266402
41.0,0.04979276019032585,-0.006899631122739041,0.10221001244645499
42.0,0.04863957287037981,-0.006900033112761596,0.10495188017846645
43.0,0.04658489754396826,-0.013143928474665376,0.10787079888885177
44.0,0.0466795528461811,-0.01678955944129283,0.10972191777526474
45.0,0.05471562523931842,-0.009303799105027578,0.11761944391782764
46.0,0.05715726812642432,-0.008867131992103847,0.12094614760957637
47.0,0.05948050154396307,-0.010488203109251455,0.12669936419199995
48.0,0.050661465566868735,-0.014836097104263929,0.11704182975424586


==> Data/month/tabICL/error/tabICL_rounds_econ_standard_pinball_q1h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,361.1820741837031,257.7259535698256,489.76748185237136
2.0,379.0293568050846,264.1368815670221,512.7900715690774
3.0,374.74785703355485,261.1389680594012,506.703496277443
4.0,367.04834009030304,256.66678834224547,496.4559426798557
5.0,373.577544367625,258.8547549006451,503.252903246627
6.0,373.9024162152505,257.54098329405815,504.3172916498612
7.0,375.4985805349387,255.8115157364931,507.78755239710125
8.0,384.7043759379054,264.6026908543086,520.6727718661612
9.0,394.97071096737534,274.32409227203095,533.488689589959
10.0,404.63106856591423,279.67035810236246,549.7707847175631
11.0,451.6462705119303,306.46616336148304,606.7748636063692
12.0,493.0875895027659,342.32913210205334,655.3561844431755
13.0,553.1184416197453,383.326646015622,732.6012336602982
14.0,573.9235343945121,412.220231867529,758.2688250091851
15.0,611.8100096351792,442.33920588428583,801.0305203288709
16.0,637.3830629682583,467.38918208441146,825.4621424051278
17.0,663.7165155391091,494.69830932474963,849.0349652573484
18.0,691.7338849156697,522.8842924443946,877.4095015841559
19.0,709.3800286986464,534.0865968217594,896.2356264341082
20.0,726.9606699066127,552.4499008721081,914.7551960331642
21.0,741.2612152563876,567.9835132029383,928.4379495593184
22.0,759.8021449163402,590.5107897489416,947.7467100952954
23.0,793.7628201920618,619.8900000193557,984.8899987020247
24.0,822.7622107596302,650.9838950767822,1012.7949410098454
25.0,843.4870573282552,655.4948482671783,1027.8227617030282
26.0,870.5509758135495,684.3446942861262,1063.7102577260132
27.0,903.1495339969599,723.7660006907518,1092.4428865548298
28.0,923.970319345666,743.6029956159693,1111.3925681969847
29.0,932.1217658528434,753.5867880610709,1121.1976725354536
30.0,957.4132400017843,778.7288135795476,1144.721283109558
31.0,972.5713982560986,784.1633713243498,1161.738245844519
32.0,976.0663818250379,781.540311739989,1168.283449995153
33.0,995.9581335564184,799.3462895327965,1191.809396408085
34.0,1015.025668365967,820.6114286956534,1211.9840210428827
35.0,1040.888986347434,846.1738556723918,1246.7360560845939
36.0,1074.1798643014233,880.7131520650674,1278.1122751957287
37.0,1104.9292111571244,903.62981506819,1308.5758233428303
38.0,1150.5560538276236,947.8000453190069,1357.573207593446
39.0,1168.4141075298269,960.8649389712307,1379.7006258894917
40.0,1189.2920593434178,992.0718232730394,1403.1673824494335
41.0,1210.9836658387621,1006.0838892482544,1426.5188138720016
42.0,1225.8192533720376,1020.7690644729638,1450.8316821180263
43.0,1229.580445195719,1016.2894338222337,1458.6364630808594
44.0,1236.635063056155,1023.1375314796045,1463.2372591628482
45.0,1251.9343831419699,1037.9100278601206,1479.827088413576
46.0,1272.6548395425405,1056.5748751957262,1503.4569479324202
47.0,1287.9951755029826,1062.756099327209,1525.5633521565353
48.0,1320.4435841239144,1095.8580420705186,1546.4290603121046


==> Data/month/tabICL/error/tabICL_rounds_econ_standard_pinball_q1h_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,928.3370252759805,412.75108912494386,1692.5917450499915
2.0,1038.1597428339794,418.2866857499898,1861.4265575000954
3.0,1035.006433730008,376.9779139000111,1872.6058024250447
4.0,986.6273242680093,330.3859433749868,1812.9841670500482
5.0,990.0963571900038,328.3106949249733,1817.3185988250425
6.0,993.5141820770046,336.31420987499155,1822.5664237500596
7.0,994.200138181008,331.7353599249531,1820.0385686500788
8.0,1023.4516225260066,358.5611110999956,1846.8995983250995
9.0,1093.9917330889975,442.3007574499635,1894.663436850001
10.0,1168.8066685339993,543.8288130999658,1966.1311648501016
11.0,1215.0995739860332,627.2176997499827,1998.849624000134
12.0,1238.4306139390328,647.3036611750549,2020.0459983750566
13.0,1317.1508593599826,714.0230054749703,2077.4162056750733
14.0,1359.0699734679813,757.9491953749703,2105.1047377251007
15.0,1369.763366454979,777.6901141249459,2106.3487031000377
16.0,1366.8665066550172,784.6268251500264,2118.285947250153
17.0,1371.4634171520133,789.8578643250047,2119.5457744501664
18.0,1384.047823671016,811.4037275250613,2120.4515729251616
19.0,1407.596974605016,834.6381934500154,2155.418027775073
20.0,1432.483829775016,865.5575269499768,2179.122360749993
21.0,1457.7283301040188,887.4872061751404,2201.262104475072
22.0,1480.2153872310166,925.1066592000172,2222.1634140001015
23.0,1498.6623353490181,954.8553194999997,2230.419789000106
24.0,1507.5547611570173,966.5611348500634,2239.1386692751057
25.0,1519.1410730130153,976.5607113000106,2253.435374700148
26.0,1517.4792790650201,958.5506450250185,2239.2510993001033
27.0,1506.7848058560123,938.3545629000124,2227.2565862251004
28.0,1490.2333137810135,940.3940729250114,2207.0249397000975
29.0,1488.3391836720207,952.1708343749918,2195.402303925073
30.0,1502.0438369130175,968.1758507250661,2195.870391225068
31.0,1522.8855312210171,980.8153712999841,2225.98078334999
32.0,1565.729038467015,1019.3944320000186,2262.431807550151
33.0,1598.486862924021,1075.1238198000212,2291.6694411000426
34.0,1617.6580338690153,1120.3932455999764,2303.6524562250374
35.0,1609.8322054140208,1117.118283974911,2298.0985119001452
36.0,1588.6956743280143,1102.8937958999422,2242.409659200132
37.0,1520.7084211140132,999.0188835749852,2234.8458411751176
38.0,1500.5633373180149,962.4013150500449,2191.7667980251417
39.0,1488.461873886016,906.5299947751173,2222.7640233750376
40.0,1470.509702721017,902.0936571751183,2191.9281729750055
41.0,1459.6343061030127,894.3930875250153,2165.8493853000305
42.0,1450.9868643900145,900.0173312999943,2146.8421134001433
43.0,1457.0513106390133,911.157570225007,2161.261289475069
44.0,1478.2005743940144,931.1899909499986,2177.6269047750047
45.0,1486.571598171015,935.9199549000042,2184.1073284501485
46.0,1512.1680678090152,963.7672981500161,2209.7975571000725
47.0,1527.133959900018,987.152513850016,2249.8590008251513
48.0,1563.3317913570174,1066.9138537499425,2252.268940275034


==> Data/month/tabICL/error/tabICL_rounds_econ_standard_pinball_q1h_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,211.88929400353993,45.82010522498912,401.8519894822705
2.0,237.3378943744443,85.69066482147917,413.07046612509805
3.0,205.1962966847218,76.93955597572341,362.5541544480355
4.0,186.87332420461422,64.67290118188824,346.0268179644153
5.0,179.36942882397898,69.73682975005372,319.10024497411064
6.0,172.59956991693704,69.13562468184739,310.45073659389624
7.0,140.62867392097402,53.99352836740606,276.95976322734316
8.0,127.65543529500601,53.73940651664175,235.19982065836973
9.0,112.76239219942246,46.654668428575604,205.7530391024709
10.0,198.99885713439076,52.7612694754369,444.79521924307244
11.0,380.36993065566827,59.80818270218913,852.159758079901
12.0,489.51692573056664,115.84844908330184,957.435551125052
13.0,508.26847952337124,149.11093576388092,963.0446769167494
14.0,518.1208913011504,144.96579968058555,992.6872315834177
15.0,541.2459150217137,166.9139142777893,1032.9421438333961
16.0,581.8871364261569,192.0180002778045,1070.1380511806262
17.0,606.6008614528216,215.15388219443605,1097.0410118750672
18.0,628.7761069317114,231.47593277775294,1115.6823710694748
19.0,641.0995456183778,240.0737452638788,1131.62084325003
20.0,651.431758912288,253.30388484728206,1154.1358462223282
21.0,658.2636952906088,261.8882894722805,1152.9234268334526
22.0,657.3183258422747,279.38214979171937,1139.8660282917572
23.0,660.2059688983754,281.0607505001003,1119.8146189028873
24.0,675.1370059711554,294.7658823333591,1130.5132583056659
25.0,717.5349717472999,339.10584090281276,1176.8973898472839
26.0,751.6804198845168,377.4242743612336,1219.5013473751414
27.0,769.3339904106174,404.9802418750407,1218.4948142917751
28.0,814.0842241050564,460.50625645834936,1261.8250848751088
29.0,869.9986430650547,510.34251041660843,1316.818097083368
30.0,926.9348810833872,545.4566853889115,1404.4844626668053
31.0,963.1886140433875,561.4612909166655,1459.938160416803
32.0,983.5957999567204,567.8855933889485,1493.3098768194634
33.0,996.5768295800555,580.2131634583457,1515.143567333451
34.0,1009.8166066900556,593.7420623750567,1522.5576095001154
35.0,1006.2471884883876,597.3280320139369,1495.0543130139938
36.0,1018.2824952817217,627.2051914306265,1479.0783756945486
37.0,1105.0920981967204,696.8234395694781,1590.1532321945022
38.0,1148.2012359533885,716.5157212639809,1654.3406541389102
39.0,1169.197625886722,719.6501509861454,1701.2486399862257
40.0,1190.4512690033873,734.8169644027842,1727.0367358056747
41.0,1207.2567895250543,748.914043583349,1753.2270296251165
42.0,1224.3502284900521,769.1477670000234,1775.8880589167834
43.0,1232.5547863700672,767.0628442499811,1783.7329151250801
44.0,1240.9792371800677,773.6769486250273,1783.709203125116
45.0,1245.7143947800635,772.3398492501146,1787.5766476250462
46.0,1250.3907121600666,786.6756736250253,1801.5484835000407
47.0,1239.4877162150658,776.7321692500909,1772.6672016250436
48.0,1235.331544035055,776.217169083359,1765.3212812500394


==> Data/month/tabICL/error/tabICL_rounds_econ_standard_pinball_q2h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,216.03429880087793,154.27975998650822,287.5188947801294
2.0,213.93348286158547,151.966266061987,284.6856109230562
3.0,212.3402105784946,150.9964733227254,284.31371208359155
4.0,186.97216086820714,136.3213005818384,241.90936833777147
5.0,194.18339973584997,145.1194276140013,250.53449821463073
6.0,196.0473640269182,145.0021095948738,253.5841585744126
7.0,191.52211551163617,141.66987277221318,245.2116167929213
8.0,191.24496792392247,139.00574926393378,246.67692889966293
9.0,190.79926487433727,140.64083689693965,244.63783503227282
10.0,180.69007586339228,133.9983270639669,232.0852310824292
11.0,190.22333449337896,142.90692923613273,243.5576205906207
12.0,197.30082538648264,150.0586445865795,253.2306547791892
13.0,223.10209033481453,167.98328619709454,285.9130762169071
14.0,205.57871396436337,153.6784878188306,260.7465689557267
15.0,202.60696981464451,153.9039346796326,259.33774805805183
16.0,199.38656469789765,150.11079062651243,252.87634826204115
17.0,200.82711920074948,151.1055527689933,256.32507877916686
18.0,201.36556118487135,154.41114296169363,254.09292558607154
19.0,205.87634363585812,157.6717676874715,259.5974445078368
20.0,210.87971349246996,163.74230246761363,266.23815314538825
21.0,202.66204595175165,156.74548154333016,254.3246325182839
22.0,202.5091746320972,156.79194580406417,254.00471337758182
23.0,210.31480236673886,162.61570981912217,267.4978668690149
24.0,208.4368811348492,160.1849668328205,264.480228230262
25.0,213.7945163208515,157.75273629232524,280.5246589098486
26.0,194.47633131142766,150.5400308588142,240.26585251387112
27.0,191.86249001139743,145.13829155102107,242.793867269917
28.0,181.18318302063182,138.8170123559559,227.73127506695184
29.0,180.2746348125638,138.85992517937592,225.97767698434964
30.0,173.19054091144247,136.30772818548186,214.6431039705548
31.0,173.54734618362647,137.4537029493107,213.81853819340398
32.0,172.7484234424216,134.65142083648558,214.97472813054912
33.0,169.08180702007618,133.33719494384223,211.52243910979462
34.0,173.78441923374308,137.6313543868919,217.07343778014177
35.0,183.3796724906941,144.18796726724477,227.74459061440643
36.0,183.52203067737918,142.10184193655334,229.33186309494434
37.0,185.03580413906775,142.60756088225435,238.23213576417527
38.0,183.28830657185662,145.19978428816162,228.26707083599896
39.0,182.8901727177553,144.98776415023715,230.91797973808502
40.0,166.1278014362786,138.1249201328952,197.2908580919417
41.0,162.37470811985511,135.2217874312782,191.9521583697537
42.0,166.39051703523882,138.37159572383624,197.81153253033577
43.0,171.31271031493736,141.7527009571952,203.5098033587801
44.0,172.35456463374499,143.2448803470548,206.3931901110708
45.0,166.8652189112382,140.75885583733785,196.0837172292224
46.0,170.49683229506593,142.34029611132098,201.78108351559047
47.0,170.8229868104284,142.28713744410985,202.52286851158544
48.0,171.61415008986157,145.09707078181535,200.34106862283193


==> Data/month/tabICL/error/tabICL_rounds_econ_standard_pinball_q2h_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,164.5756756439662,63.825597924993296,280.5787597749437
2.0,203.1146812659659,101.83966142499308,327.20464997493866
3.0,214.61429444999203,117.02643050002294,332.4383121249469
4.0,218.4694453719913,117.13698405004405,340.56048092489317
5.0,256.7198604699919,153.38038375001352,369.8451970749753
6.0,259.11814837299266,156.77535685001254,365.29328639997755
7.0,221.90866418899205,144.8849278749925,314.4019179999931
8.0,205.12006033399337,108.95360462492548,323.9230866750022
9.0,199.9561887609833,102.43663509993544,315.72172595003565
10.0,193.17269136598392,95.92871787495318,306.0359047000193
11.0,167.65153019401902,98.8597351749986,249.7945330250068
12.0,151.71768537101812,93.18672840003495,230.38452365001922
13.0,169.47387591996798,101.32332739999386,247.63226235000457
14.0,172.7625440119662,109.06015104999129,248.2664936250063
15.0,161.81087265496654,101.97780859995765,242.7369816999808
16.0,151.87405629500205,87.18075835000292,235.365105250017
17.0,152.3848241280012,87.76198492500049,235.5050860500184
18.0,153.78309151900135,90.15596972500681,235.60573032501793
19.0,156.39966384500175,92.7375770500017,239.49089197500803
20.0,159.1648699750016,96.17305854999742,242.12470674999915
21.0,161.9698144560022,98.60968957501557,244.58467827500803
22.0,164.46837635900152,102.7896288000019,246.90704600001123
23.0,166.51803726100198,106.09503549999995,247.8244210000117
24.0,167.506084573002,107.39568165000703,248.7931854750117
25.0,168.7934525570015,108.50674570000115,250.38170830001644
26.0,168.6088087850024,106.505627225002,248.80567770001144
27.0,167.42053398400125,104.26161810000134,247.4729540250111
28.0,165.5814793090015,104.48823032500124,245.22499330001082
29.0,165.3710204080018,105.79675937499908,243.93358932500806
30.0,166.8937596570019,107.57509452500733,243.9855990250075
31.0,169.20950346900233,108.9794856999982,247.33119814999884
32.0,173.96989316300198,113.26604800000204,251.3813119500168
33.0,177.60965143600208,119.45820220000232,254.62993790000465
34.0,179.73978154100178,124.48813839999731,255.96138402500407
35.0,178.87024504600197,124.12425377499005,255.34427910001605
36.0,176.52174159200155,122.54375509999355,249.1566288000147
37.0,168.96760234600126,111.00209817499834,248.31620457501302
38.0,166.72925970200134,106.93347945000494,243.52964422501574
39.0,165.38465265400188,100.72555497501301,246.97378037500405
40.0,163.38996696900188,100.23262857501311,243.54757477500058
41.0,162.18158956700188,99.37700972500167,240.64993170000338
42.0,161.22076271000157,100.00192569999936,238.5380126000158
43.0,161.8945900710013,101.23973002500074,240.14014327500757
44.0,164.24450826600167,103.46555454999984,241.95854497500048
45.0,165.1746220190015,103.99110610000044,242.6785920500164
46.0,168.0186742010018,107.08525535000177,245.533061900008
47.0,169.68155110000188,109.68361265000176,249.98433342501673
48.0,173.7035323730018,118.54598374999362,250.2521044750037


==> Data/month/tabICL/error/tabICL_rounds_econ_standard_pinball_q2h_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,233.7503430719612,62.80461641550846,541.4354374999468
2.0,207.17322892348028,43.51992234529151,490.53710530566684
3.0,193.2918727588382,59.06083054547382,401.5213011278127
4.0,187.10620462658065,55.62887662511601,365.4526353249325
5.0,191.05856192539886,67.54303058340292,353.6350951784564
6.0,201.29206586591647,84.06539800009183,338.73314520895593
7.0,207.5634126788381,95.08030650988619,331.54182089585504
8.0,225.00009819656032,109.63122632142144,352.9653832304726
9.0,212.61181891593242,104.57437614999445,334.2512141904879
10.0,202.70786218971617,102.20444126658217,314.7950900524832
11.0,227.24106436224602,131.92159341657143,341.2732366527388
12.0,245.49073215272892,138.765711069328,390.0234293472177
13.0,248.52357566553357,141.16184644440187,403.4039883194533
14.0,229.61216610997798,141.33564322217816,356.3617490833104
15.0,222.43663972831968,132.77139491667177,346.7403860277634
16.0,231.458039212763,142.85322495828225,349.60014063887485
17.0,237.36289276387203,140.48404205553769,357.2031075832638
18.0,235.74218060720509,152.2850258611399,325.02524599995667
19.0,243.48831594276214,154.72428077778247,338.6484217499183
20.0,250.49487696556108,157.63555088892917,346.97613579164175
21.0,244.5379584594371,152.90315106943788,338.5717904860464
22.0,243.7670035133261,153.38951048611386,338.0765738749548
23.0,220.36064261831768,134.31555883333763,311.5597719444031
24.0,208.60637960665042,110.45782443050028,316.85525679160617
25.0,168.49121590279407,81.22680030558132,271.73945891667563
26.0,146.59666096001243,77.53963633335275,230.21974823610856
27.0,118.60284378389048,64.17736122223653,183.04666604162642
28.0,113.87678676721612,63.523416819457545,173.52172499997897
29.0,116.51785847388345,69.30699791666748,173.8142502638712
30.0,120.30365917221646,72.59647413888555,177.33464902778076
31.0,122.8258041677716,74.21919665276656,181.31178783331413
32.0,124.71281036554898,74.67726601390365,185.22769009720267
33.0,123.95021821999461,74.91602651388078,181.85903620831596
34.0,124.82121825443849,76.32239768054517,182.25256399998165
35.0,123.96428008388267,77.0912269722106,178.49157972223443
36.0,129.01741962388303,82.23424663888812,184.6178966250016
37.0,136.11208972554977,89.8777521805457,190.42056652775887
38.0,144.2920703355506,93.90761155555454,203.88295661111493
39.0,135.86594969110524,88.44626122219636,190.3700722499893
40.0,137.7494868077721,89.25540605556215,192.783750180562
41.0,138.1277679027714,88.13560608332126,196.32444750000198
42.0,139.31305543221612,88.69293809719463,199.81869291666857
43.0,136.95053181889645,85.22920491666456,198.19254612500885
44.0,137.88658190889612,85.96410540278082,198.18991145834616
45.0,138.4127105311185,85.81553880556828,198.619627513894
46.0,138.9323013511188,87.40840818055834,200.17205372222662
47.0,137.72085735722933,86.30357436112119,196.96302240278257
48.0,141.63544382610525,91.97404237497643,198.9451886111023


==> Data/month/tabICL/error/tabICL_rounds_econ_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,823.9051702564709,615.9375241022065,1072.240550324083
2.0,863.7853594380413,633.0435088451998,1139.0296233454387
3.0,870.3354432224921,626.6436025356277,1147.873020855979
4.0,821.6466195848776,579.7113401269796,1101.4944855517247
5.0,828.247830844153,589.1128655278569,1110.1695354757844
6.0,830.493957311995,590.403151134036,1109.2587523639413
7.0,835.0544967935366,594.2039255885719,1116.5687613701734
8.0,845.2079651802572,603.7996916609532,1130.0388967309161
9.0,853.9008093691663,613.6263826866649,1143.4332329657996
10.0,867.4917762680153,613.4110057969114,1162.1371119671737
11.0,969.6615765710985,673.8048527929329,1254.1254809034272
12.0,1019.5033225249538,740.5916220161176,1286.2446398606758
13.0,1147.9972901852568,863.4482110658352,1422.9295977602146
14.0,1172.4903046471177,891.5823327603717,1456.1830160886457
15.0,1204.0763609572355,928.6130203609343,1484.095512932806
16.0,1218.4186262108053,938.178698456989,1493.6970930787759
17.0,1243.398031864957,976.1443173508989,1512.499549730603
18.0,1260.714465419812,997.4400265557966,1532.4680216670217
19.0,1280.6479757615848,1018.0315162103935,1556.5885481181965
20.0,1297.0491377265214,1035.336297564398,1571.1434937876006
21.0,1302.8420631134081,1041.2391308091537,1571.1339037077212
22.0,1310.2109601244304,1055.1252601637393,1584.9439487460945
23.0,1356.2642967774566,1102.325187374054,1620.1557992555886
24.0,1385.2020027389442,1127.795108981808,1650.1351500851647
25.0,1411.8500133976474,1164.0697125858374,1669.507863244986
26.0,1411.7203543723283,1167.2477836615801,1658.9839944158625
27.0,1444.7272779116115,1200.3798612596152,1682.8286523458132
28.0,1444.6418209511487,1205.5644548201496,1679.5713778314582
29.0,1446.2655536266457,1204.1337565150895,1686.2185008695415
30.0,1462.9372888912176,1214.3814103080858,1709.7748700385014
31.0,1485.5128352921652,1217.5566155185832,1742.524972008632
32.0,1504.7264428869807,1229.6348926905564,1763.7391861415717
33.0,1528.0611964222776,1249.7011157234344,1791.5707360109486
34.0,1547.4607861404766,1266.6790670270698,1820.458905761214
35.0,1578.421798018905,1305.5496162633754,1857.1530193237063
36.0,1613.014492165209,1337.6010880105882,1883.2487295276387
37.0,1642.9081279444467,1371.7651326469258,1916.8359324389987
38.0,1689.6533038819134,1425.0937087503532,1966.0810067727275
39.0,1718.3383426481798,1450.6846055962012,2002.5343000657838
40.0,1723.9499834767396,1450.518895847155,2009.0570500202095
41.0,1743.1073416280196,1464.6978649200807,2029.7674707560218
42.0,1763.5046375096,1481.6087856855984,2057.8379334463634
43.0,1780.68729301189,1493.6700280873179,2073.9074294390934
44.0,1797.6880680433671,1507.942210583948,2085.856873648006
45.0,1813.4914477086336,1527.7028113404112,2112.6074639412873
46.0,1833.8214804599327,1552.0357958547027,2135.589441869374
47.0,1854.8093677694458,1576.1049183888767,2148.9559075934326
48.0,1880.7582672982053,1603.4545782612752,2175.6209306002706


==> Data/month/tabICL/error/tabICL_rounds_econ_standard_rmseh_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1456.9263447929118,699.2158181683665,2388.4696047840384
2.0,1667.4768068718242,716.2504214722976,2689.135398610785
3.0,1704.0911808061226,725.7455016605601,2726.410740997601
4.0,1663.5665624995045,676.3055259235613,2658.6212128643965
5.0,1677.3407428498601,707.3219757689243,2668.7009042398
6.0,1677.8655702429596,712.8539829355814,2663.975409440891
7.0,1677.3570799448505,696.6091286157565,2679.1126100251513
8.0,1701.1721629315562,735.6957807056277,2704.308319086342
9.0,1732.824513494777,801.5426710249147,2733.5691804611783
10.0,1773.331816544669,872.5449697291232,2772.188038174977
11.0,1778.3118342153844,866.0596081065512,2783.9855620499484
12.0,1789.1068684477639,892.8813141881643,2787.6532584324664
13.0,1864.538650765812,1029.5818129204279,2814.8264510082413
14.0,1889.9313683748687,1057.1169815640162,2813.124812879963
15.0,1894.4019265649915,1104.9831471265243,2796.6033795540393
16.0,1880.437679892346,1098.58234533172,2794.8641189669397
17.0,1880.3263994826614,1088.6258359665285,2793.0544823603555
18.0,1880.8355471319126,1105.0187129075373,2782.2767744905505
19.0,1904.2497669305226,1118.177141263958,2820.344240249403
20.0,1921.9793938715509,1135.0504676615644,2837.740766077648
21.0,1944.9699729640715,1163.8534538697857,2849.8504717718256
22.0,1959.3326127448101,1180.7331203674605,2857.9862109372325
23.0,1966.8798133867554,1208.225560365934,2856.394800205354
24.0,1976.4307068666922,1212.7513883394722,2879.440396133288
25.0,1997.9004249630698,1222.0525339558667,2907.9644756545063
26.0,1999.8006022501716,1213.132570544791,2897.1710291119903
27.0,1993.2313675916225,1229.7325406028945,2881.9058633679065
28.0,1961.1870248039013,1210.7745613922157,2836.175421682693
29.0,1949.1346194436833,1214.8329384214742,2813.8484707259377
30.0,1954.1855927608117,1224.5240617974307,2809.589297528775
31.0,1977.5009277629222,1240.7144813857396,2832.207319403744
32.0,2013.321515761455,1295.2749505509594,2852.315915086922
33.0,2038.1124047181659,1336.9087766121631,2877.3237045982696
34.0,2039.98535113753,1350.111464752949,2878.8839931527405
35.0,2041.7170110594932,1360.2503437906778,2888.9209815902
36.0,2009.6598727392618,1319.2520915395653,2812.169951714906
37.0,1976.718342451648,1236.6318969685851,2859.820419537937
38.0,1969.0610861463829,1226.5456421124316,2842.437403804796
39.0,1991.7569125585846,1208.60452010306,2918.7121802344072
40.0,1963.4206425662435,1199.4255581257707,2851.0794008688968
41.0,1946.891193643254,1183.1604304921873,2833.545594060733
42.0,1929.0724851857178,1174.318953365791,2809.0170501074963
43.0,1932.5939684836626,1179.1552763507714,2815.677742896144
44.0,1947.8717810018902,1194.7738493752108,2827.0794593753863
45.0,1956.9937725563266,1214.2899707351257,2828.08572996551
46.0,1967.9092523339457,1219.9351947747075,2835.188006212316
47.0,1987.7339243974197,1267.3277545803423,2871.952289197668
48.0,1992.0283393304921,1268.0282185579808,2861.901987879026


==> Data/month/tabICL/error/tabICL_rounds_econ_standard_rmseh_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,534.4461797683684,228.46304133845265,807.0172040721856
2.0,542.1003739141969,252.79942334523383,820.3509834770906
3.0,478.6407325715912,241.16094985572516,704.874582081653
4.0,454.03120166616503,239.37467638830893,654.0480843566332
5.0,445.2735586328151,256.8622534431291,623.5039031276616
6.0,442.39060885065317,276.1330935933204,613.7549390189781
7.0,418.51760023155765,250.11527629553711,579.9882110138161
8.0,419.77036353509567,273.7959001944913,556.1734560304817
9.0,396.5980184963826,259.0032021972727,523.676363491683
10.0,584.672811270848,262.89992550394646,953.3765881296798
11.0,1013.0613193423029,324.1506610116525,1757.2276386778192
12.0,1177.7776309424269,491.01200550048094,1793.3871437726536
13.0,1166.6985887993646,523.7885864188804,1767.9226278688334
14.0,1182.5380755385677,507.91432795956666,1821.1112158691467
15.0,1206.794119475221,525.9272384715423,1853.033092778658
16.0,1239.7505665127487,562.6953806090709,1874.925573661462
17.0,1265.3012917219855,584.7941390101201,1907.9161463094156
18.0,1271.87713102694,580.2355038791986,1916.9462352722792
19.0,1287.6292388552897,619.829679376131,1920.3547518397625
20.0,1306.662451478984,631.3636580205922,1954.0552616483142
21.0,1306.3022684187329,633.4489043298757,1956.540225485723
22.0,1283.6338032426165,630.2304866023059,1933.1378352774198
23.0,1259.646916280821,627.3858890909702,1876.1741066472534
24.0,1259.4668990156517,656.6864437622918,1851.7833180755351
25.0,1285.213705791433,649.0286557219639,1906.8275215405342
26.0,1287.9601586768956,653.0446215924536,1913.1596127939156
27.0,1278.719684914131,640.2368049704851,1902.7966267730105
28.0,1299.145141438361,676.6604836599695,1905.0149185745427
29.0,1349.3819435881253,721.4494048467196,1967.7707029739122
30.0,1427.8443071250963,779.597954554801,2061.949257430639
31.0,1489.8733795013748,814.7844828402372,2143.6741365141147
32.0,1527.841672290047,828.1526756119206,2206.498001882958
33.0,1544.8030928185744,826.2272598879115,2241.9769230582333
34.0,1549.5087797154763,819.2321391157018,2241.7941273550637
35.0,1521.785216558323,826.7065063126385,2165.979553152485
36.0,1505.7860490276173,854.6423446726592,2150.2122534763143
37.0,1603.2687401055175,947.3314040532406,2244.5383372692368
38.0,1676.5655490001757,973.3794047181933,2377.6788371765933
39.0,1716.4577012234872,977.4788225308405,2429.6524455030426
40.0,1742.2947402724017,997.7620768893205,2473.9915575331866
41.0,1764.932004352332,1012.1885154007072,2508.7161601119683
42.0,1786.5152027643203,1040.791144522251,2532.858629685535
43.0,1799.4494612560559,1060.8293738353998,2548.245107833998
44.0,1800.90280393792,1056.1821321059297,2552.3769395512554
45.0,1806.2160013199912,1045.894907099449,2554.4144321643057
46.0,1810.1072241529764,1063.0266410252373,2555.930638658467
47.0,1792.148053099497,1033.9528141865917,2519.2056337649983
48.0,1791.139026680471,1046.8924105406516,2511.5875471172285


==> Data/month/tabICL/error/tabICL_rounds_econ_standard_rmsessh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,0.2433032731200995,0.15459791540870785,0.3373194753276652
2.0,0.21103275346634548,0.14727869477425148,0.29100892565280007
3.0,0.20111740392440153,0.13252128199765803,0.2809845130684795
4.0,0.23082073328056257,0.16272470379321088,0.3170732690981015
5.0,0.22476719680597768,0.15815668039234534,0.3101643504939537
6.0,0.22360286385211256,0.1589378117923893,0.3075325153691758
7.0,0.22178200467045978,0.15441862572606732,0.3076048022715193
8.0,0.2098704093149408,0.13860709039918326,0.29744762693950394
9.0,0.20821012932920485,0.13111962394534626,0.29465194082330826
10.0,0.2220614483116158,0.15251296606061904,0.31635176523493447
11.0,0.18832791574447247,0.11662655801453617,0.278871746676259
12.0,0.17157778511630115,0.09976388379349403,0.2507303379626349
13.0,0.1117831242122367,0.016864244477823448,0.18748969813509225
14.0,0.13994855299071426,0.0949888222978826,0.19367105681926272
15.0,0.1336696497617601,0.08957543262951673,0.18304249192984784
16.0,0.1375904951818414,0.09366701897231966,0.18722726575216292
17.0,0.13565749969602697,0.09003579782416907,0.1847529314225594
18.0,0.13499934656308155,0.08851946129266938,0.18658598795417453
19.0,0.12877109284069568,0.08191171401171322,0.178483964061744
20.0,0.12003683174033207,0.07211784897044134,0.17140761457331535
21.0,0.12043643909870182,0.07117136120668095,0.17356561456617925
22.0,0.12792417999869699,0.07805030436184976,0.18085922323678347
23.0,0.11709107366084572,0.0649470106173367,0.16777717288783273
24.0,0.11346172653701064,0.06473474679155704,0.16282125192498045
25.0,0.11221902457729808,0.06843835704977864,0.1527322429070382
26.0,0.11011181037740159,0.07464885147514085,0.1455415368097177
27.0,0.10888375151270807,0.07273064859306491,0.14035038321253174
28.0,0.11800791680045229,0.08458602432439835,0.1474869728877226
29.0,0.12126086609968365,0.08716683959379667,0.15165066928043597
30.0,0.11541661724996335,0.0782560701377294,0.15036631905267522
31.0,0.10391526664605318,0.06184619173054197,0.14253310002043934
32.0,0.09199261617535087,0.04509439553759279,0.1357705683892063
33.0,0.08608838289554227,0.03519632856902335,0.1344670670671765
34.0,0.08380465905239574,0.029379710222507956,0.13690560658181816
35.0,0.07879374131131558,0.02230792035673551,0.13324867781183627
36.0,0.07404987370457791,0.018276126846701927,0.1271793276969862
37.0,0.0639860246148967,0.014581724870946769,0.11224164818752136
38.0,0.05774714892821718,0.012868803593158125,0.10204915370670108
39.0,0.05751564998382117,0.010956605178708952,0.10326459245359988
40.0,0.0534942888588893,0.006018931872689577,0.10595017797618983
41.0,0.05053702245761906,-0.0004220842786467548,0.104114260876806
42.0,0.042850440821541214,-0.011024636896537238,0.09823032330871848
43.0,0.0334467362635234,-0.020280844131418847,0.09050969282974115
44.0,0.02520602095099767,-0.02900793127545881,0.08237037903155266
45.0,0.022034497687796806,-0.03243292181069686,0.08238223008103321
46.0,0.02243598998356795,-0.03441941646344323,0.08379201546462556
47.0,0.020340495707459678,-0.03931150863104611,0.0835704524776016
48.0,0.016690166138723213,-0.042934818269489396,0.07876464106073768


==> Data/month/tabICL/error/tabICL_rounds_econ_standard_varianceh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,96792.51731271387,58834.31735572546,150159.58917326626
2.0,75312.97167125402,49132.447569997035,104282.93118006983
3.0,81804.69503373528,51834.26937906063,116584.3897100363
4.0,95439.28994031293,55805.79069734011,145206.88247339017
5.0,104452.65866436162,56262.3237909728,162914.41949426217
6.0,108795.87766631425,59610.538961289574,168667.38247838247
7.0,108351.34525487255,59207.945951887974,173050.89734955746
8.0,108315.73813903029,60348.57227809,169930.9372498295
9.0,109105.64475163059,64564.04761002531,167905.62215914196
10.0,111724.68388261319,74159.17153808849,156252.99895340548
11.0,115013.56323340468,77444.02206371016,158113.25542987554
12.0,109791.21811350386,74662.86651285847,150577.94006082547
13.0,102146.2199432445,58122.53980011574,167369.64259630404
14.0,76564.02513782062,52880.166958333386,103146.07436057548
15.0,64388.81160544988,42812.000305399946,90318.67943869742
16.0,58494.730922532886,38970.003934476306,81748.46308392377
17.0,56534.20609403025,34747.87575768181,83046.78161931409
18.0,56825.861377051595,34059.02725282467,84648.40564639428
19.0,61454.02395251765,37005.36228671537,90756.08671654099
20.0,66596.31264938811,40116.207348970136,97851.96874238123
21.0,65804.52123176299,40091.84972387317,95412.9531637643
22.0,79908.20064121898,46534.95408852188,123804.1874226486
23.0,82791.29521361337,49239.53919041816,122336.05669783021
24.0,105511.0753007797,50994.343846411255,204639.91725170607
25.0,71974.19270644838,45414.63770991042,104307.81316932818
26.0,64963.73668668698,42728.511278107624,91232.36385890759
27.0,55879.444736515274,34367.64850428635,80991.53572053774
28.0,37947.8561018399,28178.76687237221,49063.7096605527
29.0,36763.8810909867,27708.090697560092,47322.97270066161
30.0,38722.2896684127,29270.988858638393,49995.68323800747
31.0,43390.349339151835,33264.856578264844,55102.94619604701
32.0,48739.29029407017,37269.43026590996,62240.404016133725
33.0,54949.45824887015,39491.81759877774,71555.88779384345
34.0,64032.65486768735,44146.11168700888,86166.12421321849
35.0,75891.13991787509,54254.332021678405,97390.28506173525
36.0,81674.59322265984,56818.200940391245,113169.71040860025
37.0,95192.78850768882,66483.81808536881,129221.93186312851
38.0,90497.3231103872,63413.65213071843,121263.63337373569
39.0,92965.39008803865,61455.8576131361,128331.22944468404
40.0,92543.43798938885,61891.913895592224,126912.89687832915
41.0,94146.50311707513,65720.27553596464,124196.82128164613
42.0,103772.79524063508,71308.93976769774,137788.71098718824
43.0,117047.83533547944,83260.31274964433,153073.410483188
44.0,125072.16493618375,88192.21825616495,162850.97533409257
45.0,131489.19530099654,92489.02885405233,174420.03326578334
46.0,140781.2393597401,101515.4515955781,186487.46125936473
47.0,153675.5559601282,110655.91346906035,203212.90447335163
48.0,175128.09105870218,127065.04821581302,233258.79295948314


==> Data/month/tabICL/error/tabICL_rounds_econ_standard_varianceh_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,397577.68405940454,167199.00885889132,738650.1457940773
2.0,277005.5437259986,142898.02259137054,430387.09031673864
3.0,326994.902536758,153760.94646946987,510484.22385508206
4.0,436630.9438095305,180782.5944715491,707343.6705657635
5.0,514808.60721522657,206924.05509034064,856365.5420431764
6.0,517668.32248248515,212313.3976438333,870646.1090114212
7.0,477770.08612103475,157000.5639837116,894546.6592075004
8.0,434062.52040761843,116140.12058928907,854849.577601843
9.0,335075.1963564545,49652.29953654234,735762.3831839827
10.0,206477.37815007003,19672.84255996919,447674.33016623114
11.0,117075.84992675195,10626.119375051167,263976.25242785225
12.0,77205.16911662398,18448.05531274947,143406.78976829204
13.0,53671.303473655295,17512.46195364094,99336.84815589293
14.0,46092.38898427626,17668.886361507528,80797.54436228602
15.0,24256.898149873083,7461.200003360023,44524.50768341675
16.0,7727.38823985187,2868.4774793630713,13601.293415640925
17.0,4368.243709128921,1541.4128695787938,7445.769375704948
18.0,6381.445416960753,2876.586549053183,10388.97406406141
19.0,8582.13537527011,4091.6063591871734,14002.830104328059
20.0,13484.604502180538,6853.813278682442,21377.40680480933
21.0,20257.356238436103,9707.575789423356,32277.439360738343
22.0,30145.307561510504,14420.15112586353,48627.76240014863
23.0,38118.82447808066,19176.519918842612,58520.8709053878
24.0,45551.163576533974,20694.62509674885,73366.61671055364
25.0,55712.162319954026,28134.513500906978,89726.2731333704
26.0,51522.37788227738,21399.789629097475,88196.01274562988
27.0,42601.21755873176,18268.98716719615,75102.7941560904
28.0,35919.37062235408,15970.655147314945,58104.79152360921
29.0,36194.23395808116,16198.123426337275,56268.2835900872
30.0,40359.538470036154,21816.20973668802,58997.48967140377
31.0,49362.747883702104,27127.012372698497,73246.02515279458
32.0,75278.15776976754,43246.30906448031,111526.37026603492
33.0,111796.70090727568,43505.939753896055,208058.51742164316
34.0,140102.7481901134,42782.934160520825,280440.40626596677
35.0,120411.16131648663,50154.02547192466,191686.71311323228
36.0,119448.86910282829,48233.803528713885,204115.716218077
37.0,90322.0531437537,22709.260213859456,176095.41630895965
38.0,81810.8688625935,17106.832818693627,158766.59255590773
39.0,65525.38705776301,11667.345102935973,145731.38034110476
40.0,45328.09712787886,5459.408499587616,98808.84180098279
41.0,31740.554808675704,7730.2379569124105,60117.436416628094
42.0,24700.781046155804,7784.757841517846,43797.97818614814
43.0,24692.854713337947,7148.754594291171,44806.62608849939
44.0,33669.19864183324,11756.11683864231,57206.733355705
45.0,36376.623334267555,12868.52113605648,64229.03058173466
46.0,53068.28201397579,21611.09977601607,89717.21875418525
47.0,60842.721465581126,26208.0557438497,101048.26069624655
48.0,130392.28760369509,20627.5697524425,310424.7755828992


==> Data/month/tabICL/error/tabICL_rounds_econ_standard_varianceh_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,148516.64105024433,91760.36471975764,206949.96347040078
2.0,134232.58988413273,64307.70219244107,212662.14096490756
3.0,165865.76426107882,84661.93479814945,270906.4483116398
4.0,158143.83063371343,78952.77305703519,278844.0532764149
5.0,173378.47850681652,82841.93416960385,303032.1932454398
6.0,178583.08781277228,86692.8223890835,286344.36035820405
7.0,192965.5289302151,103729.20023760117,286679.9399345741
8.0,206095.1835255417,124584.48802340873,288586.3879106996
9.0,232851.64150943412,162694.87559668475,305352.2937876555
10.0,254748.6932217441,177231.3557506929,335674.26083763374
11.0,279796.1795506547,204831.42118621708,356754.4613556802
12.0,296863.9027531552,216843.66410240147,376273.1299099732
13.0,274846.682541421,205606.8087548963,354388.5177186377
14.0,240412.02721744057,175096.0995991445,309875.89258781075
15.0,212325.5213710544,150252.84843864018,285649.9369267665
16.0,187643.19696143523,128808.46041857533,262417.21720756486
17.0,188348.95036649995,111222.75915929081,276233.5996280734
18.0,180670.08806440525,87186.78988801592,287787.3018130987
19.0,187623.92452541454,90074.95687696688,297798.6411994454
20.0,191776.86192065457,91323.06990392176,302614.4533100146
21.0,181695.50009803864,85448.0327975486,292075.64556646784
22.0,198237.04314364656,98746.37562241743,309873.2314709528
23.0,172299.14480288693,94732.32883344694,261971.61462408688
24.0,151726.79070419556,87104.71824003954,225265.1803312222
25.0,115269.07711507687,54059.71294012978,189446.0684708046
26.0,107566.96792332704,47545.376623357384,181798.42851644533
27.0,99820.64837785067,48204.765179871545,165022.3970718176
28.0,75610.27184418535,49088.17591308265,102915.4939926843
29.0,58062.88557873623,42592.69050528617,72836.26142862212
30.0,53566.47672712571,35963.671424717366,70772.43811611409
31.0,60773.62869508976,43308.70658101741,79788.5547301867
32.0,69168.13402958,48485.78659475482,94200.9151746594
33.0,79874.03175537202,52930.92757959261,110771.19754894487
34.0,92708.82044656588,59242.855168847724,130448.04280647496
35.0,96488.0282229285,60030.547893866824,139143.94696036316
36.0,111803.33677075765,63406.61069775881,169478.99857156555
37.0,188181.2571495257,117197.4298315032,262609.96997710725
38.0,218534.09872615384,145398.49556122898,293686.82699468697
39.0,245762.59635309587,171621.7584790345,321844.78360231355
40.0,264551.9644389967,191471.3387908642,337475.3545418174
41.0,280280.0832479898,211163.64275762625,348702.7820344382
42.0,304011.1365601233,230551.05947916355,381785.0294390739
43.0,321383.52439552505,242735.81998105167,407696.06566884177
44.0,335342.43743177265,253854.82580880064,421669.64567554917
45.0,353197.6042443201,258288.04902211917,455738.3127129037
46.0,360059.44087736076,261849.56227352834,473113.59080713714
47.0,355209.3276407286,245711.00316211363,492937.2696805867
48.0,361002.1160683731,227804.00131831612,525286.9847371945


==> Data/month/tabICL/error/tabICL_rounds_no_econ_standard_biash_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-109.54550650967046,-344.5482719508201,129.2456353571419
2.0,-126.93733552354352,-369.9251346278216,111.71357544577614
3.0,-138.60157882432233,-368.2821169659773,96.00754025163072
4.0,-166.4235250794885,-388.87159631100656,62.02147317013228
5.0,-169.5998526625265,-394.87849396272816,56.458645825703165
6.0,-172.0457011085286,-400.9880897305015,52.39612821425598
7.0,-180.1825482375148,-411.67146315729747,42.935653344078915
8.0,-188.25968304666074,-423.00422885098686,28.57605415284744
9.0,-201.77414847742256,-438.13395998717135,15.861024903780756
10.0,-228.86572039920918,-468.8799416093933,-11.408532761690795
11.0,-281.86528821895774,-527.4874401321388,-35.00199317804487
12.0,-331.2179574108922,-580.0442147777744,-87.97865268158083
13.0,-374.89970661713227,-629.3875047527429,-123.38625712784274
14.0,-423.82139586839236,-700.4765773010957,-165.2028601549186
15.0,-467.85587267024806,-749.0565306389183,-205.58994076903306
16.0,-506.0005530332099,-789.6639781493202,-242.19090416217557
17.0,-534.7716628248144,-821.2091007867089,-262.35582597721157
18.0,-558.0753336444405,-843.5773385861937,-282.67299533556945
19.0,-574.307469913655,-861.7542842525276,-299.8077458748641
20.0,-587.8985750775399,-872.1606441566512,-311.5849264104795
21.0,-611.51895929423,-888.6145830127136,-337.9893507363177
22.0,-639.4745433846181,-927.1842862438707,-352.9087434642988
23.0,-666.7401946555685,-955.878340866773,-378.4103332684986
24.0,-698.6614668401046,-989.2084023646103,-403.3839453928738
25.0,-738.1994380606685,-1034.8804058146216,-433.5465257843699
26.0,-807.7927260568952,-1099.1043404319912,-535.2047159012025
27.0,-855.1379070987299,-1147.3560011297227,-577.8213190272796
28.0,-889.50178906473,-1179.3036343023853,-604.2758468657262
29.0,-898.6084260967165,-1189.7261916751595,-605.8522403031513
30.0,-939.696900614519,-1228.9024390429531,-652.222430138711
31.0,-960.4676359535467,-1240.782875666494,-673.5604025118512
32.0,-968.5016207247514,-1249.3371771325753,-684.1498692357301
33.0,-999.5749787360792,-1282.7607221345627,-710.0395063869223
34.0,-1022.931429828969,-1317.2815769141819,-733.8604664342198
35.0,-1051.523081255527,-1347.5028313018904,-774.197469123417
36.0,-1098.5751778767635,-1383.5892056491052,-804.383632902636
37.0,-1133.424903215588,-1423.6556428154468,-844.4578620679551
38.0,-1179.90561766585,-1461.1529813437758,-881.1656036687007
39.0,-1208.2467445204086,-1499.4286397875346,-903.2065063111415
40.0,-1261.2708969677012,-1551.2684307591394,-986.3240051156964
41.0,-1294.9897819603214,-1572.0520563373539,-1014.0066088692871
42.0,-1309.6677122323033,-1599.8976839285606,-1027.765279448495
43.0,-1311.6264850784696,-1596.4590916983134,-1028.5225983235516
44.0,-1320.4661480404682,-1613.9172710535581,-1039.6978129870536
45.0,-1348.6606681027013,-1642.1455208362067,-1076.1666001764797
46.0,-1371.958438948824,-1655.5981018720697,-1096.2453710511534
47.0,-1396.6649051062648,-1687.2415013091932,-1123.7404122478097
48.0,-1435.3595124053604,-1722.2712937356503,-1161.999347214126


==> Data/month/tabICL/error/tabICL_rounds_no_econ_standard_biash_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-1709.7181307100147,-2677.5774810000767,-966.3943210001133
2.0,-1719.7349058900181,-2686.242198749992,-974.2949647500135
3.0,-1717.2702624100173,-2684.9326427499955,-970.5073300000176
4.0,-1720.6649756900206,-2688.077536250087,-976.0568742500153
5.0,-1716.4199703600186,-2689.3797985000792,-971.3457095000153
6.0,-1715.8702124500198,-2690.7013344999914,-971.0572282500086
7.0,-1722.9280654600157,-2701.2729449999924,-976.558953500013
8.0,-1712.1650631300188,-2682.885190249991,-970.0084630000255
9.0,-1720.6896722700176,-2686.3235874999905,-988.1880462500139
10.0,-1728.1354324200227,-2697.0670959999943,-994.3384190000447
11.0,-1731.6072099300175,-2697.4647199999895,-1000.3437255000251
12.0,-1743.4597085900214,-2715.5761482499915,-1009.105927749976
13.0,-1746.5711673500152,-2727.788710000112,-991.9685097500413
14.0,-1745.5374518800193,-2721.1229500001145,-992.7991660000177
15.0,-1764.9558026500163,-2737.667270000113,-1019.9359815000278
16.0,-1766.0763329300144,-2737.3600300001117,-1025.1771845000144
17.0,-1760.9849047700152,-2736.737820000112,-1019.0824742500158
18.0,-1760.36494476002,-2734.235370000116,-1020.9724257500189
19.0,-1766.395500090022,-2758.2894619999956,-1020.2580112500319
20.0,-1764.1114573600134,-2753.133958749989,-1018.8559465000253
21.0,-1765.4813103200179,-2750.237780000117,-1020.0983957500188
22.0,-1763.754085960016,-2747.184100000115,-1021.4807272500154
23.0,-1767.0752693300176,-2741.560294749992,-1026.6694355000152
24.0,-1768.5236988900206,-2742.6531924999913,-1023.9648105000357
25.0,-1735.291878390016,-2688.3298297499923,-1001.7565912500223
26.0,-1740.6192454400193,-2706.156213999992,-996.3207257500219
27.0,-1732.3701319900172,-2706.859648749991,-985.9437592500135
28.0,-1727.8137016600201,-2704.888703499994,-979.8108622500278
29.0,-1728.3195898800159,-2698.632933749991,-983.0949765000194
30.0,-1733.4872359000171,-2698.52308749999,-989.6070885000164
31.0,-1741.0486681700193,-2705.0303232499928,-999.2541010000016
32.0,-1745.143012510022,-2709.4821047499945,-1006.3734807500313
33.0,-1746.1107675200167,-2708.512277249991,-1008.329667749996
34.0,-1739.9627771100197,-2706.713998999993,-997.9143794999983
35.0,-1738.2731424400176,-2706.420346499997,-996.370530999998
36.0,-1742.9443335100186,-2697.8064732499925,-1005.1569980001692
37.0,-1706.4359408600192,-2661.1481595001615,-989.0080737500036
38.0,-1715.6317193800164,-2676.1474137499913,-984.3698075000605
39.0,-1714.7706475100154,-2672.4016425000327,-982.2376100000356
40.0,-1709.061662710016,-2669.12161900003,-974.9406317499415
41.0,-1704.2991570900235,-2663.313400000034,-970.179983750023
42.0,-1704.1441286100182,-2664.0900942500352,-970.259573500015
43.0,-1703.4539151500153,-2666.187925000033,-972.1705532499966
44.0,-1709.650630660019,-2677.957601750032,-978.509941750002
45.0,-1712.5973824200214,-2676.041482500035,-983.2600280000247
46.0,-1710.1751004700213,-2674.173039000033,-976.8157962499416
47.0,-1705.4590381000182,-2669.5637785000313,-973.8232234999749
48.0,-1719.6843575500193,-2679.7626215000805,-996.8607089999992


==> Data/month/tabICL/error/tabICL_rounds_no_econ_standard_biash_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-325.0487766007667,-820.248526041835,260.9593524998829
2.0,-373.15855887409293,-803.8040756820462,135.3120801666931
3.0,-345.0071689055918,-735.4916815626558,97.13851628573674
4.0,-349.50212094947125,-694.9953298656098,32.05875318168706
5.0,-337.62731637475395,-650.5426822501406,4.786217142666083
6.0,-339.5309099238906,-637.1388830770373,-17.964722375141864
7.0,-338.9266613317034,-597.5576669644632,-50.0912557142514
8.0,-321.86169397734983,-561.8223871429766,-52.9847000001245
9.0,-386.7646080865226,-634.630739833393,-109.35988013400514
10.0,-543.3803492721026,-937.1670333334054,-195.78938937505558
11.0,-755.337799784711,-1318.7398881047177,-298.1525245589087
12.0,-874.6034496778527,-1449.6588172223942,-384.1128552777992
13.0,-891.7981683223009,-1471.3839816667034,-407.94971416670387
14.0,-887.7946602778532,-1464.5911883334234,-398.63430486114714
15.0,-891.933911450075,-1467.0637825000874,-408.1492052778103
16.0,-894.621097516742,-1467.0712613889216,-409.2629680555917
17.0,-890.9236259445206,-1464.0171984723524,-406.0624165277971
18.0,-890.7854884334088,-1465.7586568056456,-405.4371791667008
19.0,-886.4376054500748,-1457.4118463889786,-403.5295693056365
20.0,-882.4508196111851,-1450.2928866668353,-396.4350965277637
21.0,-890.2709693222977,-1457.0248761111477,-404.14389777781923
22.0,-888.5779078667416,-1453.838036250034,-404.4955386111441
23.0,-886.6885421056297,-1451.1462294444823,-398.99053430565857
24.0,-883.180888800077,-1458.7485634722937,-393.08389000013426
25.0,-952.0316646167398,-1538.103149305574,-450.77529069452163
26.0,-954.8485579611857,-1538.3494340277998,-456.1299484722452
27.0,-959.9349447167426,-1545.3742966667562,-468.12695555568325
28.0,-957.4903099000724,-1546.099685000088,-456.2509333333734
29.0,-957.6045459111842,-1549.4150023611978,-456.55889763892856
30.0,-962.3703521111852,-1555.1259850001677,-458.01421333335554
31.0,-957.2846555445202,-1547.1761765278686,-454.9376176389139
32.0,-952.3450579111883,-1537.904328055646,-451.6388520833542
33.0,-952.3836831167437,-1533.9697826389813,-454.00120944454954
34.0,-956.2186024222991,-1535.7894026389802,-459.3627890278726
35.0,-956.2392727056313,-1537.8897226389809,-458.8408577778703
36.0,-947.42699916674,-1528.6423900000877,-447.8927986112121
37.0,-945.7998922778526,-1540.981432083497,-443.8252281945493
38.0,-950.2746552889625,-1555.9193645835037,-440.3658820833527
39.0,-957.0950102111867,-1560.6399184723928,-444.2421880555236
40.0,-957.351269605632,-1563.798827777946,-443.61158916663555
41.0,-955.4813701834091,-1564.8008056946137,-445.1264595833041
42.0,-961.4403666834082,-1571.1288959722476,-447.3026345834194
43.0,-964.6394288500744,-1577.14787680558,-450.3670488889899
44.0,-961.6072898722957,-1571.2047677778871,-447.60818236108076
45.0,-960.9422111222966,-1574.1670370835002,-444.70248375002217
46.0,-961.2331699389651,-1572.774225694562,-442.2611093055257
47.0,-968.8585140111867,-1566.9993202779465,-452.15352722230966
48.0,-977.3574936445211,-1577.2058361112818,-462.4165923611975


==> Data/month/tabICL/error/tabICL_rounds_no_econ_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1.9276744989067827,1.4808519618475229,2.459878245174085
2.0,1.935675814336103,1.4879294789422535,2.482897634075275
3.0,1.9131205026975555,1.467566382321614,2.4702486961172765
4.0,1.8728322324549527,1.4244564506028512,2.4355739404093697
5.0,1.8787585150588781,1.43289076151356,2.443395190989494
6.0,1.8883484007153506,1.4459659149755117,2.4419966188818667
7.0,1.90606623952249,1.4606897757230464,2.4582721388860276
8.0,1.8901834034372014,1.4394426738716948,2.458591734883964
9.0,1.9369701473527177,1.4841907348657575,2.512226516913497
10.0,2.015384618048329,1.5416489005354819,2.6079365313119456
11.0,2.131998397850811,1.587042686698639,2.731655580681247
12.0,2.1873352892766262,1.6524906334230476,2.803111935159358
13.0,2.283022109793663,1.7304165881476354,2.8897803002772338
14.0,2.385472790030745,1.8404099664417426,2.999792107753438
15.0,2.4402745351757678,1.8895824312882976,3.0926716635915694
16.0,2.5025258949789233,1.924406594177829,3.14134989141897
17.0,2.593274091713995,1.9753184275313982,3.2649647642156165
18.0,2.673569434907768,2.0702010731292524,3.333750211718943
19.0,2.7212990696506982,2.105078782263491,3.386952763147778
20.0,2.7628992052027272,2.1602043351050404,3.4050576852128756
21.0,2.8006623821953447,2.1866864662344603,3.4648677178079943
22.0,2.8764852631230404,2.2615598201054286,3.5730308381215115
23.0,2.944220112453522,2.3169141699875038,3.6499939975513827
24.0,3.0042053566651656,2.374383538650663,3.714906169082548
25.0,3.097977150403513,2.4827580734998262,3.7955898994615542
26.0,3.1247492595237025,2.4876152525188715,3.8213404519806047
27.0,3.1941666754472995,2.5397677492423796,3.890288649587199
28.0,3.246581814214038,2.6172396358967362,3.931030113230908
29.0,3.2804728791102384,2.6308236762661465,3.9551636874364755
30.0,3.314982440701894,2.6698530999871743,3.9966034085263473
31.0,3.3384313771277525,2.6899246050938412,4.008055086132534
32.0,3.344514140167166,2.7050377167408435,4.015071492757727
33.0,3.414095938780457,2.758949240545438,4.10194167491972
34.0,3.476441636666418,2.853745401280662,4.19169320230176
35.0,3.545867846508198,2.909822670139381,4.234408794615716
36.0,3.609995400568725,2.9812065246033295,4.297923514382718
37.0,3.651852592348932,3.017143776834196,4.349953298492948
38.0,3.742721459015102,3.1044327041589312,4.43342988329606
39.0,3.815653989278371,3.1632248555654225,4.527505540920865
40.0,3.84226858864401,3.1955947035438808,4.550926167362702
41.0,3.901337062216871,3.2605877080731256,4.6236083690491165
42.0,3.943616253653545,3.3001134346435745,4.669808638442504
43.0,3.948802154901592,3.2992133518468205,4.663305023454621
44.0,3.9621424642595717,3.3270401566903214,4.679695322368055
45.0,4.015977173849335,3.3629717917394917,4.7366006301071275
46.0,4.092208698111708,3.450980559769951,4.799818272894695
47.0,4.143656711450481,3.4946527504793448,4.833932551310772
48.0,4.193743490041669,3.556327176260058,4.8632694927621385


==> Data/month/tabICL/error/tabICL_rounds_no_econ_standard_mapeh_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,5.056318984871479,2.546698243255291,8.361168760566464
2.0,5.087417624288693,2.567383840869285,8.432420161312855
3.0,5.081546331859747,2.549112804743068,8.432736503667769
4.0,5.087470396728656,2.5475935767058506,8.437059159407887
5.0,5.078755649939614,2.5329142694863265,8.42590542458012
6.0,5.07705829942005,2.5429107184942463,8.41290847016686
7.0,5.096624739561604,2.5570552374496,8.432418743714098
8.0,5.071134887955535,2.5422708181578493,8.422794166872599
9.0,5.088704921060825,2.5786018056023736,8.437052045222302
10.0,5.109400156458247,2.603073781985051,8.46575714203228
11.0,5.115223182589461,2.6087624293206417,8.446362851461743
12.0,5.147896348531454,2.645544699448364,8.471558753215332
13.0,5.163639954151252,2.597277952561364,8.571640538645125
14.0,5.159706520052136,2.5891072070340506,8.554534672418475
15.0,5.201998220626618,2.678671449749863,8.589515655439572
16.0,5.200684080998511,2.702394429849351,8.582457758970454
17.0,5.188878713424401,2.6830072013757413,8.583155280306684
18.0,5.18583844117828,2.6787028639953077,8.574632451785005
19.0,5.2089252044282635,2.6701839066092568,8.637407942132404
20.0,5.201821071139088,2.6727054061320237,8.623971790573538
21.0,5.204490772051615,2.6705138631848273,8.629112872417773
22.0,5.199184001300434,2.665803047534494,8.619810932443068
23.0,5.2054184255255045,2.6854153703527057,8.601395032385568
24.0,5.210339639580244,2.688009440486114,8.626585382987113
25.0,5.1255614440173725,2.6145177376744106,8.467288254643714
26.0,5.149352927119037,2.605654363069008,8.57447617459359
27.0,5.125897227958209,2.596312088863025,8.537944582089851
28.0,5.115202209837781,2.5776614006776843,8.536640370693522
29.0,5.1144357347671106,2.6020967338522074,8.511126401907147
30.0,5.1283087458133005,2.596628708909835,8.551719687250214
31.0,5.148271645766839,2.6200817140984882,8.568204458106935
32.0,5.157241888637237,2.62821554288378,8.571827612504482
33.0,5.158472898685519,2.6385320526997393,8.565126995954866
34.0,5.143841848519708,2.6281506323061743,8.5441429693872
35.0,5.143528231354464,2.6129353901258314,8.560371722463804
36.0,5.149976669733826,2.6397911506946605,8.495346474256497
37.0,5.032322470592877,2.595727141563874,8.2731395243333
38.0,5.0648576752274375,2.5903212049896336,8.318343669239093
39.0,5.062126029503056,2.582397965098263,8.321530254244164
40.0,5.050705256529864,2.5750638057182145,8.311089178692532
41.0,5.0389058776984195,2.5696621758965694,8.29299318971708
42.0,5.037321632108189,2.5660372823851874,8.295920950334281
43.0,5.036262827726127,2.5669542162261987,8.302463093105837
44.0,5.053884072501975,2.574362777117094,8.339030942905543
45.0,5.0545377059337,2.587158455565016,8.331055743406417
46.0,5.047741315485296,2.5841436783872,8.324835986800577
47.0,5.035716052940791,2.5751101028821655,8.311653868790568
48.0,5.058547131411387,2.6481171412886364,8.283723501053744


==> Data/month/tabICL/error/tabICL_rounds_no_econ_standard_mapeh_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1.62789939087266,0.664608211521425,2.603737223025338
2.0,1.6197939290130228,0.779208972447421,2.504426297726883
3.0,1.4577271555106293,0.7177691555514576,2.2952692843142475
4.0,1.4088628572851019,0.7650257932631717,2.1823047950731485
5.0,1.3498066037635794,0.7496318356146956,2.032155720906175
6.0,1.3292862956970677,0.7776672541795009,1.986893034017996
7.0,1.297696985143041,0.7824098717775037,1.922424819568368
8.0,1.2314403652773322,0.7443028118472328,1.8013668742865718
9.0,1.4186147232875745,0.8734358708423092,2.0055562396979236
10.0,1.8846607110699227,1.0469906215237574,3.0056424800752315
11.0,2.43125419567369,1.2471829952179003,3.946364915504516
12.0,2.6475486693271337,1.4279202134044402,4.142925595993291
13.0,2.676977886424905,1.4865719534906126,4.128274060081165
14.0,2.6766727612124375,1.474095738719809,4.158773760455603
15.0,2.6897154432279082,1.4983105351203883,4.1473369218251905
16.0,2.6948714287435647,1.5052715953656335,4.150062931945467
17.0,2.685166265708433,1.4885852829887154,4.135893330235401
18.0,2.6836875235889286,1.4805147963018324,4.13111308336608
19.0,2.6718441744548422,1.471838476436249,4.11571359228404
20.0,2.6600301893930545,1.4498164729098035,4.105562798540502
21.0,2.6829987387504555,1.4841942451535721,4.133240092812123
22.0,2.6811884759477533,1.48277041391004,4.1342839697433265
23.0,2.6771377020386775,1.4771643676525972,4.128228181073164
24.0,2.6740597728958124,1.471743106128528,4.147303553274847
25.0,2.861184599093727,1.633114064587879,4.39430726011154
26.0,2.870331556410925,1.6474931021721633,4.391394600650089
27.0,2.872363313533978,1.6533202292649782,4.414387516659116
28.0,2.868043602490358,1.6458218105410825,4.407104590368159
29.0,2.865296581479982,1.6344303401955393,4.4129118947702874
30.0,2.878970195700918,1.6500376960448087,4.424250547383513
31.0,2.8688041078202833,1.6404903103163444,4.403446361209205
32.0,2.856212293587252,1.6339022374667822,4.384289235816143
33.0,2.851502410105198,1.641251148922153,4.355553999193731
34.0,2.86132315712229,1.650238810003438,4.3609262496117305
35.0,2.8686977144688734,1.6563633729525387,4.369292330029109
36.0,2.85852975027293,1.648262544876434,4.352914898500669
37.0,2.919226544592064,1.7153640770385417,4.415553014310419
38.0,2.9388244195569917,1.7245273068284594,4.443035638133524
39.0,2.9440503849578428,1.7405893493540303,4.447059699055945
40.0,2.9553115556690344,1.7587655617285753,4.450468536568879
41.0,2.945292007294025,1.735812126586859,4.44438196399126
42.0,2.9611838979158973,1.7514821541647791,4.465060268213018
43.0,2.971370829463076,1.7647987476794311,4.471748154449945
44.0,2.956432455388345,1.7464669093016956,4.449178843208939
45.0,2.9667087078304797,1.7481075041763507,4.465785622776883
46.0,2.964021994552185,1.7461259302877685,4.464019994426432
47.0,2.973981639611097,1.7608165436069272,4.469622038335924
48.0,2.986497807725216,1.7795996734663349,4.471123099113229


==> Data/month/tabICL/error/tabICL_rounds_no_econ_standard_pinball_q1h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,416.9645933601407,279.7973994014595,575.9941319841122
2.0,424.9707135147707,286.8517227967979,586.591633393566
3.0,424.3247423079275,286.60671016199444,586.8709029132104
4.0,426.0998306092796,287.43028855413655,587.8088395429627
5.0,428.12822410204063,289.89432571988,586.9955366383313
6.0,430.55630718849903,292.2056476286066,592.638611955263
7.0,436.92268027601074,297.93677310823205,600.7176103048635
8.0,437.2112569264013,302.47503678360664,602.9186627278954
9.0,450.4466795205349,312.54133943517536,614.4123739779888
10.0,473.4797244278136,330.4553104765356,647.764159936458
11.0,515.7960547185693,351.3256582046321,696.6721896020908
12.0,548.260308956029,381.6845636597538,727.3870935309328
13.0,586.9291688527863,409.20269759490157,783.6051119585138
14.0,627.2274094442723,439.8943838420577,833.170959695493
15.0,655.6262027750262,468.58022516245205,864.632417152177
16.0,680.8434460054225,487.3902958369703,891.839030259558
17.0,706.5997882189461,502.06359415213484,916.575838724998
18.0,728.4956390867457,531.7154164439802,944.7323233069632
19.0,742.3529399077925,543.2088368056353,958.664492758228
20.0,754.1054649827576,558.6114771776719,965.4090944529478
21.0,769.1488448715114,572.08657839721,979.4891476624929
22.0,792.5742685512935,596.9019575949245,1008.3619382998362
23.0,816.9335201397348,613.2347982258185,1034.9142678007324
24.0,843.2736884605029,639.1450483334887,1064.0292389798065
25.0,878.198552172081,675.1270904880863,1102.265196380095
26.0,905.3099546300637,693.9935795429165,1131.8946735883646
27.0,937.7345846916692,721.8991456637559,1164.7246613332377
28.0,960.0783272712176,746.773907363626,1191.5162253758397
29.0,967.8264038321278,755.2252685549174,1197.273321292534
30.0,988.9246223977641,769.505853549656,1210.2963430722607
31.0,1001.1240549929718,783.1928360496452,1232.6613813341676
32.0,1005.1855607389272,790.5041005531858,1225.0623382244084
33.0,1028.3878352909078,809.9895998143763,1252.4335327738434
34.0,1048.3634825796578,830.4426506333064,1285.4140717211333
35.0,1073.4464965096167,860.7745436532474,1297.6985938945168
36.0,1107.2585049547886,883.6409586196258,1336.3292690044618
37.0,1130.1990791537232,902.7924219200124,1352.1942617049178
38.0,1166.6451896667716,939.3282774974124,1395.8484428121042
39.0,1191.8856528678753,965.0164579522345,1421.8103244389965
40.0,1213.6516362417003,990.5307342194907,1452.0426746379894
41.0,1235.776718118081,1011.0972414979366,1477.7116658441107
42.0,1248.6661821600453,1022.1673844851468,1494.3383369464495
43.0,1250.3730938846043,1028.4310953616584,1494.7841770502055
44.0,1255.9549231114524,1037.6732830524518,1496.7232508695088
45.0,1275.566391179373,1059.8266567308701,1518.2766976618075
46.0,1298.6780503288153,1079.0140605970857,1543.1524115369243
47.0,1318.8289546928447,1099.291025523796,1554.9984255056463
48.0,1346.3764167001814,1122.8128592422372,1579.553247096504


==> Data/month/tabICL/error/tabICL_rounds_no_econ_standard_pinball_q1h_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1538.7463176390143,869.7548889001022,2409.8197329000695
2.0,1547.761415301015,876.8654682750122,2417.617978874993
3.0,1545.5432361690184,873.456597000016,2416.4393784749964
4.0,1548.5984781210182,878.4511868250137,2419.2697826250783
5.0,1544.7779733240154,874.2111385500139,2420.4418186500725
6.0,1544.2831912050149,873.9515054250078,2421.6312010499923
7.0,1550.6352589140172,878.9030581500118,2431.145650499993
8.0,1540.948556817016,873.0076167000229,2414.596671224992
9.0,1548.6207050430141,889.3692416250124,2417.6912287499918
10.0,1555.3218891780157,894.9045771000405,2427.3603863999947
11.0,1558.446488937014,900.3093529500227,2427.7182479999906
12.0,1569.1137377310165,908.1953349749783,2444.0185334249927
13.0,1571.9140506150184,892.7716587750373,2455.0098390001012
14.0,1570.9837066920188,893.5192494000158,2449.0106550001033
15.0,1588.4602223850168,917.942383350025,2463.9005430001025
16.0,1589.4686996370144,922.659466050013,2463.624027000101
17.0,1584.8864142930129,917.1742268250141,2463.064038000101
18.0,1584.3284502840186,918.8751831750172,2460.811833000104
19.0,1589.7559500810182,918.2322101250289,2482.460515799996
20.0,1587.7003116240123,916.9703518500227,2477.82056287499
21.0,1588.933179288018,918.088556175017,2475.214002000105
22.0,1587.3786773640143,919.3326545250139,2472.4656900001037
23.0,1590.3677423970146,924.0024919500138,2467.4042652749936
24.0,1591.671329001017,921.568329450032,2468.3878732499916
25.0,1561.7626905510167,901.5809321250199,2419.4968467749927
26.0,1566.557320896016,896.6886531750199,2435.540592599993
27.0,1559.1331187910102,887.3493833250121,2436.1736838749916
28.0,1555.0323314940194,881.8297760250251,2434.3998331499943
29.0,1555.4876308920147,884.7854788500174,2428.7696403749924
30.0,1560.1385123100147,890.6463796500146,2428.670778749991
31.0,1566.9438013530194,899.3286909000013,2434.5272909249934
32.0,1570.6287112590194,905.7361326750281,2438.533894274996
33.0,1571.499690768014,907.4967009749964,2437.661049524992
34.0,1565.9664993990173,898.1229415499986,2436.0425990999934
35.0,1564.4458281960162,896.7334778999983,2435.778311849997
36.0,1568.6499001590155,904.6412982001522,2428.0258259249936
37.0,1535.7923467740197,890.1072663750034,2395.033343550145
38.0,1544.390703571979,886.561176624988,2408.5405606249906
39.0,1543.2935827590175,884.013849000032,2405.1614782500296
40.0,1538.9437390689798,878.2378993249123,2402.2287578500263
41.0,1534.786405680985,874.060285374985,2398.0232443000805
42.0,1534.2990049289813,873.7911961499798,2398.2059808750823
43.0,1533.9808966649782,876.6623579249303,2399.5904932500284
44.0,1539.4770876339805,882.2094275749299,2410.181222575028
45.0,1541.337644178017,884.9340252000223,2408.437334250031
46.0,1539.157590423018,879.1342166249475,2406.7557351000296
47.0,1534.9131342900178,876.4409011499773,2402.607400650028
48.0,1547.7159217950168,897.1746380999994,2411.7863593500724


==> Data/month/tabICL/error/tabICL_rounds_no_econ_standard_pinball_q1h_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,434.28663895102846,108.82836539983843,772.3499761668107
2.0,456.8828498903653,194.25272241961247,745.9018200000029
3.0,415.89508466385234,179.10562330158965,683.0045252223323
4.0,409.38296140339844,200.47723218192874,646.4594177728637
5.0,390.99549706682336,201.6907833750024,610.9684750683059
6.0,384.8385559427499,205.71671745010792,607.549874420619
7.0,376.6700951697874,215.1832101484151,578.1456558215824
8.0,356.4612866758299,202.8753017307006,532.3554337501151
9.0,410.31853060063435,243.03586060714397,599.235929646455
10.0,546.8847100281486,285.6516309125192,873.8586417990758
11.0,734.2939155353453,354.4434485122102,1224.108616975594
12.0,838.9539750100547,421.98350187507094,1347.4213818751211
13.0,850.5857089567234,436.4924495416959,1349.9386608334516
14.0,848.5937958500552,429.9090193333638,1349.1102865001183
15.0,852.7467958717191,438.6211997639149,1351.9542449028804
16.0,854.7756009650547,442.5141441666946,1353.628736833355
17.0,851.3588513833869,438.15196259727435,1351.4459596389659
18.0,850.9931083233885,436.26303755555966,1351.7903083889917
19.0,846.4830750383888,432.9024558888954,1346.7451697222423
20.0,842.3445819833863,429.8299929445187,1343.4942767917244
21.0,850.0630904511474,432.0669801249943,1352.0306973751008
22.0,848.7292080911468,428.4214141527619,1353.3667843195467
23.0,847.2076120728126,429.11066755558966,1348.8142390416886
24.0,846.362106747815,423.8344879861355,1354.4394579861814
25.0,905.3897960383662,487.1443341250306,1429.1614855834318
26.0,908.1160120872581,493.5589657083651,1426.7733977223204
27.0,910.0746630283704,493.4074261250169,1433.2073552501017
28.0,907.9006577878251,492.1256814028091,1429.5641315000948
29.0,907.1841459200474,491.23785350002953,1431.9207148056485
30.0,911.8591638333796,494.2136143750273,1439.8944735833988
31.0,908.0352089233793,492.0658889305841,1432.7409770972629
32.0,903.8189917922708,488.6092684028083,1425.8809725556243
33.0,903.0628210661606,489.05604766669666,1420.3483391528891
34.0,906.5222638467346,492.67865633340307,1424.8191054723532
35.0,908.232560746161,493.6393756666983,1426.1077272361417
36.0,903.210529166713,488.75358566669655,1422.0790450972872
37.0,914.5906248722691,491.78208304171335,1433.4745503750664
38.0,920.1184625656032,498.4792695972495,1446.6384003889564
39.0,923.7344392067141,502.6658720277651,1448.3575205139564
40.0,926.4842806672699,506.0318125694712,1449.5495727083994
41.0,923.5943760872697,505.01851431947256,1450.0020528333994
42.0,929.4210794761599,505.8226245972517,1456.9110076667334
43.0,932.4563945706019,508.5228122639174,1461.9841639861781
44.0,928.286641173938,504.2911424722111,1455.0559065972877
45.0,929.9252502878271,505.8125718889518,1459.9665360417318
46.0,929.3582449894922,502.0617162916529,1461.3307216250673
47.0,933.7124357100489,510.1507905972591,1461.4687347361778
48.0,939.5808508022709,513.9747253750304,1465.9606380278456


==> Data/month/tabICL/error/tabICL_rounds_no_econ_standard_pinball_q2h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,329.3281881524046,238.9508543844149,430.96392391820734
2.0,323.4208450959361,231.64864442405616,426.36824582783026
3.0,313.44347924846977,221.8995842586361,414.70738494720837
4.0,292.96101054568874,212.20767522940395,386.33088350437214
5.0,292.4483419720192,211.82981144934985,386.93441853896246
6.0,292.9197463016752,210.95252073598726,388.58319236671787
7.0,292.77664168599915,210.85329948134708,388.5624049186594
8.0,286.60351048907285,204.01009346071802,385.3253447705201
9.0,289.02736073859654,204.62943794415656,387.1592793761412
10.0,290.387148108446,209.1373939381523,388.0195885640114
11.0,290.3038241434037,208.1022972586123,385.65142329528464
12.0,283.28594302731483,201.5182081419676,378.2804309960632
13.0,287.00940355908074,208.07199470032228,383.5283082682472
14.0,288.17029274955854,206.07856853379505,384.8143601835718
15.0,281.34150463882827,199.39690136847366,379.06727065008425
16.0,276.04300357885467,195.43031112337755,373.581675853162
17.0,278.782457959093,197.97577268924516,375.25239131245604
18.0,282.0353721711927,201.25690978419584,375.6391291708727
19.0,282.90696397686906,201.88194211145748,379.4800385162047
20.0,283.7866049207249,202.87192245975092,376.94954849725156
21.0,279.93367743612606,199.58335349649334,372.34356907023624
22.0,280.9946338435984,199.70367158308068,374.35868723049964
23.0,283.54136441527885,202.57007160987908,373.81454925613536
24.0,284.34451498842003,204.22865220775756,374.58632237458227
25.0,287.6390017235464,203.4736275925514,380.3671660747648
26.0,259.0757737845469,191.90063275379794,328.25073136910305
27.0,253.62425901268483,188.93556869551165,320.9889886619008
28.0,248.47689601943273,182.35477594771353,315.9577266037832
29.0,248.93966295475641,183.28702733106113,315.8920465503062
30.0,237.1671019061497,176.78374605966897,301.7103449691342
31.0,232.7499462301315,173.25844466262262,296.91470960543495
32.0,230.38426415912653,171.406606550203,295.8618344867356
33.0,228.7278523020433,170.2024046810644,293.92313966235366
34.0,230.01833871648284,171.3597269235672,295.23246967771485
35.0,232.22803150519502,173.0728356963172,297.3160133999733
36.0,228.39836265337703,171.30795796409367,291.1660649895367
37.0,223.45915658125492,166.37530697413328,290.40189746362944
38.0,222.72069553409273,166.94715768199478,285.87235021685075
39.0,225.28825725154732,169.67444358471204,289.6609322747185
40.0,204.63491866753935,163.51903813896894,248.1675460844546
41.0,199.78489254982213,159.56053224848694,243.28459502033277
42.0,200.93201237420266,160.18489153134138,245.141264857263
43.0,201.07190582182682,161.33905550630388,244.8489697236924
44.0,199.58200467907673,161.13683671197586,241.46077053094967
45.0,196.63785669721307,157.95840024369937,239.2884968343364
46.0,201.11129916975344,162.14896784613913,244.32384999323293
47.0,201.4970306078327,162.88289124272734,243.47634754561574
48.0,198.08880677589346,161.49686676284477,238.1785740136014


==> Data/month/tabICL/error/tabICL_rounds_no_econ_standard_pinball_q2h_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,170.97181307100118,96.63943210001132,267.75774810000763
2.0,171.97349058900164,97.42949647500132,268.62421987499914
3.0,171.7270262410018,97.05073300000174,268.4932642749995
4.0,172.06649756900197,97.6056874250015,268.8077536250086
5.0,171.64199703600158,97.13457095000152,268.9379798500079
6.0,171.58702124500192,97.10572282500085,269.07013344999916
7.0,172.29280654600186,97.6558953500013,270.12729449999915
8.0,171.2165063130015,97.00084630000254,268.28851902499906
9.0,172.0689672270015,98.81880462500136,268.63235874999896
10.0,172.813543242002,99.43384190000445,269.70670959999933
11.0,173.16072099300183,100.0343725500025,269.7464719999989
12.0,174.3459708590024,100.91059277499757,271.55761482499906
13.0,174.6571167350021,99.19685097500408,272.7788710000111
14.0,174.55374518800156,99.27991660000176,272.1122950000114
15.0,176.49558026500173,101.99359815000274,273.76672700001126
16.0,176.6076332930014,102.51771845000142,273.7360030000111
17.0,176.09849047700135,101.90824742500155,273.6737820000111
18.0,176.03649447600188,102.09724257500189,273.4235370000115
19.0,176.63955000900225,102.02580112500314,275.8289461999995
20.0,176.41114573600112,101.8855946500025,275.3133958749989
21.0,176.54813103200175,102.00983957500185,275.0237780000116
22.0,176.37540859600165,102.14807272500154,274.71841000001143
23.0,176.7075269330018,102.6669435500015,274.1560294749992
24.0,176.8523698890018,102.39648105000357,274.26531924999904
25.0,173.52918783900188,100.17565912500221,268.83298297499914
26.0,174.06192454400167,99.63207257500217,270.61562139999916
27.0,173.23701319900138,98.59437592500134,270.685964874999
28.0,172.78137016600192,97.98108622500277,270.48887034999933
29.0,172.8319589880019,98.30949765000194,269.86329337499905
30.0,173.3487235900012,98.96070885000162,269.852308749999
31.0,174.104866817002,99.92541010000014,270.50303232499925
32.0,174.51430125100217,100.63734807500309,270.94821047499937
33.0,174.61107675200128,100.83296677499959,270.85122772499903
34.0,173.99627771100168,99.7914379499998,270.67139989999924
35.0,173.82731424400197,99.63705309999976,270.6420346499997
36.0,174.29443335100166,100.5156998000169,269.78064732499917
37.0,170.64359408600197,98.90080737500034,266.11481595001607
38.0,171.88532806796647,99.0677396249376,267.62262962499824
39.0,171.47706475100182,98.22376100000355,267.2401642500032
40.0,171.6944089009668,98.75285499999636,267.8613727999484
41.0,171.34708000896572,98.31777514999699,268.02404269994634
42.0,170.9837020409673,97.84386034993953,267.4461938749501
43.0,171.21776454496762,98.39916697499625,266.91249219995
44.0,171.75658310596543,98.84465774996707,267.8151411750023
45.0,171.25973824200167,98.32600280000244,267.60414825000345
46.0,171.01751004700193,97.68157962499414,267.4173039000033
47.0,170.54590381000156,97.38232234999747,266.95637785000304
48.0,171.96843575500174,99.68607089999989,267.97626215000804


==> Data/month/tabICL/error/tabICL_rounds_no_econ_standard_pinball_q2h_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,174.24761767041463,25.5566079999943,453.79598924988835
2.0,158.3560027910913,30.10794902497903,385.1782042499125
3.0,139.88934953937846,27.962207999985452,336.94932441659716
4.0,129.78126464382186,30.24255504999932,308.0000194721556
5.0,120.89364396702007,29.39534380000016,282.4189836817665
6.0,113.2138280036375,29.912052968758193,265.1400625226735
7.0,105.52876610442496,29.512804524994817,244.10814366662308
8.0,98.97193149395028,27.932154863629997,225.91411487495677
9.0,100.90684413141635,34.043050660708325,215.4177561271913
10.0,112.18043061046689,40.98033756801802,220.08082592851932
11.0,130.02367570757696,49.371705276045134,235.47550755061022
12.0,139.27121526777188,58.88383077777878,239.40951277773036
13.0,137.1471742988833,61.23360920834511,230.14881991665578
14.0,138.35806762777167,61.304900055566605,234.31020813884032
15.0,139.1996667116603,61.686349958344685,235.72344522219956
16.0,139.0787229516606,62.62518448611213,234.9175025416196
17.0,138.61995062777123,61.4096421527906,234.07499265272918
18.0,138.36471757666095,61.285130152788554,233.38455147217496
19.0,137.33299067832758,60.90423869445613,231.51593583332257
20.0,136.38392629443845,60.2886124722338,229.91799922220267
21.0,137.84631499330933,63.610557347198856,229.93018673607904
22.0,137.8668817977526,64.020254472214,228.60396313885587
23.0,137.8567783883092,64.61392205556298,227.65220836105524
24.0,139.8173957077534,65.24964109715893,231.67686983327712
25.0,143.76446434497495,67.89545562500011,235.7318564305059
26.0,144.23716571830883,68.63183618055014,235.43034431942343
27.0,142.12670725497586,69.1376557222205,228.66919812496113
28.0,141.90840986776578,69.42471993053432,227.8827442221944
29.0,141.10050919109898,68.45018191666645,227.36331194442062
30.0,141.96288214443214,69.41629161112463,227.7501078888392
31.0,142.2074844877646,69.36889597222188,227.5555894027484
32.0,141.94294546332156,69.22264491668021,227.36288694439617
33.0,141.15587457276558,68.93168576388791,226.2620999027548
34.0,141.54738190889526,69.14083613888934,226.89891213887972
35.0,143.24114258165457,69.3973452638884,229.66324904163963
36.0,145.2689298333217,71.50070477779114,233.01661819443615
37.0,157.95071104998718,84.88962529164183,250.06751363888984
38.0,159.89873833443218,85.18926002775888,254.03914843052547
39.0,158.05843103776652,83.64333302778674,248.47595002773545
40.0,160.60326498276507,86.34614947220311,252.90199813887583
41.0,159.20927994054344,86.10820468053645,250.98118530552512
42.0,160.26878612943233,86.53373637500896,252.05052301387636
43.0,160.7448514905428,86.99473775000872,252.4816106249871
44.0,159.00080927609957,85.85828136115,250.16488847221115
45.0,161.17148138998738,86.85350481948102,253.429200902778
46.0,160.3717090383203,86.20060684722978,250.77918065273334
47.0,158.62562450110013,85.77600179169447,247.96373911108432
48.0,157.69485588665506,87.79868281942922,243.42418270832155


==> Data/month/tabICL/error/tabICL_rounds_no_econ_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1090.003392061127,815.8787454808312,1407.7104002892722
2.0,1094.0718580073058,818.7655471631008,1412.7960933405375
3.0,1088.7693965742499,812.673524093253,1415.9291972130984
4.0,1067.0127578182737,783.8546045468963,1397.710586165996
5.0,1067.539886858513,790.7135570390826,1396.8947971283162
6.0,1068.828053741461,786.6577161089839,1391.4688357967314
7.0,1072.1307424312763,788.2196173021139,1406.4785097783792
8.0,1069.190951537927,781.3516856719656,1400.160048250674
9.0,1077.8188310625421,797.6950464976359,1415.897070470846
10.0,1113.579121164458,837.3695497417913,1458.3351220099344
11.0,1193.475065466144,879.835854275966,1513.3526102331286
12.0,1230.5906986649857,922.9601940681889,1549.287343847903
13.0,1293.840790265166,981.7812397010966,1603.3036325657904
14.0,1362.9726015729466,1057.2114229188296,1688.595473233408
15.0,1389.9720486516214,1084.28694995544,1705.1696921992714
16.0,1412.9466621206773,1097.4627732829663,1739.2310302566298
17.0,1438.7059542156042,1128.4036488579557,1753.8478639387513
18.0,1457.6290896740209,1151.7285504724796,1774.0381556636182
19.0,1470.1486466656852,1172.3313040283995,1789.5434021802134
20.0,1474.205522206775,1183.5730190847203,1788.113994912096
21.0,1481.4163542600245,1188.0007989549674,1791.5786372687828
22.0,1502.4613554373843,1212.7688509908603,1818.8952844067587
23.0,1536.5817374171302,1242.692454930479,1830.5179385634835
24.0,1563.1718034968367,1265.7504844557257,1848.799131473429
25.0,1590.8293850073344,1306.4453255759072,1875.9842278704705
26.0,1587.0510757799802,1316.1613375149461,1876.5576941185423
27.0,1621.9946345929668,1348.23354875279,1914.159624913789
28.0,1638.5207980327557,1357.6734433589377,1922.118701866769
29.0,1646.287154084821,1374.062057744407,1925.8203350526421
30.0,1654.2015015012407,1385.0647147003647,1933.3089065807706
31.0,1657.9655011963212,1382.6170142267947,1939.553436356986
32.0,1657.2610088094466,1383.06390145905,1947.4458362322152
33.0,1671.8735550042359,1395.2521395718175,1954.1892169052107
34.0,1688.7566566790554,1412.5846728079507,1968.7426384917574
35.0,1713.3039499879208,1446.2046594832461,1998.1182922462006
36.0,1741.8325968967104,1471.7460503254451,2014.0420207876114
37.0,1755.074408676145,1485.3639199390593,2024.925073205832
38.0,1793.1755807938243,1532.2664738362853,2072.40318436613
39.0,1822.9649971398574,1566.0457971932801,2103.447167913107
40.0,1821.1298570561282,1561.0249377603245,2095.151989351326
41.0,1835.553423413776,1583.6377659492641,2106.8860352428715
42.0,1842.102897196274,1593.331585209566,2114.743568477901
43.0,1841.913993108183,1587.7694494143702,2107.6153159791447
44.0,1843.7812516220984,1595.3341429931552,2111.7200572280003
45.0,1853.8549041634026,1615.732115860776,2123.3104869541353
46.0,1875.4035141350557,1629.5973755236146,2137.578663687056
47.0,1892.7886969857302,1648.3081879754156,2152.6586691400257
48.0,1912.1470457804935,1682.2763784484546,2171.3159229577227


==> Data/month/tabICL/error/tabICL_rounds_no_econ_standard_rmseh_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,2144.4747063434897,1151.2774072381164,3237.6066337944712
2.0,2153.9994945566527,1156.7753625068904,3255.9843637042463
3.0,2153.9079114332044,1148.748522159827,3254.1607485820705
4.0,2154.878114364719,1145.5033804183665,3255.690611824997
5.0,2154.4773564246575,1142.0189420280371,3256.749423242078
6.0,2154.6592109881276,1152.4040552627266,3249.16845406217
7.0,2161.7018444516134,1157.6791840186993,3258.7344697874805
8.0,2153.520784979437,1159.7129494016049,3248.252758352503
9.0,2155.7881024005774,1165.1271131102662,3248.4168102793224
10.0,2163.043058918442,1178.3357943861565,3254.485897449081
11.0,2163.14530968018,1185.115398665112,3250.166182073942
12.0,2174.4967364324607,1198.819709961884,3265.7055913084428
13.0,2186.245345666036,1220.2961718261677,3268.9392468793403
14.0,2187.718798583076,1224.051994124203,3265.3367529760376
15.0,2198.312646289806,1248.298779220166,3269.2661939736777
16.0,2195.6713105449803,1248.8864571721704,3264.9301607799994
17.0,2194.2422018224465,1244.2314604074422,3266.1364817372555
18.0,2191.749486573174,1245.2622495109854,3261.365450806387
19.0,2206.8341572223044,1242.4584745748687,3298.884128862677
20.0,2203.419083836208,1242.0767534052318,3294.0066360471924
21.0,2203.3107250545186,1242.7067669522341,3288.414464147879
22.0,2201.2358818577864,1240.629429553823,3285.019085704578
23.0,2199.872755208184,1243.448969186558,3277.188726227297
24.0,2201.882351190969,1244.099905122982,3284.9360126224765
25.0,2168.8944412594738,1211.6176982068366,3214.8232935026945
26.0,2185.2595340870716,1199.0887532074266,3264.925667055283
27.0,2181.1041172944256,1194.7078622511979,3266.309282994935
28.0,2179.018102749064,1190.5147463317608,3265.723162189775
29.0,2175.4901891869417,1195.6246577685456,3258.096729533365
30.0,2179.142574473735,1193.3479932474013,3260.058049817261
31.0,2184.250821034864,1205.0578238984967,3253.686897195609
32.0,2186.823467692907,1208.38889144089,3257.8383989859294
33.0,2184.883466970451,1212.3186443370055,3255.301319868957
34.0,2182.138568465105,1204.0874177269761,3261.722504137968
35.0,2183.0822586938752,1202.308017092515,3255.786957696176
36.0,2177.1667773697836,1218.6715462512404,3223.3379981141043
37.0,2128.604884579668,1186.7030190846103,3214.0328787402395
38.0,2151.2776679309204,1191.5053648941016,3221.7973371028756
39.0,2151.6503349306895,1188.470156423771,3236.341572147446
40.0,2147.087237022495,1187.9504133636055,3231.577381271196
41.0,2142.7360841513787,1184.0329049325858,3235.1585090517688
42.0,2143.037777100694,1182.8779371216367,3236.508630808299
43.0,2140.6467139353776,1181.4195344493808,3223.067641372981
44.0,2147.389791927832,1187.4547473211753,3225.0921376448514
45.0,2145.9156800429896,1187.7999971933339,3216.511954131255
46.0,2145.0140961413945,1185.110634388871,3219.0059401431918
47.0,2140.50547936638,1180.2003076509552,3212.1863387581416
48.0,2143.019054762902,1221.6779356596949,3200.4305215128174


==> Data/month/tabICL/error/tabICL_rounds_no_econ_standard_rmseh_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,742.4944962116781,367.6915476321628,1060.6203164882797
2.0,737.4153044958158,423.05133845803147,1013.5756276831737
3.0,691.0817873124164,392.03529308580966,960.4466660639416
4.0,663.6837060231253,388.88455061564946,917.100499811573
5.0,635.0993848756972,375.39628906091093,882.1209528808578
6.0,622.9196103603549,372.0181391021762,872.2814449342011
7.0,601.4826778605739,370.88613944878125,831.335538136483
8.0,578.7202713037025,349.57687732372955,791.6691628042282
9.0,642.0545416310478,427.5089623859798,853.2471367503844
10.0,903.146351699865,500.51841721684633,1372.928172505529
11.0,1301.0475031995438,574.4235052528713,2048.2213347370794
12.0,1439.6993502184885,745.5652329294379,2108.857318417427
13.0,1431.9888220711725,763.4685357518058,2100.3945376402603
14.0,1432.1247295448297,765.0846332595322,2098.403883170174
15.0,1435.4001369720272,765.1574504612812,2105.0484444788653
16.0,1436.7837392685003,765.3416510471237,2102.9697732969935
17.0,1435.976277770622,760.5106171087203,2100.9284726543237
18.0,1438.118918559109,762.0213442747635,2106.030750274854
19.0,1434.0244663930885,758.9845782335507,2098.94487878003
20.0,1431.8828132932433,764.8856551912988,2095.917282311082
21.0,1436.0391955467094,767.6292723120883,2102.181052049185
22.0,1436.4796810507048,765.2061429114079,2103.825098168729
23.0,1434.1919177997097,766.817738756452,2097.053843615767
24.0,1434.5769200582552,764.5222150695356,2098.437077793175
25.0,1493.6413705832733,801.1750093615034,2179.4845481188513
26.0,1492.4953031777652,802.9966321088959,2174.507912306933
27.0,1494.5145145673637,808.7983874731575,2181.929543223784
28.0,1494.318104279821,807.1846951042266,2183.7692847324674
29.0,1496.9759549119203,804.3292721179628,2193.295809204054
30.0,1498.1531999287786,811.1311539195056,2195.5657806804084
31.0,1492.4119701942861,807.9295448510061,2182.3774590330327
32.0,1486.0568274712173,804.7201469552232,2170.359302999646
33.0,1480.316834440425,803.9130170194426,2162.444940470589
34.0,1484.9529317394147,806.1708692056576,2160.8942540208686
35.0,1487.6990970703532,806.5638780237041,2162.3307494720534
36.0,1484.7012716791473,807.7731510958164,2160.9537141869164
37.0,1500.9668479915167,822.3387604367996,2171.6069153508324
38.0,1510.5799886792663,826.9305004890041,2194.802429144115
39.0,1510.6294238422756,829.0759031322664,2195.152338132395
40.0,1511.0271913495249,829.7896516962377,2196.312862705539
41.0,1511.8757275086866,822.1415098476132,2202.4994526997884
42.0,1516.0601507709184,837.4243034584512,2203.682809075923
43.0,1519.067385181941,843.957053052084,2203.434452929921
44.0,1513.4503901368448,840.3616025956466,2192.9067722776767
45.0,1518.0849472932794,842.1664307758716,2202.8480858077264
46.0,1517.665083966194,842.8682244666073,2202.6649469628414
47.0,1516.144057693042,849.1479356454928,2192.763029175035
48.0,1520.6454783696877,849.0811591028627,2190.845164308184


==> Data/month/tabICL/error/tabICL_rounds_no_econ_standard_varianceh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,8692.52528658547,5350.637204866518,12523.373212547598
2.0,7513.8503386730745,4725.04552013614,10660.342669713371
3.0,8479.777206466531,5163.817517679821,12663.145480864296
4.0,8286.237389564852,4982.748447167896,12382.997893755988
5.0,8652.32869240121,5230.924112252643,12923.855895460678
6.0,9371.498417882764,5335.324801739273,14822.440548704928
7.0,8775.390500633603,5035.023309274497,13803.874530976773
8.0,8503.256183978941,4838.216512131794,13401.157938008684
9.0,8631.049319386148,4950.539795069952,13450.155981310887
10.0,8290.835296569341,4747.896975644474,12792.833614471088
11.0,8958.515925627627,5281.283628772374,13709.522972858655
12.0,7307.0792703364405,4485.098106435968,10637.148456360163
13.0,6727.728757074775,4029.876476155713,10263.600511292772
14.0,5741.897743909835,3413.119807607413,8541.365228263398
15.0,5185.046897410686,2989.0153717581716,8036.106310600056
16.0,5168.798538941365,3105.835537032452,7616.1902917968455
17.0,5293.1205352667575,2826.9160874071604,8154.822220731374
18.0,5879.6648409309555,3296.49091465701,8967.837430126501
19.0,5782.506068469744,3320.1808007623335,8811.828462375966
20.0,5880.145268778498,3285.9895211269554,9097.883228284043
21.0,6191.590697544888,3919.986356137824,8984.213944783645
22.0,6216.202431812123,3933.082721768585,8978.933929172495
23.0,6554.1987982432565,4363.784449351071,9145.694840894652
24.0,6724.268041522354,4308.659309082259,10105.506915209624
25.0,6000.48358215997,3486.3554860117033,9268.542062243367
26.0,6498.05887421443,3493.6591303470695,10879.709271933447
27.0,4676.382473955575,3136.3819745277137,6359.05903107435
28.0,4692.643526205889,3048.694852246176,6568.699627226302
29.0,5444.567655587942,3509.988875168306,7598.482065340777
30.0,5787.1269994121285,3563.2160857551753,8478.438527573735
31.0,5273.996524950026,3313.438624111972,7559.804658563881
32.0,5463.416196705385,3349.917493009123,8035.7585191463695
33.0,5031.558526274311,3106.762576784301,7320.320040283901
34.0,5626.228291274911,3462.773924259184,8223.20964131353
35.0,5760.702328462461,3617.898208427841,8272.402580501568
36.0,6468.855058449295,3536.842008369763,10432.334283481838
37.0,8584.214128652213,5552.297374810005,12083.875358647458
38.0,8335.649327430332,5237.472351011905,11924.700038619692
39.0,8451.394134271739,5260.318069934079,12231.647491589994
40.0,7445.779236351487,4316.958476675445,11209.57859412797
41.0,7159.494614975728,4558.475249992886,10260.915257599996
42.0,8937.31304626845,4932.752295784591,13853.473268093028
43.0,8876.477021141733,4816.778516420306,14338.276939245596
44.0,9206.55365610934,5128.774654619367,14670.34824775899
45.0,9689.027424789181,5657.4861696220505,15005.098211179466
46.0,9470.694562691127,5375.010307648,14763.424968697536
47.0,8493.715087858822,4401.5443201207045,14086.323943235495
48.0,9214.507970063925,4884.441691347458,15188.964038741222


==> Data/month/tabICL/error/tabICL_rounds_no_econ_standard_varianceh_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,17458.798687057784,4930.63703141291,30508.32365616186
2.0,15400.069663219469,3733.207179921207,28099.247879736617
3.0,15114.715807257318,3365.4380177826642,28754.587903183135
4.0,15563.594204377187,3009.2784573682006,29723.723719959784
5.0,15356.354870101271,3236.880120441697,29739.656079616045
6.0,12625.81040471608,3548.7192383876004,22348.144335319084
7.0,12452.039592602223,3390.6338503498346,21991.401210911088
8.0,9965.325126327878,3483.810853208263,17761.19592877809
9.0,7364.636178975201,2021.8091425672446,14564.229123400297
10.0,5827.542409190594,1918.2976671555218,10557.596725867534
11.0,6503.472073391404,2773.285187371319,10439.372927383958
12.0,5726.047692464506,2779.9645533746097,9247.369479842348
13.0,4430.505468736076,1664.9576990133312,8494.8044818509
14.0,3518.3772535708235,831.4025981215008,7473.093443938255
15.0,5037.649809876336,1904.655500840917,8482.753902891687
16.0,5598.377360336492,2091.442472202942,9250.401304784888
17.0,5999.299873556879,1713.1887014651352,11095.70029886405
18.0,6363.539629855303,1775.9354161332137,11662.358750031743
19.0,6506.197882112215,2507.9203757227197,11580.590072153856
20.0,6055.695938269333,2338.5733820484534,10699.755778458324
21.0,6482.023396243884,2354.3349030854297,11493.377750380936
22.0,6455.770367266803,2487.287487204282,11268.831453264407
23.0,5989.36593905449,2652.9757086867153,9371.697453021992
24.0,5325.601904644788,2437.7824526943414,8298.93122197256
25.0,3934.597324882631,1807.6473134918504,6682.383783618484
26.0,4331.693998433927,946.6596017919758,9331.183111953414
27.0,3745.212314249244,675.6060467909766,7931.532691349794
28.0,3604.5328335784193,866.9640423834308,7491.8147680978045
29.0,3651.5459894280916,767.1310419659604,7374.715144821519
30.0,3598.6697865564684,772.02933268708,7219.818425217031
31.0,3656.4651381586286,358.2601567389951,7532.442412139408
32.0,3692.9564941995495,280.0299705113766,7744.387970377356
33.0,3184.351137017602,444.88894259083565,6425.6718777278065
34.0,3110.9356244394367,376.06073986775243,7026.881549552922
35.0,2852.655411975312,464.38337281472377,6277.22864004027
36.0,3006.999104787384,1398.9186614931832,5029.762226083646
37.0,8259.296246996584,2336.8977317377858,18429.70913419741
38.0,10023.096472094967,2777.989117252564,19401.821035945773
39.0,9661.403589362071,2374.9572349119676,18874.296690549887
40.0,9327.183585613655,2385.6045243279636,17926.711272954275
41.0,9315.4792234258,2386.2481958009907,18087.373037292993
42.0,9392.652428429172,2512.2358355302777,18043.774412832787
43.0,7846.038207572516,2363.565313678345,14586.849922872485
44.0,7469.722046863222,2328.4143782090086,13503.335992265325
45.0,7365.68931183805,1673.5563915577861,13814.097813838029
46.0,7460.048581538482,1359.1043473033963,14393.239177881664
47.0,7783.140453054432,1564.9436673535915,15006.157955884966
48.0,12234.09758418245,4047.642399278783,22934.136562751988


==> Data/month/tabICL/error/tabICL_rounds_no_econ_standard_varianceh_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,8967.393385667732,3473.540259249166,15655.56228683099
2.0,10330.093168509069,4363.545988457585,17905.64202394549
3.0,23896.22043992118,4934.356007185753,54512.24895630165
4.0,24521.611715443025,7437.725084001671,53052.762030116486
5.0,26312.657406897597,8303.70189056146,53077.754541489165
6.0,31534.52191003782,8912.253538037898,64025.38566050803
7.0,27128.432316854312,6746.64225924886,57376.91110736207
8.0,25727.292787039125,6918.836081000609,52881.44786496939
9.0,25079.1095198581,7945.016277756478,50530.212175684515
10.0,22977.036332357144,7519.446328897131,45202.38766559979
11.0,22434.094513025422,7795.633535822991,44202.16909575006
12.0,16780.16461370592,5759.006081125763,30251.444667849835
13.0,16942.33259311046,6194.116506110004,30457.061377362545
14.0,14654.893486876303,5981.2173590761095,25286.149780379394
15.0,14717.60224415297,5898.061021549561,26188.526839717288
16.0,12821.630476628845,5223.398056030694,22092.10812912459
17.0,14304.73565596593,5362.9830266511235,26250.428126570514
18.0,14258.188187540722,4988.259780672651,26744.68820161063
19.0,13079.552177526082,4073.006006329431,25597.34162328752
20.0,13645.254108016667,3780.161095290668,26789.67213421325
21.0,12905.040669248441,4760.0893384376795,22752.2634744116
22.0,12467.788318679255,4313.815600462577,22700.202099122653
23.0,11814.06694387979,4357.262543638336,21392.072542427766
24.0,10215.972428845786,3579.739646791228,21939.712460033857
25.0,5902.95996473809,1790.9637601579727,11315.4975456962
26.0,7156.151990692576,2085.25892125837,13959.29488617879
27.0,7410.374589249683,2561.632932811355,13675.330838222231
28.0,6905.102780859968,2398.7739566784185,12602.646359979875
29.0,7739.267032988275,2905.396720208248,13683.97239810464
30.0,9239.040015798268,2995.348930450295,17872.37837735217
31.0,8777.160824056262,2775.27294174801,16824.517132136967
32.0,8731.10781940302,2600.6394844418564,17299.38775694957
33.0,9855.76134309745,2904.6374896744574,18952.193784210882
34.0,9954.13163698139,3044.873509052557,18912.00467450886
35.0,9838.66989400128,2964.2012345090557,18524.968976070755
36.0,9888.759078338875,2488.5321382166762,19195.782737240625
37.0,16186.719675883398,6641.224845406849,27630.36760834691
38.0,16148.86225172882,6368.032870457233,27742.940194497653
39.0,15460.049069836654,5484.173409155555,28365.96019078697
40.0,16001.819484984182,5113.2667713622905,29709.36509637187
41.0,14350.855886724463,5574.960267290202,24912.327830709997
42.0,18628.88630971188,5357.651920979732,38319.72788225645
43.0,19726.30788237082,5586.034904314313,40732.78219473405
44.0,18695.128345204328,5285.335391867265,39077.23496840618
45.0,19454.654821055094,6067.458041805309,38872.08660400398
46.0,19543.721280478432,6277.348695814073,39313.792346086666
47.0,18301.850601173344,4945.775192679832,39726.92604998857
48.0,19943.428045572848,5251.94634594098,43259.55986582158


==> Data/month/tabICL/feature_importance/tabICL_rounds_econ_standard_feature_importance_month.txt <==
t2m_mean,t2m_low_0.95,t2m_high_0.95,moy_cos_mean,moy_cos_low_0.95,moy_cos_high_0.95,moy_sin_mean,moy_sin_low_0.95,moy_sin_high_0.95,is_public_holiday_mean,is_public_holiday_low_0.95,is_public_holiday_high_0.95,is_weekend_mean,is_weekend_low_0.95,is_weekend_high_0.95,qoy_cos_mean,qoy_cos_low_0.95,qoy_cos_high_0.95,qoy_sin_mean,qoy_sin_low_0.95,qoy_sin_high_0.95,rh_mean,rh_low_0.95,rh_high_0.95,tp_mean,tp_low_0.95,tp_high_0.95,u10_mean,u10_low_0.95,u10_high_0.95,B_CVS-CJO_mean,B_CVS-CJO_low_0.95,B_CVS-CJO_high_0.95,C_CVS-CJO_mean,C_CVS-CJO_low_0.95,C_CVS-CJO_high_0.95,J_CVS-CJO_mean,J_CVS-CJO_low_0.95,J_CVS-CJO_high_0.95,electric_public_transports_mean,electric_public_transports_low_0.95,electric_public_transports_high_0.95,tourism_nights_mean,tourism_nights_low_0.95,tourism_nights_high_0.95,cpi_w/o_energy_mean,cpi_w/o_energy_low_0.95,cpi_w/o_energy_high_0.95,tcc_mean,tcc_low_0.95,tcc_high_0.95,population_mean,population_low_0.95,population_high_0.95,H_CVS-CJO_mean,H_CVS-CJO_low_0.95,H_CVS-CJO_high_0.95,L_CVS-CJO_mean,L_CVS-CJO_low_0.95,L_CVS-CJO_high_0.95,PAC_air/air_mean,PAC_air/air_low_0.95,PAC_air/air_high_0.95,horizon
4192.992599786872,3591.8988630867075,4821.389480589333,1259.719195871734,1033.890134743213,1483.6742615396854,645.6963716269753,546.322958962372,749.3057255436971,181.82382070345326,158.33029090185263,205.89044931753457,67.13597592711345,56.47740506264662,78.54215510702407,204.23129360099443,149.28611773123146,259.8246637963188,806.2800694374434,616.8361000107909,991.8731205726573,143.53650552974793,120.77195935364436,167.5659055062753,66.01634474038318,55.108644436958656,77.10037132876607,107.41375407276533,86.7910107402442,127.14523438080717,74.2899260038488,57.52202888039982,96.05485452090993,188.2059460334329,143.40985321044923,235.6517244047277,807.4075861364028,733.4811708158605,882.1062362670899,434.39107330166667,377.40265294053825,501.09901838688927,492.47697020981735,400.027009492762,594.6548804608514,366.50984497185203,334.88929259535837,397.9037821547564,266.7757757108834,220.33759066162685,317.1457561486793,558.6397155477687,513.973618084278,601.8084652650123,531.6459068455282,467.8775489531818,602.906810662859,91.68550587488511,73.09204420381434,113.45410226619948,242.68814465245867,183.1797835621554,309.3181495576746,1
4145.187150296052,3526.0645032111292,4796.041232163131,1261.7041761060264,1050.575018396055,1484.2385568766163,652.6377199262597,555.0978765477737,763.8063186667273,181.38657555714704,155.0874202584747,206.0574221138407,67.47746132185287,56.81340194958038,79.11899512182625,206.24867202937907,157.51994931299546,262.64442937145355,804.72193693495,628.2912475301705,985.4476088676704,142.15659095411644,118.50440987873284,165.33971826677174,68.17067326044364,55.81782029902534,80.85744404647154,105.6607699356155,85.76463440715321,125.27841546072943,76.20193663617302,57.322301061293665,98.00241092457492,181.59683775993798,139.34928053911995,227.18166502111097,823.4404199154126,748.261097573673,900.2771298576804,461.1465142272472,393.2284119269649,533.8626899289827,481.3620800738166,383.1249959070542,593.8269615622128,372.237966540671,340.16906557329963,403.9647170122932,261.7925509962407,211.40406843440084,313.45938442306453,564.5005129506229,523.6117430204503,602.7966239500358,533.2197972542199,479.2506279651118,586.4486455547259,88.8702236506204,73.27888729319852,108.78604670266544,244.17195432559745,182.03271412568932,313.0600072811352,2
4082.4240214321585,3526.557697574338,4696.069925327194,1264.6505863497696,1047.6674190939011,1491.7915804765012,679.2598526064949,567.8527523813794,791.9656214615518,181.60871775546613,157.46685473162063,206.45740094954397,67.58212720843355,57.139197282824334,79.13833527048442,205.264425591311,153.25295972128478,256.82447827258136,806.8539925319736,615.5679192037146,986.1717969370324,145.40725166200195,123.18399939031335,167.46758070004535,68.5530973329391,55.75771478167629,81.39033586495948,108.88491700457459,88.54778695886152,129.13482840590407,78.58348891960594,58.71723060159122,102.04563234217025,179.0050765905044,135.21625587014591,223.71233346378102,840.6171658361097,762.0078393913718,925.3991241275563,489.9658600751716,412.3547344599705,572.2966832409999,472.2077276848288,369.2438533289292,586.5962926348517,374.0960390165441,340.3361616210937,410.2233133329503,260.1120865350679,208.33845608845346,313.0285265138772,569.8578806474675,533.3832702716503,610.826170391008,533.7575662520406,477.6820628508696,588.0524206537044,87.70743454159008,71.36729944565718,106.3040748793658,245.63661317670037,185.55553781307447,314.57853502699913,3
4048.414433009352,3467.3530232770404,4709.358709229351,1263.4383658026777,1050.2883785619097,1485.571972751677,689.4550431547333,574.2499116395933,807.5234076021131,182.46328087716364,159.01098866300714,208.02860419873397,65.38314508083025,55.456505036312,76.41111632676164,215.9842533332575,162.15288570778046,271.7539569570504,793.9495869944135,614.5348025601456,972.9570834567998,145.54497971330764,121.79550256733283,171.33727600975283,66.52412055431375,54.05887848072631,79.3262912962511,108.22436333459305,88.52971296234563,128.471092497651,73.17077730066636,56.3072212488511,94.00398229262409,177.696854095818,137.9180946439855,218.10178247788372,849.942576823156,769.8729033526253,933.6024893367992,510.98811105158046,429.0355830154377,599.5618699142726,483.4065457720588,370.63107917336856,613.0539559936523,383.60018999597884,346.1477317038143,422.95959920726096,259.85848804239004,210.627897380754,308.77479718638733,592.3495341286255,548.3994368330015,639.5643744255516,542.7848664479002,487.12315547435793,603.0678104034907,87.8375526752068,72.30352536190256,106.16799908088234,248.84372720473345,187.854037310432,317.5136008013557,4
4078.699417931871,3496.53475313512,4697.17223575803,1237.896790654141,1023.1233074437175,1450.8356442666563,709.2899064724147,594.1110415219829,820.1241884154019,183.28147752153382,159.21308835877235,208.83338942042488,64.54694926937671,54.63237983155111,76.14428656751831,212.85077154767606,160.62128369848716,269.0386103791879,787.4538451424432,604.6929200997947,965.2252015052749,138.4336947848797,116.14984620084738,162.63587974026416,67.9219361787883,55.76704865081328,81.02694234686514,104.39424629358878,85.03161834218142,125.1935217844104,70.75851412209903,55.52680366067325,87.3939474846335,175.98662983039407,138.35226680980008,216.15481938979204,861.0906754423254,777.8963528621898,942.2320257747874,532.706909264564,445.93392758270465,627.4722200238965,502.34084388643146,390.6501624971278,627.5056923899931,387.69578919289984,350.56418553251376,425.8915380428539,257.6997594193932,208.7537724450662,311.84443092293486,613.2886659945618,561.66905239928,664.1022475458282,549.4610701219764,493.28199156686793,606.5354784255826,87.62368637005973,72.49113901654411,105.4100027429917,248.05217320312502,188.39871596392467,317.0428679486443,5
4053.802087223457,3464.6491146551098,4653.299103774675,1197.4648993285493,992.9913768807438,1415.3974336774554,708.4543384468493,604.480268600312,814.7541479716491,180.41494336009634,156.51656533017365,206.13211862857378,63.17469839016424,53.65807680043991,74.3989456651703,210.31746926482558,159.9145938069462,266.6595745618235,774.302823804816,593.0770510148191,956.8252344551836,140.1338857939836,116.52967468288315,166.5652606610732,67.82945194871076,55.051105240439576,81.54137949551563,104.05422720210292,84.62634235052835,125.96038568084477,68.78451372788372,54.597228142233455,84.3383860689051,172.90914057760799,137.91002834544463,211.770083546358,877.9774072294347,800.0254254150391,955.8119267183192,554.5901608727893,466.40839026440824,651.0473754755727,499.1907014576631,385.53026862649364,627.0396883437213,391.95935271656714,357.26218191348806,429.0690501637178,253.91749200474442,202.20369700390344,308.13371526407207,633.5079137242136,582.7892523073681,686.1988868464052,557.8889963174511,504.3040759213515,613.1154930352673,90.4170635793888,74.46377348058365,108.51986949965533,248.6593447593061,186.90258899643842,319.8863267319623,6
4023.878849292989,3458.4807740150927,4646.9323009574,1157.2749646384927,944.8229033522658,1360.7910810522828,683.8966458706327,585.1189565856765,782.4220492665695,178.41190171092626,155.8143463057201,203.7313497835051,64.60809828656119,54.25548555774868,75.59278289990394,195.4458998127657,144.73805877097135,250.9102788656396,764.664529924452,596.8577777200337,950.1458786260067,140.66946156989334,116.59889141220722,165.07225882762503,69.8397667176178,57.24320345027378,83.70094964484996,104.26280495863675,84.2416641983788,125.90526745171778,67.93009976232192,53.70010939654182,83.13018161549287,175.71915746208637,139.12687519746666,214.19967484418083,893.4368551441867,811.2640917430205,970.7875969381894,569.7052180809093,485.3306617959585,663.459642178792,499.25217564625456,383.281929249483,626.16121910544,402.6712934960937,366.16057874253215,440.4464439051012,257.7488592778281,209.62265578365938,311.48597198001914,659.4055368023642,598.5331752004187,720.6549482996325,566.4759749616744,507.77591342659474,626.808469276213,91.85104151367187,75.1083631376379,110.41034250057446,245.19210241613052,186.80949207261028,314.6271789694393,7
3985.2491351671392,3395.4516680105403,4567.626969584636,1142.529717809032,940.1443364102922,1351.0277221814872,651.0601047881104,556.0592288949665,747.3921063704635,178.71385794926496,154.82882742181351,201.758502249462,64.78706923318578,55.088260941386615,75.68720930891,193.17525333062866,144.49970225016276,242.543870720159,759.0446560248201,585.1416129470525,933.9612989849016,139.4173009348086,114.78813295558021,166.13757566324864,70.04304627769717,57.43067368267653,83.62876419403315,105.53866995543324,85.61709161433367,127.33945573592548,69.11959007496553,55.784641831341915,84.43389059627758,171.7759774931066,134.53992945053997,214.1248403751149,911.9228536542107,834.0419437004538,992.7239180800494,590.0028108491001,512.1903469991677,681.4325022249279,486.5944683586569,372.42896586698646,609.6346634449678,420.86655391773894,380.0902730210248,463.7678647460938,262.53471859712374,214.21298029852412,315.7974746193195,695.3461233679279,622.6774322150736,765.1796573893229,572.2994059813113,513.5174425070486,638.6068888152594,93.27625122242648,77.22077955537685,112.43392934283087,245.35382829848348,189.8477620490579,315.50455707146136,8
3956.3560886520713,3350.528633665345,4567.647959884492,1135.6850694841855,947.1732859377297,1344.4438358793566,620.8464105766639,520.1778754209718,726.6321194901492,184.15268000776234,159.9661835070244,209.80078877710474,62.725703787753915,52.84625454515291,73.91091930255894,192.20779432959463,144.38068137185093,240.63090055248782,753.2481898166712,580.9484806728988,932.5926491939571,138.25195708547153,116.11604681409781,163.4131610157952,71.2250880047352,59.13847915897326,85.15156421489237,104.36156141863624,85.60955571894287,125.95506809282631,68.98605379566867,54.70263510311351,84.78269822064568,168.9989328505572,131.68288945815144,210.68648100011487,936.9352085915958,852.638720595416,1029.699952464384,616.9752724848956,539.1871992773916,705.8777144215532,462.5815524607939,357.8065051808077,574.5436368336397,430.8661477895221,389.1612537769991,472.7542703785615,257.3297254511872,208.38355016904646,311.4531251560357,720.7585245774612,643.0590535322202,801.2683639227178,580.8593629863409,520.3305399414974,648.1882473299083,91.96936721507352,76.15880350988053,111.80491638901657,246.18715125057446,188.9016444450827,311.62838498104315,9
3977.3632357402817,3440.4676692160947,4635.632419827471,1162.017565221843,959.8216023600271,1359.6471186450106,604.9061478188653,512.7226325511773,699.276613481726,183.032981826031,158.5534753770159,207.2119368704264,63.17933003766056,54.03562945374845,73.8253376143085,195.19521205856424,148.8406307993372,247.7173141391729,736.1362205430214,567.6145415566639,906.9980953502783,138.75264053262015,117.30725662517338,161.49284658048873,73.66862101866444,60.63383989674977,87.59966425672472,103.92485510760328,84.01379343914238,123.06076055376488,70.6883340497185,55.471266587201285,88.87125159768497,170.65638534869026,133.15331257539637,215.75591062657972,955.6601349487305,857.1251483154298,1060.0672127218807,639.826842170788,556.6789323246404,729.9389900640691,446.68939090073536,350.09924680822036,551.1562566420611,451.3095351430377,408.25038195082726,498.21849876493576,260.2615813188539,213.2021183187873,310.3333721382147,743.0649659581801,661.8781532277625,821.0908764808006,585.3756944651975,524.0753290994197,662.6909254240888,91.9850612298943,74.92250380572152,109.64710523897058,251.0086595714614,195.50556956571697,312.01280699965525,10
4027.332201121799,3439.4802576981483,4671.922916752524,1195.6743334652358,997.1632744790795,1406.0864437552527,603.0947758435987,512.6848656497389,697.083689289116,182.5969209589056,158.30054809365745,207.72887488252917,63.54789950055315,53.951829635326604,74.31486016780734,197.81122998321334,148.17173418900236,250.01430822115628,745.3394247487506,587.7863458063462,931.6961367881627,142.6973377506032,121.1847139360681,166.99235530678743,72.3792872047585,60.2020879206454,86.25920697542612,100.79489596357153,83.34301818531945,119.3482578940455,68.94666135612937,55.221471503762636,85.15453518138212,168.7255428208295,129.23926960664636,208.8762317612592,979.4184463113224,875.3115851727655,1090.7780874633788,665.0177237648235,580.5951115015537,751.2533310245403,428.7248988905963,338.95531831629137,526.5979697732364,472.7343226849724,427.03158685661765,523.3485540268841,262.0619790560968,220.48780336102539,311.63753586812743,766.4916557757609,689.2093375651042,852.5399289758222,592.2986285733143,532.0583194851574,660.7719400161758,92.99926827263327,76.67752926815255,111.3322683679917,254.3570366038603,200.83398400160848,314.22268748563874,11
4132.944079157136,3581.339927482301,4748.82872217622,1231.0380864530089,1022.5542745408405,1427.0512937901142,615.9649109361104,529.1577529694254,718.5980555314721,178.2284859772994,156.007662987067,202.91540667563902,62.19319617219151,53.035496300010266,72.40775207861482,198.70628228662432,146.2297601105933,252.14664599898586,759.9538061462123,592.5081076705036,934.2591231289532,143.71582215200652,120.47601956861574,169.410965709545,71.00757821946083,58.70531705717127,84.53887082809285,104.2605815214771,85.26122280166871,123.96728936940256,68.55406824592141,54.27579781924977,88.61653553682216,165.9256677985696,128.02208540972543,209.08439453124998,999.3675936250575,891.9490362548828,1113.7864515057734,690.657688592751,607.7296880674617,784.4786687840678,420.65319859834557,340.7490057552562,514.2054516960592,492.4234814183134,443.50226960305605,540.4135067928539,267.900801495741,221.86216741715424,317.5396911405676,769.851173812168,696.1178850560404,849.865958850337,597.9196085971747,532.1408019621064,662.9317440376345,93.76732903147978,76.8852622644761,111.95903910558363,261.538067544807,208.44460532513787,321.79939596737137,12
4237.080103616682,3641.5005507867572,4857.210351715282,1260.8181092252066,1042.9213805358154,1486.7121396913492,644.3589809368227,544.6277122834933,745.2391101334028,176.0109433246563,151.98001767248743,201.05830547452314,60.83418296302967,51.60546999691223,69.89075964476278,199.05186487686456,146.35536719348383,252.32476214090974,796.1443075148759,615.6955079825409,976.0897973877151,146.34178062608507,123.63858643841381,170.2469449915003,69.67683109289132,57.0628802375369,82.74433757127157,105.21552663328592,86.3115558263499,125.52017459055716,69.2079043406767,53.51121659222772,87.76142809699563,164.95122745074104,126.84783023609836,211.89548357795266,1002.9101424273323,897.0471499274759,1116.807836303711,725.0255909479996,633.8610709998095,827.2208532594253,409.99572884306065,331.8658282111673,486.0508423928653,500.3882963878676,451.6104134162453,546.4363275505514,274.4210856552167,227.58460881112288,331.0728755565825,773.2021153652216,709.7661497906455,839.3411477002912,614.0993707929906,543.7623161863186,688.2306166689007,93.37280174230239,78.1289342543658,112.06452391142004,263.6929231353401,210.80950130687043,322.5292233168658,13
4246.836346269909,3629.442796371197,4867.181748332862,1259.897958937198,1048.254197873486,1482.6626273460868,645.7836409521389,546.9401020109406,757.6065017188153,176.0863256814175,150.94998678810566,202.10718856441684,61.05700346241229,51.65998005136871,71.46044332336922,201.5392313091004,154.02819871201856,257.15472260837925,798.0162506682672,619.304457159005,979.7234849358849,147.25993125584552,121.8098808914218,172.32702438015409,69.49305461007894,56.56282933351383,82.67644571137829,105.43040820403364,86.08063266648294,125.75650188411711,67.43080960047105,52.3943774952608,85.66275250603171,161.4849693000345,124.60307961856618,202.21321793500115,997.2892644100414,896.782663161334,1097.2119214764762,728.0223556170663,638.1497963858183,834.7508230029592,380.11427345904184,310.5121995813707,456.6110430010627,509.671418766659,461.78537298943013,558.4650572007122,271.9551559925991,226.36126415881685,319.58847628399485,770.383020226971,715.9336580403647,822.8341167375153,620.621549783588,551.8925097797584,695.6145057905782,94.2039059173943,79.07246495863971,112.36980635340073,269.7562577022059,214.91198851102942,332.82795144473806,14
4216.230650404066,3622.586647839161,4834.898715790984,1261.4129102809075,1052.1238963869064,1484.1491357066498,680.6116515635309,571.2678715770109,793.3378814039785,175.17555996254848,151.89566087887587,199.91594908522558,60.014780556720964,51.5021616761679,69.9398879359425,201.61176427745545,150.70029154619206,252.2290719055973,792.6895256431111,612.3676540337857,969.1201599963817,147.02377798049426,122.95416520900353,172.70184754056243,70.17339020397328,56.498636974744294,84.67496016476164,104.3351958279141,85.61642795126922,124.49331138959326,61.25207507755055,48.988527131922105,76.6532841940487,160.4249098934398,123.74450845157399,200.30577904196346,1002.9648698622759,908.9169592823702,1098.3519043507297,731.4403567660805,640.5559347241485,835.9848716985051,401.6509697301528,324.2903795489143,489.1528785615808,514.0240535236674,468.3222873247932,562.2428621179919,272.82497615995516,226.8236316823809,324.509105257435,779.3815737202564,730.0934239047182,834.1040779462828,618.1431851536605,550.6102715582782,694.3750370814732,94.05650394933365,76.56305820599725,113.80725863108911,275.27332317382815,215.60928163775276,338.0067476016774,15
4169.103709522146,3566.649216679336,4826.143917756887,1261.21877350883,1045.0260227394774,1491.6612483718072,681.8236395334176,566.7938991956244,800.2741250513986,174.25854770092462,150.36256632742314,200.65839109508494,61.85256130849818,52.314001055845836,71.5171424646201,210.6603661265534,158.4410756402109,263.5429537743462,776.5095556124779,604.740195091098,952.512291284798,149.85004294102757,124.79139708355673,177.02930554318897,69.78053262260298,55.19907417904775,84.95655630005896,104.39507294883302,84.53875698667896,125.64030957183402,58.05541550867417,47.42474051082836,70.01307943905101,156.90262392219094,120.8853484030331,198.23062918270338,1007.1658734008788,916.5761322739545,1102.3436560058592,723.9625526327678,630.9334697739316,823.4241191677745,403.30134623664406,324.907726763557,483.03973410213695,510.4808163419118,465.40852955537673,562.2654106301701,272.7572161533877,221.53335842921135,325.0695263264403,801.2195133310355,746.831429275812,865.4168981694241,616.5030225211068,548.1232749082251,686.2589617055286,93.81630288717832,77.01614512005973,110.51343113798255,276.20258488453584,217.89170319680605,342.42330249023433,16
4155.089927603525,3547.8615846481257,4767.069843183279,1237.8684591133256,1027.5223789750357,1445.2317374095119,701.3229938895046,591.5217095695946,812.5522185534448,171.44774984819767,146.8095382382,197.56147446375647,61.980920473636175,51.98422691155191,72.296705110267,209.93772517163643,159.9898122213526,263.75380515573534,771.5090938616027,588.8474779276131,943.5448316541681,145.38087312012252,118.32220340743721,172.56053136183132,69.47481637967225,56.570238454091246,84.47216192622538,106.81045273117334,86.64987876997233,128.16726016470713,58.47365245074104,45.74555409150965,75.32820619470932,153.5747301384421,118.1731729485007,192.39908282111674,1008.7463777121151,921.604410723518,1097.6504783181583,723.4765733696757,627.07815329901,823.9577427989002,413.3976428373449,338.4533571669635,493.63436819637525,517.641560480239,470.6654604492188,564.9732051642922,269.76011680179545,223.98001739211307,318.4632809860842,820.4938318423202,760.0341623263889,883.0263541507095,620.5412898139025,549.1140437115212,688.8577771492127,92.49159900218292,76.62222929113052,110.01079858398435,273.90953029928767,214.888295122932,338.3619836713005,17
4151.456677859077,3581.732978061269,4770.747451979302,1188.6227238367107,984.2826132444801,1394.7650587950002,698.8758761645903,592.5234249880154,806.9286327040558,170.03371633778303,146.15379289895012,194.39987490680574,60.20513539858716,51.24655321594871,70.66559083674244,205.12770032658992,156.91504638681852,256.95352037626776,761.8578341388179,592.9615725690057,935.7207629791455,144.29937201531436,119.6683281450791,169.37247540575748,68.19681541564164,53.89406399343952,82.55544890493725,107.52961390009406,88.8054738572862,130.2598592565656,57.91365959400851,47.044474451401655,71.10067016601562,150.53763009535848,114.89668162626378,190.97871395335477,1010.8470403672162,922.4283482809628,1103.0405925436582,725.4219312290057,636.9669031988234,822.3237955874603,405.7015185668946,337.5081829295439,482.33579591638903,524.8523537764247,477.21255132697604,576.0532454187729,266.9100989310881,220.62401896292786,315.2560675655191,838.1629866293913,769.5301952646292,907.2981492066227,622.3999250119597,550.692039083472,696.7245225773321,91.28529533547794,75.38459241440717,110.48979496495865,270.43005515510106,209.43917417279408,336.09724040670955,18
4095.6443727110322,3522.473078702979,4719.805227346946,1147.9424748206363,937.9337968978641,1332.94828656367,675.0889205526963,575.1173299641933,778.5561111707964,165.74993661582647,141.52193814358733,189.84357423121932,61.46533530750904,52.1233093371423,71.58154551059924,191.4862089247281,143.73911255800334,243.73669922453433,748.9941767154031,585.4488402981228,926.885535297269,143.40605481718708,118.4718332258902,169.0481932670909,68.87753641502626,53.946053663978574,84.8942266435572,107.20352201050852,85.6537314942033,128.70446761447818,56.37498769674862,45.597793489343985,68.21402842802159,152.01404028679343,117.14213466868682,193.16759541231042,1012.2222872120577,928.1793965956743,1098.018082634421,733.1928948142652,646.9932376213295,830.9955442333572,411.24318744111906,339.6135447423598,488.28429664163025,538.4543994829963,486.28632526711857,587.0612124167048,267.5807132882629,219.82382155577068,317.55188846913666,852.3918038328482,773.6169025097018,933.8214351639098,627.787045591525,555.5188152636898,707.2204499317497,92.50813984202667,75.96158207433363,111.54808776137408,269.97897384478404,212.2797137522978,333.24144574333644,19
4074.0374105763426,3489.761076706672,4657.5485074531625,1137.3187771086523,940.0509434447322,1338.6808904828933,645.1875583558642,548.3137933737692,742.2782628617881,166.5024601430483,144.1360571604608,191.68393025433468,61.15936443004952,51.83896408908565,71.8644145805924,188.19453023946926,142.036513881808,236.40674206622757,742.5347943018655,571.7215893902746,921.0158219895707,140.18078781676584,115.12453939958958,165.13280039628967,67.36717364422147,52.88553423070524,83.31679523634007,108.60029072186727,87.2193733871616,131.76146566888147,57.830570099954045,45.5946118702608,73.18956557329963,149.26801050235522,115.02146942138671,190.6569400203929,1018.1826030194451,927.2084539435892,1109.1585280115464,748.3101619970627,663.2971774002601,841.7383347904037,413.8610491117589,340.38196003633385,494.5073000739602,556.7049189849494,501.6154491182215,615.0466687442555,264.33611291682837,219.41421408915923,318.04199878864273,880.9853616396038,794.1858417904922,969.3083494657628,633.9285446298765,554.9927596796402,713.5232422332735,92.06264732421874,76.12837551700368,110.84344058766082,271.57185573759193,217.04679973288148,333.5927150017233,20
4056.27878626127,3468.1458807493605,4667.372763068243,1127.3133891811888,943.9548380518017,1332.076160826988,612.431487389692,515.6883953576008,714.0891108697747,172.90880566865454,149.21525791659053,200.52554208572352,58.79387350384169,49.10232452180566,68.91566171053786,187.66419678625968,141.05941925427803,238.71049843273295,732.1598638724093,563.914802672542,906.8902335794486,140.90391069100838,118.08298909106287,167.2898695549726,66.77466738192024,53.52497232903225,81.33991810653033,109.92957972942655,88.70056414009039,132.41232406377995,56.094873242187504,44.95537960276884,70.78579094381894,149.43649583022173,116.23275132123162,189.1708925673541,1026.3407915326286,929.2014091222427,1130.4993507834042,762.4446296250788,674.0037659380287,858.6302733148027,396.3676110157686,325.43884645349846,474.3776552267635,573.7821599643842,515.8241636891086,632.7003840044807,266.3333775304435,220.87456650241893,316.06381340290426,892.9921403052236,797.7134503453075,988.88324017693,640.5023109903785,560.7129529817526,723.7791097637104,93.52964468060661,77.20326190544579,110.91021290498621,273.7700159553079,216.30666794002764,333.3583995002298,21
4062.9494077010413,3447.608673055662,4731.545248506113,1153.3214891042976,947.9038779012285,1348.303233837076,596.4677929283042,505.11865992921753,685.8323838535005,170.87495626858214,146.93418086923432,195.3056326224646,58.751324577733364,49.33319961441856,69.2082640512388,192.8879092118327,146.87655302389302,245.89583334490206,722.1083371173175,554.202031212601,896.3820937442158,138.30369041167748,116.50561476643881,161.64694812649995,69.20368696111679,54.62349104922186,84.59804085314309,108.9369723083437,87.2247575977543,132.39372783545633,61.38997898380055,50.28659007352942,75.65154408174402,149.38690991498163,114.48436728084789,190.6848993997013,1040.3667416977826,938.5585750804228,1147.819614868164,779.3308698432904,684.6529954117292,874.8154617558267,395.80372179026887,321.9375772453757,473.64507548612704,595.7386305646829,534.4384091653263,660.2674858829273,264.1074753550059,217.530248455144,313.07225540716803,905.7278980104933,815.162848275378,1004.4324977181631,648.7335319187966,567.7387445040774,731.8974668840907,93.49862284869026,76.80628435202205,110.42130585075822,282.25662444680603,227.50688073012404,342.9609335075826,22
4101.037967820235,3536.999711139622,4730.569987981454,1185.399302519067,987.1450462801714,1394.3030802418243,598.7007130598807,510.4221238005986,690.0852728990396,168.10554171701682,144.0310774547073,194.72422199544633,59.100014635812485,50.057536897319345,69.04510586780941,192.75438759288113,145.77676023206524,243.8542319982192,724.4180346947245,569.8006306717817,902.7052082447723,139.23941146738625,116.42880070478984,162.5526684318991,69.28016290952067,54.19749123924191,84.82644293240743,107.13286753959889,86.33659911129168,130.12250713098638,64.41963719267004,51.954863460765175,80.73819856531479,147.13542476232192,112.61822944192326,186.61191747328814,1049.6442084106445,944.5332741232479,1159.4851307947495,795.4314662952246,709.5186647082872,891.3482886886868,390.756114950741,317.6326264863856,474.814129746381,609.1332641974955,547.8375591825597,671.6385635483687,268.70241543192486,220.7519710601036,321.8788788655029,913.7889160922182,822.1772714333131,1012.0623670789928,655.2756498616839,572.7711608756783,740.4856925229142,91.28005011718751,74.72967680089614,108.73159807272518,292.6882793313419,240.26496931008728,352.98971597828586,23
4155.2653309338575,3591.2754032189173,4840.55230544165,1228.598207558509,1020.9108645318337,1431.661563563175,608.9888990179609,523.670485803719,710.8390581131507,163.89782524589847,141.07552101653567,187.4849826387466,58.83159022416336,49.8781382666379,67.49108633124236,196.39188982677584,146.47672029572533,248.22596616368511,743.0787886467031,583.454176789128,910.288273989908,143.89243759348085,119.12643889489931,171.85544563709,65.96948192847535,52.61636121375447,80.62548873333684,107.12777987750565,87.3899456941891,128.5342950036541,64.49104928768382,52.30776207419003,79.50288448558133,148.32760261948528,112.40624461454505,190.67609434240003,1049.8145561415727,947.8886922140682,1164.1137388700597,811.7255496736258,716.4266715820769,914.9583701573077,378.28142448515047,305.0359070362764,456.29245090260224,631.072034079159,571.3232395881204,697.5475674115347,269.2575861222867,220.2982049454264,322.65675716160075,908.4397254238154,824.5042779820259,998.4362058472477,662.2878359280736,577.9114150968267,747.1560321615494,90.12669557042739,74.55368639418658,108.63388967715994,301.9538035139017,246.55016592945773,363.85059659352027,24
4163.0224773794425,3588.0675050909617,4787.844979274698,1264.7977208924694,1046.072577505515,1490.6794757286336,633.1437944328841,537.0604394210627,731.6739214635679,163.0442314361321,140.1297864703579,186.42806076137558,57.97666909369171,48.51964547531743,67.60531170953486,197.26402657947017,145.08043741203755,251.564873738906,773.356743286045,598.4204367188099,953.060627873938,144.8800491594222,118.5770403056758,171.0192425404135,63.41976731933007,50.46002319446754,78.58977839498706,104.03985330134365,84.92775735791638,124.43963970442344,66.22088338910272,52.02725494384766,83.61456368839039,145.8867769423541,109.07869223201978,190.18515563964843,1042.5890598754884,944.3891186164407,1140.5004106768438,825.7549141104969,721.8277233081579,932.3992963800397,373.7037432258157,301.98985735724955,453.6779551427504,624.4662455543429,565.1447544950596,678.8437086827895,277.2888077236703,223.17855089069735,329.8316044058209,889.1294056155535,823.5237242136437,958.6956635359223,670.4166873335121,584.6674198138697,762.8286405583913,87.58478882065717,73.15345145909927,104.42970275160842,313.5039459903493,256.63195753389255,376.15648627068015,25
4076.2797261780156,3552.2903690316243,4638.625350452425,1267.2976313008667,1052.412745090869,1497.264960942223,633.7859874170852,537.1320874374434,739.1346678354992,162.6258167297611,139.16102185718543,187.67958837667845,57.722161589149536,48.578670442999176,67.48206151619985,199.71274236591412,153.92772272127436,254.3013912493138,776.4364639948986,605.0295696338329,951.7861445766275,145.95868369075734,119.983711715665,173.3055830479707,61.2258426644589,49.189618576111634,73.7518891725608,102.80537723329357,85.22365105312144,123.04370815398907,64.36089331341911,52.23439183852252,77.60860389260684,147.2792254760742,108.07883184096393,194.40595053280103,1030.1784811659868,935.9808047844382,1124.2129979930203,821.972613113166,723.3280056581128,930.2003165967415,372.20315078914865,297.6901956715303,459.6006823909984,624.2908891004136,574.2200553768383,673.9626754940258,289.091277031487,235.08966021557552,348.67073616513653,880.4025812806373,822.3403289994382,934.4974666819851,669.4016506046318,583.3872551696265,756.2435388627651,85.70973797679227,70.98544229664522,103.50760075827206,316.6439139091222,258.7693998879825,379.18410430549176,26
4065.697932190612,3524.58352133257,4649.464040421462,1269.741741824466,1054.1510477446795,1491.2351005747555,668.1569102739177,557.3821429273991,778.8917111668407,162.57913865749038,139.1548284382114,185.9869393020189,57.231361933776874,48.773193849525256,66.05627352641393,201.3172579396526,152.50828175134598,251.66338917701074,780.2022602915845,608.2990191351199,952.2037584772048,145.87965382400282,121.11927769347216,170.51860929322083,62.12350058186245,50.43572098442251,74.77849931301736,103.95830408104285,85.55007308685846,124.3920969384002,59.49866573414522,47.881763000488284,71.97057256362017,143.05473744111904,102.60753983441523,184.6156426642923,1031.3298248635685,945.1099842385685,1124.4632443596336,819.2856732557472,721.9632449904327,927.9191472239434,373.0726735645967,299.37505848604087,456.6481457160501,624.3242729894301,579.0551605440028,673.0264598747704,293.18003588184456,238.2084507573945,347.09938515634127,883.9217694233813,831.4783136903851,942.3823461116218,674.7814157594756,589.8818534040633,761.7465242991725,84.09565312902114,69.53444749540441,100.95183583697153,320.4135935638787,258.8293218060662,388.1665046386719,27
4070.2800692320225,3542.716250369846,4591.956557495229,1265.3105261424678,1044.9500119027045,1493.4471213667327,673.7304704252567,558.9225352987505,793.8958559204899,161.71667571601665,138.9807312010922,186.87310235037822,56.66934298132778,47.62916241525158,67.20171665640858,208.01897690342722,156.3345320200203,259.94903967305106,757.679153230886,588.5092909653607,927.7066180109758,141.26250443624792,116.66671719393594,166.4433223645578,62.24174041921498,50.47175951793846,75.86054907382969,104.31841323929659,85.60249378684341,123.44847406511931,59.623440933048016,47.737362850413604,73.43341489904066,142.41527720372815,106.2423849846335,182.71716771742874,1032.6159286470302,944.3399732342889,1118.804478041705,810.3307304806292,715.8350215144993,914.9195679105644,378.6154921350816,304.1270881742589,466.41296695484834,627.6755753774128,584.4303091251148,677.2933950482536,288.39223104349475,234.21857162475575,345.5819400689473,891.2636656958487,833.4822043664473,955.8598167509192,673.4951485482118,589.2054742687178,757.4617298870525,83.45004297277113,68.92765553193935,98.7905751953125,320.86136644358913,257.20292190372237,394.54866041475185,28
4065.002947057156,3535.5065038486555,4637.299082379442,1244.9533226504004,1027.5117792287158,1459.7150257295716,690.1037406915577,579.7665757864422,803.0999707098727,163.74698256192235,140.97626704965475,189.1139067665644,56.120942442170346,46.81204762589773,65.851964250495,205.31482549787933,157.7774061943503,257.4163343543757,752.5488189757901,578.8674790790036,918.9992309653088,137.16406123458563,113.79412656949442,163.06409936988842,61.60626350880075,49.80457990218746,74.79145800655876,102.75708085937619,83.90091245108641,123.36182446271403,60.38641548856847,47.655496808220356,74.1043404971852,143.2587371661018,107.32694280287798,182.53672989789177,1036.1366786254882,954.9243447875976,1117.8563451789407,803.0772126065342,710.1479325906306,906.5005609485099,378.08884547549974,302.92015486773323,459.9061603680779,634.5916614711626,587.8093797104779,680.8704200942096,287.03654272268676,236.02292022289086,339.991661716294,898.3484271216299,836.8378908005259,962.8634972426469,676.383202281487,591.3080633893466,760.952191566366,82.86748162683824,68.25877422736673,99.54360664636948,315.72004137695313,253.45445786420035,389.7971696920955,29
4038.821661667156,3521.3241161892925,4592.711880789194,1201.655470781601,994.1194561215797,1411.8293479401298,686.3406067023393,577.4753766112199,790.4278482832536,161.512157471506,139.11655674993537,186.4423120327985,55.973317278209535,46.782604874839784,65.35306078229044,201.6468344885573,153.13949512277244,252.9000932209289,740.4375489104148,572.1390188813053,914.7725924513076,129.0850618778882,107.6830538752936,151.52856057586337,62.30066584392609,50.61585167956785,75.35023854910433,101.34778856385039,81.81585503330318,123.35749607846554,58.100531182502294,46.23495969884536,71.29423246495864,141.55189430362475,108.00374387853287,178.5312583654067,1036.1148335075827,956.4110421214384,1122.8604920151654,801.0123774693012,713.4721160426151,901.3398963701692,370.1633771843405,294.20957029454854,457.312941122616,638.6342763229551,592.4321781795726,685.8989219468062,283.8919225757701,234.55523542732905,342.88660835167803,914.8784976556117,844.4351694304024,986.0794701669729,671.8910919506557,588.6910707985472,760.693073932255,81.97333915441176,67.31714224781713,97.85028785615809,311.98188583352487,249.75815571863515,385.67960769473797,30
3995.8353904652813,3460.4081645283386,4563.830974336729,1166.1129443897014,951.8413489143106,1364.9326287406589,665.6020279513007,564.2685259820225,774.877541893688,159.99061974564825,137.45573351927095,182.2025702698379,55.926125961526836,46.86131225751779,65.07434253658556,190.40675161505405,143.26755586900893,241.3838693059784,727.3980174699451,567.2536518664391,899.7328636753856,123.20952766599966,100.90039894173816,144.96560763130938,62.27196689399958,51.02287934057533,74.83682754852511,100.69508056168803,81.42922542376971,122.87052627656367,59.92231930793313,46.94737254423254,73.04046594956341,144.63193684943707,110.88954374425552,187.56203168083638,1038.2918705437155,949.9169525325999,1124.3840649055032,798.8190679324133,715.0877670917814,899.4610537531435,378.12675354721966,297.3351098453297,464.86481737922213,652.0100276821001,601.8572711684284,703.5747429773668,280.17398243869013,231.09895806269296,335.02719403677423,921.8118439095691,837.5772832414216,999.3255285405178,673.8035582736946,592.7343704261132,763.8954669809265,81.0773664108456,65.41703834443933,97.5891179486443,311.1753230112592,248.81257515222885,385.5509308220359,31
3970.947765356456,3407.8272480401106,4505.85327249089,1155.6266009903113,957.2361302982557,1357.3017382624041,636.0744662205631,543.4144030321935,733.0968810911155,161.23744453398658,139.31125947567676,182.6131527361017,55.16145787574703,46.20704100650105,64.93855288022677,185.59648447554443,141.3549563488929,231.23314570218756,721.1913501101665,559.9048293647518,887.4281857584037,124.36740705749378,103.68646349499271,145.2196450317649,63.73416853632313,51.67155737400936,76.28230625094096,99.41672745381909,81.46228460389037,118.92211674736862,62.46384797578699,50.14070576387294,74.94982314165901,142.46958550594556,107.48649464326746,184.15097523408778,1033.8746325583065,944.9147795194739,1123.5147416597254,801.3915978092186,714.18100127213,901.4183973545165,380.2057037087833,302.6238255399816,465.3823081700942,664.3722236667049,610.3576313907397,720.5124955623852,282.4824854192357,233.99744933965204,337.4972049020006,927.3539550564236,836.112144591886,1012.0736036273236,674.7853589958657,588.1702645699295,762.0363340816209,81.99480782571231,65.85894008501836,99.11562471277573,314.1440276418888,248.55819854377296,388.3899887982536,32
3928.0421169970828,3374.0470778211666,4457.531260751181,1149.145786409432,959.2874926614609,1354.4137044119827,610.1895672359665,514.2154496568526,708.4281962898262,166.94864116243863,144.3382886509259,192.5373527156199,55.07501843062587,46.24730689444813,64.58394485357337,186.807545953046,141.9040816099877,235.26458903802606,710.3922501360206,557.602068449731,878.1779154043759,122.8206469289556,103.75685168483625,142.33031902132055,64.45391477529358,52.20960155384393,78.57387539114045,101.72303842550504,81.74018435757283,122.7940062915735,62.55216660658892,51.29175978716682,74.45167525347541,144.48001739789177,111.06428994571462,182.03963500976562,1038.0383272539925,939.2561913164924,1140.644663839901,811.1361582912111,721.276383739938,911.4448529942786,359.8305788646025,288.91877504236555,436.66299960865695,680.6224732284006,622.7855118767234,740.7316610610064,280.0818055502374,229.0779702182916,332.47902705940373,937.5197164241217,842.15381060432,1028.933692236009,679.6477399838499,592.8591247614673,764.2397727470219,82.04664506031709,66.55420803653493,99.91570263671879,314.1472028274357,251.9558735926011,389.2545439165901,33
3933.1101088629607,3447.2864794950183,4507.6977132276825,1170.8098002709808,973.9025816365391,1373.9165997600874,593.282077490674,501.7275006793486,684.0194873602858,167.67107395805786,144.23272553010503,191.73237793026277,55.57497918034585,46.01598805220003,66.04754767490257,189.92500464362652,145.07530998579037,239.4603984490688,703.0356740732151,540.0317427937626,866.8861785611421,129.1152757452459,108.78762542232603,149.75104177198222,64.56271967195967,52.51706890917887,77.2056911383132,101.57251002254552,82.29172587301933,122.17338521871555,63.503135645249316,50.96938670438879,77.3807746438419,145.33748376393038,113.09891089944279,183.83973844640394,1041.7885100758272,947.1931478163775,1140.9934603881836,821.1112748304104,726.574529978531,922.7114951111923,350.93422442770566,285.03604362936585,418.17116564582375,710.3673408197382,644.7917494399128,777.7084567296645,282.97108369812986,233.8238109817862,335.36393173807625,941.8539394722734,848.0118722394558,1035.2397190787121,681.2830499286698,591.5886094060476,770.5137454267514,83.95206471564798,68.715505184398,103.53858417107074,318.38292007697606,257.9265952148438,386.74354586971504,34
3967.71358426656,3459.802659373045,4537.735459702222,1199.7066552511785,1010.5236113664437,1419.4003326320778,597.8053287312887,508.6495403984697,692.4680734543406,165.756643497293,143.11280376058605,190.61853779827422,55.44801950540821,46.323983403863025,65.8575848557983,192.95088559791714,145.46126340240278,242.2136246217216,705.7552315064435,554.6264709702035,877.5293220518023,135.33804500957413,114.28566500515409,159.39714677784906,62.70367385689695,51.20225322435822,75.26671687891366,103.4578463233958,82.26004925112541,125.36911593599436,72.42282975858801,58.108515930175784,88.45237074908086,145.77403409495636,111.69827351289636,183.23423975327435,1051.1172124073703,952.5975045237822,1159.3843968469955,833.2472743445388,742.2112676409381,935.6553861393777,342.5874640962488,271.34063858929807,426.132718110926,722.7522747363281,658.5141892233456,790.2243121984145,281.44928280050505,235.06456335785467,332.5276018431135,940.5086604721968,857.3705790600746,1028.1229383201846,681.8453294546587,595.3781950120998,771.1417651662617,84.38216473805146,68.05065518727024,104.57668540326287,316.6705837425322,256.51695861098347,384.0526644071691,35
4039.286944597734,3513.9938987945407,4640.875405917192,1238.437932555332,1028.0606429473164,1453.4926540970255,607.9213617923924,516.8723000491589,706.2835516577968,162.94523373729933,141.04159042193726,187.36091238953873,55.56553844529389,46.89154077274383,65.37610081706777,195.4475121514135,146.59774887822968,247.401580713509,721.1189706282431,559.7614269690421,879.8833437183855,136.89761485524429,112.84130611644073,161.98462385974625,61.72950857784202,50.821129357988674,73.26906573335623,104.12066541753546,83.62098248599908,127.93878088797206,69.9707663861443,56.29257412181182,85.34395369585823,147.2446400706572,112.0048472146427,186.53646717744715,1063.0420426183362,971.0119334142348,1168.1121096263212,840.8830612762533,747.2767579732772,945.2879658905796,359.594255184398,282.031615636489,449.2813470099954,732.6956786006433,669.0697698328356,798.6634439338236,283.1560388952056,235.07362007615546,334.41224755055833,934.014214850771,856.2516643688725,1012.2675246853298,687.0359595010049,600.2479857929762,777.2512323844448,85.20163432444853,70.2007146139706,103.0106262063419,317.48164913775275,258.4699827665441,384.27140672391994,36
4089.984128256284,3558.257815492705,4668.637011889695,1271.3726779142805,1048.3234877035768,1503.3493792433349,633.4127876960081,536.052453422146,735.5743562492589,161.34411004682815,138.5024053817907,185.0486169188086,55.98612352370165,46.70585852048487,66.44283686198018,198.05914038595762,147.64118716590238,250.43112048010727,758.7030193749601,583.8531087743224,932.6007923354605,140.95662737753074,117.24750774747565,165.61815368027362,59.01798457016378,49.15617152259303,69.18279384879853,105.52693134929228,85.63640651753457,129.69325269565672,76.13166342270794,59.83112022848691,94.21185092701631,149.490917767693,117.02717130773209,188.07411416446462,1061.4437445973117,971.6426843082204,1152.5552744427848,855.2217104912397,754.4701806707416,963.3574070699452,346.7875238927504,274.5035124834846,426.55090639002174,728.6451120944394,672.581558062385,783.8723971737131,282.593690438343,236.54117591753914,333.6831302344627,911.9572358628218,850.7130294660184,974.3490778345844,697.1795948837262,612.5685945317972,782.6124554020957,84.02139262465533,68.36862082088695,101.70934550206803,346.08044392176015,272.67660768037683,434.2845734719668,37
4133.98031527903,3577.295041448304,4692.881779657958,1268.9146496362375,1055.7115064066963,1492.7437493029106,634.3920536548042,535.3415095905495,743.7180540995959,162.34877338985393,138.48941019793742,186.29586803998,55.698658880845365,46.27770112640368,66.1201524951238,196.52944082093083,151.6355828496397,249.16162939592743,760.4845703321549,589.8510565377029,929.9369772394715,143.92296079231343,118.81002148703449,169.24006190081826,56.396345636152574,47.056779484583835,65.91593840196388,103.19617089646728,81.558946973494,125.61244772860879,75.95945034036075,60.61215156106388,94.64114790972542,150.56224011302274,116.6971737132353,188.7806214096967,1049.7767332275391,964.4049693388098,1131.3848351512236,850.8135263852574,749.3925906484566,961.7041125202878,347.965189157284,275.6528192138672,429.1649839872472,724.7797216946232,669.9091748621324,776.2078323041129,277.7169107138787,229.66263472088863,328.87393049423525,912.7208031141492,858.8510743304483,966.7991642093036,697.6510712239291,613.9902064005876,787.968250759822,82.81942023035386,67.31505982881434,100.7308762350643,363.0663167382813,275.67642092716,459.86416880170043,38
4046.681028483066,3571.0954126215015,4589.036238187304,1275.3037165097157,1061.0549553357664,1498.4127756715566,665.5725280660228,556.387605305072,777.5364976588536,161.27858092826207,138.80035770933284,184.0275227454662,55.53812747679991,46.35673943727641,65.10189987129604,196.8549891619115,148.79441915993286,246.67190116194183,763.5915934225006,589.6555260161357,930.5185810144962,139.81598474951915,114.7211332479905,163.14714526699623,56.04024924249309,47.039359536247154,66.28019219561648,100.94315034896329,82.05548595865992,122.69576423456098,70.45114486730239,56.17232102338006,85.88262128044578,150.00625917178883,116.89144096823301,187.61751660515282,1057.7768143870635,972.6062562291763,1146.6021934060489,839.3585062013063,750.3754939308373,943.3527250392424,356.040083333094,277.21745434929346,437.46822732364427,724.1877028728172,675.2271681554456,778.3743114947151,281.12823331781186,235.1401088700493,330.9463739772193,912.7903090941585,860.6989191910488,967.7997826510164,694.6676126270845,617.2170405665064,779.2085399107233,82.70306605641085,66.74904812442556,101.18936715877759,383.7889840332031,287.6716759679458,497.162273035386,39
3989.801050897933,3465.6858003260054,4549.96048571893,1270.568688401469,1066.4665881218123,1497.6409603710583,667.4753411993228,550.3050215450569,792.3087131251632,160.889207897143,137.38656346378556,185.69664812333176,55.8935471124683,46.74059397890171,66.79044754527538,207.71651489346775,157.39734925353608,258.4689114234275,746.6497020482482,575.7393564772264,912.2816210154615,139.99667158920656,116.01359390531383,162.93536490247143,52.971975640583345,44.318243876779015,62.1493109152959,102.39115057110422,82.3208405058591,123.24837389956632,71.45188233139936,57.04291916791131,87.12109366024241,148.50663846650963,119.70739060345818,182.85506365607768,1058.2840454539578,970.0978123743394,1138.028767269359,828.991554026587,736.6977742624834,928.5708686590002,353.9770345537971,286.12494250129254,429.15939709831684,718.5121542181754,672.3821180348117,771.4313641285615,278.17561409936167,231.23662878606038,331.0539554520866,911.6323712035336,857.6165040658191,972.031161933849,688.3859710592194,608.3732046218031,777.59066975451,81.53766929457721,66.96340172621784,98.88430750229777,403.89305597943473,292.4636423627069,525.9399058048024,40
4004.016983242717,3499.648164150382,4549.76013715106,1244.5282546713454,1040.3743461811553,1452.8811280211844,685.5480794077184,575.324539444104,800.4289679799944,162.17812606356944,139.57366561925062,187.00945296853163,54.41707545066813,44.76874989570448,64.14846919977397,204.84392813449836,156.26223309455824,257.21104865190097,742.577633900322,570.8690370664909,907.7973928817049,136.21662225663593,112.15857741505076,163.48719671338316,53.56156139656187,45.01065650983794,62.71096579009572,99.70135448209126,80.1954136482416,120.0105283548534,70.81240993867762,57.671260016946235,85.32269060920267,151.44823237663718,119.87487959917854,189.74267445283775,1055.9782936458812,975.5654774744371,1142.358717292337,826.5159610649921,735.808160744034,924.570214805066,360.3483861421473,287.51904917997473,438.4752141256893,724.5810097765395,672.9615074391086,780.4271815831801,276.49713649744143,229.20080215445546,325.27961010690905,926.4122632282731,860.3635621872447,989.1634445689082,678.4037454481428,598.1900710774286,763.9642423723266,80.79557111845129,66.8261222713695,96.54707002527573,414.8808586477482,296.7902674057905,547.9722174431296,41
3970.6454078723577,3471.1872582534365,4498.983286266483,1196.8602515900848,991.2504150655983,1408.9425623884674,680.5699309269108,571.565938944299,785.31286058862,160.7509774353629,137.373375475322,186.8571496771008,53.98134906815906,45.482786960263184,64.04829235648903,201.3339810964108,152.8721863821192,251.45792113589616,729.8695734824706,562.2853513963488,900.3880121085972,133.85539316063705,111.21442224307256,160.78919518657344,54.218412718712365,45.854111725806526,62.821592610290764,98.8850243825684,81.01005168397761,120.06969446216803,72.44396218692555,57.9628493903665,89.11242735021254,150.3297002829159,120.19514872831458,183.16455044017118,1063.9322133674173,979.1325856466855,1150.6113373161763,822.5141836918609,738.3936740911062,917.5236890812952,365.70223925063186,296.8685313505285,445.3735628374885,728.9535445071232,674.5248833151426,783.7262738252527,276.54223172432796,228.36263831398426,325.4197532832467,927.6315415383731,855.8395348562601,998.8202132480596,678.6485201320575,597.9331534892732,766.1438930613456,81.91667938763788,66.56629711914063,98.34773729032631,424.16600917279413,301.53806518554694,561.5808158892463,42
3928.9259592715907,3438.57850244977,4473.946632944888,1158.5551241163007,947.2056068424897,1358.6212575404174,660.2908850941162,562.7394589319726,765.6386670666939,157.82724639703684,134.63096397121515,180.97550689923506,54.43166403444413,45.25665204262047,64.95370134697347,187.2833110460189,140.18583160609828,236.9276824594136,720.3793230822953,565.3666003637377,888.3505886498742,138.00553633264613,115.05851526849618,162.19817732188903,55.818275431006874,47.47276917086459,64.65241076539215,97.82870804786367,78.38654910261802,119.95349539452421,72.95618473044003,57.55125482895796,90.8301737168256,149.39154225212545,116.64245987836053,185.14246422262752,1050.3837861012178,966.4601877908145,1131.6046187456916,819.9024060162308,738.4481651603464,914.5633814236223,361.0115764109892,290.5061171767291,438.51453514547904,739.0597900947841,682.5824558105469,796.9293011115578,277.32942928210457,231.69756171486338,328.03318161153214,935.6091186606413,851.3492626314849,1017.2743742340689,676.4480569276504,598.2287123524216,762.4716859147045,81.8832893014706,67.96252688419118,96.91194083180147,437.4181522162224,312.0440371093751,567.0433094267003,43
3901.3247003464253,3400.430406627953,4412.13365657527,1145.8274910736532,944.5950734255844,1351.9055825035518,631.8168673516744,540.1589310509381,726.6575185896097,159.56420497206244,136.45431165588013,183.69534269812715,54.787653175147014,45.30719169265379,65.02753242347653,186.15397106777218,142.38583472906376,233.90972257915826,713.2072832407434,551.6316544618295,879.0414511168239,136.09321945473133,112.0908378271963,159.9765498262293,55.85422451096705,46.862599750125064,64.8193133546759,98.8104483052589,77.98395838106151,120.44110309017388,73.42416933306525,59.16634153478286,89.43191916073069,145.9781481689453,116.88711831485524,177.92900089039523,1049.1278608958526,960.5003701782226,1137.8409458833582,812.8817579914818,728.8627676276599,909.709284415724,357.1548537145278,282.16188602223116,434.51861170151653,757.2019047989431,698.1668657657399,815.6194329474953,280.9515655163539,232.88945209344328,332.8240466645397,935.2851325329351,848.4483404979832,1020.9643371183109,680.0432683257651,605.1375245530242,765.1349293726473,82.44038600873161,68.76094265567555,96.75474134018839,439.71542563304223,315.9762372185202,573.7579849207261,44
3864.7313163056047,3343.967240682328,4432.99908084931,1137.4247480256226,949.189940633663,1345.9111279174124,608.5312958642638,508.77583159826446,707.2215322987323,164.40861380099363,141.73187865891808,189.55025481515557,54.82783042106694,46.04023603036336,65.02532488534365,184.28494692610198,138.70407820857426,233.2209384787566,703.6337200369801,545.0280474601198,867.5880642298281,131.37662536296102,110.72756321447031,154.93709318180126,56.11035115390366,46.81102629048027,66.58643705863317,99.9782307774571,79.69178319623515,122.37209721081881,73.06042039148667,57.78453313490924,89.54248061236213,149.21261593663831,120.79792633056641,182.24433153937846,1059.8136308105468,967.9664138075885,1155.1257197301527,813.4019979499632,727.7692737210429,909.5780259310396,355.7893424179975,289.5709588802562,427.95341572481044,769.4064687235754,705.5984367963006,829.8695159840304,280.49878345428687,232.604738119088,331.06650767880404,937.3198150173611,845.3469409339256,1026.5644476996526,681.4103870840501,598.2830210047559,767.7206707940337,84.32275934225643,69.9459062643612,100.09664931353402,449.92497512005974,324.6401161678539,589.5119641831342,45
3837.030536655574,3329.017452595317,4405.104520861599,1161.7813587109592,955.9208245892744,1356.0023357924797,591.7917705290091,503.90752503704243,686.05044439536,165.51020969936351,142.13165794683408,189.70215220621242,55.54425284469956,46.0192922858405,66.248695611162,190.73010705070146,146.23701814639026,240.82542618366315,694.1905723593279,532.2853514231762,852.0445846783008,133.24814891577628,112.35130571180024,156.11437163615176,55.40505106415244,46.36218844148259,64.52019514172956,98.35389184133685,78.02125375382164,121.81186313177366,75.39620986471736,59.01061422909008,93.4101889217601,148.7520232019761,117.82132724537568,182.96977987850414,1077.661631001551,985.3610205796185,1174.9633140474207,819.6211706887306,728.360997275541,918.9228065167881,357.6832842658548,287.7254743688247,429.53654399198643,785.3059783197381,716.1820950855928,848.768235452091,276.44179868491983,226.34264010175613,325.3111663111981,949.4705071123111,851.2450681200215,1041.3143693991267,686.6294754887391,599.1193473969732,775.662774171472,85.45001337603401,70.66532057100183,101.91529009650736,461.62682552274816,335.41121166992195,608.1070777228861,46
3892.787813510513,3371.245986535948,4472.199061398998,1192.0553745346845,994.6698139532682,1403.7733337086954,599.0541869689482,509.2863025535379,692.8847904091951,162.06349569520845,138.25884624719285,187.1246634917561,54.87987978767035,45.64257675396563,64.15756861283899,193.62291858489792,146.96300969351975,243.60940575324167,703.710258159076,557.8588724686368,877.8145352073122,135.1643239820453,112.67970582969515,157.52746995713974,54.608342949420084,45.860848508722164,63.57288774587442,96.36913253312697,76.84157271188259,119.2260655862874,77.20604202809054,59.11374547621783,97.42097602395451,151.01907086253445,119.69008349250346,185.27358098647173,1073.2233419577208,977.9753753123564,1170.022556888356,826.8781165308419,737.8447308430307,922.7246705921445,349.62622801226445,282.5190491440717,428.675967353372,793.5597852142693,729.8000681295957,860.0557520536535,276.97088082002534,232.38164454062465,323.40069774168205,945.582385870481,862.6994573535795,1030.3908791296467,687.0153429956597,600.5074491044986,779.2184695026643,85.38358901769301,71.6027008415671,100.46302355238971,474.4973737948069,347.7551158088235,622.6556762838926,47
3962.418090146821,3447.6099542640477,4534.576733018162,1237.4438835279182,1027.0728592152593,1444.0385012183372,605.2657195712535,520.4908511959576,699.089182879798,159.47164897802145,135.8282471575515,184.34586093441683,55.9704244891759,45.708868749527184,66.24265663459558,196.0090178899588,145.6793977844637,248.0806734022751,713.3206432342411,556.7058453349194,873.1696978435639,139.34751346552565,115.82319720658447,165.3308767514031,54.5050225791883,45.21669208870531,64.06502688618573,95.56214960520914,76.32985074032061,118.09631877820954,84.97792608929801,66.98314250272864,105.1691976928711,149.1464014892578,120.77738656436695,182.35511192770562,1084.1678387903548,989.5171215461282,1182.8377339262122,835.018373087903,741.134169664946,937.522927776866,356.45593458036535,281.34168835808254,438.28169885971965,803.242768046875,736.7690238539752,873.5391594669118,279.28490478499793,233.6929600965997,326.11523955304375,943.6274066999846,865.8016104504953,1024.8339494772517,696.0019633465603,605.1482602181172,789.3721253841509,84.23947468347885,70.47832024069393,99.24099672564338,497.3500321191406,361.1393598058364,658.9851241526884,48


==> Data/month/tabICL/selected_features/tabICL_rounds_econ_standard_month_calendar.txt <==
features,occurence
is\_public\_holiday,1.0
is\_weekend,1.0
moy\_cos,1.0
moy\_sin,1.0
qoy\_cos,0.4
qoy\_sin,0.4


==> Data/month/tabICL/selected_features/tabICL_rounds_econ_standard_month_economic.txt <==
features,occurence
B\_CVS-CJO,0.1
C\_CVS-CJO,0.1
H\_CVS-CJO,0.5
J\_CVS-CJO,0.1
L\_CVS-CJO,0.1
PAC\_air/air,0.1
cpi\_w/o\_energy,0.1
electric\_public\_transports,0.5
population,0.1
tourism\_nights,0.1


==> Data/month/tabICL/selected_features/tabICL_rounds_econ_standard_month_weather.txt <==
features,occurence
rh,0.3
t2m,1.0
tcc,0.8
tp,0.9
u10,1.0


==> Data/month/xgboost/ablation_study/xgboost_rounds_econ_no_heatpumps_standard_biash_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-214.5314427936449,-473.4572355223058,32.39433499048402
2.0,-262.0911212300805,-527.593354234298,-15.312381214291799
3.0,-257.93976359315974,-535.7300443489919,4.968439955143447
4.0,-266.7089842211481,-544.0597454534823,-3.1628210797847447
5.0,-281.2452908953415,-556.8478498170457,-26.418285539530604
6.0,-284.1969158867753,-563.8334670360247,-25.32257597082374
7.0,-303.3033160469751,-588.3462481242399,-41.15423129123642
8.0,-296.77271286448064,-583.3776642614065,-40.22101230113299
9.0,-302.49016480834376,-593.1921885448278,-37.61815760696637
10.0,-330.42896990826785,-621.12013441636,-67.33264001392071
11.0,-376.4879357336224,-674.1197297168948,-103.71492023579178
12.0,-419.9032052061358,-716.9278070190073,-141.47234273042042
13.0,-551.4991005975731,-865.3561565549265,-263.27025774902637
14.0,-652.8668004983539,-983.8409835686325,-347.2028631174798
15.0,-656.9848347803905,-986.8440459577615,-341.72255411660444
16.0,-687.0952316659489,-1034.348206095504,-357.1571781481798
17.0,-705.8134119913493,-1041.8707288784872,-384.83473767415035
18.0,-728.4157586913452,-1066.0332281199298,-415.2020975815136
19.0,-742.8333507013533,-1069.250564023496,-432.28744574942385
20.0,-742.1184967317848,-1071.3746355201195,-433.7540357303568
21.0,-721.8416684455309,-1044.4168363333902,-407.2550383199527
22.0,-734.5842418903673,-1053.8616769330292,-419.11614139289105
23.0,-802.6265328229482,-1126.3541481580105,-490.97613022944057
24.0,-821.6954787593531,-1148.5642935669628,-508.39323212251344
25.0,-879.1952837858131,-1191.6861754338292,-563.2064096735924
26.0,-926.8633105338774,-1256.4235606112256,-598.9961720174952
27.0,-939.9094612795867,-1266.6853842242595,-605.46713022045
28.0,-986.5848110628008,-1319.9082459631557,-642.929222474233
29.0,-968.2878606276491,-1301.5606104222927,-628.0312517701199
30.0,-1019.5337487099146,-1356.8520690348068,-678.3950582083947
31.0,-1017.6347604628011,-1339.4938908813679,-677.8049936032467
32.0,-1011.3691379227708,-1338.9433135444788,-678.4267058523092
33.0,-1041.6884346769182,-1361.9006337345777,-704.9310605657065
34.0,-1060.492973674373,-1383.3437546908067,-720.7802076952005
35.0,-1120.810196476914,-1450.7835425608762,-781.1187306680723
36.0,-1169.6701737403832,-1497.432338952913,-825.4546871315911
37.0,-1178.5973616596884,-1516.5848553606356,-836.4728562920258
38.0,-1294.0372051853465,-1616.2376437037015,-958.4803420833321
39.0,-1300.3896566072997,-1629.612818481731,-971.4698730297985
40.0,-1378.2942341891098,-1711.8751645163127,-1066.4384716833042
41.0,-1403.6015832648359,-1721.087239750238,-1101.7096980340864
42.0,-1418.1474344932071,-1742.8886454065478,-1121.789900623793
43.0,-1415.639504876397,-1743.1239764456773,-1110.2330612934268
44.0,-1434.7659207644845,-1752.6586475543675,-1136.5105920209176
45.0,-1438.9615984926,-1762.640905099814,-1151.7345947083595
46.0,-1483.2214188243368,-1806.8821059035965,-1192.1767960241446
47.0,-1518.9131938585126,-1839.8011014471115,-1219.030200352868
48.0,-1523.9528505686103,-1835.189845617814,-1228.6180883513462


==> Data/month/xgboost/ablation_study/xgboost_rounds_econ_no_heatpumps_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,2.194404532187758,1.7281706928943446,2.747898786608512
2.0,2.214765342909844,1.729566753801498,2.7916884046583226
3.0,2.3311513413678018,1.7997220668620515,2.9218176552843937
4.0,2.2644783474826213,1.7368073406548126,2.880750334363312
5.0,2.304104261826939,1.8082033237258575,2.91649715384734
6.0,2.2992260176460904,1.7761427426532277,2.9168902470610214
7.0,2.3206260242910957,1.7965683569138486,2.9254620635034145
8.0,2.36888600275352,1.8499132189581537,2.979792477066919
9.0,2.3700406499082165,1.856917931495823,2.9536162462150966
10.0,2.4710633188822295,1.9175264384887118,3.0875394801481906
11.0,2.5334196930979145,1.9679693178767732,3.1609525586116227
12.0,2.5986931516634395,1.9912170691086362,3.2761677326968877
13.0,2.751391405104211,2.1565582362042455,3.4374561069656187
14.0,2.8681305507459296,2.256272645783344,3.5942950107437355
15.0,2.9777616848160613,2.3702460398946728,3.692886241138118
16.0,3.0444936315191504,2.419453507238603,3.77811105586323
17.0,3.0368993927236527,2.4065990010036775,3.774648253734553
18.0,3.07625919225214,2.456627932857586,3.801992882354134
19.0,3.0464228354226988,2.4292564438778657,3.775221200604659
20.0,3.1081187518224653,2.4916879865552146,3.8205259873593365
21.0,3.1185826165366612,2.503399330076544,3.8454682943221665
22.0,3.235752699715587,2.6021881646560976,3.9603352538356584
23.0,3.337747291178985,2.717669771034274,4.057378416706121
24.0,3.4126167243745607,2.781168844155865,4.161206967237929
25.0,3.5142595440784254,2.8954750382011256,4.270683391610747
26.0,3.585277772495378,2.95560267446106,4.339553601877118
27.0,3.599395064837051,2.929719473256864,4.366291401919313
28.0,3.7027849281933145,3.0525585694198685,4.4643416733171755
29.0,3.7011721540294267,3.0676512727705,4.436089893627055
30.0,3.737132796399702,3.0960407261430944,4.459384309784631
31.0,3.7058683151936327,3.044832381846734,4.445902237807235
32.0,3.6752126143958845,3.026631383665295,4.397887362747524
33.0,3.714838715971988,3.0472578432881092,4.420139231528321
34.0,3.790211464887349,3.139094073672864,4.505986256817107
35.0,3.886329696942507,3.1918220249823777,4.634942545930583
36.0,4.014978619067239,3.3319581457804226,4.7736068151659214
37.0,4.044736032250208,3.3716413633102422,4.81614914481649
38.0,4.124633744853448,3.4513547458215816,4.83725876189874
39.0,4.131993763953525,3.472846390849454,4.864460904648296
40.0,4.199188378910163,3.527675685595291,4.954624105151229
41.0,4.268183199523669,3.607206922811463,5.000310787255456
42.0,4.277426894189605,3.601587819248544,4.992548485000817
43.0,4.282126233331053,3.6032530416130872,5.039681771665234
44.0,4.270055808078409,3.608464929864389,5.020656594319741
45.0,4.273245663324166,3.6114168734009766,5.015085283894069
46.0,4.415552429939802,3.7555427036165363,5.1576907444962785
47.0,4.562259235563558,3.9066899416380254,5.3056991968981695
48.0,4.585705677797064,3.9272935283903485,5.266107423847692


==> Data/month/xgboost/ablation_study/xgboost_rounds_econ_no_heatpumps_standard_pinball_q1h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,521.6775574401047,375.2764103635729,689.0020555217652
2.0,540.3962505943017,386.6475085648058,715.8353234009868
3.0,560.2476687461018,398.85525050949616,738.6377944480885
4.0,549.614230876481,395.27537531319894,727.177915569731
5.0,561.5906741787737,404.26277998757246,743.1134320402043
6.0,563.5057577630396,410.52004596321143,744.800138787238
7.0,574.7181446938342,412.95131647940633,758.605350997493
8.0,580.8613084101349,420.98413035920174,766.1367495172559
9.0,581.3817995332658,425.44571014439435,770.3738345218583
10.0,608.6716251435641,450.5210280981656,800.4015429675599
11.0,636.0486020954266,463.3513844607044,832.6340804033972
12.0,669.9532120219296,478.83325640545286,879.539611641001
13.0,751.0620719027057,551.951674585455,963.5271531866729
14.0,814.8045831165183,604.4990696655511,1070.634532061478
15.0,837.9923837713624,627.8091005074651,1087.3337823054767
16.0,860.2431501093141,644.7565390455712,1114.435884746279
17.0,863.8923249726765,646.0067361592312,1110.7276938550447
18.0,877.1328775074571,665.3367560950568,1109.915451215419
19.0,877.3387826730144,661.1766413944473,1122.8118380231758
20.0,886.8153076081901,672.8468817298525,1129.2725532093339
21.0,880.2851222635737,670.9624893658389,1121.5705163011
22.0,907.9166217097626,694.4998519220558,1147.551443249993
23.0,956.8361893288459,747.2106816578106,1194.931180855105
24.0,980.9291212707429,767.136657973843,1225.9936875574626
25.0,1025.3259817288472,814.8644758236277,1274.4730484512459
26.0,1055.9647410230998,829.9561136552679,1305.6632687034498
27.0,1063.4064335589894,831.0507004504136,1308.1012390367866
28.0,1099.8394115298152,865.9713853075715,1344.499839833941
29.0,1092.7516020375704,868.6480604093178,1336.6563487339233
30.0,1117.7536025970605,885.5264949809354,1361.659872066291
31.0,1110.3585324307517,880.0181645378399,1352.9450817585293
32.0,1102.4527712593024,877.4487741103738,1346.2506231214861
33.0,1119.7681262127805,893.3619369557015,1366.229080771212
34.0,1141.0346426978292,920.4336389171375,1381.0956339055108
35.0,1185.59437438997,949.2376116672638,1441.654784461164
36.0,1234.3606701911897,991.4804169829431,1487.5416810690201
37.0,1243.7819997441873,991.747105477443,1491.239473017328
38.0,1300.3347098909405,1045.2070028341514,1564.2119731018147
39.0,1298.0298633328352,1047.7291856546233,1567.6051845609989
40.0,1337.125609307002,1090.009173730516,1605.120502174271
41.0,1357.9209098314072,1118.0745063070112,1619.6390715017087
42.0,1364.6461916030764,1121.3589643835046,1633.0235520687638
43.0,1365.2573339882679,1121.0674673012174,1638.1800919296613
44.0,1368.6827854074572,1128.6637055937065,1632.4653583260451
45.0,1370.0758827056047,1131.1019407616761,1639.3021161937809
46.0,1415.126769069769,1176.7504716577355,1686.4525767260532
47.0,1461.8710696127432,1214.8381992545255,1727.2659550028811
48.0,1468.6514238459458,1237.0067890110242,1713.4816477650527


==> Data/month/xgboost/ablation_study/xgboost_rounds_econ_no_heatpumps_standard_pinball_q2h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,350.0524032051897,239.10071011747414,475.4142271573779
2.0,330.7233536102373,224.1592350898748,450.57605707529336
3.0,353.8958578715738,240.56562797884644,483.85123852516347
4.0,336.24704349956386,227.4212918188174,465.5449865680189
5.0,336.59444146250036,226.20248835345294,464.4208328363898
6.0,336.1482250536195,222.4184325836975,466.9044873871539
7.0,332.07549185625385,220.39325457185618,462.5036267835283
8.0,343.4431381185502,230.32622329536744,478.5059476792699
9.0,339.3896676865904,230.30729557194712,472.9896506241045
10.0,344.3284492169501,231.51155542975565,478.14232812627455
11.0,334.8582535085282,223.7580925714175,466.5666948725195
12.0,334.0306478570197,232.54314402432507,455.12395015887836
13.0,309.8627914246475,212.27096581997117,430.73957421184497
14.0,292.5111427178335,198.85227420602013,408.125961953652
15.0,312.4045159470498,211.03605746339707,437.84743591762384
16.0,310.56696477655544,209.84922197647185,435.82712939109064
17.0,299.24159537959764,194.88263709432553,421.3724975581209
18.0,294.4002705543804,195.39404802733853,411.8083025674113
19.0,283.0721021119325,186.79784217477123,399.2511596471691
20.0,293.120510222762,193.10464211762365,409.9309155678142
21.0,302.81178750715014,203.1274128685848,419.61238071816
22.0,320.24922819746826,218.23933689816917,441.4711099540563
23.0,314.7349630704891,218.5002564090911,428.034596529785
24.0,323.572738263261,224.99029222021056,448.92606783917955
25.0,321.96975470019703,221.380612513166,445.8539782756655
26.0,314.47409259599794,209.8352096280987,443.6196222691655
27.0,311.4788645353199,207.813900486055,435.9826698113222
28.0,310.57156267957555,207.77006448288094,436.96492529639306
29.0,318.1213135354531,212.63275559206915,450.14659115901145
30.0,302.12660362912845,197.49749260057652,440.83305056761
31.0,296.25072406050873,194.36819347492656,429.82227451438456
32.0,293.3574609210837,193.14800909269914,426.50898452979243
33.0,286.41737847124693,187.15518801258136,413.3034164134757
34.0,292.6402637583297,191.59671889656855,420.62188795781896
35.0,288.9462172084383,181.14195420796938,426.49973690320337
36.0,298.62453119888164,192.84732595072836,434.52369193973857
37.0,300.9041104164377,197.65468874288717,433.61687268336385
38.0,265.10494574266534,189.85526291982728,354.1035280967681
39.0,257.71813804699417,185.5396045991057,345.2202740121273
40.0,234.49022195571126,177.28938362184215,303.7794312156146
41.0,235.03964321953515,176.47982102028743,303.39907037780404
42.0,230.12824400851045,175.1618902099928,299.1784664221338
43.0,232.74573008714933,176.30337721271403,301.06272573451355
44.0,220.87004879587118,168.02744087273373,285.76523586848646
45.0,218.90660391152284,168.28697580695675,281.3498441287378
46.0,228.54963401030034,175.0314957897522,292.990245188866
47.0,246.7405145259312,191.05491176031651,314.4390763749847
48.0,249.48914339105488,191.63109728115134,316.7150387296072


==> Data/month/xgboost/ablation_study/xgboost_rounds_econ_no_heatpumps_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1242.8581735048826,963.4246318053624,1560.6928963841992
2.0,1250.6219157650346,971.3048602372537,1571.4680171652685
3.0,1307.8157254788325,1011.9506601721181,1620.468238629178
4.0,1291.0973991731369,987.661785575503,1623.7360525047168
5.0,1297.9627665095925,996.6474452851331,1616.5698857606196
6.0,1308.4417714038407,998.7768973913442,1632.1212471459885
7.0,1322.468154227043,1007.3700696118422,1644.1028717891772
8.0,1327.7325643248416,1026.4425905095268,1652.3774749624054
9.0,1319.7557839555368,1021.9726351252317,1642.9104957411298
10.0,1358.1586092714274,1060.6666143946688,1675.66924248894
11.0,1384.0927817266156,1083.245204784115,1699.5460529394131
12.0,1452.0705058473104,1131.6193937545113,1782.4098956882938
13.0,1511.5214782206456,1186.5428632595901,1850.6348916933814
14.0,1627.5891294215457,1276.12327003138,2029.2760381465796
15.0,1658.1288808603313,1309.4913505633533,2056.303555757913
16.0,1676.442185596895,1323.8032707636282,2081.784067638414
17.0,1677.4822238727122,1321.7480028094183,2075.0407979628444
18.0,1663.5729974674407,1320.7294624365575,2045.5537921228918
19.0,1662.0882498084773,1315.988776691673,2048.807266734548
20.0,1673.7334154338735,1336.793680359,2054.583898893971
21.0,1657.1330104925446,1314.1906449655983,2047.3065483785258
22.0,1692.9046037849835,1353.7465843507593,2071.852652382089
23.0,1726.167251925929,1405.7699382410499,2082.4404710402823
24.0,1766.2798716991754,1442.7193670322736,2127.654766729395
25.0,1813.435605152989,1477.8651248294755,2185.045293193292
26.0,1852.8929286536886,1513.3370821751412,2230.290476718856
27.0,1856.4548057440913,1520.679154955702,2213.73650044847
28.0,1885.765228293122,1549.7847445779962,2249.5848672134275
29.0,1881.8082075464902,1543.8585954882024,2240.4939243526587
30.0,1897.659417034026,1557.795380541696,2256.5262201590394
31.0,1880.1790206720934,1549.830245488425,2244.174403937488
32.0,1849.6239890880197,1520.5680288667709,2202.0256743439913
33.0,1858.7548760899756,1524.1154794853248,2215.734927194726
34.0,1878.0333533188834,1544.30975137485,2243.551716570088
35.0,1946.5085417418786,1591.7357074493934,2338.8916753826393
36.0,1993.1813311251476,1651.3504966625958,2376.150237700544
37.0,1997.8219472150033,1663.0092623133207,2372.1132346445743
38.0,2015.2356899055649,1687.693619543304,2382.4721311137
39.0,2010.613593477246,1671.6817435438625,2390.225777784894
40.0,2029.4232521563806,1684.874168952283,2411.5651511960955
41.0,2025.2353088954499,1692.4096064752844,2390.9063856250536
42.0,2030.0402921017208,1703.0951560169585,2400.6310177553582
43.0,2042.3156428354284,1703.731668892795,2385.7786893214725
44.0,2032.0845175274792,1696.0882148338817,2389.098214503106
45.0,2025.0201865185816,1706.222922710577,2381.3686428244187
46.0,2072.653336822495,1755.701795458235,2404.338553895598
47.0,2107.354858259176,1801.5086886619263,2426.9846587390566
48.0,2103.6908392062783,1809.5294876730773,2413.294893061052


==> Data/month/xgboost/ablation_study/xgboost_rounds_econ_no_heatpumps_standard_varianceh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,192097.19856255534,109384.70014302,291602.5626013485
2.0,118804.93249421696,75420.30747169066,176501.0350586974
3.0,112693.142084901,68574.94771359998,164404.691234328
4.0,108641.17309479303,68427.33282464318,157261.71644096426
5.0,108566.4713820651,64676.599745348634,162124.00549264977
6.0,116052.97660424892,66285.88931854845,175023.24452365533
7.0,111760.62838328636,65370.095976000666,165454.06168136196
8.0,119142.34970696409,73039.028907497,171596.26161289567
9.0,124802.99354025818,70016.4977838222,187294.37353181548
10.0,105700.74749498877,61595.244818959894,158622.2443763303
11.0,97952.46614383683,64469.82303302768,133113.22556116033
12.0,92386.52656366985,60764.533276046226,128695.53676267355
13.0,67730.11136055877,39835.28343140768,102837.94248670356
14.0,68469.87661612294,35318.771318937586,111927.6971816796
15.0,78631.22819302294,41967.93222681868,127963.14450626356
16.0,77063.53720328015,44434.1887210459,120296.38628917783
17.0,75056.61442575837,39839.24149142126,121267.72375063134
18.0,72332.12788035678,39498.26953037757,112106.52368309701
19.0,74251.07553747315,42010.21781893973,113079.96229163995
20.0,69172.89426900566,37801.005728260476,105732.66059272761
21.0,67464.33492231544,42052.39370357236,100216.70353080405
22.0,65021.14503710844,41866.07095453888,90538.61756684238
23.0,74467.95361920752,48512.19804181192,106886.48635200082
24.0,60449.70121685561,39762.85428491328,86050.37698130931
25.0,54227.73483812722,38538.755537872785,70712.0484969441
26.0,58523.05000982498,40664.352022119216,79343.97729653392
27.0,65653.0831807277,44383.23027974416,88959.95424918446
28.0,60796.08577010475,34002.52037528058,94172.74196512935
29.0,73759.4834548235,42157.77971876178,109854.64199195268
30.0,78136.32434078376,41713.03160776332,122390.58387274756
31.0,71620.19307511141,40315.025029988865,109400.93813173134
32.0,64089.490050362525,40418.60262391904,92793.52993571175
33.0,50042.754239425725,33106.612306787945,69940.70644810745
34.0,58204.35424827407,36908.05957293674,86520.97967207263
35.0,69413.74530247778,43939.52507261195,97817.95358623855
36.0,77646.947575236,52466.47443320332,105195.71930603599
37.0,79143.04931899344,56646.61108056751,103636.94750815461
38.0,75571.31460577835,53365.73333132797,101276.33502327108
39.0,77782.69046042483,56583.58015450585,104038.38846287655
40.0,81653.33437229022,55934.1833151904,111843.76016767723
41.0,83514.3256847588,55603.802623696916,118104.1630192129
42.0,83381.12142465214,55215.78458980064,118051.74088479763
43.0,81386.26799400197,57609.537884643214,108275.31304468196
44.0,76492.71226815337,53372.28393128316,102610.56485748333
45.0,77095.90337669736,51801.07387415503,107413.15879694131
46.0,93202.90659457185,58730.52731705118,133474.19168572285
47.0,102914.28987848369,68033.08239047896,143315.6448637505
48.0,88377.14583175194,67090.2138460385,111187.27175744488


==> Data/month/xgboost/ablation_study/xgboost_rounds_econ_no_vehicles_no_heatpumps_standard_biash_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-275.07457133899703,-534.7159967465285,-24.517226840294605
2.0,-301.5869968648867,-561.5429640476086,-60.451892582896186
3.0,-305.81185249897635,-585.942677462866,-40.31070948737049
4.0,-309.5571995884127,-580.4161993474302,-55.21337469515407
5.0,-331.7730867361168,-609.8277419813451,-85.13973447291012
6.0,-340.90728965908465,-623.8196439026668,-77.76342337883185
7.0,-354.2411211522445,-633.3790267368823,-102.51259807527109
8.0,-353.6356704354549,-628.3738629601595,-108.00526899944536
9.0,-356.31147451359226,-631.5756966558515,-110.06142920905533
10.0,-384.36856316980163,-663.8616323309634,-131.83296183534395
11.0,-417.4267227953138,-703.7478782812841,-151.79910983762036
12.0,-459.1953743388695,-752.4701017916781,-189.7617813326862
13.0,-592.6346263848778,-898.2823962875616,-312.0444128625755
14.0,-723.5553856720813,-1045.7016786153815,-424.7122549342233
15.0,-712.3869979247297,-1044.325980467433,-404.7012463001866
16.0,-729.1539630847508,-1054.147856007711,-410.96016465051554
17.0,-754.0500128016515,-1087.287679833114,-436.82461922977495
18.0,-789.6796426013763,-1119.8912117889738,-474.9971752361031
19.0,-794.8546509657918,-1124.6648253879646,-489.23576177386786
20.0,-798.7110912968133,-1124.1018166796905,-486.3898607123344
21.0,-775.6669710881532,-1095.8989143452718,-465.58856277066354
22.0,-795.8452604972066,-1117.8691197723642,-493.57450142153067
23.0,-845.0599752923684,-1164.2290734537623,-536.367645638182
24.0,-872.8885781879438,-1196.0480702888353,-563.6785412323062
25.0,-920.3387776437918,-1238.2288951841929,-591.9785670904178
26.0,-971.0077801287804,-1283.3920561480224,-648.2689599821276
27.0,-975.9009577047535,-1300.9831081097661,-654.6794710119154
28.0,-1036.4380903672939,-1355.7839071224475,-706.5101084030096
29.0,-1025.522001352274,-1345.0795151260575,-696.1619711762456
30.0,-1061.55473824268,-1376.042826463791,-732.5879012041795
31.0,-1064.219236083426,-1377.7188820731353,-742.1546647015949
32.0,-1065.466283808339,-1379.4779976768923,-741.1700408644593
33.0,-1086.7200060385621,-1398.9283157417883,-758.0928775765162
34.0,-1110.920420215703,-1426.26004953736,-777.3143844427701
35.0,-1166.9845923666041,-1491.138334829328,-830.6654775068052
36.0,-1196.834445975937,-1526.0320819723595,-853.348868210143
37.0,-1227.6530495633388,-1561.8156036482333,-882.8615055271357
38.0,-1326.0127873098365,-1646.201143200635,-1003.1742960028167
39.0,-1341.965059935711,-1664.76559142052,-1022.6541906682139
40.0,-1416.6938122641902,-1762.6142743403875,-1111.481333604428
41.0,-1438.6316540124647,-1774.675855252665,-1141.353288561523
42.0,-1461.712173567134,-1790.589631039146,-1162.0575135556116
43.0,-1456.4614514210311,-1788.6203823750297,-1153.8641050000358
44.0,-1478.640059677334,-1809.0464489059855,-1179.8848117073157
45.0,-1487.6312582669211,-1815.6359220539707,-1199.1236730777541
46.0,-1527.4842527270503,-1862.8191778774349,-1226.9558870745193
47.0,-1561.5765201253425,-1884.9199010226337,-1254.112991625531
48.0,-1575.2390196277663,-1896.5747732352968,-1266.5151976312043


==> Data/month/xgboost/ablation_study/xgboost_rounds_econ_no_vehicles_no_heatpumps_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,2.200213150957102,1.7230807953325362,2.7493078076602298
2.0,2.1878723850257153,1.7093329660186998,2.7597583824795535
3.0,2.2769998598992505,1.7482551175828687,2.883646988729128
4.0,2.1981845388807875,1.6808092874838438,2.808170715370667
5.0,2.2555075682446044,1.7440407496975008,2.8428849327225105
6.0,2.2833927062200536,1.7470894544730797,2.917162988198045
7.0,2.2963246501809103,1.769352138059177,2.9056814832973408
8.0,2.2988708366884274,1.7859510084678654,2.8969166190560944
9.0,2.3104905988782596,1.7927195568139804,2.902307161508803
10.0,2.398387417473683,1.85866014433303,3.025073327671054
11.0,2.471981470075447,1.9003273193806545,3.088597757737276
12.0,2.5643194063668613,1.9844542634997815,3.2070237893374207
13.0,2.6995207973964157,2.104101485766745,3.38112915332683
14.0,2.880710248546214,2.2516168583001632,3.6227860506066825
15.0,2.936531399153594,2.3291960841091135,3.6940250985360468
16.0,2.9938416402722696,2.354904939276705,3.7348031714782493
17.0,3.0206097773446996,2.4110380346964684,3.7812218064236762
18.0,3.092620160790075,2.4596699421865806,3.8400725418920936
19.0,3.0500443678605516,2.429767970835326,3.8062180190908377
20.0,3.1280242780253937,2.509652768881915,3.85250232455457
21.0,3.148131642430848,2.5295629658652454,3.8716753467671303
22.0,3.2368740819625237,2.5974245859735974,3.9696481334213907
23.0,3.3266692372394737,2.6909840082589747,4.068491308909962
24.0,3.4327142896618272,2.800816084012541,4.168863029005409
25.0,3.547770002123019,2.9124582784917803,4.296797542676364
26.0,3.6241159321397727,2.9779412551661655,4.372978569669949
27.0,3.6304900544109224,2.97273007812375,4.3821954160359775
28.0,3.6899158488475825,3.026383603993223,4.431649205162596
29.0,3.7000750337383197,3.036069016139324,4.42624807655386
30.0,3.752050448341549,3.099123124861849,4.478326519285718
31.0,3.7136387704722504,3.0522937473925214,4.445398582286335
32.0,3.707511134340277,3.063653245655505,4.418661180055613
33.0,3.7708766613449813,3.092918640461867,4.4758698771217835
34.0,3.859705372122374,3.1856206448956566,4.584335658275656
35.0,3.9341743786552352,3.241433410747978,4.684474107531028
36.0,4.06910185304711,3.399642549139781,4.811766698458485
37.0,4.103013692318495,3.382843316490496,4.858765054820118
38.0,4.16309368926528,3.5016831280506526,4.8983363458103035
39.0,4.162755543934588,3.474230045737179,4.92011006083402
40.0,4.253474118121365,3.570225421555747,5.017635155235896
41.0,4.323864100999906,3.6611297431159002,5.086476887140993
42.0,4.349975783965902,3.661703087907662,5.1124529141428114
43.0,4.306516868310276,3.625604363413114,5.0900911618413005
44.0,4.342231272825069,3.6781977846536202,5.11966938281272
45.0,4.374647334916989,3.710816878935347,5.140473482950414
46.0,4.492210424223148,3.835959150044261,5.247312843060317
47.0,4.623749988231171,3.951415588357585,5.375475040917033
48.0,4.676974380813304,4.021876480554597,5.398594337583787


==> Data/month/xgboost/ablation_study/xgboost_rounds_econ_no_vehicles_no_heatpumps_standard_pinball_q1h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,546.5706118116032,397.6500301826442,716.400041320059
2.0,548.6749396497025,399.6849983558335,724.7638804491036
3.0,568.703687663872,405.32452529400774,756.492409085461
4.0,552.9898863182344,394.08508617506016,729.7773657442186
5.0,571.7269163634638,415.2362528876063,755.1547314422868
6.0,583.1123704411842,426.45239554200464,764.4611020562046
7.0,589.8416405271037,434.57262108156766,782.0515329635325
8.0,588.3818319446706,431.86311135797695,777.6750302609171
9.0,590.5690119185293,436.467980859194,772.3580784020165
10.0,615.5709443948646,454.35743907108844,800.9126423480807
11.0,640.8611164281359,466.8407520257686,829.7184937362556
12.0,679.7081351520079,492.7699995127205,880.6875246224372
13.0,757.6647667239671,557.9299333002364,979.3978494507506
14.0,845.5180530692062,631.9776604062606,1094.0690464773406
15.0,852.313004658644,642.3082372903102,1100.7935444099705
16.0,867.9738438401316,653.4488755502946,1121.814857995381
17.0,881.2874076496686,665.2509252585492,1131.5423806530744
18.0,906.3357651519848,688.5052932493584,1141.1973952703397
19.0,900.9168839838778,684.1123519909528,1144.0949980214948
20.0,914.9328708043713,699.7649107982601,1155.2567401953575
21.0,908.577722821075,694.9623731719504,1150.2588370930291
22.0,933.5816129680342,718.8343245000177,1171.7487237507034
23.0,972.0325977410067,758.3648731608006,1216.694149719026
24.0,1007.2894749461313,792.5514274592916,1253.033834142426
25.0,1049.7755807805097,834.9010941526237,1298.4005381164802
26.0,1081.542321901757,857.533272693979,1329.4052276817172
27.0,1083.3362060918494,854.9423173349118,1327.2778994622652
28.0,1116.4591809619965,884.2370971780474,1364.5742457154067
29.0,1114.1146765886133,887.909031910867,1358.2644471191797
30.0,1137.421568932886,910.6468606782013,1377.5709171557246
31.0,1129.6592170503513,900.9653649780297,1371.1063115025954
32.0,1129.41426749871,902.1371264571002,1370.0024564236487
33.0,1147.1299870156145,921.6780095617551,1389.1382071885932
34.0,1173.9534804572859,946.8073149176616,1423.5104244642782
35.0,1213.231299623304,973.5095744160569,1461.0912689572035
36.0,1255.9036815538493,1008.7754734836128,1506.937729155492
37.0,1273.2180678782327,1015.6608665719881,1522.7751732524437
38.0,1319.8760847383753,1068.693425183559,1589.5065980170937
39.0,1320.9174108640775,1073.5918850819564,1587.525913633319
40.0,1362.8964652490913,1114.798769321061,1642.433917330481
41.0,1381.5814557598676,1135.921942668661,1653.5398857419302
42.0,1394.9759907473383,1151.9566098005707,1669.0026897280732
43.0,1385.794237052132,1140.1664881918166,1665.6734053063349
44.0,1400.4720287024882,1155.795934135108,1678.2502712858263
45.0,1407.0397355910134,1164.595154834675,1681.10796152817
46.0,1446.869590492504,1192.9779862813195,1721.3616295080906
47.0,1489.812391609622,1240.9318098063816,1755.4806095002045
48.0,1505.809728302404,1265.603798900496,1768.641149935545


==> Data/month/xgboost/ablation_study/xgboost_rounds_econ_no_vehicles_no_heatpumps_standard_pinball_q2h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,326.5109547404053,216.95614584054192,447.8269369070787
2.0,307.40534215779223,203.49879753005504,427.3131723824636
3.0,324.0542056646913,211.44154583706796,451.0920888806585
4.0,305.34412664750477,194.36553028754543,430.3371502252816
5.0,306.3084469745703,198.8122794889836,427.98301361033936
6.0,310.38653871391773,197.9705723222781,439.5498609871281
7.0,306.44874360530775,202.08805380456585,430.8376870784634
8.0,305.4732955963062,198.50037889458383,431.3934330339079
9.0,305.51983230765535,199.38834176979992,433.5253697364526
10.0,308.07609385902316,202.0885748979886,437.479321914681
11.0,306.9197381918856,202.87136275688303,431.2733519480568
12.0,312.35183568091117,209.80102186536635,435.69734508068535
13.0,283.55706561606434,190.13014591591337,403.705970044476
14.0,266.6737445315422,181.23885054923815,372.9981984041361
15.0,282.40340631885954,187.4029144638224,398.6659932442852
16.0,284.6506733723307,186.60498058999556,402.72302494523876
17.0,278.04739740834674,184.31287170188654,390.89235021287635
18.0,274.5920510708836,180.07577402471034,389.5175020418968
19.0,265.0331632112442,170.13930925596267,379.28305500696973
20.0,275.9639977669209,183.8448977326937,387.1220947069906
21.0,288.0441459505523,193.9154943796156,398.28527767455193
22.0,296.90540457027004,197.71863113760756,408.83457847763555
23.0,295.98461750711186,202.2745575484654,404.1983873247909
24.0,308.978612395775,218.79269338623874,426.8422614176082
25.0,313.5045586654749,215.33731268674623,438.1770610780019
26.0,304.7360977987326,204.01008771744648,427.07741458051015
27.0,302.61543992804644,200.75718220490955,423.7997262994576
28.0,287.3087086681608,192.23391992900943,408.2903915624751
29.0,293.697075506792,198.38065999989357,415.23227144737524
30.0,288.17777833874214,193.99666241501333,413.62272037617504
31.0,278.2838281836101,184.6428604546407,397.5914540920547
32.0,277.0412404520397,186.01751226358127,401.09276568055094
33.0,277.7539821847658,185.63675341910053,402.4174915150062
34.0,285.2171442847228,191.6356880231287,409.50158182331404
35.0,279.6436257300191,181.06760206845374,406.30708384961724
36.0,298.43612477309944,195.45176605973313,428.3723948370703
37.0,291.0956282275592,194.7507093872246,417.17942388489024
38.0,259.0658548905065,188.5149699743382,342.17183684538367
39.0,247.34536291551078,182.02110927776098,325.73919773473483
40.0,229.54141543773764,175.09791147395012,294.1970381064798
41.0,230.67613254989507,176.04586052625038,296.30202953354427
42.0,225.6062518936319,174.31837681889115,288.9335587950708
43.0,220.6250759153074,170.3819605846937,280.06059673762593
44.0,217.55998096062223,167.84803110267518,280.24589560429763
45.0,216.93472897747762,168.78906889812578,276.2062519070142
46.0,224.88218831086309,175.65676518983864,285.1733517645207
47.0,240.55117550935233,188.0883169957178,300.9690532077536
48.0,245.61851260019307,188.38553310374905,309.440316704174


==> Data/month/xgboost/ablation_study/xgboost_rounds_econ_no_vehicles_no_heatpumps_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1250.5570522410148,975.7400920879967,1560.542468125688
2.0,1228.1267653257678,958.5452877978568,1543.3796681074007
3.0,1305.134965206738,1005.85978344321,1633.3275359567012
4.0,1283.0237190081614,978.8531392231067,1612.7672998806165
5.0,1289.0248021534783,995.1542247372658,1606.9898153194672
6.0,1324.4597738058867,1021.4819538807772,1638.2236337259803
7.0,1306.2009154730647,1015.0374308990919,1635.4914344893648
8.0,1303.3272938075763,1010.1927972147676,1639.3068239280824
9.0,1297.4374337289698,1010.03025121995,1624.6665869263757
10.0,1327.9483927189654,1042.8413880185303,1652.0916235845382
11.0,1358.9644411418963,1061.5462060214209,1664.9402743176402
12.0,1430.166974751542,1136.6475617076972,1757.641288350052
13.0,1497.6619955242272,1183.7929397785938,1843.789938306773
14.0,1632.3160531266535,1275.618258869638,2046.626569460279
15.0,1651.6891259797449,1306.7796913370735,2048.865862570833
16.0,1652.7061693459736,1297.0971231272667,2045.626620835609
17.0,1664.1242905113095,1321.6743126663189,2064.637864097557
18.0,1674.27066256283,1335.3541362713408,2060.4335033806487
19.0,1669.6466375826928,1329.0457585216063,2064.1528324001374
20.0,1681.627253627811,1338.5156140304698,2080.8629914237868
21.0,1666.9662243251714,1329.3545092947875,2060.2730385191358
22.0,1691.708923598448,1358.318367782074,2064.6061951313336
23.0,1735.6740498461786,1404.4027943437065,2100.390256504243
24.0,1775.423606262147,1445.2051053123591,2141.523489845828
25.0,1833.3518911939252,1494.7170804177958,2208.7695995841946
26.0,1859.401822468933,1519.7781604008735,2234.978618249648
27.0,1860.9364048896455,1526.336398296711,2208.5503367581127
28.0,1878.2238960977627,1547.2521058303623,2232.2821961699783
29.0,1873.2268794274369,1532.734208629915,2238.672043438753
30.0,1884.2552108697134,1548.7733700607437,2229.905479455622
31.0,1862.921818858869,1534.859708133778,2206.3722279970225
32.0,1851.8083431767323,1521.0843395395773,2194.173567421259
33.0,1861.949556232089,1530.7823118159897,2214.026281168175
34.0,1902.5671518443487,1570.5822681110515,2265.9850559299957
35.0,1954.5868997046596,1614.96179825578,2346.0733706914943
36.0,2004.1006095306216,1663.9754587547573,2390.1385091973566
37.0,2020.11651081338,1676.2694495681321,2403.617844337381
38.0,2037.3817577420496,1687.428806077624,2411.8947256965976
39.0,2028.796306529224,1679.3567940805788,2430.1538907964286
40.0,2049.1440368171643,1701.3269835185197,2433.3472671257664
41.0,2059.1383275557564,1710.3995723315068,2438.7639436538916
42.0,2068.296133607583,1717.2606093349882,2446.411803761924
43.0,2063.110900344763,1715.414025097931,2429.0469398307537
44.0,2066.762932098736,1725.870953768359,2441.3053009905616
45.0,2061.5263786356513,1722.0992073585332,2435.7370074112646
46.0,2104.3825183546455,1777.1914501660947,2452.5435280633938
47.0,2149.036126152994,1826.0464520033672,2492.71950714217
48.0,2154.970306201044,1834.780108686117,2488.363866473309


==> Data/month/xgboost/ablation_study/xgboost_rounds_econ_no_vehicles_no_heatpumps_standard_varianceh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,129049.25584040943,74368.79325905455,198733.31461039433
2.0,90624.53264744622,55553.80383501913,133505.6483881262
3.0,86025.78933430267,51149.09604543987,131559.65266139092
4.0,95992.67241117748,51690.7814898037,151096.15436028215
5.0,80256.47969090176,47546.54177101685,120432.23851956756
6.0,85759.89924015339,48958.07159511678,129269.76852463202
7.0,83476.38343353695,48673.71047176254,123669.6837697238
8.0,76019.21199744624,45159.59489622782,112166.24003042716
9.0,77330.0542798068,43635.296263632554,118978.69849007812
10.0,69697.12926616387,34611.56864394326,115488.49327034612
11.0,71409.8664656452,43165.18349872649,103000.14950912801
12.0,63136.60414716912,39777.16071726681,90140.06669109856
13.0,48873.616102034975,29385.273219889037,74830.8796349439
14.0,67372.31892739136,33010.15511509071,117294.04436494822
15.0,65397.23585385417,32113.849931477595,108968.6671269391
16.0,66301.50814211924,34095.43253065414,112495.46802038807
17.0,66385.84466178656,35713.32687520273,108816.53707863584
18.0,64800.35347295549,35747.37417459246,100911.29278677536
19.0,64183.05098079191,34546.864359621475,101449.82092940623
20.0,63593.8920605706,35106.95275945631,98311.7251221119
21.0,56075.2967026993,34788.385611778824,83520.40640905168
22.0,47325.383437406956,30799.969642582797,66280.06611940668
23.0,52987.67777299116,33375.333854977005,77606.26772798646
24.0,40834.157671260815,26495.13554075439,56894.56757472544
25.0,35090.173074458995,24943.93910131507,46412.74021788127
26.0,46918.5989937928,30230.503671764538,66495.86483161162
27.0,62198.726518404226,39995.69559500819,87279.28508575329
28.0,67591.11939315031,30865.646165402297,115463.01647937387
29.0,74558.6132385186,36887.42826228901,122907.27758980797
30.0,76215.25691241748,38504.28105759534,124992.81081800205
31.0,63796.03264643344,36292.16932588543,98279.82840872135
32.0,66590.52626688666,37962.727081544224,103478.9806879082
33.0,52542.46804379856,33883.30209555205,74947.28367352768
34.0,43682.0014690206,28076.63573483775,62077.80965830818
35.0,55837.356891963085,33226.18102878135,80463.21649535284
36.0,63822.414598005846,41860.42817267705,89072.18196536251
37.0,55441.55928110576,37621.59771315875,75294.37603305466
38.0,62370.19261760354,41379.401088764855,86923.68457232954
39.0,57406.49854368367,39717.821199729835,78093.56688550404
40.0,70598.95554553262,43389.84859470025,104148.0441102934
41.0,72502.39297832707,45514.2681035615,107531.03339651218
42.0,65042.83553466602,42955.81397948052,91190.36879456282
43.0,61164.372406793795,40334.184482874145,85509.78781580088
44.0,65093.23064241149,44046.83209981342,91232.43503107004
45.0,63192.36163571189,43312.46547162642,84631.83498643771
46.0,61043.421566566656,38067.84207960932,89452.61532300983
47.0,73859.6238926176,45378.00687999691,106506.51233587356
48.0,60819.767352626615,42867.37848774829,82120.31346811891


==> Data/month/xgboost/ablation_study/xgboost_rounds_econ_no_vehicles_standard_biash_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-246.26713644320736,-504.75230142334044,-7.257146423437634
2.0,-252.36420381926115,-518.4021626194791,-2.8260183139584134
3.0,-263.5438700983627,-536.7332814476763,-3.4471404259517837
4.0,-289.99864098990975,-557.2095585305169,-28.802807559480073
5.0,-310.88964818735616,-587.2026142205831,-48.230622593117765
6.0,-319.6632880148387,-595.3017235928916,-46.176147418654054
7.0,-327.17721584607693,-601.7124717324285,-65.55669818701915
8.0,-352.6826100794603,-630.8407061904909,-95.17398886496753
9.0,-360.9397428944947,-637.1638968093863,-112.40319573844464
10.0,-379.5042437185599,-658.020577192105,-118.76748824043446
11.0,-409.75417256560996,-698.344045142955,-138.18485165957233
12.0,-448.56140823634627,-736.0028561106226,-175.87042830012518
13.0,-606.9537541418584,-910.1921472172876,-316.5439412231263
14.0,-697.656818948546,-1012.9164060954903,-404.2519220589843
15.0,-692.5471138235885,-1010.7868378924751,-377.3024025535535
16.0,-733.7947805165194,-1064.3450685393113,-420.08402900864036
17.0,-753.6773760090882,-1075.4767032273023,-433.642067313871
18.0,-785.5568181139766,-1115.6936015695087,-478.44783899424544
19.0,-790.3298909843719,-1106.1070008978343,-484.69894409270574
20.0,-792.0874249403444,-1115.0925464211964,-479.28187974781036
21.0,-790.8330504454381,-1110.6228969893104,-480.8348297569121
22.0,-798.1731270729847,-1110.3544347889597,-500.4545487538582
23.0,-841.7671075500958,-1157.7913059501786,-537.4744369079842
24.0,-863.6181545849222,-1187.3485272088608,-562.2030612714274
25.0,-909.9828376796971,-1225.769169083314,-588.3804172601629
26.0,-961.4922396003661,-1269.8081173270994,-637.2085663888944
27.0,-973.0525517879663,-1297.1266920868777,-645.3128914583756
28.0,-1027.7478542764054,-1355.6291946368453,-692.5560059088178
29.0,-1034.9130671216005,-1354.6723687407723,-709.9685017332442
30.0,-1050.9612506540561,-1370.1125825946558,-726.9244488716201
31.0,-1068.0035419506248,-1383.9849655611404,-738.4344023802248
32.0,-1064.3784660963095,-1382.6074778903667,-740.6672804545562
33.0,-1092.196702488763,-1412.6775951297855,-767.5792657250731
34.0,-1110.0138844117673,-1429.5212594017312,-783.6339016665617
35.0,-1169.6503249729633,-1495.1338458233652,-833.5693641523883
36.0,-1193.9491022539653,-1523.6577278843274,-858.3701177852504
37.0,-1237.6934224172228,-1569.92821063539,-898.7128924333971
38.0,-1332.3657552717073,-1651.5497711187559,-1006.0689165131963
39.0,-1347.6291392605383,-1673.5327479666848,-1019.3791477172248
40.0,-1432.3366050355949,-1773.7972792689177,-1124.0574673680123
41.0,-1449.7484218861769,-1791.3285553653966,-1148.0746258543165
42.0,-1458.7626501221023,-1791.3147109470135,-1153.8828387812578
43.0,-1455.3028655046323,-1782.9580070403251,-1148.4340836280437
44.0,-1466.714538403088,-1794.1698684266637,-1177.1160608277492
45.0,-1488.340052202835,-1814.9878480965906,-1200.8817483536645
46.0,-1510.1451166090474,-1841.371258512124,-1217.3075409822345
47.0,-1559.082105076259,-1877.0972345217033,-1262.7354057113178
48.0,-1575.1083802337403,-1893.4089601582643,-1276.56712078507


==> Data/month/xgboost/ablation_study/xgboost_rounds_econ_no_vehicles_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,2.176324686474643,1.7139062555714708,2.7242217030335305
2.0,2.156578965263676,1.666397657518064,2.74343251197253
3.0,2.2432499702958335,1.699953347698334,2.8442400457993
4.0,2.206342748971816,1.6818265849831584,2.8187372293689528
5.0,2.268006019358931,1.749800100330782,2.8610751014686264
6.0,2.2704931244231705,1.7426307271881007,2.8882394442464685
7.0,2.292373773089455,1.769196918346195,2.8922321999420277
8.0,2.34911897113658,1.820347734713377,2.964972180980304
9.0,2.340014893288095,1.8228622121277733,2.9432574142080616
10.0,2.4388562856824203,1.8854934032927617,3.0590373549619674
11.0,2.4853078204665673,1.9168768063030983,3.104798351378421
12.0,2.5752555084089828,1.9948366394701205,3.2637474730507114
13.0,2.750446946991308,2.1390551883666697,3.4563192455269087
14.0,2.8430152442442673,2.2217547783414346,3.5837663589658924
15.0,2.909533656484317,2.2950043531022173,3.660281043547228
16.0,2.985657097954467,2.372941959431434,3.7171378784797096
17.0,3.038444704469087,2.403071082234138,3.7953342522235385
18.0,3.1049869602380205,2.487094796672374,3.8586376645004794
19.0,3.0508642177842717,2.4319207853127613,3.7795759820838044
20.0,3.1182700156449092,2.4901491386966548,3.851171697189879
21.0,3.1748149559877983,2.5577755777225755,3.900878089549358
22.0,3.2307082934399523,2.6026321076141645,3.9661262021428225
23.0,3.34090157006726,2.7047429836633676,4.068274958566853
24.0,3.4246445025646874,2.7847410491861813,4.151275270336109
25.0,3.560933624924956,2.9278585320484707,4.324121376379049
26.0,3.610467333332397,2.958793037808004,4.362466946179845
27.0,3.6512379026859882,2.99326596752186,4.408364975905022
28.0,3.712183152128351,3.0403269618092224,4.468110720585855
29.0,3.704182353146165,3.026432933136415,4.423585599680212
30.0,3.7252591518211378,3.0814476328551637,4.45677438248938
31.0,3.7555139281765544,3.084102013759345,4.505008165007602
32.0,3.7141776417849006,3.0484993440751746,4.444320815566188
33.0,3.773146147342816,3.0945447652629725,4.501228823225967
34.0,3.841619334055196,3.1787334585803357,4.550925794785146
35.0,3.951473985911514,3.264621844335434,4.707221096904226
36.0,4.07210178330371,3.4059237744695334,4.824634177186299
37.0,4.115059323612771,3.3980558183831806,4.870559827271938
38.0,4.172289038574665,3.5019966328961467,4.900503799799319
39.0,4.203131610164228,3.50926587141798,4.958957876403155
40.0,4.296528805928995,3.613041970118963,5.056912267258027
41.0,4.346746489436773,3.691748084706607,5.098678254374772
42.0,4.361296914795766,3.687002218956584,5.124004344383797
43.0,4.340451111839207,3.6627384889532517,5.124900772205598
44.0,4.344020924129995,3.6819031874617605,5.12525471239924
45.0,4.385341612641327,3.727210417436769,5.155891216666566
46.0,4.471876906726071,3.8266908964435347,5.24011436948876
47.0,4.608935190822133,3.9564111941624565,5.355652607447744
48.0,4.680257395315123,4.0429529463101845,5.372075912218808


==> Data/month/xgboost/ablation_study/xgboost_rounds_econ_no_vehicles_standard_pinball_q1h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,528.6959724886157,383.0513191106532,696.9697288006454
2.0,525.7364335577355,373.328809507283,704.6682499993863
3.0,544.9082906417301,382.4917651991665,729.9406366654584
4.0,546.323954809024,385.07596369264496,720.8440640323334
5.0,566.2880565098089,404.5943937227271,749.3811313526244
6.0,573.0530130976347,409.0039667651351,753.6702049627289
7.0,579.3517552208796,419.7027523708861,758.7437368392605
8.0,598.8206677906313,437.6822926609937,786.319935116957
9.0,599.4279576943711,436.76261962498694,782.9364594148781
10.0,622.3402372606215,460.27633193978295,809.0424802549461
11.0,641.2059692046631,461.28069420297885,835.1249105470442
12.0,677.2827948444241,490.40309554034644,880.272514754058
13.0,772.4674287144248,572.5511710795362,994.7738842575752
14.0,825.7962061402546,613.6931324703193,1076.2701778251082
15.0,836.7943460332046,625.2450492352126,1084.4562734976826
16.0,866.128090091278,657.1877120046603,1118.9949356470343
17.0,882.2381657742213,666.8367183051307,1133.345304362501
18.0,905.0060704352688,690.413427889201,1147.7598712739057
19.0,896.7416398929558,684.3794054117697,1139.3386970298832
20.0,908.4787461252324,695.6577505519122,1152.539546560321
21.0,918.5885036201647,706.6039623102275,1158.6210153823813
22.0,932.0022926942312,723.5657302497481,1171.9515992066176
23.0,972.536263445772,759.2601286911754,1214.9527095916326
24.0,999.0309456190619,787.7412047521605,1242.4885019264837
25.0,1047.0522367345216,832.745232526903,1291.3328421633448
26.0,1073.9443782996598,851.3500776789303,1321.3081424567501
27.0,1084.9146093986433,854.8727695714147,1338.6984202382864
28.0,1114.9408563582442,877.2120489875689,1366.1730342850897
29.0,1116.110269828056,892.9870917132553,1359.6239476278968
30.0,1125.6250140897744,904.0633130755076,1368.1865515315144
31.0,1137.5500460900646,912.5504377829428,1384.253960412403
32.0,1128.1227539108927,899.4954094410957,1368.2648436409686
33.0,1149.0283010779438,927.8876237639366,1390.2630216326197
34.0,1168.8104290563285,946.3363401569912,1414.8712306918605
35.0,1215.630757650283,973.0802889282675,1461.9664127943624
36.0,1254.6602478783066,1002.926299791776,1496.572433386207
37.0,1278.3343244769676,1029.0868268200586,1530.8245339862772
38.0,1324.731551157924,1071.997187799594,1586.3977637024796
39.0,1329.1327128110358,1076.674018208708,1592.214429913556
40.0,1376.3749775582019,1125.421886225258,1653.672353794281
41.0,1388.758687193244,1144.01844330123,1659.7197088842113
42.0,1395.4588612237244,1149.2236681507522,1663.0309056720341
43.0,1389.9335954361168,1145.639916351782,1658.4569633660699
44.0,1395.0808118354855,1154.63048021688,1669.1873334715895
45.0,1409.9976717584645,1169.1128580867137,1676.2639906266352
46.0,1435.718743046109,1188.3741584341938,1695.291650287037
47.0,1484.1525002116925,1235.0119241054178,1750.6127588001145
48.0,1505.4769698428265,1269.2088307659055,1757.9059652542614


==> Data/month/xgboost/ablation_study/xgboost_rounds_econ_no_vehicles_standard_pinball_q2h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,331.68226333404925,228.4701717743047,450.2879455606286
2.0,323.84507050232753,213.8375960599684,453.2782727718575
3.0,334.0731945630398,222.4441361360073,459.50032486492324
4.0,314.3250420170962,203.10312729657332,439.9105282191269
5.0,317.57633795992456,208.9611246103684,440.87028742533454
6.0,317.32238268576435,201.94749022775054,455.2277635012387
7.0,317.6099825440177,205.4509757401827,450.12490996601144
8.0,316.6745797270643,206.02296656941445,445.7653435700407
9.0,310.6761633787751,203.93465772565608,435.90011016585373
10.0,318.7368422857739,209.6239679199408,449.34048566534204
11.0,313.40263115217425,205.81036409697708,438.8330009168574
12.0,318.43366825534554,213.0545236161576,437.5683263710193
13.0,286.90442540093795,191.48494445962248,409.6931987807488
14.0,267.67075098141726,181.51634023088653,374.08046855857106
15.0,282.7566549743335,187.53732503585493,402.5068335861277
16.0,279.09226567806326,185.9900776081358,395.322570865543
17.0,279.29626496695175,184.00475732428725,394.71373421335886
18.0,276.56061594408766,181.38770856620005,391.0851631998559
19.0,264.4777271054598,168.897173218735,379.65632440090354
20.0,274.808806172956,182.01512372697545,384.2967228491064
21.0,285.9220632638138,190.5713864626348,395.68072302395984
22.0,293.46379103584553,197.00272728008693,402.45032418385307
23.0,299.12257740569646,205.4973248305223,410.7117121191304
24.0,308.1364219511244,214.6665069482698,424.0009495664558
25.0,319.06596659076473,219.10855838456854,446.31142856560996
26.0,304.75058661936464,201.70998642627904,428.48368291004465
27.0,306.4725679682691,203.72262097526826,430.0951378496413
28.0,292.74257293712003,196.12428202677498,413.17292776571736
29.0,288.17981613077484,193.96901764959676,408.82711720201434
30.0,284.85601356652836,191.68471445048655,409.4466910258312
31.0,283.14721252956514,189.3474223016951,405.68632250767496
32.0,276.6199810338449,183.73394657837997,399.88128773218875
33.0,275.2709390869356,182.71805578073892,396.8290760623162
34.0,280.7993215269149,188.96500763734082,403.3848708759543
35.0,279.91049767191157,181.30051800463102,408.04422315252884
36.0,299.5009660751339,198.31071780685554,432.2029461962831
37.0,288.1795865431925,193.5229292959184,412.51185467927104
38.0,258.83894694055624,189.27922893459765,343.406820885682
39.0,251.0294014026053,184.13401151861154,331.35464850583134
40.0,230.50569352972244,173.7705187762453,297.8376260014334
41.0,228.9599496843029,172.60216875605838,297.4821347685018
42.0,228.44874112604182,171.1715068039279,300.37424683903197
43.0,225.69130303241226,170.93995181503695,292.60682007099473
44.0,221.70918111301657,166.16256634717215,294.06024724588553
45.0,219.32562999619572,168.31032134486418,281.79494733590377
46.0,227.60264975887114,175.7835341570141,294.6209767642473
47.0,236.88681615068444,184.98680302731964,299.48179949187386
48.0,245.39026565583492,189.12563090350247,309.1650010040477


==> Data/month/xgboost/ablation_study/xgboost_rounds_econ_no_vehicles_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1226.2333256103148,946.9801863950055,1543.139184169577
2.0,1237.4270670803392,957.776192092078,1552.1549672556484
3.0,1293.8623421647349,988.9880500544153,1618.7796042522577
4.0,1277.8045680846567,975.9157345997587,1607.7312278132506
5.0,1303.947321657166,994.4157212098168,1637.5960181556975
6.0,1325.2391938671974,1010.579780090116,1638.1061866632149
7.0,1302.9514785112533,1001.107601307739,1619.506651172217
8.0,1325.4938012941443,1033.5206915286105,1658.7897527052703
9.0,1313.4036283211412,1025.2598474966487,1644.9888650600217
10.0,1340.5921018741897,1054.2540363508033,1662.7502787720073
11.0,1372.5660706511435,1077.901469991911,1691.133485166119
12.0,1441.256010539491,1122.1391338125043,1786.2764277524282
13.0,1528.0816351432663,1204.4358408334058,1872.5827008434094
14.0,1599.977847930584,1258.754325389639,1993.872276684995
15.0,1637.5565909469874,1287.5500003686618,2032.899017454026
16.0,1644.5390766398898,1300.2679127986066,2026.2319875323653
17.0,1664.923467652163,1328.3869669771598,2039.2233677958188
18.0,1676.5654460804135,1339.1945270604433,2063.255728229496
19.0,1658.965678413407,1319.552409711144,2037.3135306254899
20.0,1666.335800696321,1330.2452491818435,2057.7352202155657
21.0,1675.734677020908,1339.440553292006,2055.073839170411
22.0,1689.8449389532739,1351.35115151695,2066.4053613872993
23.0,1729.6687798263379,1406.6619886688748,2086.5225395349144
24.0,1765.5312080754525,1442.3118042343162,2136.4230972790324
25.0,1836.0953676583076,1507.9902595390283,2209.593620921518
26.0,1857.525952334415,1523.2755257884264,2232.184223367372
27.0,1871.8529723476624,1529.974867308907,2234.204146709176
28.0,1883.9677481901751,1551.124634212958,2234.0573474048174
29.0,1878.736863397809,1538.4959372890276,2238.292827004004
30.0,1874.543814573873,1547.088343317477,2224.093321761833
31.0,1879.0036721994234,1541.4241737571933,2229.634902029364
32.0,1860.7849058966206,1522.4298341564554,2205.758340934652
33.0,1868.247888171803,1545.440728051725,2220.391872481713
34.0,1888.3282755491182,1559.434233889029,2258.511222526824
35.0,1955.6634836359692,1617.70788257232,2341.464847633153
36.0,1997.9830324271231,1663.0770772265491,2370.7475350551267
37.0,2016.7644140474936,1686.913170366301,2400.628931628828
38.0,2029.0634243217457,1695.9381879242221,2399.685448587131
39.0,2031.9943754035705,1684.7570828113733,2413.886171835792
40.0,2057.9482822660725,1716.9436733183056,2428.7025428671864
41.0,2054.208005425567,1714.1249887045751,2420.494538223974
42.0,2057.0111325122516,1715.1451145515648,2436.402410890268
43.0,2049.6324548635052,1716.4675218392802,2396.8445708114855
44.0,2048.7315992151425,1722.0077898618997,2399.7313151794583
45.0,2050.865798672037,1729.547623194777,2407.919106171213
46.0,2077.953280024357,1769.6334679674642,2416.7913104119466
47.0,2124.036296580841,1817.2972217580564,2447.0095390966812
48.0,2122.6200333584466,1831.9111749661147,2427.1233564585145


==> Data/month/xgboost/ablation_study/xgboost_rounds_econ_no_vehicles_standard_varianceh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,156825.61100035394,83046.65401257601,245709.96638859587
2.0,113775.10451267115,68089.61059001973,167412.54641308158
3.0,110657.68513210143,66018.50384374372,167769.96852082026
4.0,106909.92015245746,60915.80127899175,165387.84312714526
5.0,106001.49330301232,63917.125855807826,156605.62060934104
6.0,108851.46357396858,64355.86394800985,159982.36961108653
7.0,109364.31754956789,62770.17068259977,167012.74654503993
8.0,91178.6037899082,53407.14977407298,131141.6511858615
9.0,96882.84875162286,53099.792107771376,147006.19905732066
10.0,73754.82925033978,41405.47856856984,112327.61909247724
11.0,86352.62481339615,52422.774651932654,127328.32804786698
12.0,72120.26080706023,48092.727338995115,99104.00874516349
13.0,61023.160144725545,37236.2530898563,90011.09166278894
14.0,66379.09397897367,38285.253380420094,102986.55170468755
15.0,66379.28658866687,34975.73351035405,104947.58412679686
16.0,73409.88736901947,39406.78786483996,117600.61253345603
17.0,77280.11568198843,40901.05376158397,121657.1216552985
18.0,73616.15065175084,38408.11999285321,114405.2460032156
19.0,72839.89666412909,36498.92038019482,119049.87262544
20.0,73449.46006860293,36349.33902165623,119525.10817560063
21.0,58714.88843412334,30713.480866191578,98425.63649694916
22.0,54799.25227711047,33067.795877453296,79269.59091197207
23.0,64179.99934282578,35161.35094859922,101403.57354838881
24.0,53879.148040853746,34109.93874862785,77915.64963857913
25.0,46866.16637750645,32662.25943130631,63618.691295479555
26.0,54404.32468519084,36460.91872486287,75834.98975186016
27.0,57849.677428318304,31687.40575281208,89501.0268979694
28.0,65990.71303891583,26981.203553205465,117862.5080963656
29.0,75771.41490679674,37258.82644896348,126734.78859212295
30.0,77116.80034204297,35101.111829399975,133392.03670449546
31.0,59518.60361591233,32227.903855695742,90456.05822822772
32.0,55522.08129443496,31861.00522936052,88054.94475873986
33.0,55371.5134539003,34326.78987539146,80535.59758578539
34.0,47063.31190037666,29700.29544384126,68192.59741382638
35.0,62995.80276610991,38610.22037266895,92225.2040233683
36.0,72562.53710461668,47304.05432956351,106216.46069283721
37.0,54274.18108590968,38295.25304858444,71457.16964037738
38.0,59986.40958494543,41789.33734024983,81285.01786040286
39.0,65132.09663116667,46569.59722908399,86461.9814901668
40.0,77760.43359045689,47250.805107264205,118713.7258904852
41.0,76148.86021887569,46349.38510568812,116755.26095369796
42.0,86599.29779322133,54030.25211522029,124666.0771095289
43.0,69273.6106132251,44745.13370577342,97078.59134192474
44.0,77614.23285333114,49092.283892223444,109711.18178285233
45.0,79583.79683072428,48685.02774129159,113802.22188847778
46.0,66549.6516567556,44002.292954666475,90782.92859787328
47.0,74769.45539322776,47689.873707437226,105575.51624361967
48.0,63016.90436996678,45875.33544624929,81224.30745856647


==> Data/month/xgboost/ablation_study/xgboost_rounds_econ_standard_biash_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-206.57646173993572,-469.2467253812204,40.39900715908665
2.0,-234.45256506554983,-502.8583984621922,17.827621606301886
3.0,-236.87752674881494,-511.32023807583715,29.27188844509025
4.0,-258.1470480019159,-532.6612189398422,7.51380133718247
5.0,-273.4554370875135,-551.0081154464228,-10.561878548150986
6.0,-275.4061309139946,-552.3829214997687,-4.495635420142897
7.0,-294.810507740568,-577.9425111265106,-24.43482672432921
8.0,-315.6996526283293,-605.3229022242982,-53.10057412164841
9.0,-329.96967902432834,-617.0727278984559,-66.85767054716732
10.0,-344.966591721572,-642.2965798420082,-71.55579994729395
11.0,-381.00626602143853,-677.208451776713,-101.09877829463204
12.0,-433.1899501485183,-740.0554253332176,-146.30864647769278
13.0,-563.752972715907,-874.1466241569432,-271.63233857744837
14.0,-652.9093783818447,-977.5241105308268,-346.7311090476529
15.0,-647.0687321270593,-967.0086730864942,-331.75744126073926
16.0,-687.8672841695453,-1024.546707921347,-358.77620770899483
17.0,-709.5766156147882,-1041.262045345756,-385.00894989779323
18.0,-737.3644493619264,-1071.2111268180029,-420.8824731151347
19.0,-750.1582523329935,-1071.7728613392983,-439.6227944166561
20.0,-755.188497375205,-1080.042912205088,-436.0153949312994
21.0,-750.3339814892212,-1071.4099898692778,-433.93830433969487
22.0,-749.8139574927591,-1064.5730052178185,-439.97931128918754
23.0,-812.9408197523048,-1131.4215241790332,-504.9224456250018
24.0,-837.2077230334746,-1164.2070649505995,-531.9553311213901
25.0,-882.6168614453708,-1196.7743614935332,-561.9318414019658
26.0,-941.8187443412246,-1276.3217872268826,-612.2553941300215
27.0,-946.7020306297076,-1274.1790984506697,-612.2316803119571
28.0,-990.2563787747835,-1321.9681177865573,-649.8109162175676
29.0,-979.9960374289602,-1312.8360815101828,-643.188967590343
30.0,-1022.4825365330339,-1350.062552477316,-682.6697436547349
31.0,-1035.61937946156,-1363.2053956879793,-702.1188918678572
32.0,-1023.8725023405473,-1345.691223236334,-688.8852428932558
33.0,-1052.825780223959,-1375.9215757291306,-717.663037840923
34.0,-1075.6506273300017,-1398.7690784095028,-737.970279302329
35.0,-1136.789121093215,-1466.360434095756,-797.4713014002059
36.0,-1176.2632393856,-1501.6470727478056,-835.0461703099584
37.0,-1195.1868565868183,-1527.5137172784462,-853.3023265064451
38.0,-1309.5234019695126,-1634.687347401417,-967.9645026559879
39.0,-1308.552659734743,-1636.9058489413214,-981.1012085198283
40.0,-1394.0630904978766,-1730.0719096483685,-1077.9634724479442
41.0,-1420.5118296574917,-1742.850380135854,-1117.4094868077839
42.0,-1431.2260051067592,-1756.0541283221016,-1131.1698677587515
43.0,-1427.9635486023853,-1749.0718484259212,-1123.428138516321
44.0,-1432.1311224013061,-1746.2237060937318,-1145.7565701313226
45.0,-1451.99917784018,-1775.4700243005036,-1159.797211911786
46.0,-1483.7706864219222,-1805.5050677887225,-1199.924714726616
47.0,-1528.4599319870365,-1844.345546558051,-1236.408692584496
48.0,-1538.0571116168096,-1845.5312846743038,-1244.799971009036


==> Data/month/xgboost/ablation_study/xgboost_rounds_econ_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,2.196693755868705,1.7245982888120588,2.7537763270127167
2.0,2.221099006695579,1.7201870638792207,2.788895610453068
3.0,2.3001962363955757,1.7700769989767406,2.8880016731610296
4.0,2.2689551200936764,1.747464576473563,2.8831131128219516
5.0,2.3281539733934333,1.8122763503809083,2.949898568929841
6.0,2.3481380627396615,1.8262243083631662,2.9726675902643263
7.0,2.360438369763873,1.8334659310144743,2.9616165360821176
8.0,2.435845149570709,1.9069672269116318,3.0381599927007894
9.0,2.429840047465746,1.9149583269504433,3.0266103748818356
10.0,2.524368276638467,1.9642439977570298,3.1628769434502315
11.0,2.560429986756854,2.0070106506007552,3.1909218986986154
12.0,2.6165780462486468,2.0179780766077235,3.316414353262715
13.0,2.762467098716686,2.1619040071274234,3.440199763959447
14.0,2.8756525316829395,2.237143051056206,3.6012177548039035
15.0,2.9446248135488453,2.3396974714359406,3.6893240684292734
16.0,3.023211421028978,2.406842747324327,3.7461556404593797
17.0,3.0446726916641835,2.4156699029491424,3.7894124212954794
18.0,3.091416751807823,2.4787835596447745,3.8210862935022667
19.0,3.044619986146932,2.427375327886589,3.763185619808951
20.0,3.1135941224962806,2.496553078047149,3.8378650093285724
21.0,3.162594953979885,2.5342746456453527,3.877704424135942
22.0,3.24335508465405,2.616497823166323,3.972259617389791
23.0,3.359084064498884,2.733754454535158,4.073333492371414
24.0,3.4452151951504844,2.8047138194920938,4.1799130858680495
25.0,3.556987066141471,2.9217469173016153,4.311834255072864
26.0,3.6404581714682918,2.9816432251840137,4.395093754646702
27.0,3.6466267568752846,2.9923916526731356,4.414465407405449
28.0,3.7135566965126463,3.051153146796538,4.475111429678889
29.0,3.724796515469154,3.0738305876939553,4.448345356208909
30.0,3.729476228411878,3.08754012578333,4.451205865794037
31.0,3.7433479656833395,3.0792992701748982,4.49447774573852
32.0,3.691703815217954,3.039825287998483,4.416405209784643
33.0,3.7403564321725478,3.0803469913702313,4.4616949458729565
34.0,3.825411780449598,3.1725144506436513,4.553127213653988
35.0,3.929308246949921,3.2482123832275387,4.679739133227924
36.0,4.042484648458682,3.3634263759934084,4.798042811790953
37.0,4.099450702540482,3.4408078999278926,4.859055108373533
38.0,4.1899121430786606,3.518224406507884,4.89743319569897
39.0,4.180702817337915,3.492479022971486,4.9081444594391
40.0,4.2429603773845335,3.563577670214469,4.977020749829193
41.0,4.306433927064751,3.6388019054527185,5.033478739806786
42.0,4.333354788366401,3.6575687231407232,5.054257408457199
43.0,4.326793661630359,3.659337257242835,5.094657705967179
44.0,4.282191980845382,3.631942997869831,5.018466733491819
45.0,4.331696726349967,3.6756215140928603,5.068296398488653
46.0,4.444433444479262,3.7828463885200785,5.177182423070543
47.0,4.593828996647237,3.9670103939584167,5.308963208086328
48.0,4.634767977672343,4.007451790271389,5.3207146235862455


==> Data/month/xgboost/ablation_study/xgboost_rounds_econ_standard_pinball_q1h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,518.540152796163,371.3039764954636,688.1036440626768
2.0,531.9293724962624,380.0134753183246,709.1190070209723
3.0,545.79953398637,385.38829246044304,726.4810129012205
4.0,545.9976847070941,387.5876770167924,720.8020652015723
5.0,563.5714828105446,402.3754269491713,747.3109507514131
6.0,570.1485382151855,415.9255867209169,748.0155254164946
7.0,579.9814141710624,421.0576786002127,762.3992481559059
8.0,600.7275984210952,440.02317347291137,789.2075121685457
9.0,603.870084186175,443.03368480243,790.7564650783843
10.0,624.3911364785387,463.63459365516036,816.3487169735322
11.0,644.2808751580271,468.83146902839144,837.9320784700889
12.0,679.0451157993909,486.2384430617051,891.1846079579859
13.0,757.6921948035867,558.9703033014724,971.5769044425965
14.0,815.197399927911,602.6208978305868,1067.8813141191795
15.0,827.1485453194394,616.6285981692769,1077.9826085047316
16.0,856.2057618951948,645.4434390070517,1107.121088003462
17.0,865.9900109868561,651.0885228405142,1115.7665231884866
18.0,883.029664817459,668.2725396764506,1119.9615276465693
19.0,879.1817330717013,666.9053066138246,1125.632387650526
20.0,892.5976923523535,680.4437331203923,1135.6227616594806
21.0,899.9442055754439,689.6438682002758,1137.906619162764
22.0,914.6467737665897,705.141138194393,1149.762593286635
23.0,964.3574620066656,756.8058402447058,1196.3294866576457
24.0,991.947529347847,774.9923722590473,1231.9138358232408
25.0,1034.2213530114605,819.8796549149267,1279.964952753947
26.0,1071.7290227424487,844.9861842009278,1319.3797181346881
27.0,1073.1164497533127,839.3177345022524,1322.9504645026839
28.0,1100.5963604634885,868.1037649802503,1346.9576853944036
29.0,1099.9503994986019,880.8520195121805,1343.5020611944774
30.0,1115.2993518287155,887.36223525753,1359.1039690575246
31.0,1122.374536925376,896.7956590674027,1367.2119304244413
32.0,1108.7345088142406,883.2027106260351,1346.2767429969108
33.0,1127.1753274287587,900.1050643785479,1364.3900106435476
34.0,1151.7983806734255,929.9237934060786,1389.6425359202249
35.0,1198.587358089525,964.2933475965494,1445.3132976950337
36.0,1240.4754381197938,1002.6129566295687,1488.0105363507078
37.0,1259.435538433386,1013.2867305801367,1504.5049703530283
38.0,1318.4035029819818,1068.2174636130057,1582.983886070476
39.0,1308.3793879623265,1060.9203170568107,1572.7275681018673
40.0,1350.2304368425146,1101.8161479152466,1617.1022143297077
41.0,1370.3752765245579,1129.3606530920247,1630.9341712008925
42.0,1379.5568140830637,1137.8872846597758,1643.6700508343602
43.0,1376.8608399073971,1130.6356976295074,1641.6199458285994
44.0,1368.5488140650887,1130.5910866888917,1633.26029250274
45.0,1385.5587592019208,1153.2279129277576,1643.9349298948132
46.0,1419.8680115338839,1178.959338138638,1686.7030443493168
47.0,1469.5953074645054,1227.1823060918864,1731.514579505854
48.0,1482.597744189611,1255.9502532437134,1730.398211638831


==> Data/month/xgboost/ablation_study/xgboost_rounds_econ_standard_pinball_q2h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,353.2789834042139,244.39301952613692,476.7683215700759
2.0,344.36732044382325,233.12240144861917,468.56440609508815
3.0,356.29751258731824,242.86583309768258,486.7041717537978
4.0,339.48004630556187,229.46473021272655,466.43219176448315
5.0,344.80713314053384,230.86937710205774,478.7453673569134
6.0,349.8236334839898,231.72358738939263,490.0391310813745
7.0,344.13300797860757,229.0384022748032,478.19999144215933
8.0,348.1678763184312,228.11657960326738,487.2346339355431
9.0,339.89434096671204,230.43416631655418,470.86859440030827
10.0,348.4178631012793,232.3949780435733,485.6754222293634
11.0,339.4758623408753,228.8364911420346,473.01804315857163
12.0,332.49315568057443,227.01268562233912,453.19272495595436
13.0,306.689816630861,206.31483972904243,430.8595372674266
14.0,292.8698972224352,199.07165070053398,408.705888481398
15.0,309.49355961779224,202.88390951997962,438.80784283271004
16.0,305.9119345595592,205.07440896144692,433.0913093720932
17.0,298.32871849502453,193.9745806525796,422.10951217681304
18.0,293.13810532791763,193.1827040347482,414.22262584287245
19.0,279.0551312053065,181.19045496434657,396.8305959814588
20.0,288.44689445218893,187.8073204601058,407.08773959613745
21.0,299.67702038406776,200.6071593999843,416.8378582384422
22.0,314.79560777238254,214.40967728021954,436.362635324206
23.0,314.00480620482176,214.8225362894396,429.97554740388364
24.0,322.1813509210689,223.69419360320344,446.79217425253654
25.0,328.127863855165,224.01841302267337,453.2749090880491
26.0,318.2740272694681,214.31254348668412,448.4983843548827
27.0,315.75482524954555,213.3024530058127,439.441309403456
28.0,308.3912574436642,205.78564112930158,433.20557910449025
29.0,315.95356955543474,211.84797809272183,446.3726059999808
30.0,297.3133226022856,195.78006760509987,429.1786454606648
31.0,293.87903335612634,195.7465221341425,421.6751359398751
32.0,289.63650694180365,191.3742059361422,421.08666474644804
33.0,284.9147032495913,188.19608621793816,411.27350476210063
34.0,291.2778788094229,192.89224748281933,416.6286050957571
35.0,289.15606121495404,183.76911314309393,428.41965151861666
36.0,299.4648466113126,195.26526101116355,436.29513199095453
37.0,303.2860531639317,202.35272098503378,434.5696443305358
38.0,270.78478140637264,196.1954700358536,365.0241310644426
39.0,261.53726017453323,189.24662883430366,353.407755894795
40.0,234.97996444421392,177.3332279042355,302.32893029010165
41.0,233.96581279856997,176.072382562834,302.8204660950689
42.0,234.57600999765566,178.31350270474223,303.4434472222062
43.0,234.49000102548843,177.97044383332883,303.3112437080515
44.0,222.8439161440439,168.71307726511236,288.73683628859493
45.0,223.95941692977559,173.14924595264165,286.8670266581163
46.0,232.8514623963442,177.96616521399068,299.15741373578817
47.0,246.82736187487578,191.747691443973,310.1569740160186
48.0,252.15205489616486,194.5366595439731,318.18027747093083


==> Data/month/xgboost/ablation_study/xgboost_rounds_econ_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1243.052256539093,958.5641985569445,1564.3470718614412
2.0,1261.6556523610293,970.5521074430629,1586.605584154188
3.0,1306.4285942120368,999.6334698179642,1626.265410102988
4.0,1295.189033658597,984.7885553817075,1626.4339093909475
5.0,1323.6425816934382,1012.9238830175696,1662.167735455319
6.0,1332.9724893378457,1019.1775411919118,1653.160249446869
7.0,1332.8500109179745,1027.0195440308275,1652.8019611498598
8.0,1355.2603492946391,1039.2052006816439,1678.2453418944076
9.0,1338.2657198673724,1043.969260185029,1665.4662198288681
10.0,1382.8721082006714,1082.8463457865807,1700.7227954169432
11.0,1388.1289550963063,1092.8433274469605,1705.261322587808
12.0,1467.91107415112,1139.442968737586,1810.7517502804415
13.0,1526.9918398196344,1196.6121073320724,1868.6640125162999
14.0,1621.6082736311275,1275.4504351392488,2005.4348328781193
15.0,1653.9272705442718,1305.3921802101165,2043.1038399337551
16.0,1668.2329465640607,1317.6198006147329,2055.379440936745
17.0,1680.1942303381002,1328.2483233714179,2063.018844275935
18.0,1671.7834326640298,1326.5429788172767,2049.900000603113
19.0,1660.6719215493756,1319.9008391425912,2040.2510369543822
20.0,1670.635490936216,1330.7698567024174,2054.3350083715864
21.0,1673.6857782426066,1334.8737691860244,2041.3747776115486
22.0,1693.2893771924682,1355.8052055929052,2065.847231824185
23.0,1729.3410141358056,1418.6111358368794,2076.0536970329617
24.0,1771.171822707675,1453.2186128599565,2121.009323472824
25.0,1828.0743823095436,1494.675589490475,2199.906740664845
26.0,1871.6838759533978,1537.8159243213142,2244.288360642526
27.0,1867.63139592795,1532.9288846263971,2223.289526213001
28.0,1882.4824559739848,1552.7923810716272,2234.6550900586885
29.0,1885.0618586990392,1555.8352544584177,2242.061354895377
30.0,1887.1977659705196,1553.926605819881,2228.906774398318
31.0,1885.582807955801,1559.2986345973106,2239.6077569525964
32.0,1854.2989896339768,1526.2975520698376,2202.187623816164
33.0,1863.0817750626966,1538.2574167196738,2219.9434403075757
34.0,1885.098370342192,1556.0759112172273,2247.0860521116365
35.0,1947.2916268215565,1602.6645718213404,2329.122489089316
36.0,1989.3606283650279,1655.871028747973,2357.016984493244
37.0,2001.8305340379595,1683.1022569116506,2353.3785381563885
38.0,2029.6828275162818,1713.0583879666203,2380.008935330667
39.0,2015.0783907745613,1686.1715026387594,2386.1976180283527
40.0,2032.375538869054,1705.8901680156198,2391.732830402801
41.0,2033.973555416213,1705.904999055729,2385.6793883160844
42.0,2036.531642108322,1704.9721913691883,2402.97358797337
43.0,2038.9788910419097,1718.5712947602933,2379.4076615693584
44.0,2016.974309204531,1698.891877931338,2354.363291655117
45.0,2025.1231600531855,1714.2303382203881,2366.356811443864
46.0,2066.7770732490144,1767.3714739053007,2395.198194382342
47.0,2099.1275451963393,1805.7931557870816,2411.3699752627085
48.0,2096.814467536729,1808.3552320930594,2393.063752787092


==> Data/month/xgboost/ablation_study/xgboost_rounds_econ_standard_varianceh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,207578.1307988806,112922.14112351857,317084.29374093795
2.0,132843.0142690733,81520.2643318287,198769.50785716216
3.0,124208.64668910271,74065.38829735167,187894.28938726586
4.0,119879.86998182956,73830.67588822696,179977.40898025275
5.0,123628.09292046931,76087.41917183566,182900.72079455497
6.0,123210.99665882658,70422.6982713843,186762.30182799438
7.0,129538.36790618912,68997.45313698426,202866.00634688628
8.0,115311.9165258611,66497.15247957177,169881.4856834159
9.0,121832.23948296826,65244.34750217065,192681.1401350177
10.0,97860.78804288717,56657.136796285115,148147.2155209803
11.0,100743.79545431821,67858.43861359052,138345.6279834321
12.0,86359.44539536248,62183.55266850345,116082.6204824434
13.0,61736.23126274521,37889.53804725779,92091.33280169635
14.0,67619.49625193237,35904.72644529934,108510.32606234557
15.0,72689.08696965226,36598.487788672246,120165.3887207894
16.0,77086.32646110887,42928.78533563084,120807.13221864162
17.0,79111.7634484885,42808.71162790405,128013.30751150886
18.0,67080.67644539937,37054.62534502279,102423.48039814318
19.0,71489.82043214331,39185.70565453891,109311.54499524696
20.0,71964.56206022411,36399.75561905469,117608.80250768084
21.0,59555.42981832464,36029.71682762812,93221.78220073509
22.0,61592.481485401666,39134.92280446064,87699.77018505665
23.0,75785.61160144751,47655.18718176393,109581.46627616379
24.0,54516.07584576214,36991.30959804705,74671.47608652781
25.0,50725.2729839567,36953.011000562634,65773.85746305482
26.0,52414.70054118605,37016.07328677951,69503.83733211306
27.0,54811.23232357178,33428.859191939664,80237.70192294985
28.0,61712.85734332003,32623.309157602325,98748.28014388125
29.0,76418.38823806387,41122.876679316374,119545.19023210296
30.0,78175.37436287673,39373.710991131986,124819.22677744318
31.0,70343.79842220912,37636.22569554306,110375.1146456259
32.0,55451.8372638841,33490.528444234085,83703.7408452203
33.0,49699.83097876118,31054.057239211626,72574.77347715458
34.0,52799.76435474487,31395.70048770086,82236.95196050093
35.0,66820.28888437519,43143.283878781534,92129.45198175202
36.0,72341.98437593583,49838.03073338766,96615.36963200045
37.0,70968.5530754524,50920.11682953641,93271.86953764799
38.0,74519.26384015431,52251.60586565344,98383.9262345462
39.0,78397.7653291024,56458.468412970935,103528.59135204983
40.0,74144.39471684511,50844.89230533407,101856.62536422483
41.0,85836.01855691639,57657.623906889305,120724.39597221243
42.0,87497.82769257213,57619.76042498148,121524.66708000185
43.0,82036.50731386758,57467.524771446195,110988.02747960483
44.0,73338.77405905476,48422.32216531025,101938.54266876158
45.0,75659.23043313925,49294.9690467706,103275.22247444262
46.0,79355.28896377853,49970.13392773605,114574.71837934632
47.0,92433.28683372428,61947.87183570324,128018.5327874138
48.0,81116.7108702254,60626.06915067727,104847.99357854138


==> Data/month/xgboost/context_importance/xgboost_rounds_econ_standard_context_ablation_bootstrap_mapeh_month.txt <==
horizon,0.1_mean,0.2_mean,0.3_mean,0.4_mean,0.5_mean,0.6_mean,0.7_mean,0.8_mean,0.9_mean,1.0_mean,0.1_low_0.95,0.2_low_0.95,0.3_low_0.95,0.4_low_0.95,0.5_low_0.95,0.6_low_0.95,0.7_low_0.95,0.8_low_0.95,0.9_low_0.95,1.0_low_0.95,0.1_high_0.95,0.2_high_0.95,0.3_high_0.95,0.4_high_0.95,0.5_high_0.95,0.6_high_0.95,0.7_high_0.95,0.8_high_0.95,0.9_high_0.95,1.0_high_0.95
1,3.066149719455349,3.1053489997933554,3.053810699399563,3.0214016011860996,3.035147971418241,3.0727801872146774,3.077523442077483,3.0441345151790764,3.0798723807737147,3.0391442064365237,2.190863794202824,2.190863794202824,2.190863794202824,2.190863794202824,2.190863794202824,2.190863794202824,2.190863794202824,2.190863794202824,2.190863794202824,2.190863794202824,5.02848326469061,5.02848326469061,5.02848326469061,5.02848326469061,5.02848326469061,5.02848326469061,5.02848326469061,5.02848326469061,5.02848326469061,5.02848326469061
2,3.06905169858584,3.103411988893336,3.053502392171418,3.0225628489910137,3.0350752367951364,3.0680988319356755,3.078105076977583,3.0426701652706574,3.073814573172938,3.040962620316498,2.2142134768885633,2.2142134768885633,2.2142134768885633,2.2142134768885633,2.2142134768885633,2.2142134768885633,2.2142134768885633,2.2142134768885633,2.2142134768885633,2.2142134768885633,5.038862169821832,5.038862169821832,5.038862169821832,5.038862169821832,5.038862169821832,5.038862169821832,5.038862169821832,5.038862169821832,5.038862169821832,5.038862169821832
3,3.150863517391973,3.184938595552164,3.1311446615431375,3.0946890992742713,3.118116175863571,3.152543988916356,3.1523684319378216,3.117743448839605,3.1542157504741475,3.120461658632481,2.29464819578891,2.29464819578891,2.29464819578891,2.29464819578891,2.29464819578891,2.29464819578891,2.29464819578891,2.29464819578891,2.29464819578891,2.29464819578891,5.4939635636373465,5.4939635636373465,5.4939635636373465,5.4939635636373465,5.4939635636373465,5.4939635636373465,5.4939635636373465,5.4939635636373465,5.4939635636373465,5.4939635636373465
4,3.1700610613550007,3.2090943449672857,3.150373000071123,3.111652882276045,3.1367790866550473,3.176077640921138,3.171661516574392,3.1370882751473315,3.1793317156897554,3.13831354962334,2.2648194023012156,2.2648194023012156,2.2648194023012156,2.2648194023012156,2.2648194023012156,2.2648194023012156,2.2648194023012156,2.2648194023012156,2.2648194023012156,2.2648194023012156,5.6465768435100445,5.6465768435100445,5.6465768435100445,5.6465768435100445,5.6465768435100445,5.6465768435100445,5.6465768435100445,5.6465768435100445,5.6465768435100445,5.6465768435100445
5,3.18691654158866,3.2304919113915807,3.1694925903163247,3.1338196510959535,3.1548995185999327,3.1974053585035707,3.1916125333091663,3.158476615660598,3.2017717548758817,3.1571456784582708,2.3221281205206905,2.3221281205206905,2.3221281205206905,2.3221281205206905,2.3221281205206905,2.3221281205206905,2.3221281205206905,2.3221281205206905,2.3221281205206905,2.3221281205206905,5.5523694131788055,5.5523694131788055,5.5523694131788055,5.5523694131788055,5.5523694131788055,5.5523694131788055,5.5523694131788055,5.5523694131788055,5.5523694131788055,5.5523694131788055
6,3.143364511531425,3.1823157395538266,3.125226860640114,3.092151916003091,3.111167837507542,3.1503416378756337,3.1474979720346776,3.1146076409303665,3.154001720616117,3.1133172285876056,2.3124421400859045,2.3124421400859045,2.3124421400859045,2.3124421400859045,2.3124421400859045,2.3124421400859045,2.3124421400859045,2.3124421400859045,2.3124421400859045,2.3124421400859045,5.338880468697759,5.338880468697759,5.338880468697759,5.338880468697759,5.338880468697759,5.338880468697759,5.338880468697759,5.338880468697759,5.338880468697759,5.338880468697759
7,3.1935529387614503,3.233802941746137,3.173632850514564,3.135759561662712,3.162266785467187,3.2041795989573463,3.194400392280671,3.1624504286033317,3.203486063234801,3.162138392855182,2.305071189135195,2.305071189135195,2.305071189135195,2.305071189135195,2.305071189135195,2.305071189135195,2.305071189135195,2.305071189135195,2.305071189135195,2.305071189135195,5.664045294223011,5.664045294223011,5.664045294223011,5.664045294223011,5.664045294223011,5.664045294223011,5.664045294223011,5.664045294223011,5.664045294223011,5.664045294223011
8,3.1853823773956056,3.2209532020865654,3.166269621236865,3.1364499064022335,3.1526823398035075,3.1895042874008492,3.188877665213717,3.157854187954347,3.192908757108424,3.1556143614717165,2.363515109316517,2.363515109316517,2.363515109316517,2.363515109316517,2.363515109316517,2.363515109316517,2.363515109316517,2.363515109316517,2.363515109316517,2.363515109316517,5.221617817056616,5.221617817056616,5.221617817056616,5.221617817056616,5.221617817056616,5.221617817056616,5.221617817056616,5.221617817056616,5.221617817056616,5.221617817056616
9,3.1551472980256894,3.1902906801933084,3.1390217894110055,3.1178865320012457,3.1219323548629094,3.1555821272157307,3.1650708402348164,3.13715093752014,3.16408132339805,3.1300768382079753,2.3898068937625694,2.3898068937625694,2.3898068937625694,2.3898068937625694,2.3898068937625694,2.3898068937625694,2.3898068937625694,2.3898068937625694,2.3898068937625694,2.3898068937625694,4.735917399873676,4.735917399873676,4.735917399873676,4.735917399873676,4.735917399873676,4.735917399873676,4.735917399873676,4.735917399873676,4.735917399873676,4.735917399873676
10,3.254590230110964,3.289209468756026,3.238459886044401,3.2132627651965127,3.2240272540421815,3.2579272787392886,3.260097810132152,3.23551455936686,3.264659023881333,3.229331065729545,2.482074949573901,2.482074949573901,2.482074949573901,2.482074949573901,2.482074949573901,2.482074949573901,2.482074949573901,2.482074949573901,2.482074949573901,2.482074949573901,4.962941105226405,4.962941105226405,4.962941105226405,4.962941105226405,4.962941105226405,4.962941105226405,4.962941105226405,4.962941105226405,4.962941105226405,4.962941105226405
11,3.2807173332458173,3.312359623334535,3.2684182265893496,3.2463857401286536,3.2540181004612254,3.2859004077847103,3.289762398880364,3.269381442699711,3.2915625748614525,3.259553528888848,2.5519144058708414,2.5519144058708414,2.5519144058708414,2.5519144058708414,2.5519144058708414,2.5519144058708414,2.5519144058708414,2.5519144058708414,2.5519144058708414,2.5519144058708414,4.7246720857501225,4.7246720857501225,4.7246720857501225,4.7246720857501225,4.7246720857501225,4.7246720857501225,4.7246720857501225,4.7246720857501225,4.7246720857501225,4.7246720857501225
12,3.29875295378599,3.326493780343944,3.2868015122971332,3.266559413906799,3.2711868041703855,3.299083034039198,3.308767166381946,3.2841036307734273,3.30547288895996,3.2773618530649893,2.6090365413449463,2.6090365413449463,2.6090365413449463,2.6090365413449463,2.6090365413449463,2.6090365413449463,2.6090365413449463,2.6090365413449463,2.6090365413449463,2.6090365413449463,4.651550689707064,4.651550689707064,4.651550689707064,4.651550689707064,4.651550689707064,4.651550689707064,4.651550689707064,4.651550689707064,4.651550689707064,4.651550689707064
13,3.5570413458947283,3.5912918867919963,3.543719012684732,3.5147599091911816,3.531341559019421,3.565928174981119,3.563197486626246,3.54040668326469,3.5712862597318304,3.5339751720525507,2.753326509851256,2.753326509851256,2.753326509851256,2.753326509851256,2.753326509851256,2.753326509851256,2.753326509851256,2.753326509851256,2.753326509851256,2.753326509851256,5.36186156741684,5.36186156741684,5.36186156741684,5.36186156741684,5.36186156741684,5.36186156741684,5.36186156741684,5.36186156741684,5.36186156741684,5.36186156741684
14,3.6466077877338656,3.678132792893264,3.6309788338606936,3.6011034562722193,3.6183641591986513,3.6480982814555905,3.649420390757578,3.624344096107285,3.656300390332814,3.6218574675061372,2.8705929621027875,2.8705929621027875,2.8705929621027875,2.8705929621027875,2.8705929621027875,2.8705929621027875,2.8705929621027875,2.8705929621027875,2.8705929621027875,2.8705929621027875,5.457699458368995,5.457699458368995,5.457699458368995,5.457699458368995,5.457699458368995,5.457699458368995,5.457699458368995,5.457699458368995,5.457699458368995,5.457699458368995
15,3.6974864471424946,3.726459612842181,3.6867611098595083,3.653338944261477,3.6769061441550193,3.7080555670070003,3.7001357055857977,3.6794605082985634,3.70824329170032,3.6752033295178745,2.937765384678793,2.937765384678793,2.937765384678793,2.937765384678793,2.937765384678793,2.937765384678793,2.937765384678793,2.937765384678793,2.937765384678793,2.937765384678793,5.51838464890751,5.51838464890751,5.51838464890751,5.51838464890751,5.51838464890751,5.51838464890751,5.51838464890751,5.51838464890751,5.51838464890751,5.51838464890751
16,3.7962567738457933,3.830226224762409,3.783236441394436,3.7478016129366205,3.773421092101233,3.808154762795377,3.797667299391462,3.7747273923121805,3.810206994289411,3.771718494936658,3.017444604884878,3.017444604884878,3.017444604884878,3.017444604884878,3.017444604884878,3.017444604884878,3.017444604884878,3.017444604884878,3.017444604884878,3.017444604884878,5.815627942028055,5.815627942028055,5.815627942028055,5.815627942028055,5.815627942028055,5.815627942028055,5.815627942028055,5.815627942028055,5.815627942028055,5.815627942028055
17,3.7527566860470922,3.7808219241730128,3.7420735960384115,3.711116804379969,3.732972974393598,3.7601299449530265,3.7534870021000484,3.7349351628241103,3.7642549225225244,3.732948364698939,3.0373158546253824,3.0373158546253824,3.0373158546253824,3.0373158546253824,3.0373158546253824,3.0373158546253824,3.0373158546253824,3.0373158546253824,3.0373158546253824,3.0373158546253824,5.4717604756739116,5.4717604756739116,5.4717604756739116,5.4717604756739116,5.4717604756739116,5.4717604756739116,5.4717604756739116,5.4717604756739116,5.4717604756739116,5.4717604756739116
18,3.758510170541064,3.7822842928972125,3.7522719130299595,3.7248273902308022,3.741513739047554,3.7642961922349545,3.7626328245006877,3.7460613849590385,3.7686119714859037,3.7422425805529724,3.082949092138823,3.082949092138823,3.082949092138823,3.082949092138823,3.082949092138823,3.082949092138823,3.082949092138823,3.082949092138823,3.082949092138823,3.082949092138823,5.152182949656598,5.152182949656598,5.152182949656598,5.152182949656598,5.152182949656598,5.152182949656598,5.152182949656598,5.152182949656598,5.152182949656598,5.152182949656598
19,3.7841257220935547,3.8097571172732256,3.774025487082206,3.7400867890203977,3.7668477720883313,3.791446569356271,3.7819126790553037,3.767750978500285,3.794282539466924,3.7658327751441307,3.036309785460796,3.036309785460796,3.036309785460796,3.036309785460796,3.036309785460796,3.036309785460796,3.036309785460796,3.036309785460796,3.036309785460796,3.036309785460796,5.5363784343772995,5.5363784343772995,5.5363784343772995,5.5363784343772995,5.5363784343772995,5.5363784343772995,5.5363784343772995,5.5363784343772995,5.5363784343772995,5.5363784343772995
20,3.825580703819636,3.850765792057497,3.8128752108663373,3.7817728159846733,3.80726030468527,3.832216020433431,3.8216895561112088,3.8086931612835357,3.8358476578737473,3.806921839089778,3.104150729206449,3.104150729206449,3.104150729206449,3.104150729206449,3.104150729206449,3.104150729206449,3.104150729206449,3.104150729206449,3.104150729206449,3.104150729206449,5.566633247641631,5.566633247641631,5.566633247641631,5.566633247641631,5.566633247641631,5.566633247641631,5.566633247641631,5.566633247641631,5.566633247641631,5.566633247641631
21,3.8239882700905192,3.852701358287292,3.816164760896303,3.7865471097069046,3.8070343310830936,3.834444799893223,3.8253832908416388,3.8097682788880998,3.83692011400465,3.8066617692504345,3.155072536996132,3.155072536996132,3.155072536996132,3.155072536996132,3.155072536996132,3.155072536996132,3.155072536996132,3.155072536996132,3.155072536996132,3.155072536996132,5.441422907816765,5.441422907816765,5.441422907816765,5.441422907816765,5.441422907816765,5.441422907816765,5.441422907816765,5.441422907816765,5.441422907816765,5.441422907816765
22,3.8462275309605136,3.8737644183175375,3.8382268440066203,3.815029015391866,3.829349578265424,3.854078955395913,3.849008258734486,3.836822395757149,3.861140185491538,3.8315068090548348,3.231753785692029,3.231753785692029,3.231753785692029,3.231753785692029,3.231753785692029,3.231753785692029,3.231753785692029,3.231753785692029,3.231753785692029,3.231753785692029,5.167402961523204,5.167402961523204,5.167402961523204,5.167402961523204,5.167402961523204,5.167402961523204,5.167402961523204,5.167402961523204,5.167402961523204,5.167402961523204
23,3.9600832103126593,3.984900714196359,3.954950348686157,3.934873844390961,3.9432682657477147,3.966012484122098,3.9672227180103095,3.954293452734036,3.9730243385408177,3.9467660022639715,3.349372747601239,3.349372747601239,3.349372747601239,3.349372747601239,3.349372747601239,3.349372747601239,3.349372747601239,3.349372747601239,3.349372747601239,3.349372747601239,5.0481486625386,5.0481486625386,5.0481486625386,5.0481486625386,5.0481486625386,5.0481486625386,5.0481486625386,5.0481486625386,5.0481486625386,5.0481486625386
24,3.937768820393189,3.9623911965514247,3.9297132845660165,3.9118527456524976,3.920718258675439,3.9392565883511947,3.9400711469555625,3.9292059205617007,3.9499244114354926,3.9254368936541635,3.432803280428988,3.432803280428988,3.432803280428988,3.432803280428988,3.432803280428988,3.432803280428988,3.432803280428988,3.432803280428988,3.432803280428988,3.432803280428988,4.975748116914137,4.975748116914137,4.975748116914137,4.975748116914137,4.975748116914137,4.975748116914137,4.975748116914137,4.975748116914137,4.975748116914137,4.975748116914137
25,4.246251055457201,4.275506902477092,4.24283429749135,4.220555284651113,4.2293403183425236,4.256753525906161,4.257171384227323,4.243337849532374,4.26644134022902,4.232136870532498,3.5471624025569937,3.5471624025569937,3.5471624025569937,3.5471624025569937,3.5471624025569937,3.5471624025569937,3.5471624025569937,3.5471624025569937,3.5471624025569937,3.5471624025569937,5.374052457445276,5.374052457445276,5.374052457445276,5.374052457445276,5.374052457445276,5.374052457445276,5.374052457445276,5.374052457445276,5.374052457445276,5.374052457445276
26,4.305490138395541,4.328213175948732,4.298930090502838,4.273054502752584,4.288364030809145,4.308427049415661,4.309215084433173,4.296330751461629,4.317760430642371,4.290058886570128,3.6360901655738442,3.6360901655738442,3.6360901655738442,3.6360901655738442,3.6360901655738442,3.6360901655738442,3.6360901655738442,3.6360901655738442,3.6360901655738442,3.6360901655738442,5.498065247856646,5.498065247856646,5.498065247856646,5.498065247856646,5.498065247856646,5.498065247856646,5.498065247856646,5.498065247856646,5.498065247856646,5.498065247856646
27,4.435180571118534,4.463125478092702,4.429319640098055,4.39887275683698,4.415595026606644,4.43714067534703,4.439277871065809,4.426552146692342,4.450789324132861,4.41932968337313,3.637757994248751,3.637757994248751,3.637757994248751,3.637757994248751,3.637757994248751,3.637757994248751,3.637757994248751,3.637757994248751,3.637757994248751,3.637757994248751,5.77758797788386,5.77758797788386,5.77758797788386,5.77758797788386,5.77758797788386,5.77758797788386,5.77758797788386,5.77758797788386,5.77758797788386,5.77758797788386
28,4.533124443974161,4.562432085027599,4.522616993749413,4.488262155701162,4.5110602312168435,4.5332039211319,4.531062139386406,4.519593136560342,4.5485021650401904,4.514174587551988,3.7056994726717982,3.7056994726717982,3.7056994726717982,3.7056994726717982,3.7056994726717982,3.7056994726717982,3.7056994726717982,3.7056994726717982,3.7056994726717982,3.7056994726717982,6.101848694316623,6.101848694316623,6.101848694316623,6.101848694316623,6.101848694316623,6.101848694316623,6.101848694316623,6.101848694316623,6.101848694316623,6.101848694316623
29,4.549679269082823,4.577133353799662,4.5399470367894175,4.506241259604249,4.525928751840323,4.548239764361554,4.550480651228688,4.535711998272863,4.564238605583405,4.528527544323434,3.718639905752149,3.718639905752149,3.718639905752149,3.718639905752149,3.718639905752149,3.718639905752149,3.718639905752149,3.718639905752149,3.718639905752149,3.718639905752149,5.997270614037096,5.997270614037096,5.997270614037096,5.997270614037096,5.997270614037096,5.997270614037096,5.997270614037096,5.997270614037096,5.997270614037096,5.997270614037096
30,4.619501927911786,4.644760844133487,4.606123865761263,4.569872170362493,4.590844986595834,4.611202791833421,4.6200375645018905,4.597487203455683,4.626968605606099,4.594673391312487,3.7241157999796175,3.7241157999796175,3.7241157999796175,3.7241157999796175,3.7241157999796175,3.7241157999796175,3.7241157999796175,3.7241157999796175,3.7241157999796175,3.7241157999796175,6.276676429194722,6.276676429194722,6.276676429194722,6.276676429194722,6.276676429194722,6.276676429194722,6.276676429194722,6.276676429194722,6.276676429194722,6.276676429194722
31,4.654341994983488,4.679919207849725,4.639743916781248,4.602403974457639,4.624482771074346,4.64551479830064,4.654690137727902,4.631188007204487,4.663024637390304,4.6278369597324325,3.734993301842161,3.734993301842161,3.734993301842161,3.734993301842161,3.734993301842161,3.734993301842161,3.734993301842161,3.734993301842161,3.734993301842161,3.734993301842161,6.338794012715068,6.338794012715068,6.338794012715068,6.338794012715068,6.338794012715068,6.338794012715068,6.338794012715068,6.338794012715068,6.338794012715068,6.338794012715068
32,4.651404118506622,4.680390772818826,4.638560026038362,4.600477698780297,4.623096456529605,4.646578732186263,4.6526470167932255,4.632369775018234,4.66561632921038,4.626623944880105,3.6837596343148005,3.6837596343148005,3.6837596343148005,3.6837596343148005,3.6837596343148005,3.6837596343148005,3.6837596343148005,3.6837596343148005,3.6837596343148005,3.6837596343148005,6.35148182061244,6.35148182061244,6.35148182061244,6.35148182061244,6.35148182061244,6.35148182061244,6.35148182061244,6.35148182061244,6.35148182061244,6.35148182061244
33,4.607680432909639,4.633434423531274,4.601427945128026,4.573486446036752,4.58274458273118,4.603187199238126,4.617001429241828,4.599753555889077,4.62363468750876,4.588840815751332,3.7313461980134734,3.7313461980134734,3.7313461980134734,3.7313461980134734,3.7313461980134734,3.7313461980134734,3.7313461980134734,3.7313461980134734,3.7313461980134734,3.7313461980134734,5.723357872676675,5.723357872676675,5.723357872676675,5.723357872676675,5.723357872676675,5.723357872676675,5.723357872676675,5.723357872676675,5.723357872676675,5.723357872676675
34,4.637003539709888,4.664946097745743,4.629686478244757,4.602513147511982,4.611387454978446,4.634858408482565,4.6461585786311,4.626440874118117,4.654110727852099,4.616376431136194,3.818324650212647,3.818324650212647,3.818324650212647,3.818324650212647,3.818324650212647,3.818324650212647,3.818324650212647,3.818324650212647,3.818324650212647,3.818324650212647,5.81062468703442,5.81062468703442,5.81062468703442,5.81062468703442,5.81062468703442,5.81062468703442,5.81062468703442,5.81062468703442,5.81062468703442,5.81062468703442
35,4.655054599199631,4.678251524943204,4.65115963498232,4.6304606242270685,4.630936617324024,4.651840787257464,4.669822802146005,4.64829999706219,4.669717653619122,4.636391277869611,3.923392491291474,3.923392491291474,3.923392491291474,3.923392491291474,3.923392491291474,3.923392491291474,3.923392491291474,3.923392491291474,3.923392491291474,3.923392491291474,5.585859742815019,5.585859742815019,5.585859742815019,5.585859742815019,5.585859742815019,5.585859742815019,5.585859742815019,5.585859742815019,5.585859742815019,5.585859742815019
36,4.752048961385185,4.771995493909411,4.747915903106822,4.721353500410557,4.734307272136323,4.754651035199547,4.760234375177825,4.743209281693467,4.763384809984785,4.734916189050319,4.035584340365282,4.035584340365282,4.035584340365282,4.035584340365282,4.035584340365282,4.035584340365282,4.035584340365282,4.035584340365282,4.035584340365282,4.035584340365282,5.849876328883631,5.849876328883631,5.849876328883631,5.849876328883631,5.849876328883631,5.849876328883631,5.849876328883631,5.849876328883631,5.849876328883631,5.849876328883631
37,4.971042105762643,4.994596224202864,4.967687473377615,4.932412912867586,4.9518515162453145,4.975655427803349,4.979929637460457,4.960108934062844,4.982114842250526,4.951559939178012,4.094366867535766,4.094366867535766,4.094366867535766,4.094366867535766,4.094366867535766,4.094366867535766,4.094366867535766,4.094366867535766,4.094366867535766,4.094366867535766,6.404113116582494,6.404113116582494,6.404113116582494,6.404113116582494,6.404113116582494,6.404113116582494,6.404113116582494,6.404113116582494,6.404113116582494,6.404113116582494
38,5.091894761595858,5.116007533994458,5.089378896162382,5.047541962304019,5.076218172089294,5.099088657048878,5.096047658707949,5.08090529445085,5.101653564521086,5.073828185169301,4.189047920125198,4.189047920125198,4.189047920125198,4.189047920125198,4.189047920125198,4.189047920125198,4.189047920125198,4.189047920125198,4.189047920125198,4.189047920125198,6.7276868229952465,6.7276868229952465,6.7276868229952465,6.7276868229952465,6.7276868229952465,6.7276868229952465,6.7276868229952465,6.7276868229952465,6.7276868229952465,6.7276868229952465
39,5.113894247107823,5.140908848022077,5.110392986784175,5.064603891507632,5.098686370740472,5.125388759699881,5.116774637241593,5.099636059039566,5.12729470074088,5.093738546764832,4.181043798523058,4.181043798523058,4.181043798523058,4.181043798523058,4.181043798523058,4.181043798523058,4.181043798523058,4.181043798523058,4.181043798523058,4.181043798523058,6.979388197872859,6.979388197872859,6.979388197872859,6.979388197872859,6.979388197872859,6.979388197872859,6.979388197872859,6.979388197872859,6.979388197872859,6.979388197872859
40,5.202345163685488,5.228602880227808,5.196922193518517,5.151241534727283,5.184394340131349,5.211256728983422,5.204462592136719,5.185434511438288,5.214755005714163,5.179989553853737,4.242312721752409,4.242312721752409,4.242312721752409,4.242312721752409,4.242312721752409,4.242312721752409,4.242312721752409,4.242312721752409,4.242312721752409,4.242312721752409,7.1056115920299066,7.1056115920299066,7.1056115920299066,7.1056115920299066,7.1056115920299066,7.1056115920299066,7.1056115920299066,7.1056115920299066,7.1056115920299066,7.1056115920299066
41,5.236309398409671,5.262788581612046,5.233565854482167,5.191457832715677,5.220980093409767,5.247043234751205,5.241119430474263,5.225501888988884,5.24956929106486,5.218004163766273,4.307781917042562,4.307781917042562,4.307781917042562,4.307781917042562,4.307781917042562,4.307781917042562,4.307781917042562,4.307781917042562,4.307781917042562,4.307781917042562,6.966509811530007,6.966509811530007,6.966509811530007,6.966509811530007,6.966509811530007,6.966509811530007,6.966509811530007,6.966509811530007,6.966509811530007,6.966509811530007
42,5.238635760309112,5.258676651475932,5.234221567915048,5.1912023258358415,5.223606070562029,5.243663414860722,5.239918808167873,5.224691681303584,5.244499234591164,5.220250784876411,4.335231427648231,4.335231427648231,4.335231427648231,4.335231427648231,4.335231427648231,4.335231427648231,4.335231427648231,4.335231427648231,4.335231427648231,4.335231427648231,6.950872971002038,6.950872971002038,6.950872971002038,6.950872971002038,6.950872971002038,6.950872971002038,6.950872971002038,6.950872971002038,6.950872971002038,6.950872971002038
43,5.204459781259124,5.226298634910708,5.198902131215709,5.159045583981791,5.187307156797173,5.209291875313778,5.208319768243548,5.188957061972768,5.20999178138306,5.185365966874186,4.327824003962888,4.327824003962888,4.327824003962888,4.327824003962888,4.327824003962888,4.327824003962888,4.327824003962888,4.327824003962888,4.327824003962888,4.327824003962888,6.929507522546492,6.929507522546492,6.929507522546492,6.929507522546492,6.929507522546492,6.929507522546492,6.929507522546492,6.929507522546492,6.929507522546492,6.929507522546492
44,5.1551617221812505,5.177032734166156,5.1530580968440685,5.117173662640876,5.13939564551522,5.160998185696942,5.162886910627139,5.145825610392708,5.165806661744212,5.138505322977107,4.285233809821108,4.285233809821108,4.285233809821108,4.285233809821108,4.285233809821108,4.285233809821108,4.285233809821108,4.285233809821108,4.285233809821108,4.285233809821108,6.596596161123669,6.596596161123669,6.596596161123669,6.596596161123669,6.596596161123669,6.596596161123669,6.596596161123669,6.596596161123669,6.596596161123669,6.596596161123669
45,5.195307148149072,5.217562379602158,5.191681820669365,5.153720231397675,5.177611044825306,5.197909736853113,5.200801952430759,5.182917770614334,5.20507993301122,5.1766461129750665,4.3341611969006895,4.3341611969006895,4.3341611969006895,4.3341611969006895,4.3341611969006895,4.3341611969006895,4.3341611969006895,4.3341611969006895,4.3341611969006895,4.3341611969006895,6.662909934074503,6.662909934074503,6.662909934074503,6.662909934074503,6.662909934074503,6.662909934074503,6.662909934074503,6.662909934074503,6.662909934074503,6.662909934074503
46,5.256188160206725,5.275809536555156,5.251375242722957,5.2202267479421565,5.235402816766406,5.253301148273288,5.2640421210301565,5.245221749096497,5.263262911489635,5.237517178040899,4.445670315254959,4.445670315254959,4.445670315254959,4.445670315254959,4.445670315254959,4.445670315254959,4.445670315254959,4.445670315254959,4.445670315254959,4.445670315254959,6.454018669128284,6.454018669128284,6.454018669128284,6.454018669128284,6.454018669128284,6.454018669128284,6.454018669128284,6.454018669128284,6.454018669128284,6.454018669128284
47,5.322380118359064,5.343508926804629,5.317771166403595,5.287715335212937,5.303234915479914,5.321557639505144,5.329173168815113,5.311874735330846,5.330692010767184,5.304661796954068,4.588899398162822,4.588899398162822,4.588899398162822,4.588899398162822,4.588899398162822,4.588899398162822,4.588899398162822,4.588899398162822,4.588899398162822,4.588899398162822,6.485720062369188,6.485720062369188,6.485720062369188,6.485720062369188,6.485720062369188,6.485720062369188,6.485720062369188,6.485720062369188,6.485720062369188,6.485720062369188
48,5.338299011127285,5.355664279719302,5.330203522172297,5.300971638408022,5.317102967338045,5.331676748902411,5.342104636460465,5.323143368527565,5.342032752421083,5.31917463402727,4.630947361488722,4.630947361488722,4.630947361488722,4.630947361488722,4.630947361488722,4.630947361488722,4.630947361488722,4.630947361488722,4.630947361488722,4.630947361488722,6.520148863081446,6.520148863081446,6.520148863081446,6.520148863081446,6.520148863081446,6.520148863081446,6.520148863081446,6.520148863081446,6.520148863081446,6.520148863081446


==> Data/month/xgboost/context_importance/xgboost_rounds_econ_standard_context_ablation_bootstrap_rmseh_month.txt <==
horizon,0.1_mean,0.2_mean,0.3_mean,0.4_mean,0.5_mean,0.6_mean,0.7_mean,0.8_mean,0.9_mean,1.0_mean,0.1_low_0.95,0.2_low_0.95,0.3_low_0.95,0.4_low_0.95,0.5_low_0.95,0.6_low_0.95,0.7_low_0.95,0.8_low_0.95,0.9_low_0.95,1.0_low_0.95,0.1_high_0.95,0.2_high_0.95,0.3_high_0.95,0.4_high_0.95,0.5_high_0.95,0.6_high_0.95,0.7_high_0.95,0.8_high_0.95,0.9_high_0.95,1.0_high_0.95
1,1731.2360989433448,1747.1880899616933,1727.8741580798326,1709.8470982513875,1717.1531499142807,1732.411430123302,1737.7853480803906,1722.731522247693,1735.6456702635733,1718.9809195960743,1253.1283375215075,1253.1283375215075,1253.1283375215075,1253.1283375215075,1253.1283375215075,1253.1283375215075,1253.1283375215075,1253.1283375215075,1253.1283375215075,1253.1283375215075,2597.822170064447,2597.822170064447,2597.822170064447,2597.822170064447,2597.822170064447,2597.822170064447,2597.822170064447,2597.822170064447,2597.822170064447,2597.822170064447
2,1769.8838250428726,1785.3578976582558,1765.62434713227,1745.6680728654294,1755.8381516759164,1771.393817737276,1774.8195371891575,1759.7407218298451,1772.4277536896195,1757.0293200792987,1271.142144969297,1271.142144969297,1271.142144969297,1271.142144969297,1271.142144969297,1271.142144969297,1271.142144969297,1271.142144969297,1271.142144969297,1271.142144969297,2756.9924262568766,2756.9924262568766,2756.9924262568766,2756.9924262568766,2756.9924262568766,2756.9924262568766,2756.9924262568766,2756.9924262568766,2756.9924262568766,2756.9924262568766
3,1835.1266480167137,1850.7234260220173,1828.703999276486,1805.152778706682,1820.9782681736183,1837.0748947336042,1836.2785078282654,1820.7637408479022,1836.7825047670417,1820.6657024376968,1316.1782954482824,1316.1782954482824,1316.1782954482824,1316.1782954482824,1316.1782954482824,1316.1782954482824,1316.1782954482824,1316.1782954482824,1316.1782954482824,1316.1782954482824,3039.1436084308434,3039.1436084308434,3039.1436084308434,3039.1436084308434,3039.1436084308434,3039.1436084308434,3039.1436084308434,3039.1436084308434,3039.1436084308434,3039.1436084308434
4,1826.7372811437535,1845.3288488131977,1819.481143088267,1795.1942983100157,1812.931952598158,1831.559564706559,1825.953100448513,1812.4884987191158,1831.2835713937793,1812.2924902313064,1305.4497313626478,1305.4497313626478,1305.4497313626478,1305.4497313626478,1305.4497313626478,1305.4497313626478,1305.4497313626478,1305.4497313626478,1305.4497313626478,1305.4497313626478,3135.1725624537694,3135.1725624537694,3135.1725624537694,3135.1725624537694,3135.1725624537694,3135.1725624537694,3135.1725624537694,3135.1725624537694,3135.1725624537694,3135.1725624537694
5,1829.9948589230517,1850.644100002386,1821.38327691322,1799.1555707430255,1813.967880918637,1833.0897871542174,1829.9289412326618,1814.9330655487827,1835.716464842158,1814.7985579864396,1333.709446018608,1333.709446018608,1333.709446018608,1333.709446018608,1333.709446018608,1333.709446018608,1333.709446018608,1333.709446018608,1333.709446018608,1333.709446018608,3097.8975524585353,3097.8975524585353,3097.8975524585353,3097.8975524585353,3097.8975524585353,3097.8975524585353,3097.8975524585353,3097.8975524585353,3097.8975524585353,3097.8975524585353
6,1821.4987030644004,1841.3167825557066,1812.3226189734846,1790.8887774477466,1805.336858941962,1824.3219232966833,1821.1580488867032,1805.7631506747612,1826.1223464619022,1806.0574278525235,1342.8644714509167,1342.8644714509167,1342.8644714509167,1342.8644714509167,1342.8644714509167,1342.8644714509167,1342.8644714509167,1342.8644714509167,1342.8644714509167,1342.8644714509167,3085.2344345402666,3085.2344345402666,3085.2344345402666,3085.2344345402666,3085.2344345402666,3085.2344345402666,3085.2344345402666,3085.2344345402666,3085.2344345402666,3085.2344345402666
7,1829.4121362376538,1848.2324867697382,1819.1475674530777,1796.4780873768887,1812.5603852505885,1831.455553313876,1828.439507864361,1811.0642192259743,1831.9115617683528,1812.6789320228484,1342.531242172974,1342.531242172974,1342.531242172974,1342.531242172974,1342.531242172974,1342.531242172974,1342.531242172974,1342.531242172974,1342.531242172974,1342.531242172974,3175.1539331616686,3175.1539331616686,3175.1539331616686,3175.1539331616686,3175.1539331616686,3175.1539331616686,3175.1539331616686,3175.1539331616686,3175.1539331616686,3175.1539331616686
8,1814.4465761720298,1831.7756161118373,1805.3511230695967,1785.5211447569575,1798.0571537970916,1815.1609748004437,1814.5376429959692,1798.4250071511756,1816.927663013914,1798.968322660043,1364.0505835738024,1364.0505835738024,1364.0505835738024,1364.0505835738024,1364.0505835738024,1364.0505835738024,1364.0505835738024,1364.0505835738024,1364.0505835738024,1364.0505835738024,2980.3168190663982,2980.3168190663982,2980.3168190663982,2980.3168190663982,2980.3168190663982,2980.3168190663982,2980.3168190663982,2980.3168190663982,2980.3168190663982,2980.3168190663982
9,1792.830040616883,1809.5492895924988,1786.109793241334,1772.709173819018,1775.6737364523085,1790.6520998500303,1798.5426002778897,1783.851707301922,1796.5012938156046,1780.3967621035442,1346.3314608176302,1346.3314608176302,1346.3314608176302,1346.3314608176302,1346.3314608176302,1346.3314608176302,1346.3314608176302,1346.3314608176302,1346.3314608176302,1346.3314608176302,2609.6085177112564,2609.6085177112564,2609.6085177112564,2609.6085177112564,2609.6085177112564,2609.6085177112564,2609.6085177112564,2609.6085177112564,2609.6085177112564,2609.6085177112564
10,1842.3511281055758,1860.1709566672994,1835.3389935318228,1819.8592915344714,1825.7424673209016,1842.1455949520007,1846.4603981177258,1832.2947176444236,1847.0049621862663,1829.2029227466735,1391.1809603941485,1391.1809603941485,1391.1809603941485,1391.1809603941485,1391.1809603941485,1391.1809603941485,1391.1809603941485,1391.1809603941485,1391.1809603941485,1391.1809603941485,2756.8291864979237,2756.8291864979237,2756.8291864979237,2756.8291864979237,2756.8291864979237,2756.8291864979237,2756.8291864979237,2756.8291864979237,2756.8291864979237,2756.8291864979237
11,1831.5976249265893,1847.0554107479961,1826.682972322802,1812.7769548732306,1818.3459790117327,1832.9546991900506,1836.2395211559422,1826.236690807283,1836.5531602199744,1821.514304467778,1395.75010174286,1395.75010174286,1395.75010174286,1395.75010174286,1395.75010174286,1395.75010174286,1395.75010174286,1395.75010174286,1395.75010174286,1395.75010174286,2607.0516996985352,2607.0516996985352,2607.0516996985352,2607.0516996985352,2607.0516996985352,2607.0516996985352,2607.0516996985352,2607.0516996985352,2607.0516996985352,2607.0516996985352
12,1884.1722073816777,1898.421938253087,1879.555567281056,1865.4915330759989,1870.3010889944103,1884.4149147249902,1889.7785677548206,1875.3193596672577,1887.045862840912,1872.6975536095658,1478.650274584586,1478.650274584586,1478.650274584586,1478.650274584586,1478.650274584586,1478.650274584586,1478.650274584586,1478.650274584586,1478.650274584586,1478.650274584586,2670.6113863318274,2670.6113863318274,2670.6113863318274,2670.6113863318274,2670.6113863318274,2670.6113863318274,2670.6113863318274,2670.6113863318274,2670.6113863318274,2670.6113863318274
13,1992.7000936519582,2009.0125892565138,1987.8096647764555,1970.271903324279,1981.2194495140948,1996.7237314021752,1995.6107668601296,1985.9762206024652,1999.5981476724899,1982.3267503253064,1535.5196064311367,1535.5196064311367,1535.5196064311367,1535.5196064311367,1535.5196064311367,1535.5196064311367,1535.5196064311367,1535.5196064311367,1535.5196064311367,1535.5196064311367,2908.5163534367457,2908.5163534367457,2908.5163534367457,2908.5163534367457,2908.5163534367457,2908.5163534367457,2908.5163534367457,2908.5163534367457,2908.5163534367457,2908.5163534367457
14,2091.463874384018,2107.5060531913023,2084.1583614844953,2066.9622598008564,2077.039282113802,2090.99675656804,2093.3171091312583,2080.952997342467,2096.9404294055653,2079.3818684749394,1635.0219690345082,1635.0219690345082,1635.0219690345082,1635.0219690345082,1635.0219690345082,1635.0219690345082,1635.0219690345082,1635.0219690345082,1635.0219690345082,1635.0219690345082,3034.907236423371,3034.907236423371,3034.907236423371,3034.907236423371,3034.907236423371,3034.907236423371,3034.907236423371,3034.907236423371,3034.907236423371,3034.907236423371
15,2104.705266051533,2119.720638749603,2099.8230107569857,2083.070167452385,2093.1108280414005,2107.873367425853,2108.0649005390733,2096.9311547557036,2110.4793348239546,2094.0895004758618,1664.7750687446219,1664.7750687446219,1664.7750687446219,1664.7750687446219,1664.7750687446219,1664.7750687446219,1664.7750687446219,1664.7750687446219,1664.7750687446219,1664.7750687446219,2994.25717978766,2994.25717978766,2994.25717978766,2994.25717978766,2994.25717978766,2994.25717978766,2994.25717978766,2994.25717978766,2994.25717978766,2994.25717978766
16,2124.3339841002976,2140.625538911074,2119.413948522233,2102.161634413763,2112.374342712413,2127.104649092578,2127.4504906468705,2116.4246985846994,2131.2754732446906,2113.7269107186535,1680.0539800724878,1680.0539800724878,1680.0539800724878,1680.0539800724878,1680.0539800724878,1680.0539800724878,1680.0539800724878,1680.0539800724878,1680.0539800724878,1680.0539800724878,3022.924492068431,3022.924492068431,3022.924492068431,3022.924492068431,3022.924492068431,3022.924492068431,3022.924492068431,3022.924492068431,3022.924492068431,3022.924492068431
17,2122.1812224802293,2137.6207724320047,2117.6337840898627,2101.3550230972737,2110.675304065498,2124.255118553191,2125.4150898994076,2114.574690537258,2128.7069026039967,2112.3596461026264,1692.5408851926488,1692.5408851926488,1692.5408851926488,1692.5408851926488,1692.5408851926488,1692.5408851926488,1692.5408851926488,1692.5408851926488,1692.5408851926488,1692.5408851926488,2976.620101914259,2976.620101914259,2976.620101914259,2976.620101914259,2976.620101914259,2976.620101914259,2976.620101914259,2976.620101914259,2976.620101914259,2976.620101914259
18,2108.5015959541497,2122.505472296172,2105.4087634389666,2089.6818068952193,2097.965464702682,2110.187240607449,2112.699232206679,2102.4847260178003,2114.2546839056677,2099.7546328686144,1683.2851011623231,1683.2851011623231,1683.2851011623231,1683.2851011623231,1683.2851011623231,1683.2851011623231,1683.2851011623231,1683.2851011623231,1683.2851011623231,1683.2851011623231,2880.7770313886485,2880.7770313886485,2880.7770313886485,2880.7770313886485,2880.7770313886485,2880.7770313886485,2880.7770313886485,2880.7770313886485,2880.7770313886485,2880.7770313886485
19,2109.862265615593,2125.603271947325,2105.606116275262,2087.6482342984223,2099.579542548729,2113.2957510649862,2111.758426309443,2102.577116499507,2116.900462428734,2100.4705458795106,1672.2496796399532,1672.2496796399532,1672.2496796399532,1672.2496796399532,1672.2496796399532,1672.2496796399532,1672.2496796399532,1672.2496796399532,1672.2496796399532,1672.2496796399532,3016.2722570861683,3016.2722570861683,3016.2722570861683,3016.2722570861683,3016.2722570861683,3016.2722570861683,3016.2722570861683,3016.2722570861683,3016.2722570861683,3016.2722570861683
20,2116.5886192867542,2132.043902136994,2111.5574197526325,2095.061408628491,2105.426077841934,2118.833218220597,2118.4099888454625,2109.168568633222,2123.3585289983985,2107.1659562533605,1682.1430734500245,1682.1430734500245,1682.1430734500245,1682.1430734500245,1682.1430734500245,1682.1430734500245,1682.1430734500245,1682.1430734500245,1682.1430734500245,1682.1430734500245,2999.0703658610623,2999.0703658610623,2999.0703658610623,2999.0703658610623,2999.0703658610623,2999.0703658610623,2999.0703658610623,2999.0703658610623,2999.0703658610623,2999.0703658610623
21,2115.7421640176085,2133.6395466381746,2112.0091006549633,2096.7571681368313,2104.0126774599476,2119.6280718357325,2120.4129880203323,2109.7890706267235,2124.5116463683485,2106.3243191902898,1685.3622889686756,1685.3622889686756,1685.3622889686756,1685.3622889686756,1685.3622889686756,1685.3622889686756,1685.3622889686756,1685.3622889686756,1685.3622889686756,1685.3622889686756,2953.1820989802063,2953.1820989802063,2953.1820989802063,2953.1820989802063,2953.1820989802063,2953.1820989802063,2953.1820989802063,2953.1820989802063,2953.1820989802063,2953.1820989802063
22,2111.5298279786707,2130.0673607392932,2107.460082133855,2094.795142765879,2099.112009672291,2114.27556604158,2116.799527790395,2107.317293114269,2121.5337885765452,2102.77185480302,1703.6363318286283,1703.6363318286283,1703.6363318286283,1703.6363318286283,1703.6363318286283,1703.6363318286283,1703.6363318286283,1703.6363318286283,1703.6363318286283,1703.6363318286283,2839.048522175775,2839.048522175775,2839.048522175775,2839.048522175775,2839.048522175775,2839.048522175775,2839.048522175775,2839.048522175775,2839.048522175775,2839.048522175775
23,2162.8345701625776,2180.5631178576045,2159.70933667016,2148.255914408365,2150.059252664062,2164.8571182848445,2170.210302770416,2159.755473266926,2172.4643438884327,2154.469104056173,1738.569800040671,1738.569800040671,1738.569800040671,1738.569800040671,1738.569800040671,1738.569800040671,1738.569800040671,1738.569800040671,1738.569800040671,1738.569800040671,2825.2952446518234,2825.2952446518234,2825.2952446518234,2825.2952446518234,2825.2952446518234,2825.2952446518234,2825.2952446518234,2825.2952446518234,2825.2952446518234,2825.2952446518234
24,2123.8433174594106,2139.8741340352826,2120.334769647815,2108.99701641509,2113.880067608512,2126.009671361407,2127.463412561086,2120.0926485106693,2133.314904137486,2116.902988674127,1779.139621027983,1779.139621027983,1779.139621027983,1779.139621027983,1779.139621027983,1779.139621027983,1779.139621027983,1779.139621027983,1779.139621027983,1779.139621027983,2753.5387565742517,2753.5387565742517,2753.5387565742517,2753.5387565742517,2753.5387565742517,2753.5387565742517,2753.5387565742517,2753.5387565742517,2753.5387565742517,2753.5387565742517
25,2281.853908494453,2301.3401213032816,2281.249663071074,2266.103426792783,2273.1172108039714,2290.9843422486415,2289.0711323095675,2281.7328100464615,2295.3228849781644,2274.3897328741105,1837.7468568344475,1837.7468568344475,1837.7468568344475,1837.7468568344475,1837.7468568344475,1837.7468568344475,1837.7468568344475,1837.7468568344475,1837.7468568344475,1837.7468568344475,3022.0329695477512,3022.0329695477512,3022.0329695477512,3022.0329695477512,3022.0329695477512,3022.0329695477512,3022.0329695477512,3022.0329695477512,3022.0329695477512,3022.0329695477512
26,2290.341295968946,2305.9086555513063,2289.9367099490787,2274.3435506605374,2283.134823039202,2297.6708164353818,2295.2604844134794,2289.6081170211028,2300.7994664798034,2283.269503186959,1884.3394839198813,1884.3394839198813,1884.3394839198813,1884.3394839198813,1884.3394839198813,1884.3394839198813,1884.3394839198813,1884.3394839198813,1884.3394839198813,1884.3394839198813,2963.2497433513236,2963.2497433513236,2963.2497433513236,2963.2497433513236,2963.2497433513236,2963.2497433513236,2963.2497433513236,2963.2497433513236,2963.2497433513236,2963.2497433513236
27,2349.7406523351638,2367.491151384362,2348.1048413228873,2329.396009602286,2340.54037923513,2355.757671387708,2353.3789801439734,2347.112726638224,2360.664656003713,2341.386115443464,1876.6697194359394,1876.6697194359394,1876.6697194359394,1876.6697194359394,1876.6697194359394,1876.6697194359394,1876.6697194359394,1876.6697194359394,1876.6697194359394,1876.6697194359394,3171.1278189358686,3171.1278189358686,3171.1278189358686,3171.1278189358686,3171.1278189358686,3171.1278189358686,3171.1278189358686,3171.1278189358686,3171.1278189358686,3171.1278189358686
28,2372.5405164094154,2388.921512130272,2368.832385535447,2348.9136585265724,2362.282396686368,2376.0292977833815,2373.5783017218773,2367.2810789790847,2381.1456066497344,2363.1272692817906,1891.518770926156,1891.518770926156,1891.518770926156,1891.518770926156,1891.518770926156,1891.518770926156,1891.518770926156,1891.518770926156,1891.518770926156,1891.518770926156,3265.0375839615012,3265.0375839615012,3265.0375839615012,3265.0375839615012,3265.0375839615012,3265.0375839615012,3265.0375839615012,3265.0375839615012,3265.0375839615012,3265.0375839615012
29,2362.060825923762,2378.3827628466443,2356.2057007518406,2336.7969468754154,2348.7079506396412,2362.6953854224766,2363.1473030583,2353.4978852823847,2369.7576138084933,2349.775897846485,1894.7709580331377,1894.7709580331377,1894.7709580331377,1894.7709580331377,1894.7709580331377,1894.7709580331377,1894.7709580331377,1894.7709580331377,1894.7709580331377,1894.7709580331377,3247.502885250322,3247.502885250322,3247.502885250322,3247.502885250322,3247.502885250322,3247.502885250322,3247.502885250322,3247.502885250322,3247.502885250322,3247.502885250322
30,2386.2224321587287,2402.918484727728,2379.858381545796,2359.452079849996,2371.845158382619,2386.503920697447,2387.7757348531118,2375.3243144835733,2392.9324122513003,2372.9493436986727,1896.2648213432592,1896.2648213432592,1896.2648213432592,1896.2648213432592,1896.2648213432592,1896.2648213432592,1896.2648213432592,1896.2648213432592,1896.2648213432592,1896.2648213432592,3368.268790339675,3368.268790339675,3368.268790339675,3368.268790339675,3368.268790339675,3368.268790339675,3368.268790339675,3368.268790339675,3368.268790339675,3368.268790339675
31,2407.880373107602,2423.8663635794824,2399.716306614608,2376.403482860468,2392.6485217924246,2406.723466950373,2406.9130479301534,2393.3486586677113,2413.0976242127817,2392.873691729587,1894.8153327009104,1894.8153327009104,1894.8153327009104,1894.8153327009104,1894.8153327009104,1894.8153327009104,1894.8153327009104,1894.8153327009104,1894.8153327009104,1894.8153327009104,3523.0061398138037,3523.0061398138037,3523.0061398138037,3523.0061398138037,3523.0061398138037,3523.0061398138037,3523.0061398138037,3523.0061398138037,3523.0061398138037,3523.0061398138037
32,2412.303064975076,2429.4199416658357,2404.8278434328836,2381.1421247560006,2397.4534177369273,2411.9772524769464,2411.7025333094166,2399.778270884985,2419.7839043717,2398.1655759453206,1863.520697149546,1863.520697149546,1863.520697149546,1863.520697149546,1863.520697149546,1863.520697149546,1863.520697149546,1863.520697149546,1863.520697149546,1863.520697149546,3524.6045922577264,3524.6045922577264,3524.6045922577264,3524.6045922577264,3524.6045922577264,3524.6045922577264,3524.6045922577264,3524.6045922577264,3524.6045922577264,3524.6045922577264
33,2369.3785489425377,2385.231060859112,2364.98643748272,2346.950143611818,2355.8504796959173,2368.8385590819034,2373.142831795327,2362.628751081359,2377.7661138497347,2358.2566964984444,1872.3892070894224,1872.3892070894224,1872.3892070894224,1872.3892070894224,1872.3892070894224,1872.3892070894224,1872.3892070894224,1872.3892070894224,1872.3892070894224,1872.3892070894224,3170.8013059907653,3170.8013059907653,3170.8013059907653,3170.8013059907653,3170.8013059907653,3170.8013059907653,3170.8013059907653,3170.8013059907653,3170.8013059907653,3170.8013059907653
34,2365.1726799151133,2381.2511402820555,2361.4637927056983,2344.4409477303307,2352.3225704582205,2366.469268223568,2369.5769930285496,2358.7351957818246,2374.6587118717084,2354.045884824053,1895.0108848847797,1895.0108848847797,1895.0108848847797,1895.0108848847797,1895.0108848847797,1895.0108848847797,1895.0108848847797,1895.0108848847797,1895.0108848847797,1895.0108848847797,3136.846006015961,3136.846006015961,3136.846006015961,3136.846006015961,3136.846006015961,3136.846006015961,3136.846006015961,3136.846006015961,3136.846006015961,3136.846006015961
35,2374.854877688011,2389.093138227994,2371.58425728946,2357.7834497263834,2362.105561002742,2374.790873579159,2380.6496893918065,2369.754011428866,2382.9717371100637,2364.385426790141,1957.3250641636134,1957.3250641636134,1957.3250641636134,1957.3250641636134,1957.3250641636134,1957.3250641636134,1957.3250641636134,1957.3250641636134,1957.3250641636134,1957.3250641636134,2983.324397680876,2983.324397680876,2983.324397680876,2983.324397680876,2983.324397680876,2983.324397680876,2983.324397680876,2983.324397680876,2983.324397680876,2983.324397680876
36,2423.3855173197685,2435.8152075437742,2419.046862730776,2402.398914167661,2412.1053750024166,2423.9116341034814,2425.8605834872596,2415.713742117686,2428.9696880516003,2412.8019369014833,1997.8702459158765,1997.8702459158765,1997.8702459158765,1997.8702459158765,1997.8702459158765,1997.8702459158765,1997.8702459158765,1997.8702459158765,1997.8702459158765,1997.8702459158765,3189.8566006694527,3189.8566006694527,3189.8566006694527,3189.8566006694527,3189.8566006694527,3189.8566006694527,3189.8566006694527,3189.8566006694527,3189.8566006694527,3189.8566006694527
37,2493.4246408458816,2506.3804019416093,2490.405879952919,2470.3245529180745,2483.327248733311,2495.467162946879,2495.996932552616,2486.4887120771014,2498.7140288105506,2483.4221155036116,2011.0502948060116,2011.0502948060116,2011.0502948060116,2011.0502948060116,2011.0502948060116,2011.0502948060116,2011.0502948060116,2011.0502948060116,2011.0502948060116,2011.0502948060116,3362.656480840617,3362.656480840617,3362.656480840617,3362.656480840617,3362.656480840617,3362.656480840617,3362.656480840617,3362.656480840617,3362.656480840617,3362.656480840617
38,2553.3552804132655,2566.336368623201,2550.9083158812737,2526.1587313864184,2545.0761582410287,2555.927353639499,2553.0862260584336,2546.0957653381215,2557.557157259263,2544.0283610338442,2041.5377127008735,2041.5377127008735,2041.5377127008735,2041.5377127008735,2041.5377127008735,2041.5377127008735,2041.5377127008735,2041.5377127008735,2041.5377127008735,2041.5377127008735,3543.3251580822102,3543.3251580822102,3543.3251580822102,3543.3251580822102,3543.3251580822102,3543.3251580822102,3543.3251580822102,3543.3251580822102,3543.3251580822102,3543.3251580822102
39,2560.0454019255894,2574.7310098861462,2556.0199126240664,2529.170671504064,2551.6855479311776,2565.0821723468366,2558.2789843938826,2550.396034738129,2565.619688613356,2549.376878166211,2027.674751715789,2027.674751715789,2027.674751715789,2027.674751715789,2027.674751715789,2027.674751715789,2027.674751715789,2027.674751715789,2027.674751715789,2027.674751715789,3728.4592297477648,3728.4592297477648,3728.4592297477648,3728.4592297477648,3728.4592297477648,3728.4592297477648,3728.4592297477648,3728.4592297477648,3728.4592297477648,3728.4592297477648
40,2548.504730373914,2562.1755597187807,2544.7940398118812,2520.071870033897,2539.134370611513,2551.901753760987,2548.4738237944116,2538.3050030554514,2553.2306615054135,2537.3370197942004,2043.8535023706527,2043.8535023706527,2043.8535023706527,2043.8535023706527,2043.8535023706527,2043.8535023706527,2043.8535023706527,2043.8535023706527,2043.8535023706527,2043.8535023706527,3618.9947687200565,3618.9947687200565,3618.9947687200565,3618.9947687200565,3618.9947687200565,3618.9947687200565,3618.9947687200565,3618.9947687200565,3618.9947687200565,3618.9947687200565
41,2555.3429479633237,2570.1779940484207,2551.924862204838,2528.2904714359483,2545.998668699099,2559.7083107796584,2556.6208559404763,2547.006657081383,2560.9900243081997,2544.89746764813,2046.0129543963828,2046.0129543963828,2046.0129543963828,2046.0129543963828,2046.0129543963828,2046.0129543963828,2046.0129543963828,2046.0129543963828,2046.0129543963828,2046.0129543963828,3601.3519843727577,3601.3519843727577,3601.3519843727577,3601.3519843727577,3601.3519843727577,3601.3519843727577,3601.3519843727577,3601.3519843727577,3601.3519843727577,3601.3519843727577
42,2542.9781971555644,2555.856660467808,2539.859207384335,2515.816751529534,2534.662202257737,2546.689027255324,2543.488881952518,2534.2781054220395,2546.653342615497,2533.0330928102885,2048.312336282226,2048.312336282226,2048.312336282226,2048.312336282226,2048.312336282226,2048.312336282226,2048.312336282226,2048.312336282226,2048.312336282226,2048.312336282226,3576.982515759584,3576.982515759584,3576.982515759584,3576.982515759584,3576.982515759584,3576.982515759584,3576.982515759584,3576.982515759584,3576.982515759584,3576.982515759584
43,2529.075802819188,2541.749078724751,2525.033601530893,2502.598683026486,2520.258633914053,2532.1497937217628,2529.477938280352,2519.744958388246,2532.2531623411132,2519.242567158615,2050.6369112290595,2050.6369112290595,2050.6369112290595,2050.6369112290595,2050.6369112290595,2050.6369112290595,2050.6369112290595,2050.6369112290595,2050.6369112290595,2050.6369112290595,3561.3412313046324,3561.3412313046324,3561.3412313046324,3561.3412313046324,3561.3412313046324,3561.3412313046324,3561.3412313046324,3561.3412313046324,3561.3412313046324,3561.3412313046324
44,2509.766824338112,2522.6456942816617,2506.912830323536,2486.916020440652,2500.358481780552,2511.7960313667904,2512.6387224874516,2503.2860857612063,2514.9760828749468,2500.6496388106384,2029.1196380464974,2029.1196380464974,2029.1196380464974,2029.1196380464974,2029.1196380464974,2029.1196380464974,2029.1196380464974,2029.1196380464974,2029.1196380464974,2029.1196380464974,3378.5666695161426,3378.5666695161426,3378.5666695161426,3378.5666695161426,3378.5666695161426,3378.5666695161426,3378.5666695161426,3378.5666695161426,3378.5666695161426,3378.5666695161426
45,2520.000402106421,2534.85922649979,2516.721385023303,2496.597108793012,2509.223981668734,2521.3587290186474,2522.93390640251,2513.2675349122164,2526.6046307502884,2510.1520142667973,2037.5824702490306,2037.5824702490306,2037.5824702490306,2037.5824702490306,2037.5824702490306,2037.5824702490306,2037.5824702490306,2037.5824702490306,2037.5824702490306,2037.5824702490306,3384.6449835326594,3384.6449835326594,3384.6449835326594,3384.6449835326594,3384.6449835326594,3384.6449835326594,3384.6449835326594,3384.6449835326594,3384.6449835326594,3384.6449835326594
46,2541.052782027489,2554.8524499104997,2537.7568489727537,2519.9898910453494,2529.908526094527,2541.5514929743063,2544.729915365247,2535.5295566925993,2547.1603691437813,2531.4852778770005,2078.309097858563,2078.309097858563,2078.309097858563,2078.309097858563,2078.309097858563,2078.309097858563,2078.309097858563,2078.309097858563,2078.309097858563,2078.309097858563,3305.0131310817114,3305.0131310817114,3305.0131310817114,3305.0131310817114,3305.0131310817114,3305.0131310817114,3305.0131310817114,3305.0131310817114,3305.0131310817114,3305.0131310817114
47,2558.8078919281793,2572.9126205485936,2555.92883236415,2538.1018756396043,2548.6379636898373,2560.2158057884276,2562.1416490459405,2554.402091166661,2565.6692718551612,2549.9229771494893,2108.682202933102,2108.682202933102,2108.682202933102,2108.682202933102,2108.682202933102,2108.682202933102,2108.682202933102,2108.682202933102,2108.682202933102,2108.682202933102,3301.3130159256657,3301.3130159256657,3301.3130159256657,3301.3130159256657,3301.3130159256657,3301.3130159256657,3301.3130159256657,3301.3130159256657,3301.3130159256657,3301.3130159256657
48,2551.7652563271577,2564.380085624802,2547.771232643382,2531.7554780934993,2540.348320461529,2549.5443719630925,2554.9141876188837,2547.2220657156977,2556.9974597505584,2543.2243659472915,2105.1819285261977,2105.1819285261977,2105.1819285261977,2105.1819285261977,2105.1819285261977,2105.1819285261977,2105.1819285261977,2105.1819285261977,2105.1819285261977,2105.1819285261977,3225.1081075358534,3225.1081075358534,3225.1081075358534,3225.1081075358534,3225.1081075358534,3225.1081075358534,3225.1081075358534,3225.1081075358534,3225.1081075358534,3225.1081075358534


==> Data/month/xgboost/context_importance/xgboost_rounds_econ_standard_context_ablation_mapeh_month.txt <==
horizon,0.1_mean,0.2_mean,0.3_mean,0.4_mean,0.5_mean,0.6_mean,0.7_mean,0.8_mean,0.9_mean,1.0_mean
1,5.02848326469061,4.3327586218650325,3.4851974789013105,3.0319522002736865,2.759236429791135,2.5805564520690583,2.464383964149708,2.419968833014031,2.2297748771972334,2.190863794202824
2,5.038862169821832,4.18089143475788,3.68264813716071,3.043010655803273,2.6988959460593955,2.5300661144866274,2.4638775213682385,2.424042352659988,2.235040323236998,2.2142134768885633
3,5.4939635636373465,4.191912339391118,3.61223429727889,3.0456689541665947,2.7400192589685863,2.539277080535598,2.5491132621883605,2.483519434506425,2.3265593414647783,2.29464819578891
4,5.6465768435100445,4.3539507706568905,3.5702245017406256,2.9727308382844244,2.772364840109965,2.568755021999635,2.568975182265876,2.4349375745164883,2.3186231284815935,2.2648194023012156
5,5.5523694131788055,4.497539542547608,3.5612853287515724,2.910422096075591,2.7985128275704447,2.6167935240964715,2.5711878380249313,2.4948192880223043,2.3539903238979867,2.3221281205206905
6,5.338880468697759,4.380143937062794,3.5270969774940735,2.9276761595810394,2.7653101795505934,2.5703295146620455,2.5957193870357593,2.478652770380908,2.3124421400859045,2.3424969566544864
7,5.664045294223011,4.45102670155993,3.5389807475525012,2.931500545440317,2.830457560458982,2.520615080369225,2.6056132332725737,2.5167694713468953,2.305071189135195,2.354490749318936
8,5.221617817056616,4.389598029486251,3.627777335091019,2.962684874909627,2.826881810958793,2.583127837037836,2.7122226161605,2.542754185042215,2.363515109316517,2.428437433647706
9,4.735917399873676,4.416091864294224,3.716140819016979,2.987503716370972,2.809954979474825,2.5891563595359246,2.7201856988004574,2.6316155646466783,2.3898068937625694,2.4216173654763837
10,4.962941105226405,4.43262696937444,3.7383814814396885,3.0079394854995054,2.9786861799739444,2.7254479219851686,2.8587291210345502,2.694680993484145,2.482074949573901,2.5168110515265147
11,4.7246720857501225,4.469442932493678,3.7305888024383407,3.1471078793791687,3.099570113108432,2.7247045909328413,2.9067615489300462,2.802274093249188,2.556041558058937,2.5519144058708414
12,4.651550689707064,4.358533905156529,3.7916684022420757,3.2650900377473002,3.0606437356578455,2.8011517610633083,2.905876578590891,2.8036009178482737,2.6338254890463952,2.6090365413449463
13,5.36186156741684,4.748028166020879,3.7984668557007635,3.4560775000705704,3.327791461891801,3.0100133713049537,3.1217824332865143,3.0221030442930976,2.849346325210552,2.753326509851256
14,5.457699458368995,4.636510240105253,3.9324220186881234,3.55891768710001,3.3511828848967133,3.2178050281819734,3.2428132214252865,3.1031492932238613,2.9303719623428086,2.8705929621027875
15,5.51838464890751,4.651110957445854,3.896694491449078,3.636833645687697,3.5881963117061044,3.2270889203246047,3.269846368528104,3.142274550861305,2.976870074239366,2.937765384678793
16,5.815627942028055,4.83861865509516,3.929603064612038,3.659749855735333,3.606993329341232,3.3358972685966797,3.3422382035045652,3.2189054671577635,3.046645345119305,3.017444604884878
17,5.4717604756739116,4.55736241462196,3.9269549349908903,3.6419755001973484,3.5962917610806318,3.4081330136841927,3.3646198143847292,3.249321943564186,3.142145423975325,3.0373158546253824
18,5.152182949656598,4.457993852864826,4.004914396494183,3.7383249088435146,3.689156836487115,3.490771464029749,3.3904653113758503,3.2919548789573536,3.1950021636389256,3.082949092138823
19,5.5363784343772995,4.461585954016562,3.950102625787356,3.6779883008617107,3.7039409727431765,3.454189159403757,3.419367961252837,3.3030166905596827,3.163977762064898,3.036309785460796
20,5.566633247641631,4.551454101267248,3.956217211845233,3.657443281704595,3.699822476882659,3.4368748724624982,3.5239929797611578,3.3523920671389047,3.262949579750353,3.104150729206449
21,5.441422907816765,4.595229810445968,4.068211749852137,3.616959341627194,3.73953190968228,3.525520719807736,3.4272771943286866,3.3342531137970153,3.229771580667239,3.155072536996132
22,5.167402961523204,4.645775526143186,3.9970697288346937,3.67564885973764,3.7315621938637085,3.578156268627176,3.5513060892077473,3.4681019583472636,3.3376525204221643,3.231753785692029
23,5.0481486625386,4.7570025154385975,4.241868830624837,3.873475559682594,3.8988439896576623,3.6959204786024,3.6587310427736233,3.5744659628007427,3.453811903056878,3.349372747601239
24,4.975748116914137,4.559963528148623,4.114288631380889,3.7788765343914896,3.769145346844348,3.8027863441373597,3.701957026752377,3.673502419929768,3.493906864626281,3.432803280428988
25,5.374052457445276,5.25956685602014,4.365107653746812,4.248207813865118,4.210452254438845,3.9750019323661565,3.9325912894454182,3.8321638407074463,3.6984662839959297,3.5471624025569937
26,5.498065247856646,4.995016348709532,4.413985407263133,4.354904504542422,4.2544350594981815,4.1174706483765675,4.056090819608518,3.915802473812487,3.7357162432227096,3.6360901655738442
27,5.77758797788386,5.136243698236961,4.678822601753014,4.402975504967256,4.403668966441164,4.336364541163598,4.131539427893129,3.985469675042155,3.7785333812768345,3.637757994248751
28,6.101848694316623,5.200490268321054,4.728803776998407,4.388698696339881,4.465714459121668,4.443514010773256,4.294734562787357,4.049404417968744,3.8198488751953503,3.7056994726717982
29,5.997270614037096,5.280384202848202,4.753293999278601,4.51016207891526,4.511354709699429,4.466212880521776,4.344209864513236,3.9996925524907625,3.788140102446584,3.718639905752149
30,6.276676429194722,5.293501655470553,4.909089474887084,4.724768740005885,4.4499194066854475,4.462469656700586,4.326953340820584,4.025188678458195,3.823160615468394,3.7241157999796175
31,6.338794012715068,5.384810319515157,4.8356495005741,4.82227142508283,4.4662621151275745,4.494216790756005,4.396562935136308,4.051841768311001,3.8320599817444934,3.734993301842161
32,6.35148182061244,5.465301362937383,4.79306405119422,4.757529432241041,4.511172480718054,4.507776928091328,4.392927397821622,4.048559169105894,3.8421733253969803,3.6837596343148005
33,5.723357872676675,5.453143646340529,4.844661181762032,4.7848696840913005,4.562152275411312,4.518905618304975,4.391000500229658,4.0796536213444625,3.9137631102111916,3.7313461980134734
34,5.81062468703442,5.559474916320866,4.82974738444313,4.751425157671039,4.547003109174804,4.534308644773107,4.412238762545378,4.087292774195669,3.936817090108722,3.818324650212647
35,5.464635694951069,5.585859742815019,4.8827563566732595,4.9165127095268915,4.5955425979049505,4.5433011498320806,4.442518713603743,4.1372960934899625,4.017329949375123,3.923392491291474
36,5.849876328883631,5.509966696257332,4.876352852930482,4.976446871911027,4.7606327687182315,4.543599939166801,4.4935713054433775,4.267872193674542,4.144134405964831,4.035584340365282
37,6.404113116582494,5.770719207403333,5.22439816964619,5.218142203493902,5.0306995279221205,4.718921069097479,4.575817022457999,4.3891334345042035,4.205159138984241,4.094366867535766
38,6.7276868229952465,5.717330707241559,5.3779868647967275,5.255013472148603,5.237845025507908,4.878812594719797,4.64738036183969,4.5452677435501005,4.249936475696338,4.189047920125198
39,6.979388197872859,5.82644321205829,5.211224377473149,5.2918779532521985,5.226855103693604,4.87974857210146,4.642965069662723,4.529852272672581,4.263847007823897,4.181043798523058
40,7.1056115920299066,5.9385900056864935,5.347987246611656,5.358087241119282,5.290378475031871,4.9522215846309585,4.768141325531236,4.539517205887839,4.353480666313937,4.242312721752409
41,6.966509811530007,5.979452867273986,5.429032204001544,5.3881473464865985,5.359328941023638,4.9705141835860305,4.775245138606786,4.671513165213648,4.429620979468842,4.307781917042562
42,6.950872971002038,5.760874927934474,5.452784465638801,5.483065292609362,5.354063641773404,4.97584097251989,4.807022295630199,4.7118406426589505,4.438573241341063,4.335231427648231
43,6.929507522546492,5.83203184201344,5.442606436413643,5.459564747275482,5.219451989169331,4.873462711235275,4.716846656981973,4.690172144922509,4.436846881201307,4.327824003962888
44,6.596596161123669,5.851303869868744,5.3458155662592555,5.437601138777985,5.2302553657484125,4.906343925534594,4.735522068807,4.641382364317311,4.452408666103629,4.285233809821108
45,6.662909934074503,5.819431061256169,5.374342817303282,5.46738971703703,5.252811905097345,5.039865577919949,4.811259511469459,4.6757787139188505,4.420939726814846,4.3341611969006895
46,6.454018669128284,5.9146778079544475,5.541558838865597,5.547807179070063,5.271984904047388,5.081093934660856,4.944803966279598,4.754436577598189,4.518430224456509,4.445670315254959
47,6.485720062369188,5.95850846252039,5.546060254699619,5.549064317126953,5.3281005850289755,5.190323412820349,5.01641708155441,4.887113410676655,4.588899398162822,4.591977251100191
48,6.520148863081446,5.865604028291536,5.527824405952016,5.621522644452425,5.256781717004076,5.1988259314472085,5.076914492039146,4.919887665155006,4.646526128940183,4.630947361488722


==> Data/month/xgboost/context_importance/xgboost_rounds_econ_standard_context_ablation_rmseh_month.txt <==
horizon,0.1_mean,0.2_mean,0.3_mean,0.4_mean,0.5_mean,0.6_mean,0.7_mean,0.8_mean,0.9_mean,1.0_mean
1,2597.822170064447,2242.7070184622435,2032.1098931369897,1799.756579962444,1683.4444656469493,1544.9360003972179,1437.3803185483837,1390.6599078173397,1273.2026019237003,1253.1283375215075
2,2756.9924262568766,2255.0473969477953,2110.048149540053,1815.1019100010396,1726.710738708986,1535.371430613116,1451.929292327214,1408.5743938752826,1295.3746017489696,1271.142144969297
3,3039.1436084308434,2271.5005710329197,2125.0531637845756,1842.5257584461579,1765.267352172238,1581.8985681973488,1507.9571321153499,1442.1014451804438,1354.7487291959787,1316.1782954482824
4,3135.1725624537694,2308.137607911691,2101.3043982793206,1700.6191241879337,1757.7984433590134,1567.593106990548,1508.4978569147695,1421.443963458056,1352.283528168267,1305.4497313626478
5,3097.8975524585353,2363.4039043719313,2080.385832263415,1691.6625085292274,1690.692159590922,1598.5367044759996,1524.7780808639507,1453.3125842652598,1353.3651647890645,1333.709446018608
6,3085.2344345402666,2353.962370530568,2077.73790322864,1681.2219210882022,1670.4926594572553,1564.0250966014905,1521.4010026600517,1444.002607519496,1357.6133198542582,1342.8644714509167
7,3175.1539331616686,2349.139178518976,2079.7077876472176,1730.3124751277421,1653.488148991789,1534.1564061495603,1509.0199413783237,1435.7288367293743,1352.403646944343,1342.531242172974
8,2980.3168190663982,2306.024730120449,2091.043897360356,1717.6020899305627,1662.7977752278925,1564.7763670997922,1537.1542750257086,1438.371139018488,1365.3165801454975,1364.0505835738024
9,2609.6085177112564,2353.322121036661,2146.648958875488,1772.9496957749034,1652.4292035808562,1560.9581389863886,1545.4684493951997,1488.7342311634952,1382.7471048864827,1346.3314608176302
10,2756.8291864979237,2405.1665105218785,2171.247086091236,1769.7582669401888,1719.4867787498983,1614.5866611765416,1594.497873161536,1512.3071444659633,1410.8834915945715,1391.1809603941485
11,2607.0516996985352,2357.975502482635,2124.2149629258242,1795.0911682423443,1776.1163016495486,1590.820961527413,1610.2371851626865,1561.499859719956,1448.4256637725202,1395.75010174286
12,2670.6113863318274,2373.5159282082936,2183.6449043527214,1908.2813774216647,1792.339879353847,1667.8236668350198,1624.5299209475904,1577.8732109129614,1504.3525513335883,1478.650274584586
13,2908.5163534367457,2504.544733533001,2134.9409461457662,1991.013642796324,1939.6011281341284,1765.5752406962895,1755.9555683156275,1729.731807067115,1606.8372793701421,1535.5196064311367
14,3034.907236423371,2567.13959105361,2221.9599457346612,2113.9066976651834,1951.968415257178,1901.4327485327167,1871.5627083371128,1822.603799935166,1713.3273126191245,1635.0219690345082
15,2994.25717978766,2599.186825813295,2239.275157961422,2140.9166196727406,2033.0123528374716,1876.6311797864905,1864.8340161589244,1835.0377568155466,1741.8257504528774,1664.7750687446219
16,3022.924492068431,2609.7290890883696,2243.6787611615478,2146.2181781169943,2040.6898632285156,1940.6247634261206,1884.835670855624,1864.1226821994437,1751.8161697714922,1680.0539800724878
17,2976.620101914259,2571.623327521557,2244.7781100049765,2152.631207583343,2031.6005922732616,1955.1360694186517,1884.184857347816,1875.5812669550023,1781.448341858947,1692.5408851926488
18,2880.7770313886485,2518.9080984647762,2263.887108325679,2170.5377423178074,2051.5045192294324,1958.731233974488,1868.4179693028025,1870.0906697425673,1774.5973196779037,1683.2851011623231
19,3016.2722570861683,2528.9998936702987,2215.0405593443975,2112.3794391594806,2047.78915245841,1952.4227718283948,1870.1489197904768,1867.9584030071483,1758.59266375788,1672.2496796399532
20,2999.0703658610623,2545.8608588524817,2243.8957534028586,2099.6584198367973,2032.3599879730111,1947.3050448431457,1894.3548529183765,1870.0624394419565,1791.405623546409,1682.1430734500245
21,2953.1820989802063,2635.772057199803,2287.106319570263,2078.7265041068213,2034.1085929919768,1950.488518713639,1862.86412617676,1855.366964223392,1771.5197937796938,1685.3622889686756
22,2839.048522175775,2660.2929442837635,2268.4329621001407,2058.504289559149,2011.5228643470284,1968.7504528765985,1898.10042198756,1890.7217810430445,1782.8507523158619,1703.6363318286283
23,2825.2952446518234,2734.231273223719,2365.0623653698385,2153.764326176123,2069.0407409503264,2005.6524662851727,1937.6067321186201,1926.5286217413104,1849.7472864773001,1738.569800040671
24,2753.5387565742517,2554.92834332868,2191.7702757015672,2089.787783890099,2024.6987127105092,2041.4930088955875,1948.9516441248077,1962.795939586701,1861.7532004984896,1779.139621027983
25,3022.0329695477512,2906.240900804726,2369.3649810056318,2265.818072198038,2292.305173916843,2111.1608962935575,2040.0754329832657,2046.830667441373,1926.9167870824335,1837.7468568344475
26,2963.2497433513236,2774.276834579175,2372.1589646199013,2295.3750318289835,2343.230484422846,2161.3851339792755,2095.120824100453,2065.3841234462357,1940.1367973497547,1884.3394839198813
27,3171.1278189358686,2828.986708663786,2478.612525807675,2316.3319378507313,2385.074514160491,2240.6044999868195,2132.347688007285,2089.0550697949852,1950.3803587176008,1876.6697194359394
28,3265.0375839615012,2787.388836375551,2502.1380351202456,2336.355789867895,2382.601562021042,2257.7347346919455,2176.6645641003165,2108.05548689592,1964.8497943464822,1891.518770926156
29,3247.502885250322,2819.5973146885326,2459.678557771119,2364.879703791995,2316.2389060395517,2255.872362236103,2200.8982120103124,2070.775732781525,1918.0604105864986,1894.7709580331377
30,3368.268790339675,2854.917065908986,2508.6836251077643,2412.811094048805,2302.588079051177,2252.1408998635743,2175.890979037021,2064.964501134118,1942.1008442837303,1896.2648213432592
31,3523.0061398138037,2824.93331498193,2488.3888911587837,2455.3794303828554,2299.7119741454935,2276.278912806257,2200.8250819092736,2063.4944222283984,1940.9426929132594,1894.8153327009104
32,3524.6045922577264,2854.6819425838494,2483.7989690965096,2444.027816912786,2325.463569706843,2293.750183845522,2211.8829313530123,2066.5779621129186,1954.2330722879155,1863.520697149546
33,3170.8013059907653,2839.269904776603,2486.5134117520815,2441.3602935436074,2317.271223662947,2277.4169658567844,2189.9913333175537,2078.2397226822077,1964.768321024396,1872.3892070894224
34,3136.846006015961,2869.815066280364,2467.811028851843,2412.2297365748414,2324.0267231075454,2271.69569218914,2191.8260014193484,2052.764887926494,1981.2763449253202,1895.0108848847797
35,2983.324397680876,2873.9531864937976,2486.035884525757,2460.6171603744415,2331.846008795205,2282.3541177197835,2228.647921094595,2099.055013887708,2008.6749234287215,1957.3250641636134
36,3189.8566006694527,2828.7467455223564,2512.2946977166685,2502.067345215122,2382.2484036716487,2290.498489584405,2256.2759807656143,2145.04944457618,2070.4293396712565,1997.8702459158765
37,3362.656480840617,2870.843318017009,2623.6357255337116,2592.029041640586,2498.2870352326904,2347.6617209733868,2266.919885593577,2207.525169463746,2098.0052709143297,2011.0502948060116
38,3543.3251580822102,2803.772285755547,2699.663202026669,2630.904083446151,2610.8037073803266,2451.8673458543785,2297.4230062394677,2288.491547884413,2099.4667655936487,2041.5377127008735
39,3728.4592297477648,2870.675994580507,2615.0041139192585,2620.0588152121068,2582.9871208877166,2404.4314507553004,2285.541333317383,2276.3086413327765,2108.794632361038,2027.674751715789
40,3618.9947687200565,2868.8125613176353,2626.9164875912825,2646.114629324416,2551.008545987153,2409.7984454172224,2281.19109841975,2248.9027024465363,2111.752138395091,2043.8535023706527
41,3601.3519843727577,2933.3335838275298,2642.2112160269653,2650.8811712011734,2555.1138475295998,2384.270097564688,2273.819807767825,2283.4404425986304,2117.9624887525233,2046.0129543963828
42,3576.982515759584,2846.987016268916,2632.29689656663,2667.535973614976,2555.602883029205,2376.574917290173,2258.1364470205353,2286.9212506984077,2112.2937561185126,2048.312336282226
43,3561.3412313046324,2843.089383452577,2616.1929567470165,2644.0415718578847,2500.786158586957,2336.0140760935024,2244.6000677249785,2285.22754700666,2137.019899549411,2050.6369112290595
44,3378.5666695161426,2871.939989450498,2593.963317876357,2655.81560139851,2494.0244890717177,2358.730510195512,2262.4112255225014,2272.056036211201,2130.27654706673,2029.1196380464974
45,3384.6449835326594,2907.415737278604,2612.282604682888,2630.652839027129,2491.515348371802,2413.163523715723,2284.5041480991013,2278.471356943757,2106.162325690798,2037.5824702490306
46,3305.0131310817114,2947.8507598813007,2663.9904796189944,2646.387883486492,2519.1977466137037,2419.8037231096428,2337.8482049883655,2300.6614533802194,2144.7056754633754,2078.309097858563
47,3301.3130159256657,2956.7501478731874,2652.083497898955,2654.1802067943354,2553.734732804215,2451.988826869683,2364.6132821502742,2345.9257777897483,2158.453314841685,2108.682202933102
48,3225.1081075358534,2910.71983877994,2657.8294066793746,2681.2592148013287,2507.1714136562127,2451.229544309145,2383.2854165840317,2372.0424517890747,2178.2650510752146,2105.1819285261977


==> Data/month/xgboost/context_importance/xgboost_rounds_econ_standard_context_importance_month.txt <==
block_number,h1,h2,h3,h4,h5,h6,h7,h8,h9,h10,h11,h12,h13,h14,h15,h16,h17,h18,h19,h20,h21,h22,h23,h24,h25,h26,h27,h28,h29,h30,h31,h32,h33,h34,h35,h36,h37,h38,h39,h40,h41,h42,h43,h44,h45,h46,h47,h48
0,0.02092471788921245,0.10277500439248256,0.08525653651582756,0.0769302463320996,0.0558589444568593,0.09070816963822884,0.18000563288825594,-0.04004781833342845,0.13079764024410537,0.0975934596333677,0.3878032214228368,0.0974783499873765,0.44198145862081073,0.589126852401837,0.47650184174171184,0.5248318088273989,0.5305501440152651,0.563151570521785,0.7494841964801429,0.5745322802499027,0.6356350968646325,0.6084898701012713,0.6309777522840223,0.23630127224356678,0.2780111192480089,0.3753857715498392,0.484618155116786,0.1769648974664808,0.0729077563367409,-0.08753157882058592,-0.05123446237874834,0.34478532917050236,0.3316271548918137,0.4541247322517914,0.5974052059633816,0.26865102600922103,0.42240593621517797,0.41740578395984446,0.3981618368729708,0.3360172478731092,0.34124232180633307,0.32687502541333735,0.42929202723967375,0.3562035202741665,0.3845977152573236,0.333658860486818,0.33709505782283106,0.30327992691288735
1,0.1957528766479795,0.1930742131255139,0.20833636044873846,0.2972512427503022,0.17170365616150227,0.024697071640440865,-0.03200639014288193,-0.08573832477069222,0.007485883793095664,-0.06258316359541773,0.3770046616099743,0.04893834500536986,1.0,0.7881293045062047,0.4312654347295992,0.5531718649854633,0.6694200024832209,0.8338122458831138,0.741754655295219,0.6768047292677027,0.6725187330067371,0.5774173240483107,0.8336660865599612,0.4113669872949609,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9327881053423964,0.7557697172211518,0.8669714848825396,0.4705783288141243,0.7379055797943895,1.0,0.8172573708835834,1.0,1.0,1.0,0.9902394689420393,1.0,1.0,1.0,0.9275434281095313,0.7201038069456223
2,0.2297780285613349,0.3560841140243694,0.44528289592696774,0.349924568288266,0.2760313943328792,0.29604121353982044,0.10871993639934828,0.05947254459616202,0.07173190016762564,-0.04861744808986208,0.4663707078280992,0.04721885706571279,0.11936391252834089,0.1688610989111153,0.026154505908815167,0.25969970192681757,0.3731461774739664,0.6760752763207286,0.9059831744738818,0.5261387260319652,0.8495278831596451,0.4657234133277892,0.3616268157773991,-0.015650821735750414,0.2788939475789165,0.08844730221502346,0.19967898241848672,0.2722643794123298,0.2838765227913672,0.28024312403118784,0.28268008437616593,0.46971579121768015,0.20250844424226183,0.20781257134346373,0.09793329895517372,0.12964389165015597,0.18073827284450514,0.14026630161881692,0.19887402067004428,0.25776625987234614,0.3314457890026652,0.32583979721782325,0.35515035768658276,0.2908699715259559,0.2078875293646626,0.13879369066507563,0.07255405403504898,0.09493500569311154
3,0.48066087780490774,0.6681733219845395,0.9828172062488656,0.6286270366492407,0.556127517396992,0.5234733038925413,0.4970342492172736,0.33392206678159586,0.3959199222098913,0.7647690389574262,1.0,0.4426174871676354,0.5745377416209702,1.0,1.0,0.8360502538815223,0.8175708335212222,0.7394781449098948,0.7820491579007297,0.6444258278654541,0.8750414466605474,0.7597732394956149,0.5883151916543913,0.45134419910502516,0.6517077069318237,0.6892040606033931,0.5206310162690859,0.46608465608761973,0.3603160278085913,0.2662936632173536,0.27422253419571285,0.36394386339573187,0.41495957973615755,0.3822394406815812,0.3786580871568116,0.23409056562102165,0.3803594826557307,0.8488768277269968,0.6537803447167325,0.6275058078798357,0.5707563087558885,0.5605959888308181,0.6928822833208228,0.6723302463754329,0.6840346468497823,0.7721387513370689,0.4075267827715242,0.36247236669158
4,-0.09829252678233744,-0.16158421142547055,-0.2978293536371509,-0.28308126782594467,-0.22839715715362915,-0.41894404331496127,-0.33278004965617924,-0.36084225708459106,-0.32569519333232017,-1.0,-0.4103250263788268,-0.41799308985770395,-0.4985834008348019,-0.2303423182699133,-0.28858143321211477,-0.10830715925333607,-0.09086500304164587,0.05505365002407053,0.07674856062174022,-0.19250431075558247,-0.3877543800422649,-0.44886151991638185,-0.3124931965309191,-0.2706517596983339,0.07076242157093486,-0.13580931968196555,-0.060604669847286796,0.019972051908769252,-0.032577488351978816,-0.06474982953470573,-0.06415832347633592,-0.05050313070604534,0.01582293103947478,-0.1324516451229779,-0.31228158604740713,-0.06723585611862376,0.23816070858261823,0.5430132854590181,0.4910558392251384,0.570055731541143,0.5510016430698318,0.419148244674213,0.44440283148660004,0.5204960449259729,0.32381867535700115,0.3608756177506933,0.12851633662742865,0.27510162604602706
5,0.47182278426532853,0.5102155172990614,0.48961338080878,0.318230823519681,0.27169830284327856,0.2971707219145097,0.4428184546409428,0.2788790415060431,0.30130176239290984,0.6054844521279801,0.5555029972553838,0.3045800444787706,0.33835992966765643,0.4271921622786183,0.6220661170112298,0.6255815980495106,0.6305315095752833,0.7008473685795759,0.683791052238002,0.6031556365586734,0.5164948985378348,0.5713999286553861,0.6519275620078971,0.2808813606219626,0.32489442202547153,-0.15057728092427164,0.3106354382685275,0.3615787044323807,0.43404034123905005,0.35700319061299357,0.3687095905813801,0.5314156937896297,0.4875111862341828,0.3858421137698052,0.2586884603138378,0.08328078364835916,0.39798802400713823,0.3886624433424338,0.5434998522488619,0.47886419385158124,0.5160055584841011,0.4911109534626938,0.5958404961596011,0.5168288331541578,0.49233007899037284,0.5804233912482276,0.6360899549534716,0.3558260652009299
6,-0.03685814897222681,-0.06421610283148743,-0.11804768571282198,-0.16740883565231557,-0.19128958593571013,0.005593227094162822,0.018457979313453374,-0.10619711909150657,0.036659868870613295,-0.14155377070681413,0.17588823467332843,0.15273412800301417,-0.27996744122800854,0.7561822110629421,0.41983313221473295,0.4796450172757405,0.37843842179453574,0.5801990479179985,0.37564411240230544,0.3444771305412105,0.4563611975237483,0.46780218433050547,0.28954612725897394,0.3863277800987051,0.3869904098157564,0.5509846266491758,0.38862332920295595,0.42894790294331286,0.5074289208288,0.5971068611288459,0.7314772847469369,0.8951913588900207,1.0,0.9765603659336766,0.996618399769121,0.4946945763084738,0.1574595298944806,0.3236408650270223,0.5045237231078495,0.4178289747808016,0.363783226874557,0.2720348073047768,0.36796122853199226,0.5225765592750237,0.5156423556465632,0.419267072322826,0.44770282348214147,0.39993799170945116
7,0.1653772115539538,0.32172548347436,0.3226441091041343,0.178178034519263,0.27478841183572117,0.15193042277483138,0.16113778227293785,-0.002552270848002045,0.08741968738487102,-0.09663294262218301,0.41385675071712125,-0.10061433546000657,-0.2166191595024529,0.11023338700213732,-0.21519882366570658,-0.04084416280879673,-0.01845765335324278,0.0037425637497803177,0.22168998666960033,0.10662788427030367,0.1102524196311523,-0.03901217937988023,0.3501326590951801,0.10063219962512827,0.023434484564400348,-0.4007041999658157,-0.2295706603755113,-0.18505989133848583,-0.3260699088672372,-0.09919508936615505,-0.21378623857157578,-0.23077367856475692,-0.1610087938921305,-0.24750343558768362,-0.19508921922328007,-0.28391927102339415,0.013811669827800842,-0.12293869074651466,0.0016674265243380806,-0.11253028276766823,-0.10205811516292304,0.010757268463559356,0.06941164949974263,0.14807082488743728,-0.021842972849129533,-0.0068705536023656155,-0.06667797082436634,0.012318418028786393
8,0.3784035057150758,0.41355265410177183,0.7615650457153731,0.5816847790783185,0.4097512838646779,0.4305611175743031,0.303853376502915,0.2038693319933029,0.31910290052472895,0.39649216203469684,0.7147945190492888,0.39045246129606276,0.42621141963137443,0.37248107782760315,0.22720204611362457,0.5045190507647287,0.23815815851666916,0.3503338449196232,0.29538799588375864,0.3070797892448083,0.7012041980037566,0.5037775029825263,0.5556323054410217,0.6670866539418181,0.9344579802626891,0.8591399355074931,0.736704527062696,0.7456974478550339,0.5262176673748498,0.5345533156910107,0.583678310372835,0.798544140325476,0.6106688475134177,0.6750375347295048,0.6837513235148762,0.5196719254861062,0.70850059688366,0.5624222274185358,0.42086708054778205,0.5657335470955631,0.5526567800234043,0.4947469594893242,0.6549228693532296,0.6581604006659854,0.5941475955750349,0.6783142433586468,0.5098218546202562,0.6069753104706224
9,0.40919777344678143,0.31749761256472087,0.4962461901301141,0.3033146038338178,0.12674882428632914,0.24825986980314466,0.10309749119718863,-0.024492426604468983,0.00015098590637898542,-0.10373424533931445,0.4254238703752816,-0.010870688421400309,0.4302681175865412,0.31468302133176573,-0.08712544344687433,0.28418288010023474,0.049768700057830025,0.2641253797320386,0.5950180974085439,0.3822648875970334,0.10839651700642976,0.3013507643581508,0.5801639368477317,0.1952118987638786,0.5547020971689444,0.3391921108514487,0.35099586438398517,0.46075818338722785,0.21229658754830896,0.24477731366854794,0.359250319851952,0.34338625236310544,0.37408186549961525,0.2643502774707046,0.12451898381160209,0.23837819338602714,0.2746225437667198,0.22149034820702607,0.1595358867374807,0.1367098554949418,0.1270889123271978,0.1015047922471802,0.011944298942223437,0.20562489504548348,0.11675612249779593,-0.11308769968147159,0.039351245995429836,0.10748527292608898
10,-0.16212240752589352,0.09736614174995194,-0.14370421408774425,-0.16358005756016725,-0.12673312766693676,-0.22487418163751108,0.023285664577630108,-0.21633409064473622,-0.05410990846383811,-0.8218107068841514,0.20183644462088626,0.2929886212698855,-0.4981955113880273,0.12792198492155937,-0.18862835164001546,-0.09831438533987398,-0.005859236498256567,-0.10529466367627494,-0.061889989431973276,-0.11593570394246773,0.018541653438208135,-0.12255239181109852,0.06108675478482273,0.45126044988147274,-0.015067283706677986,-0.22779222692552636,0.10865705389070919,0.09353390838956238,0.07851645555456713,0.05432831533332165,0.05723780197190295,0.33151506619906396,0.09296746468313163,0.07101533073665908,-0.07416305686160563,0.211414466423096,0.22567315229874355,-0.03126237663749893,0.02488153459824002,-0.17737533120998575,0.06087926116739027,-0.025893043186734074,-0.16549489072880394,0.028821723640753704,-0.08910519574555656,-0.2029495737713878,-0.1969873372400387,0.2292227771897495
11,0.4003215398780821,0.30791489146402845,0.572054117490495,0.1526445212393576,0.13922381817472448,0.08442862345040422,0.17992933027396105,-0.0056430658652424645,0.03674164791031041,0.0017829466772607931,0.11354391399835338,-0.13813242463163128,0.13209744874201793,0.35438336997847636,0.8015311068367925,1.0,1.0,0.959515192792651,0.7584528640953125,0.9321401141846439,0.9117213752552444,0.6774463575733287,0.6264591015146606,0.10981520164302432,0.09407521068308952,0.6487792683729507,0.6202345443674707,0.568979045204223,0.6730875620842963,0.5588336838336732,0.5149063153395914,0.6127506265798744,0.5996560990753064,0.7896054426106719,0.5646921287719058,-0.1734604854170553,0.21111685405504607,0.694999522294629,0.7480896385873089,0.8506795628869372,0.8756906021483716,0.8164685829946119,1.0,0.963411668212333,0.8667234840519481,0.9960275395037022,0.6045629137118891,0.12178619859190537
12,0.11221685220142046,-0.21459889684731256,-0.10215873979574004,0.06918378443560914,-0.009527407179587746,0.037605232602467044,0.0107212016153095,0.0003963069271506867,-0.03426729376757094,0.11331256903670309,0.5734525521328019,0.12552296374767263,-0.10762473494480206,-0.3916067577267465,-0.20976148584574222,-0.10477990678254524,0.1146446654584549,0.08909335832732672,0.07522536365381763,-0.16738852754608205,-0.28099053945220975,-0.0823786560027921,0.09654680973013269,0.247922226916031,0.23159318169380447,-0.5277656407620482,-0.401698469083249,-0.3685220850990401,-0.3318058148764261,-0.3330500953068863,-0.5032240944496986,-0.5143983148642413,-0.15425842089461692,-0.4765418518015406,-0.4801040658001385,-0.04994799528056768,0.02937827291660672,-0.4154031118909588,-0.10690315786373993,-0.06455602949358907,0.10738164239705024,-0.06601554103498458,-0.015933668458283107,-0.11717629986829904,-0.1636507686912,0.018765674378720735,-0.2172113881278495,0.2519744518974758
13,0.052444264528471465,0.37507156085795595,0.5981936789889414,0.5602094097435102,0.5423821704355131,0.7030841513841514,0.5296493853623816,0.4949389179630567,0.3640968899106143,0.42123976283367887,0.8791460603573674,0.07722792268302771,0.262666863339012,0.46975895337994045,0.8200646758282419,0.5155344773918138,0.8835790604522473,1.0,1.0,1.0,1.0,1.0,0.7203875080263914,-0.15570139719988021,0.15677403393797312,0.5440760962002978,0.3417831195812416,0.35978888536391845,0.9585497281680595,0.8473372549255433,0.6406296504681256,0.5192479746160696,0.2658414267793537,0.30427379879455835,0.5031535116942264,-0.33754020342111424,0.16899293826914785,0.3399136788550285,0.5517220644289825,0.5496531859058732,0.8272743108962141,0.7121387981397623,0.8428595244640595,0.8645407467900487,0.4284172578679938,0.428644286453499,0.53278977138183,-0.13223089935805038
14,1.0,1.0,1.0,0.9559558591849568,0.8474321732901225,0.8261914824519034,1.0,0.6024805087311188,-0.014731951159240668,-0.2220089042146949,0.41401644142835736,0.19859451028156216,0.579397660955791,-0.036091350850971225,-0.38495704666066705,-0.6377646422542014,-0.37262633057009176,-0.11824704206757491,-0.004169778141312778,-0.2179044927737363,0.32132390749847545,0.7112674822381013,1.0,0.6136755385995396,0.03833568795983454,0.2154830814755123,0.4006685148564923,0.5360122268838604,0.4796472360547393,0.38182226276760567,0.5000078659987385,0.5077223930453244,0.9596536750006018,1.0,1.0,1.0,1.0,0.9404328057013699,1.0,0.9525691078282279,0.504316930255751,0.7109470464027129,0.8706697336304824,0.8007452577289108,0.8231335060130881,0.8655353851891641,0.7749201071986034,1.0
15,-0.16105686138465033,-0.3615415771780113,-0.4812770120051598,-1.0,-1.0,-1.0,-0.8758678664084996,-1.0,-1.0,-0.2175441380536685,-0.8309841128862815,-1.0,0.5022196056901485,0.6910678853834002,-0.21576485327439163,-0.6778354111156447,-0.26074526836608597,0.09702748556775127,0.15324493327535355,0.15450317141684586,-0.3409465684389039,-0.19889583654116638,0.04530450419149084,-1.0,-0.5970576645546393,-0.3052122253741466,-0.03984825320030771,-0.4106416753116935,-0.07293368644524736,-0.10069608988033688,-0.05108482140305553,0.573049280355801,0.647673030949771,0.1937506640995468,-0.30754715437480556,-0.3583994000664924,-0.20715522809338388,0.7214982682329276,-0.2577628389698019,-0.26129387406345117,-0.3767298930003753,-0.3026527427922158,-0.15123483388379957,0.308926379655544,0.022824936849011462,-0.008130285200826811,1.0,0.5477674504043807


==> Data/month/xgboost/error/xgboost_full_econ_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,2.1601524714033404,1.7255472952684805,2.6615637492346447
2.0,2.1817543845516387,1.6993441247972783,2.782571876802647
3.0,2.4214643922937933,1.8395120721834084,3.078794397481502
4.0,2.362191774897071,1.810157171422259,3.04158838556744
5.0,2.480672632586536,1.89173126327878,3.1873154873818805
6.0,2.54803886383369,2.0319858582358834,3.196446295254562
7.0,2.4224908500936655,1.915627688700633,3.0159072637195976
8.0,2.378740986353508,1.851510956658799,3.0269709334057127
9.0,2.4037374183963824,1.8545183087458545,3.0759642448435045
10.0,2.544300760396686,1.9727472419868783,3.2201717511693526
11.0,2.606679321178187,2.0110860968365714,3.2400673986931277
12.0,2.83863502079706,2.253158505462996,3.5147738186140907
13.0,2.9397198655581667,2.3076600953153186,3.663234031327947
14.0,3.0349912778795787,2.404100157388036,3.755112242295122
15.0,3.210395803954122,2.5448844379249684,4.009216216752062
16.0,3.268713775263795,2.6492843295410444,4.039709117156788
17.0,3.2718595418307164,2.6464806086726442,4.014723276855642
18.0,3.2154445465227295,2.615783574461458,3.9568424922452956
19.0,3.314331777612828,2.7171550700765605,4.003453454519761
20.0,3.3597600117220154,2.7445561279524364,4.093155022740295
21.0,3.4066374499164005,2.7346144372463197,4.206491803189339
22.0,3.4765435133408453,2.7606024505714863,4.3211542797390505
23.0,3.7149147777962073,3.0133152648490378,4.48807049418107
24.0,3.813148538668128,3.1390589108822122,4.575846355520948
25.0,3.8341444836043697,3.170017195034718,4.5520085521552005
26.0,3.770552195460087,3.0937010601711172,4.550192594305608
27.0,4.029379680459953,3.3125905401810574,4.819405710880778
28.0,4.02107559429686,3.3393195318236253,4.793113655774824
29.0,4.182116515011974,3.4357614014832727,5.0246340504931
30.0,4.112685810258119,3.367771097897355,4.894610764451637
31.0,4.070593183951971,3.3191027582362884,4.8388935324330875
32.0,3.933735468274915,3.2037842871911484,4.733044410159061
33.0,4.049595242847403,3.3025533631661967,4.838198539890983
34.0,4.079380653551653,3.2969557640459217,4.897833592408886
35.0,4.280852206365884,3.4930035556822427,5.131972919442822
36.0,4.4039008150611085,3.6412335557050333,5.193919958609669
37.0,4.440909007531314,3.636445982586589,5.267493738550984
38.0,4.474168864468311,3.708965144107812,5.29876302052221
39.0,4.406388635704682,3.602103897002838,5.296867466416972
40.0,4.500642495347517,3.7224941617752645,5.346369491952888
41.0,4.614834126007209,3.8515391709537203,5.41683127769084
42.0,4.692370654787739,3.8887188838522335,5.494038197747549
43.0,4.74387801741526,3.983663047859114,5.524195766875906
44.0,4.520775197115542,3.7782361573223793,5.267299792164057
45.0,4.492335024487192,3.749919378403035,5.279591675326852
46.0,4.518549766129468,3.7794744631191732,5.339556681940042
47.0,4.736795539437085,3.969068875763315,5.58010754965411
48.0,4.833453466815245,4.037902612392471,5.682707774274437


==> Data/month/xgboost/error/xgboost_full_econ_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1210.7391466221363,956.3030700726712,1492.747027374354
2.0,1227.202375331632,934.3307991657564,1546.9203589367442
3.0,1397.191823187279,1090.9816687825087,1731.6729164557241
4.0,1343.3577192737569,1024.4776883604543,1703.016714722337
5.0,1403.191873839183,1080.6600648679844,1764.4009863436347
6.0,1387.2843868443326,1074.979458495311,1720.2373420966467
7.0,1310.1058553802616,1015.8439274520098,1622.109026678885
8.0,1326.6431807009355,1024.978253714986,1652.9471926453398
9.0,1323.8677220251395,1010.1485439652128,1666.7524189887133
10.0,1401.601713324131,1093.4444916111797,1729.4529731192702
11.0,1410.201426074637,1125.6104646696208,1689.8996869312004
12.0,1545.763727160305,1260.5126169619966,1849.4461639139251
13.0,1595.6361262238902,1295.4665402954895,1895.568482944362
14.0,1631.5832702878495,1314.564325288105,1939.5547389360327
15.0,1723.623794796036,1384.29507441783,2074.7318935635753
16.0,1702.0193072263087,1406.8732930024375,2029.9022887657654
17.0,1683.0853897717964,1401.702518925133,1983.5284221093802
18.0,1672.6810018414808,1384.8666250870203,1982.6325941678356
19.0,1679.0734684132335,1398.4327860887513,1985.818695638767
20.0,1727.68777145894,1400.269547106819,2078.469292863485
21.0,1794.5228652203823,1418.2015115901843,2180.402078853255
22.0,1839.993873457354,1469.3480057402014,2233.9744229713265
23.0,1916.6856094630105,1580.3544722039746,2256.390095430536
24.0,1913.6542819422846,1593.3854801463842,2250.515021027689
25.0,1907.339797402118,1595.5159780173394,2228.84053502147
26.0,1908.3032786223828,1577.5035145373413,2252.848415640456
27.0,2002.391465369588,1671.2111248819963,2343.563495756235
28.0,1961.3957314236538,1655.9206918195073,2263.828823287144
29.0,2048.430626188388,1721.7754725268776,2403.816087566248
30.0,2006.2456879196006,1674.6267623070337,2330.2977276209904
31.0,1973.9435577757242,1674.6248280729003,2288.7756967352284
32.0,1942.5329882310086,1609.3216150418612,2291.414738350708
33.0,1977.9155520606823,1660.0604214206564,2293.0604394624875
34.0,2008.5136200053764,1676.6473767202715,2344.425172916455
35.0,2128.0033137748655,1786.0885676500386,2456.0471299030633
36.0,2136.6941580852817,1815.454034258323,2446.962298392871
37.0,2189.242923724855,1828.997472769186,2555.712152390538
38.0,2162.167192809231,1825.498176987195,2500.5415386591917
39.0,2173.967853810255,1808.6218432435546,2551.5830154309406
40.0,2134.3023297430864,1803.6378002136375,2475.0206783130666
41.0,2166.250802831659,1843.4337136627182,2491.392491704342
42.0,2190.516250365142,1872.6077385325832,2504.0561898233777
43.0,2189.384394991297,1874.9882574433414,2488.404824941894
44.0,2099.8975972049316,1793.2886519641654,2401.2492962182896
45.0,2110.843649252982,1797.569324800626,2429.2713310054005
46.0,2136.450999574013,1817.9068686742394,2464.5846625475856
47.0,2248.664176974328,1917.1826363954965,2592.4978741152727
48.0,2262.503827092385,1950.3088717000567,2590.094157916446


==> Data/month/xgboost/error/xgboost_full_no_econ_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,2.4062774525953636,1.8264590683283355,3.0316912222577694
2.0,2.433882666463882,1.849591870063577,3.063865250936714
3.0,2.2705310355634656,1.7008169664855384,2.875826143463285
4.0,2.2940346859043883,1.7183670748892228,2.9372518006118384
5.0,2.2999877408912983,1.7217148397640099,2.960353596938987
6.0,2.3138337871057866,1.7356057913032406,2.9846812270115324
7.0,2.4219445332808407,1.83539708009547,3.065000664393601
8.0,2.4494491436608263,1.8653635194567282,3.1252738383251573
9.0,2.4040268898365484,1.8678387311862454,3.013650107803584
10.0,2.6588831529049726,2.0956907779984157,3.3015860098360132
11.0,2.700977678012383,2.088691068814079,3.3950191521110136
12.0,2.925268840018438,2.2933494884939374,3.6444563633185494
13.0,2.845082061452524,2.2177870012334533,3.5431850662579274
14.0,2.9021532021855547,2.2869439062295838,3.627537156942859
15.0,2.9848656759767582,2.3665518613684253,3.6864585051555703
16.0,2.9548730466879025,2.324592712075421,3.6357126500751424
17.0,3.009147652786861,2.3899337211674965,3.7236418142564873
18.0,3.0399760454151807,2.397098954781343,3.7679627169741003
19.0,3.0402482168914577,2.4260764336043046,3.779249717060299
20.0,3.1443590434655264,2.536218185335302,3.8331552329421172
21.0,3.155283809321451,2.5859928727245913,3.8013497137007963
22.0,3.355519755508611,2.744544790589774,4.015171649575099
23.0,3.323707764051294,2.714500823876394,3.9959243274803415
24.0,3.4427883785791287,2.7821082757236506,4.148387857477383
25.0,3.425410960643834,2.800011658377489,4.102920437436341
26.0,3.5179351749514804,2.8876983472369804,4.20057779555103
27.0,3.6219877447621065,2.9385044054475085,4.39451436625208
28.0,3.5495331210073076,2.900913423116838,4.269052081201246
29.0,3.6745003683538306,3.005316857156732,4.367137043872638
30.0,3.6821567764174614,2.9996421310666808,4.400183790574494
31.0,3.7871647128764363,3.1014247653179976,4.569231751707243
32.0,3.7150342327434647,3.011935854094362,4.4757829018278
33.0,3.730858399512791,3.0210122489501106,4.533646224422155
34.0,3.870486204060988,3.1433498735976397,4.6890380786765995
35.0,3.9941547554307477,3.272741534989696,4.801747689861003
36.0,3.948532360518195,3.2220561368980305,4.709081597580907
37.0,4.119192143533924,3.4157686690629676,4.853281650864975
38.0,4.0653317429451885,3.3756415538334634,4.847506136615183
39.0,3.984373722390844,3.3090604983716068,4.751847036753446
40.0,4.071478931883534,3.366509923927172,4.86184395963365
41.0,4.091221930327206,3.3891564931021025,4.847981778262618
42.0,4.119852092402403,3.4303413897483104,4.865326008792003
43.0,4.06713575667277,3.402602209231403,4.815073254463196
44.0,4.053219294699547,3.390293705270635,4.827583823508877
45.0,4.15444648412333,3.4833200943429836,4.958547625359565
46.0,4.2695588522945185,3.5700987649499503,5.088343389971379
47.0,4.29019433696145,3.6012478518840902,5.104415616212009
48.0,4.342581483757394,3.6671407533930043,5.121181955137529


==> Data/month/xgboost/error/xgboost_full_no_econ_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1411.3339413192125,1081.1712158715166,1743.3270736964369
2.0,1446.372753193751,1110.2661001094366,1765.887728108481
3.0,1354.2654820351113,996.235449285208,1699.0272975945234
4.0,1371.8265932339364,1010.6749371175113,1717.0928583033192
5.0,1378.9347727389231,1016.2423233591819,1734.1643342143852
6.0,1369.8465125673822,1017.9928248901308,1714.0506384920911
7.0,1397.7688263927423,1032.0167174690773,1757.0044530487876
8.0,1419.0102477411035,1052.0147785093102,1787.0803627582286
9.0,1373.9224418273006,1021.3297371530391,1741.1158399614196
10.0,1445.3717006644576,1132.2394714745224,1764.916996460362
11.0,1515.030225141315,1183.5413172173849,1844.2835533285481
12.0,1599.5783752629895,1259.6353364771182,1934.5044125060354
13.0,1546.591754566482,1239.421385968909,1874.0091133186395
14.0,1597.2316151132766,1278.0609586262817,1926.5373658596704
15.0,1604.1607157314759,1300.5534698241872,1898.4027159451061
16.0,1584.2276775479165,1267.6789933016703,1908.2601787447743
17.0,1614.0510532115857,1305.2220891744037,1930.6775227584628
18.0,1627.258363962597,1310.293541385253,1946.9560134030435
19.0,1642.1012297115788,1337.7295649791195,1960.6662609651707
20.0,1634.8751309021634,1332.566939740879,1942.488544696639
21.0,1594.054778980029,1312.9152615835176,1881.9210580973177
22.0,1665.2856666045063,1388.5051508617103,1937.0560603811646
23.0,1685.3740762561852,1411.2644680995786,1967.0353024481985
24.0,1751.6528659851701,1445.8422224247659,2045.5716756974396
25.0,1725.0451804254524,1434.4105577878768,2001.628484862163
26.0,1768.3924353085595,1456.7723442007687,2070.5104913530354
27.0,1837.180365757465,1506.5643990492217,2151.63746483814
28.0,1778.8738973919733,1478.711443877726,2074.0967272598937
29.0,1814.065595498875,1518.6294481626821,2114.1862112924796
30.0,1837.8036804334185,1532.7649102179598,2141.2342628895994
31.0,1875.326315497222,1548.3363063214597,2204.309305708397
32.0,1845.808551421168,1527.1375882021493,2173.2611468450705
33.0,1852.8911459572655,1534.6878183957233,2185.3691848755802
34.0,1889.1451057020595,1570.6196220586846,2228.1091236018206
35.0,1962.438686792588,1625.8785917717341,2306.1684245452243
36.0,1949.284034053142,1636.1481533158842,2275.8578432035806
37.0,1929.0808725969976,1630.235468362187,2241.324512869484
38.0,1924.7893329306467,1623.9870608712383,2251.47935082262
39.0,1873.2518901115718,1583.4418543578397,2174.510710719222
40.0,1919.0344887938347,1627.061899658034,2224.5196886930894
41.0,1875.7091928351006,1574.205440956473,2201.279857799146
42.0,1902.77196822787,1610.8202555122143,2221.7025784175307
43.0,1875.2823834516319,1590.9121070733427,2169.4606832522786
44.0,1865.3068419072326,1585.5770578080635,2168.995434993412
45.0,1911.2684270371374,1631.422714845365,2218.480802220627
46.0,1959.5989989901093,1662.7848752803045,2272.0490091743686
47.0,1969.7303372988713,1678.3004417109819,2272.8839335228695
48.0,1986.0143067031645,1723.2842004582162,2270.04265777077


==> Data/month/xgboost/error/xgboost_rounds_econ_standard_biash_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-206.57646173993572,-469.2467253812204,40.39900715908665
2.0,-234.45256506554983,-502.8583984621922,17.827621606301886
3.0,-236.87752674881494,-511.32023807583715,29.27188844509025
4.0,-258.1470480019159,-532.6612189398422,7.51380133718247
5.0,-273.4554370875135,-551.0081154464228,-10.561878548150986
6.0,-275.4061309139946,-552.3829214997687,-4.495635420142897
7.0,-294.810507740568,-577.9425111265106,-24.43482672432921
8.0,-315.6996526283293,-605.3229022242982,-53.10057412164841
9.0,-329.96967902432834,-617.0727278984559,-66.85767054716732
10.0,-344.966591721572,-642.2965798420082,-71.55579994729395
11.0,-381.00626602143853,-677.208451776713,-101.09877829463204
12.0,-433.1899501485183,-740.0554253332176,-146.30864647769278
13.0,-563.752972715907,-874.1466241569432,-271.63233857744837
14.0,-652.9093783818447,-977.5241105308268,-346.7311090476529
15.0,-647.0687321270593,-967.0086730864942,-331.75744126073926
16.0,-687.8672841695453,-1024.546707921347,-358.77620770899483
17.0,-709.5766156147882,-1041.262045345756,-385.00894989779323
18.0,-737.3644493619264,-1071.2111268180029,-420.8824731151347
19.0,-750.1582523329935,-1071.7728613392983,-439.6227944166561
20.0,-755.188497375205,-1080.042912205088,-436.0153949312994
21.0,-750.3339814892212,-1071.4099898692778,-433.93830433969487
22.0,-749.8139574927591,-1064.5730052178185,-439.97931128918754
23.0,-812.9408197523048,-1131.4215241790332,-504.9224456250018
24.0,-837.2077230334746,-1164.2070649505995,-531.9553311213901
25.0,-882.6168614453708,-1196.7743614935332,-561.9318414019658
26.0,-941.8187443412246,-1276.3217872268826,-612.2553941300215
27.0,-946.7020306297076,-1274.1790984506697,-612.2316803119571
28.0,-990.2563787747835,-1321.9681177865573,-649.8109162175676
29.0,-979.9960374289602,-1312.8360815101828,-643.188967590343
30.0,-1022.4825365330339,-1350.062552477316,-682.6697436547349
31.0,-1035.61937946156,-1363.2053956879793,-702.1188918678572
32.0,-1023.8725023405473,-1345.691223236334,-688.8852428932558
33.0,-1052.825780223959,-1375.9215757291306,-717.663037840923
34.0,-1075.6506273300017,-1398.7690784095028,-737.970279302329
35.0,-1136.789121093215,-1466.360434095756,-797.4713014002059
36.0,-1176.2632393856,-1501.6470727478056,-835.0461703099584
37.0,-1195.1868565868183,-1527.5137172784462,-853.3023265064451
38.0,-1309.5234019695126,-1634.687347401417,-967.9645026559879
39.0,-1308.552659734743,-1636.9058489413214,-981.1012085198283
40.0,-1394.0630904978766,-1730.0719096483685,-1077.9634724479442
41.0,-1420.5118296574917,-1742.850380135854,-1117.4094868077839
42.0,-1431.2260051067592,-1756.0541283221016,-1131.1698677587515
43.0,-1427.9635486023853,-1749.0718484259212,-1123.428138516321
44.0,-1432.1311224013061,-1746.2237060937318,-1145.7565701313226
45.0,-1451.99917784018,-1775.4700243005036,-1159.797211911786
46.0,-1483.7706864219222,-1805.5050677887225,-1199.924714726616
47.0,-1528.4599319870365,-1844.345546558051,-1236.408692584496
48.0,-1538.0571116168096,-1845.5312846743038,-1244.799971009036


==> Data/month/xgboost/error/xgboost_rounds_econ_standard_biash_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-1634.1159715200215,-2695.02365575014,-906.3278334999973
2.0,-1820.7280484600178,-2936.3580137500758,-1011.6824520000685
3.0,-1899.4298503400191,-2986.8284132500353,-1059.4809480000392
4.0,-1843.3878539600184,-2935.1955347500802,-977.8555342499669
5.0,-1870.8995538200156,-2970.9381955001277,-996.3393715001563
6.0,-1832.355799070015,-2911.534940250032,-955.3098544999674
7.0,-1858.685610470017,-2939.8604470001396,-978.531532999969
8.0,-1953.1384744500178,-3003.7102135000755,-1114.5860184999397
9.0,-1964.5427988800184,-3059.9059962499923,-1067.5137567500406
10.0,-1933.1536572200162,-3050.5198312499897,-1029.9602960000411
11.0,-1874.7339738400215,-2976.944646250029,-995.430739000015
12.0,-2010.431157970018,-3265.352160750114,-1094.0168059999728
13.0,-2142.16922782002,-3252.4911809999867,-1285.1376600001395
14.0,-2163.460804410018,-3266.561235000111,-1273.9201200000116
15.0,-2155.049929400017,-3259.739851000116,-1277.2704194999794
16.0,-2121.084596960016,-3218.7648625000247,-1234.859623250007
17.0,-2168.037149080013,-3296.9942287500753,-1282.1131100000098
18.0,-2151.0069056700163,-3281.823989000088,-1277.0261157499576
19.0,-2131.185298080016,-3235.9257222500237,-1259.568207250135
20.0,-2159.005115180019,-3300.783554999991,-1269.2985397501636
21.0,-2158.2644340100196,-3292.971153750091,-1290.4602347499704
22.0,-2181.7648748400147,-3343.1496530001095,-1290.793682000011
23.0,-2219.788942600015,-3332.283827250022,-1368.632861999917
24.0,-2231.315168050017,-3329.6823897501686,-1398.309204749992
25.0,-2363.7596527100172,-3420.962867000025,-1512.0507980000073
26.0,-2395.1853405400116,-3431.798604999986,-1533.5484052499933
27.0,-2428.8258429500197,-3455.2945340000383,-1567.530751249946
28.0,-2449.1205197500135,-3453.950700500079,-1573.4054174999162
29.0,-2494.43699661002,-3481.114791249987,-1651.398768000054
30.0,-2504.301099820017,-3484.138668999989,-1661.6315117499964
31.0,-2502.6518788600215,-3514.649667749988,-1654.6514567500446
32.0,-2438.600740720018,-3452.634077249988,-1591.4444222499476
33.0,-2435.9170489400185,-3426.60359425011,-1614.0302870000012
34.0,-2420.6813738400156,-3450.2147722501313,-1560.9732622499157
35.0,-2395.0794625600174,-3392.646725500133,-1589.3957527500208
36.0,-2427.692326750016,-3390.081279500117,-1644.513649500035
37.0,-2348.0768504600205,-3454.6158277499935,-1462.9647942500148
38.0,-2219.5332834200203,-3281.3714247501653,-1365.521802999987
39.0,-2189.1968023100167,-3396.3875677501596,-1277.4911302500818
40.0,-2264.1321513100193,-3345.671451999985,-1426.2649777500167
41.0,-2257.76491971002,-3330.3629170001423,-1413.2435057501518
42.0,-2267.4508475300217,-3380.167750249987,-1421.5450887501536
43.0,-2280.318621320015,-3366.538478500165,-1422.4750855000632
44.0,-2221.4163834300175,-3364.585215000092,-1306.9237357499992
45.0,-2146.3969762600177,-3277.467303750075,-1329.2274820000814
46.0,-2240.7419228200188,-3383.921345000072,-1364.4702692501432
47.0,-2220.9680048300183,-3314.5876967500903,-1376.3365132499973
48.0,-2240.8099307000225,-3291.567369750088,-1430.9256087500005


==> Data/month/xgboost/error/xgboost_rounds_econ_standard_biash_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,188.50719918766703,-433.39155437522413,948.3419231248423
2.0,-8.762629321354892,-665.0453207501564,696.3421868451563
3.0,-53.93809327880837,-612.3463323810411,560.3930455553437
4.0,-59.6746832744338,-554.7026978334736,521.7820746101946
5.0,-35.39261604354222,-467.5422617857374,479.12718874984074
6.0,-39.69182811315151,-463.4521242047726,464.3135404640639
7.0,-73.02808041310584,-449.28865767869297,386.47793454170017
8.0,-80.40742044574546,-454.57752017862975,353.8103941070421
9.0,-109.70123333723787,-499.8111047916421,351.1104120454122
10.0,-361.41887776373915,-817.7170059063045,110.73448132342249
11.0,-536.6211503256065,-1075.4223426390026,-32.222350248193436
12.0,-718.6091263722975,-1339.4483647223005,-155.95722569453326
13.0,-843.8822667556318,-1398.7453776390587,-359.40723638889915
14.0,-902.3385521111875,-1453.1591055557224,-408.16324638897237
15.0,-890.629768850074,-1444.0573915279413,-414.2116154167284
16.0,-846.6497158889647,-1383.976998055645,-364.9554675000366
17.0,-867.3235436667446,-1400.8400422223233,-412.66342819454945
18.0,-865.1556546945195,-1382.0933947222952,-414.87888902788006
19.0,-891.3923383111854,-1412.8552163889112,-448.6470445833953
20.0,-887.2718252722973,-1405.2113623612154,-435.28381402788153
21.0,-835.6695723778544,-1368.7427087501708,-376.09696694445506
22.0,-760.7591633500737,-1295.0785752778609,-266.4052463889565
23.0,-788.2935051722968,-1325.9153181945073,-286.2647431945226
24.0,-795.7015618222968,-1312.4783770834424,-313.9455894444886
25.0,-914.6612374111869,-1533.8755188890063,-397.67683194448136
26.0,-980.9396187834078,-1581.9212779166899,-471.7603358333497
27.0,-975.2199554278557,-1585.246425277806,-469.2911511111466
28.0,-978.9228423111849,-1557.8459851389835,-490.7321177778836
29.0,-974.7087635000742,-1578.8594522222452,-460.9573405556065
30.0,-1022.5436445334079,-1620.5088229166913,-490.66232138899386
31.0,-1013.8423336667448,-1618.6988983334386,-501.49889972233603
32.0,-1017.5956122167418,-1605.6004411112156,-510.7253722222572
33.0,-1005.6058059667432,-1600.9625008334644,-503.20849694455103
34.0,-1050.6130584778507,-1627.289926527896,-546.5436500001119
35.0,-1071.3559335945188,-1661.4674079167316,-575.6691227779321
36.0,-1078.6742249834067,-1663.043984166756,-593.3987436111769
37.0,-1024.1545591111878,-1650.4183844445454,-456.8307802778915
38.0,-1046.4141887167448,-1662.0544837501766,-481.1705523611205
39.0,-1106.7182828723005,-1686.1654191668351,-563.4787001389716
40.0,-1123.440730094519,-1742.5671551389132,-559.6663980556755
41.0,-1129.3966256889628,-1727.9103569445433,-582.8819094446359
42.0,-1152.233889944519,-1743.8769586111773,-596.1192659723414
43.0,-1130.5912585834087,-1714.489996527874,-587.7891297223205
44.0,-1147.870040372298,-1727.8299105556218,-623.8087038889716
45.0,-1145.8929679500766,-1739.3320740278766,-615.2161609722508
46.0,-1133.7732354611867,-1726.7116341667568,-605.7344115277982
47.0,-1162.3032150167421,-1800.9743840278031,-579.6995598612435
48.0,-1114.6877325389635,-1718.9101065279435,-548.3047625001052


==> Data/month/xgboost/error/xgboost_rounds_econ_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,2.196693755868705,1.7245982888120588,2.7537763270127167
2.0,2.221099006695579,1.7201870638792207,2.788895610453068
3.0,2.3001962363955757,1.7700769989767406,2.8880016731610296
4.0,2.2689551200936764,1.747464576473563,2.8831131128219516
5.0,2.3281539733934333,1.8122763503809083,2.949898568929841
6.0,2.3481380627396615,1.8262243083631662,2.9726675902643263
7.0,2.360438369763873,1.8334659310144743,2.9616165360821176
8.0,2.435845149570709,1.9069672269116318,3.0381599927007894
9.0,2.429840047465746,1.9149583269504433,3.0266103748818356
10.0,2.524368276638467,1.9642439977570298,3.1628769434502315
11.0,2.560429986756854,2.0070106506007552,3.1909218986986154
12.0,2.6165780462486468,2.0179780766077235,3.316414353262715
13.0,2.762467098716686,2.1619040071274234,3.440199763959447
14.0,2.8756525316829395,2.237143051056206,3.6012177548039035
15.0,2.9446248135488453,2.3396974714359406,3.6893240684292734
16.0,3.023211421028978,2.406842747324327,3.7461556404593797
17.0,3.0446726916641835,2.4156699029491424,3.7894124212954794
18.0,3.091416751807823,2.4787835596447745,3.8210862935022667
19.0,3.044619986146932,2.427375327886589,3.763185619808951
20.0,3.1135941224962806,2.496553078047149,3.8378650093285724
21.0,3.162594953979885,2.5342746456453527,3.877704424135942
22.0,3.24335508465405,2.616497823166323,3.972259617389791
23.0,3.359084064498884,2.733754454535158,4.073333492371414
24.0,3.4452151951504844,2.8047138194920938,4.1799130858680495
25.0,3.556987066141471,2.9217469173016153,4.311834255072864
26.0,3.6404581714682918,2.9816432251840137,4.395093754646702
27.0,3.6466267568752846,2.9923916526731356,4.414465407405449
28.0,3.7135566965126463,3.051153146796538,4.475111429678889
29.0,3.724796515469154,3.0738305876939553,4.448345356208909
30.0,3.729476228411878,3.08754012578333,4.451205865794037
31.0,3.7433479656833395,3.0792992701748982,4.49447774573852
32.0,3.691703815217954,3.039825287998483,4.416405209784643
33.0,3.7403564321725478,3.0803469913702313,4.4616949458729565
34.0,3.825411780449598,3.1725144506436513,4.553127213653988
35.0,3.929308246949921,3.2482123832275387,4.679739133227924
36.0,4.042484648458682,3.3634263759934084,4.798042811790953
37.0,4.099450702540482,3.4408078999278926,4.859055108373533
38.0,4.1899121430786606,3.518224406507884,4.89743319569897
39.0,4.180702817337915,3.492479022971486,4.9081444594391
40.0,4.2429603773845335,3.563577670214469,4.977020749829193
41.0,4.306433927064751,3.6388019054527185,5.033478739806786
42.0,4.333354788366401,3.6575687231407232,5.054257408457199
43.0,4.326793661630359,3.659337257242835,5.094657705967179
44.0,4.282191980845382,3.631942997869831,5.018466733491819
45.0,4.331696726349967,3.6756215140928603,5.068296398488653
46.0,4.444433444479262,3.7828463885200785,5.177182423070543
47.0,4.593828996647237,3.9670103939584167,5.308963208086328
48.0,4.634767977672343,4.007451790271389,5.3207146235862455


==> Data/month/xgboost/error/xgboost_rounds_econ_standard_mapeh_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,4.732362717216397,2.448609556440911,8.303026567408724
2.0,5.352323895447431,2.8064907464472575,9.097710681167994
3.0,5.612003273770886,2.841724540247499,9.244234892264272
4.0,5.557650434334609,2.8409837576920185,9.174206824999029
5.0,5.684929257029483,3.031850298930535,9.351561199606222
6.0,5.649865465079594,3.057702524007297,9.190495015896271
7.0,5.645096659526066,2.9098940987057995,9.300215078283623
8.0,5.819226673031637,3.148725051129233,9.289163773504988
9.0,5.9426553820043875,3.22653633783842,9.512326361987698
10.0,5.893529702682917,3.1643390975373893,9.552233653581212
11.0,5.7593992896965664,3.0448671045498803,9.356002724429036
12.0,6.039022000210604,3.1013991264903558,10.177652310803884
13.0,6.254508473735363,3.3615711297538016,10.028434167493666
14.0,6.291967418217041,3.395809225464872,10.10446003240703
15.0,6.277701519752214,3.3702769077623964,10.050751114405925
16.0,6.247725003002879,3.404610751477236,9.97681418333808
17.0,6.322082877401999,3.3609392135023834,10.17898037918509
18.0,6.270737079203578,3.356049759833178,10.0874262734106
19.0,6.2028299860300935,3.273200943117871,9.976060313648185
20.0,6.296563792128717,3.3521765211343855,10.21165241812696
21.0,6.290220050017497,3.3794665040672007,10.167745809411732
22.0,6.35228022413294,3.3929152036830006,10.259504311037725
23.0,6.408617640831175,3.554582214913261,10.249343717544239
24.0,6.425052411389025,3.680200532561408,10.219276173428483
25.0,6.7961476122998885,3.9472865633717764,10.442477307306893
26.0,6.8519290767683705,4.028111587090063,10.517890966188183
27.0,6.929805848055869,4.1320086884465175,10.57719633231544
28.0,6.963488405645554,4.136751188938395,10.522003465054015
29.0,7.070943246514252,4.324161955802695,10.548910809426273
30.0,7.09020449458331,4.303150005691985,10.49375158660749
31.0,7.093754298377759,4.295069916035218,10.571753420390843
32.0,6.934627270254518,4.099753268062836,10.472563845111676
33.0,6.941220075967015,4.179541661203334,10.484760150897706
34.0,6.939395390317046,4.082424890311867,10.597474673414773
35.0,6.876703289833527,4.112380074630559,10.39558437105796
36.0,6.9436446820943445,4.214171492758531,10.385415773749019
37.0,6.777009688004809,3.837174210714455,10.698215019657798
38.0,6.447057968952974,3.6080801735923784,10.062731223133493
39.0,6.414689257101292,3.420042486288865,10.51262288308803
40.0,6.554608095015662,3.688057871340832,10.32809052778831
41.0,6.5421020433738155,3.7159317063805317,10.29682696067519
42.0,6.53671802525716,3.7616200492782457,10.31097394852705
43.0,6.574847500214684,3.7185060365227667,10.280718603355014
44.0,6.451354606175279,3.497049371561047,10.312847849565312
45.0,6.245770962324839,3.495931657921036,10.142867968545726
46.0,6.448777603579886,3.6149979974328104,10.233308727585337
47.0,6.386084787540801,3.617953749503754,10.171665569737433
48.0,6.424929565128915,3.7324988286814986,10.031111071397318


==> Data/month/xgboost/error/xgboost_rounds_econ_standard_mapeh_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1.7147971792798464,0.9187753397948519,2.6977810337798687
2.0,1.9373262504964337,1.136157107861825,2.8007978722969176
3.0,1.654302848714185,0.8753407923115665,2.5467845615897606
4.0,1.527571426675328,0.8147760581722139,2.394272148742739
5.0,1.2864482479109456,0.5841236145739958,2.181897555510962
6.0,1.3414796315384654,0.6826465516584913,2.1412690518691417
7.0,1.263625186586102,0.6778971753564486,1.9396326783106184
8.0,1.389691785781822,0.8482119143615162,2.071345639792822
9.0,1.4750094075494906,0.8605305170212784,2.237459350510536
10.0,1.8364231108685454,0.9557162366714822,2.9531298051878214
11.0,2.1463614059996288,1.0162899267846743,3.491033231155602
12.0,2.5147542099781477,1.2228032169504035,3.950114560408807
13.0,2.4487464992853107,1.2110975604070984,3.8139897919203967
14.0,2.5059179645333036,1.3014469914327595,3.917231075585171
15.0,2.445218971584054,1.2110332901191245,3.8525366521242708
16.0,2.407321466755151,1.2506133184117347,3.789787952082181
17.0,2.4035588848218348,1.2921866050450492,3.735768242309153
18.0,2.430563277085108,1.3046319229403187,3.7227851553877556
19.0,2.4009397525780605,1.262692361665492,3.720385623005381
20.0,2.3935178511646074,1.223784722128249,3.716894048052379
21.0,2.422326464509702,1.311364171932519,3.6862568677513927
22.0,2.484744107270229,1.401955083259951,3.6660909669289303
23.0,2.5827677251204837,1.5193797117420889,3.758228085748063
24.0,2.570229283416862,1.5401502957283284,3.7645283797239975
25.0,2.8723361553182993,1.7121537969054972,4.305804800371788
26.0,2.9581326277563753,1.8479902782457776,4.33742377214334
27.0,2.935013260420963,1.816851898292544,4.356839575903498
28.0,2.9654085094600005,1.8704700956686062,4.3582823302158715
29.0,3.0482856632314417,1.924914591493741,4.4405735505222435
30.0,3.1331215207508314,1.9577387280946488,4.552934592784012
31.0,3.1053603180092235,1.9919528636072148,4.501226659475458
32.0,3.148125189206938,2.0424546023795815,4.535239491524064
33.0,3.114207518231649,2.030626609608171,4.509047972090954
34.0,3.2204977982124703,2.0882019562792666,4.5540384471056194
35.0,3.184705345546779,2.0375914518831717,4.572816105292001
36.0,3.2009216458897556,2.0867440635103782,4.6046286219279
37.0,3.4904002047321727,2.4312907252488496,4.757685351858218
38.0,3.530165825020568,2.50576374181426,4.755932509528083
39.0,3.522999733499492,2.4666518793598073,4.769309517770749
40.0,3.563709924978101,2.4772850620189883,4.882173545139868
41.0,3.535069665341583,2.4596247217097753,4.8188605121981105
42.0,3.646290771047526,2.618113577866005,4.87608611522558
43.0,3.583202038656978,2.559876497896797,4.815936693978202
44.0,3.5070014484949588,2.4906091317409347,4.740068908576433
45.0,3.5103055632685285,2.454185669387015,4.768535036813687
46.0,3.4781850405272636,2.393840269930345,4.750692028546779
47.0,3.6900905444536773,2.618519832707693,4.995158279444371
48.0,3.6966034469795757,2.700237710487845,4.898332049636662


==> Data/month/xgboost/error/xgboost_rounds_econ_standard_mapessh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,0.13163000060543933,0.04504443879062558,0.2197385049015655
2.0,0.09742780093661953,0.013038905609220107,0.1763146465413428
3.0,0.08068918113039829,0.013331039655508786,0.14754181427671775
4.0,0.09512141070162806,0.027270817351418904,0.16655909232676294
5.0,0.06665193101441984,-0.005600410636955203,0.14084563975661737
6.0,0.06396762124496452,-0.004854511411508971,0.13546317165156044
7.0,0.05623847080571904,-0.017800314775154303,0.12812631056895654
8.0,0.03141874493254454,-0.04619058779082614,0.10385890477657651
9.0,0.04273172351847013,-0.029379951592445663,0.11560113397289537
10.0,0.024738208863005075,-0.04450689947130257,0.09370466110874304
11.0,0.05025084300143403,-0.014171557519663217,0.11154630587896171
12.0,0.047701582149687644,-0.015029400742355984,0.11160188710202969
13.0,0.021220033173516176,-0.04986146509094069,0.08628827364523639
14.0,-0.009391706489414304,-0.08723628459044618,0.06002946543841689
15.0,-0.009791949751050499,-0.07977516709666278,0.05011549554186543
16.0,-0.021051882795285352,-0.09550484975081243,0.045765672251692424
17.0,-0.024136014637209765,-0.10066466123968941,0.04189997422145716
18.0,-0.000555646708559113,-0.07435601052055336,0.0645614100081412
19.0,0.015049351364514012,-0.06158869196950332,0.08752872157750992
20.0,0.004011185982777306,-0.07120555736483866,0.07436676322723398
21.0,0.0215456741943655,-0.049499087214916554,0.08359032414483322
22.0,0.018814997447786065,-0.05374588529016472,0.08123094947518887
23.0,0.008386117323106361,-0.05349822174239688,0.06623588982241886
24.0,0.0008907292941270861,-0.06439472908429406,0.06181300213933045
25.0,-0.024761600215626744,-0.10042267515817468,0.04193010497737178
26.0,-0.022637600654350592,-0.09795111306924068,0.047541240951898316
27.0,0.003895137719577835,-0.06160498295231953,0.07227142112392501
28.0,-0.014576203472202754,-0.07970335197245823,0.04419435807719269
29.0,-0.021273569986790274,-0.0941981161348066,0.03928437498511041
30.0,-0.0085577015934008,-0.07825083612686379,0.05235288470902491
31.0,-0.006104469999253173,-0.07460425543133872,0.05160632090909111
32.0,0.008695154135542383,-0.05902773024099277,0.06617572236918391
33.0,0.016505872163009416,-0.04887074578950643,0.0746176830195627
34.0,0.004925223882181637,-0.0660453185191738,0.06324248991533173
35.0,0.011098122391440196,-0.056947344145054986,0.07129442968734839
36.0,0.0003159260734057451,-0.06589234980252583,0.061975480824998985
37.0,-0.025125757688011494,-0.09322485078988559,0.03459378319118735
38.0,-0.03833583551208274,-0.10696034326985995,0.021301145416768297
39.0,-0.033063487325588475,-0.10205677254726324,0.029450989121882473
40.0,-0.03786207468928934,-0.11095042069463024,0.024875605017810578
41.0,-0.049065707510610894,-0.11790256245341062,0.014348031921126766
42.0,-0.04151307653115211,-0.11229445523960305,0.02299682918234101
43.0,-0.032647984797739345,-0.10315191465365393,0.03392530821396064
44.0,-0.018249090194311614,-0.08854661545446672,0.04642207910795323
45.0,-0.03060376416591499,-0.10470767174495658,0.03655347650879059
46.0,-0.021878806280460798,-0.09292603110382798,0.04366079121865887
47.0,-0.05221824801765375,-0.1253078652006764,0.013447984663039099
48.0,-0.03835627153159205,-0.10688288208507851,0.02810936648661662


==> Data/month/xgboost/error/xgboost_rounds_econ_standard_pinball_q1h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,518.540152796163,371.3039764954636,688.1036440626768
2.0,531.9293724962624,380.0134753183246,709.1190070209723
3.0,545.79953398637,385.38829246044304,726.4810129012205
4.0,545.9976847070941,387.5876770167924,720.8020652015723
5.0,563.5714828105446,402.3754269491713,747.3109507514131
6.0,570.1485382151855,415.9255867209169,748.0155254164946
7.0,579.9814141710624,421.0576786002127,762.3992481559059
8.0,600.7275984210952,440.02317347291137,789.2075121685457
9.0,603.870084186175,443.03368480243,790.7564650783843
10.0,624.3911364785387,463.63459365516036,816.3487169735322
11.0,644.2808751580271,468.83146902839144,837.9320784700889
12.0,679.0451157993909,486.2384430617051,891.1846079579859
13.0,757.6921948035867,558.9703033014724,971.5769044425965
14.0,815.197399927911,602.6208978305868,1067.8813141191795
15.0,827.1485453194394,616.6285981692769,1077.9826085047316
16.0,856.2057618951948,645.4434390070517,1107.121088003462
17.0,865.9900109868561,651.0885228405142,1115.7665231884866
18.0,883.029664817459,668.2725396764506,1119.9615276465693
19.0,879.1817330717013,666.9053066138246,1125.632387650526
20.0,892.5976923523535,680.4437331203923,1135.6227616594806
21.0,899.9442055754439,689.6438682002758,1137.906619162764
22.0,914.6467737665897,705.141138194393,1149.762593286635
23.0,964.3574620066656,756.8058402447058,1196.3294866576457
24.0,991.947529347847,774.9923722590473,1231.9138358232408
25.0,1034.2213530114605,819.8796549149267,1279.964952753947
26.0,1071.7290227424487,844.9861842009278,1319.3797181346881
27.0,1073.1164497533127,839.3177345022524,1322.9504645026839
28.0,1100.5963604634885,868.1037649802503,1346.9576853944036
29.0,1099.9503994986019,880.8520195121805,1343.5020611944774
30.0,1115.2993518287155,887.36223525753,1359.1039690575246
31.0,1122.374536925376,896.7956590674027,1367.2119304244413
32.0,1108.7345088142406,883.2027106260351,1346.2767429969108
33.0,1127.1753274287587,900.1050643785479,1364.3900106435476
34.0,1151.7983806734255,929.9237934060786,1389.6425359202249
35.0,1198.587358089525,964.2933475965494,1445.3132976950337
36.0,1240.4754381197938,1002.6129566295687,1488.0105363507078
37.0,1259.435538433386,1013.2867305801367,1504.5049703530283
38.0,1318.4035029819818,1068.2174636130057,1582.983886070476
39.0,1308.3793879623265,1060.9203170568107,1572.7275681018673
40.0,1350.2304368425146,1101.8161479152466,1617.1022143297077
41.0,1370.3752765245579,1129.3606530920247,1630.9341712008925
42.0,1379.5568140830637,1137.8872846597758,1643.6700508343602
43.0,1376.8608399073971,1130.6356976295074,1641.6199458285994
44.0,1368.5488140650887,1130.5910866888917,1633.26029250274
45.0,1385.5587592019208,1153.2279129277576,1643.9349298948132
46.0,1419.8680115338839,1178.959338138638,1686.7030443493168
47.0,1469.5953074645054,1227.1823060918864,1731.514579505854
48.0,1482.597744189611,1255.9502532437134,1730.398211638831


==> Data/month/xgboost/error/xgboost_rounds_econ_standard_pinball_q1h_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1478.0059109380286,830.6754034250433,2425.521855375127
2.0,1649.1872370840244,928.0592934749945,2645.555872875044
3.0,1717.5840978260267,972.269041450097,2688.599918475127
4.0,1681.384183903989,924.0584527749937,2661.1024554251067
5.0,1721.6981959680213,988.4478995999948,2704.4936500500357
6.0,1698.6590973130233,977.3584252499221,2635.9048357000725
7.0,1705.1525044030232,973.6856173500424,2658.863064175017
8.0,1778.3178615350218,1044.7671639000398,2703.8690069000677
9.0,1806.2418327720243,1042.55463855,2765.1688807500464
10.0,1780.8257372280232,1026.254339025007,2772.761707650144
11.0,1735.6768933160242,998.958113375024,2710.301970600065
12.0,1832.6659756130264,1038.341641375086,2947.7035545750737
13.0,1927.9523050380121,1156.6238940001253,2927.2420628999885
14.0,1947.114723969014,1146.5281080000107,2939.905111500101
15.0,1939.544936460019,1149.5433775499816,2933.765865900104
16.0,1922.2304291340238,1138.7727564750269,2916.9319911749953
17.0,1952.9141478620238,1157.334759950031,2967.3382576250683
18.0,1935.9062151030153,1149.323504174962,2953.6415901000796
19.0,1918.0667682720155,1133.6113865251216,2912.333150025022
20.0,1943.104603662015,1142.3686857751472,2970.7051994999924
21.0,1942.4379906090194,1161.4142112749732,2963.674038375082
22.0,1963.588387356013,1161.7143138000097,3008.834687700098
23.0,1997.810048340016,1231.769575799925,2999.0554445250195
24.0,2008.1836512450193,1258.4782842749926,2996.714150775152
25.0,2127.3836874390167,1360.8457182000068,3078.866580300022
26.0,2155.6668064860114,1380.193564724994,3088.618744499988
27.0,2185.9432586550192,1410.7776761249515,3109.765080600035
28.0,2204.208467775014,1416.0648757499243,3108.555630450071
29.0,2244.993296949018,1486.2588912000488,3133.003312124988
30.0,2253.8709898380184,1495.4683605749972,3135.7248020999905
31.0,2252.386690974019,1489.18631107504,3163.1847009749895
32.0,2194.740666648013,1432.299980024953,3107.37066952499
33.0,2192.325344046014,1452.627258300001,3083.943234825099
34.0,2178.6132364560153,1404.8759360249246,3105.193295025118
35.0,2155.5715163040154,1430.4561774750189,3053.38205295012
36.0,2184.9230940750176,1480.0622845500318,3051.0731515501047
37.0,2113.269165414017,1316.668314825013,3109.1542449749945
38.0,2000.2622037579806,1234.2237826999196,2958.422765275081
39.0,1970.2771220790103,1149.7420172250736,3056.7488109751434
40.0,2037.7189361790179,1283.6384799750147,3011.104306799987
41.0,2031.98842773902,1271.9191551751362,2997.3266253001284
42.0,2040.7057627770178,1279.390579875138,3042.1509752249885
43.0,2052.2867591880113,1280.2275769500573,3029.884630650149
44.0,1999.2747450870206,1176.231362174999,3028.1266935000826
45.0,1931.7572786340168,1196.3047338000736,2949.7205733750675
46.0,2016.6677305380156,1228.023242325129,3045.529210500065
47.0,1998.871204347014,1238.702861924997,2983.128927075081
48.0,2016.7289376300155,1287.8330478750004,2962.410632775079


==> Data/month/xgboost/error/xgboost_rounds_econ_standard_pinball_q1h_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,280.5994754791494,75.74674558748079,511.44383361915305
2.0,410.08542849587,138.54593106251255,704.6659002812942
3.0,369.9917287372067,148.60967418752375,627.389566055646
4.0,346.924911277243,140.62267988087063,582.7928666774161
5.0,285.65963317082105,111.21101115587086,506.13253325007247
6.0,296.5899684899058,125.2173840000398,510.2272626079863
7.0,290.22590948013516,133.29578440004093,490.43567179553486
8.0,308.5553838441569,162.22747922724864,498.3801805893343
9.0,335.71792468813226,171.5779611509911,531.7103718906294
10.0,483.8577485940469,246.49913081253356,805.645357948556
11.0,608.846873960604,261.3286460560552,1057.0496839223447
12.0,776.00756580171,346.587695958461,1295.5423120000924
13.0,798.2601772578093,373.7824494028001,1296.4616891389196
14.0,834.1729146889595,416.1057829861347,1330.9061386945289
15.0,819.0271361539595,389.24899177793156,1319.4105333195357
16.0,792.6087791945156,380.7622937084108,1280.7697988473574
17.0,799.3388027334132,404.3179609723366,1271.9258058751204
18.0,801.3495045917318,404.47763061119247,1268.277486472305
19.0,806.9964425133996,409.956629041773,1276.6969462778602
20.0,802.6584584784131,399.9738713751178,1274.158580958416
21.0,791.3469149844889,402.1266901945284,1244.4670544028395
22.0,777.5847069428158,397.3943544722233,1207.0534260278014
23.0,811.008052505057,428.86978173611607,1254.7067977361332
24.0,809.7181110067335,439.7248567778384,1246.9072605834106
25.0,912.0363239700666,504.99882000004646,1428.8151768890395
26.0,950.559296205053,550.241211625038,1458.4301495001373
27.0,942.9397693850706,538.1897670834541,1466.0308986250473
28.0,944.6055132800648,551.4468052083697,1446.4635140417574
29.0,959.5132781500663,551.355980152812,1459.6657766944782
30.0,989.7659654133986,575.2016503056211,1504.990951833362
31.0,982.3655403000681,580.9331672500748,1493.6083566250327
32.0,995.2431418617344,587.5952081250476,1506.0139967916975
33.0,985.3284032034004,587.4632655139628,1498.320318916746
34.0,1024.655744996732,623.68353598621,1501.833605291734
35.0,1024.1317074350675,615.8026119584362,1536.0227317084332
36.0,1028.3691223517337,636.397738958398,1537.2734774862038
37.0,1070.8933431500493,661.1846578056054,1573.0200094167108
38.0,1087.0643575450497,683.0355778333945,1577.3541018334383
39.0,1104.57340268505,692.3502140972746,1587.6108766111581
40.0,1118.7763528183816,695.7421154028432,1626.6152418472884
41.0,1115.8846402033826,688.9213856666986,1607.1577706389194
42.0,1148.7373953667154,730.5456339722558,1637.4921532361648
43.0,1127.3307401417146,714.3255977361245,1623.0680749166984
44.0,1116.1339011183811,704.4276519722339,1608.3554325417108
45.0,1116.712073771715,696.2384181528261,1610.3718268750451
46.0,1103.7340065817157,690.6020396667155,1601.9769305139341
47.0,1161.6637432650502,731.864710305542,1671.9535782778785
48.0,1142.9113987017138,749.3038283055382,1620.0664456389877


==> Data/month/xgboost/error/xgboost_rounds_econ_standard_pinball_q2h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,353.2789834042139,244.39301952613692,476.7683215700759
2.0,344.36732044382325,233.12240144861917,468.56440609508815
3.0,356.29751258731824,242.86583309768258,486.7041717537978
4.0,339.48004630556187,229.46473021272655,466.43219176448315
5.0,344.80713314053384,230.86937710205774,478.7453673569134
6.0,349.8236334839898,231.72358738939263,490.0391310813745
7.0,344.13300797860757,229.0384022748032,478.19999144215933
8.0,348.1678763184312,228.11657960326738,487.2346339355431
9.0,339.89434096671204,230.43416631655418,470.86859440030827
10.0,348.4178631012793,232.3949780435733,485.6754222293634
11.0,339.4758623408753,228.8364911420346,473.01804315857163
12.0,332.49315568057443,227.01268562233912,453.19272495595436
13.0,306.689816630861,206.31483972904243,430.8595372674266
14.0,292.8698972224352,199.07165070053398,408.705888481398
15.0,309.49355961779224,202.88390951997962,438.80784283271004
16.0,305.9119345595592,205.07440896144692,433.0913093720932
17.0,298.32871849502453,193.9745806525796,422.10951217681304
18.0,293.13810532791763,193.1827040347482,414.22262584287245
19.0,279.0551312053065,181.19045496434657,396.8305959814588
20.0,288.44689445218893,187.8073204601058,407.08773959613745
21.0,299.67702038406776,200.6071593999843,416.8378582384422
22.0,314.79560777238254,214.40967728021954,436.362635324206
23.0,314.00480620482176,214.8225362894396,429.97554740388364
24.0,322.1813509210689,223.69419360320344,446.79217425253654
25.0,328.127863855165,224.01841302267337,453.2749090880491
26.0,318.2740272694681,214.31254348668412,448.4983843548827
27.0,315.75482524954555,213.3024530058127,439.441309403456
28.0,308.3912574436642,205.78564112930158,433.20557910449025
29.0,315.95356955543474,211.84797809272183,446.3726059999808
30.0,297.3133226022856,195.78006760509987,429.1786454606648
31.0,293.87903335612634,195.7465221341425,421.6751359398751
32.0,289.63650694180365,191.3742059361422,421.08666474644804
33.0,284.9147032495913,188.19608621793816,411.27350476210063
34.0,291.2778788094229,192.89224748281933,416.6286050957571
35.0,289.15606121495404,183.76911314309393,428.41965151861666
36.0,299.4648466113126,195.26526101116355,436.29513199095453
37.0,303.2860531639317,202.35272098503378,434.5696443305358
38.0,270.78478140637264,196.1954700358536,365.0241310644426
39.0,261.53726017453323,189.24662883430366,353.407755894795
40.0,234.97996444421392,177.3332279042355,302.32893029010165
41.0,233.96581279856997,176.072382562834,302.8204660950689
42.0,234.57600999765566,178.31350270474223,303.4434472222062
43.0,234.49000102548843,177.97044383332883,303.3112437080515
44.0,222.8439161440439,168.71307726511236,288.73683628859493
45.0,223.95941692977559,173.14924595264165,286.8670266581163
46.0,232.8514623963442,177.96616521399068,299.15741373578817
47.0,246.82736187487578,191.747691443973,310.1569740160186
48.0,252.15205489616486,194.5366595439731,318.18027747093083


==> Data/month/xgboost/error/xgboost_rounds_econ_standard_pinball_q2h_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,170.71313372201092,106.38718162500923,275.1747076750082
2.0,192.60479831601018,120.12166362501972,299.75303435002076
3.0,198.04021755401033,121.14073792498495,305.6206846000205
4.0,206.6739007359758,129.77638157496332,308.18333562497014
5.0,224.97855291200983,142.31147190000453,323.32945977501674
6.0,232.77445805701046,143.6811518750033,340.55502152503533
7.0,218.20401602701068,140.17361537501094,318.38603157503405
8.0,215.80708197501127,144.74581232498443,314.28587207501164
9.0,234.60759366801088,153.85098750001623,329.1778290500166
10.0,234.30281145201027,149.42715592500485,333.78862437501533
11.0,235.8897142440105,150.27023815000493,343.6919104750276
12.0,224.32104923701016,142.65501472502532,335.2060906500109
13.0,214.21692278200152,128.5137660000139,325.24911809999867
14.0,216.34608044100133,127.39201200000113,326.6561235000111
15.0,215.50499294000198,127.72704194999791,325.9739851000115
16.0,225.362751566011,144.5195525500162,326.5522920500022
17.0,218.4844285980109,131.1213397750021,330.8560298750185
18.0,215.10069056700152,127.70261157499573,328.18239890000865
19.0,213.11852980800154,125.9568207250135,323.59257222500236
20.0,215.9005115180016,126.92985397501633,330.0783554999991
21.0,215.82644340100197,129.046023474997,329.29711537500907
22.0,218.17648748400154,129.07936820000106,334.31496530001084
23.0,221.9788942600018,136.8632861999916,333.2283827250021
24.0,223.13151680500167,139.83092047499917,332.9682389750167
25.0,236.37596527100172,151.20507980000068,342.09628670000245
26.0,239.51853405400146,153.35484052499933,343.1798604999985
27.0,242.88258429500158,156.75307512499455,345.52945340000383
28.0,244.91205197500165,157.3405417499916,345.3950700500079
29.0,249.44369966100226,165.1398768000054,348.1114791249986
30.0,250.4301099820019,166.1631511749996,348.4138668999989
31.0,250.26518788600208,165.46514567500444,351.4649667749988
32.0,243.86007407200162,159.14444222499472,345.2634077249987
33.0,243.59170489400145,161.40302870000005,342.660359425011
34.0,242.0681373840015,156.09732622499152,345.021477225013
35.0,239.50794625600142,158.93957527500203,339.2646725500132
36.0,242.76923267500166,164.45136495000347,339.00812795001167
37.0,234.80768504600155,146.29647942500145,345.4615827749993
38.0,224.63557702196638,141.46917994993933,331.5455335249719
39.0,218.9196802310016,127.74911302500816,339.63875677501585
40.0,226.41321513100232,142.62649777500164,334.56714519999855
41.0,225.77649197100178,141.3243505750151,333.03629170001415
42.0,226.74508475300152,142.15450887501532,338.0167750249986
43.0,228.03186213200155,142.2475085500063,336.6538478500164
44.0,222.14163834300209,130.69237357499986,336.4585215000091
45.0,214.63969762600158,132.9227482000081,327.7467303750075
46.0,224.0741922820014,136.44702692501428,338.3921345000071
47.0,222.09680048300189,137.6336513249997,331.4587696750089
48.0,224.08099307000185,143.09256087500003,329.15673697500876


==> Data/month/xgboost/error/xgboost_rounds_econ_standard_pinball_q2h_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,431.4052348292829,91.38568823216045,966.2941274811656
2.0,403.0753250387863,89.59794100001396,860.0022567498524
3.0,326.84125411416045,67.93308666667187,732.4571341557124
4.0,299.1851646576955,65.29708835705212,686.0193357392344
5.0,257.34554033598715,45.91480491070531,631.1492197319793
6.0,264.8365059993844,56.34896195830517,616.653110636302
7.0,231.80344514965012,50.72888670455951,526.3410169666256
8.0,244.22944748756046,71.40067979805234,528.9733768928188
9.0,247.95693801834219,60.77484425377918,560.019764549948
10.0,194.72264638305631,45.92680989058061,469.03664834367817
11.0,179.54995370011883,55.63564170828879,380.8259760256508
12.0,201.12026470387343,67.03611234719648,406.2178381388946
13.0,123.15436385330374,69.1918358193963,179.8583719582807
14.0,112.30207300001024,58.23632169446117,176.78445397227907
15.0,106.52332107389967,53.83941700000234,166.0182335139439
16.0,115.28900648334364,55.5847213194368,190.32616462502403
17.0,105.47996780001985,55.180959680564534,164.65569006948581
18.0,109.22498083611741,63.047608583313114,161.58660476392208
19.0,93.88257186445149,49.41939999999717,146.74972583331356
20.0,92.84099826057577,48.5463589027937,144.99480983334442
21.0,122.81125708220621,60.9982131249912,198.89406026386033
22.0,168.97737626275722,66.52772091664025,320.6617623055216
23.0,180.37324836722053,70.83849547224077,346.87644061107227
24.0,173.1568615488955,72.97351690278423,319.82698637498385
25.0,180.3073340411184,77.42341531945198,325.8795831666594
26.0,165.80760117832745,70.80262480556532,295.13154559719385
27.0,162.76380504278538,72.38643693056683,283.1085310555354
28.0,161.4672394311168,74.17852797222847,277.52918620830104
29.0,179.74626735000737,86.86381008333386,309.44805038887176
30.0,171.73104978667328,78.29142038892213,297.4578938749618
31.0,171.29167336667297,81.10780172223816,291.0662895277609
32.0,181.16665208834036,94.34882973612966,299.0521573471762
33.0,180.84375843000683,94.04401615278523,299.9442418333145
34.0,184.16529821445152,96.4356820833524,302.6325798333151
35.0,167.0469605594518,95.090393722247,257.51757388886
36.0,165.42974236500726,89.4000242639349,265.2020211527315
37.0,251.56969586109963,137.18261215275618,391.49729300000183
38.0,249.93300657165508,144.8950797916834,391.53296790276835
39.0,219.19877638721073,136.71871173611893,314.07087979163765
40.0,220.02376874276734,137.43621376390269,313.2398127361171
41.0,212.36733965221092,137.9554833055415,298.6459340694177
42.0,226.95028341109972,148.2860512916446,323.5739504305019
43.0,222.85773327498856,144.68213659721167,321.70608152783865
44.0,197.83786882054432,132.3897976666766,275.0822101110683
45.0,199.99769941165533,133.2036868333419,276.97130547216017
46.0,196.71541821276605,128.56241537499056,273.08600899992376
47.0,231.82117125165485,145.8073110971996,333.2831501943508
48.0,251.1612126705445,146.26102475001133,382.04380683325917


==> Data/month/xgboost/error/xgboost_rounds_econ_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1243.052256539093,958.5641985569445,1564.3470718614412
2.0,1261.6556523610293,970.5521074430629,1586.605584154188
3.0,1306.4285942120368,999.6334698179642,1626.265410102988
4.0,1295.189033658597,984.7885553817075,1626.4339093909475
5.0,1323.6425816934382,1012.9238830175696,1662.167735455319
6.0,1332.9724893378457,1019.1775411919118,1653.160249446869
7.0,1332.8500109179745,1027.0195440308275,1652.8019611498598
8.0,1355.2603492946391,1039.2052006816439,1678.2453418944076
9.0,1338.2657198673724,1043.969260185029,1665.4662198288681
10.0,1382.8721082006714,1082.8463457865807,1700.7227954169432
11.0,1388.1289550963063,1092.8433274469605,1705.261322587808
12.0,1467.91107415112,1139.442968737586,1810.7517502804415
13.0,1526.9918398196344,1196.6121073320724,1868.6640125162999
14.0,1621.6082736311275,1275.4504351392488,2005.4348328781193
15.0,1653.9272705442718,1305.3921802101165,2043.1038399337551
16.0,1668.2329465640607,1317.6198006147329,2055.379440936745
17.0,1680.1942303381002,1328.2483233714179,2063.018844275935
18.0,1671.7834326640298,1326.5429788172767,2049.900000603113
19.0,1660.6719215493756,1319.9008391425912,2040.2510369543822
20.0,1670.635490936216,1330.7698567024174,2054.3350083715864
21.0,1673.6857782426066,1334.8737691860244,2041.3747776115486
22.0,1693.2893771924682,1355.8052055929052,2065.847231824185
23.0,1729.3410141358056,1418.6111358368794,2076.0536970329617
24.0,1771.171822707675,1453.2186128599565,2121.009323472824
25.0,1828.0743823095436,1494.675589490475,2199.906740664845
26.0,1871.6838759533978,1537.8159243213142,2244.288360642526
27.0,1867.63139592795,1532.9288846263971,2223.289526213001
28.0,1882.4824559739848,1552.7923810716272,2234.6550900586885
29.0,1885.0618586990392,1555.8352544584177,2242.061354895377
30.0,1887.1977659705196,1553.926605819881,2228.906774398318
31.0,1885.582807955801,1559.2986345973106,2239.6077569525964
32.0,1854.2989896339768,1526.2975520698376,2202.187623816164
33.0,1863.0817750626966,1538.2574167196738,2219.9434403075757
34.0,1885.098370342192,1556.0759112172273,2247.0860521116365
35.0,1947.2916268215565,1602.6645718213404,2329.122489089316
36.0,1989.3606283650279,1655.871028747973,2357.016984493244
37.0,2001.8305340379595,1683.1022569116506,2353.3785381563885
38.0,2029.6828275162818,1713.0583879666203,2380.008935330667
39.0,2015.0783907745613,1686.1715026387594,2386.1976180283527
40.0,2032.375538869054,1705.8901680156198,2391.732830402801
41.0,2033.973555416213,1705.904999055729,2385.6793883160844
42.0,2036.531642108322,1704.9721913691883,2402.97358797337
43.0,2038.9788910419097,1718.5712947602933,2379.4076615693584
44.0,2016.974309204531,1698.891877931338,2354.363291655117
45.0,2025.1231600531855,1714.2303382203881,2366.356811443864
46.0,2066.7770732490144,1767.3714739053007,2395.198194382342
47.0,2099.1275451963393,1805.7931557870816,2411.3699752627085
48.0,2096.814467536729,1808.3552320930594,2393.063752787092


==> Data/month/xgboost/error/xgboost_rounds_econ_standard_rmseh_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,2095.060630367977,1132.476205104836,3309.7399874454964
2.0,2308.7931822378587,1271.4587663805105,3542.2108249874923
3.0,2400.512718856582,1372.299885484612,3622.170672899533
4.0,2372.0973173084312,1335.9029654534645,3613.1479226454894
5.0,2401.052494362344,1364.988169141486,3646.1805147120212
6.0,2365.5747396038387,1332.822153072184,3583.9657497435032
7.0,2384.5291068370866,1347.5993901032964,3625.4064550062253
8.0,2427.8008459152593,1438.2379548888096,3633.1383762320875
9.0,2468.95847891131,1461.0263148312456,3666.964981013062
10.0,2463.1264989965894,1423.1019420438492,3695.851788582698
11.0,2396.761885270524,1342.061621751867,3613.841834439761
12.0,2563.533551037564,1402.4289315688864,3954.639655136382
13.0,2591.8826893662676,1522.1179386698875,3802.8339891073674
14.0,2626.544843290681,1579.7724887108,3840.040767342861
15.0,2612.763333929566,1542.4483274162033,3825.943374181985
16.0,2600.505815108036,1542.3463914923211,3802.729875908019
17.0,2646.4409479029987,1572.0957603902402,3892.6274747058046
18.0,2621.9332160511544,1528.39376151122,3845.9084265408355
19.0,2589.499611458838,1512.7101977888526,3778.168775841637
20.0,2631.55781244191,1530.9869678534094,3862.927641831854
21.0,2628.234295541513,1537.6321366546797,3878.5817498088873
22.0,2659.8550696175976,1541.9979223722385,3938.204835539098
23.0,2650.67724839593,1576.3931110793774,3870.0816652362405
24.0,2649.1354572859527,1635.6086441221382,3848.4646733020495
25.0,2777.016181598231,1828.6258130123788,3938.675518837379
26.0,2795.71733952828,1803.0805503238653,3952.6635269711496
27.0,2825.6708106925194,1860.1959542461393,3973.55079183348
28.0,2835.0228049838356,1857.3583634760214,3935.307884453765
29.0,2859.384478776698,1896.6600996349157,3966.37461343557
30.0,2864.2320440650587,1912.0475541474814,3921.6354398965
31.0,2880.3562726425153,1930.3907992637937,3970.7929621018743
32.0,2821.735902058941,1869.7392037296245,3938.221111146935
33.0,2804.2440150446464,1867.4516275957092,3926.2878665354983
34.0,2808.6737369752263,1857.176624811004,3919.139043712975
35.0,2764.170541197374,1831.904036629984,3851.321834586199
36.0,2783.6075647341795,1881.1889250323968,3854.387110366131
37.0,2781.2032025574977,1795.3354949578609,3995.43995673403
38.0,2638.839310418537,1656.3375540846184,3840.9606322548243
39.0,2681.2319345084566,1524.9134525705986,4076.9442139931516
40.0,2685.6230057607736,1649.9980335237815,3951.9696122239575
41.0,2669.2239506202054,1649.4135010556918,3930.763757091883
42.0,2684.8385958521744,1689.1946988631935,3932.3166158899126
43.0,2690.779103528445,1648.2876841146203,3919.9262128464843
44.0,2681.4799789986173,1584.3983540031566,3949.6046598216144
45.0,2582.9450402918756,1550.7436468709118,3882.6022996860843
46.0,2668.888012656477,1588.805526527983,3930.1216316077944
47.0,2632.897775769671,1637.0685468784297,3848.0546513350064
48.0,2620.318271282897,1643.4531027035903,3790.50852687579


==> Data/month/xgboost/error/xgboost_rounds_econ_standard_rmseh_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,866.1642744384051,386.1590953698682,1462.2545127472713
2.0,958.3534336713273,512.5376740996475,1409.1344935575376
3.0,876.0682491676368,424.2319360665136,1330.1856082564857
4.0,835.9890622323051,410.3945224276126,1272.6601036446855
5.0,773.9919428362414,311.6990116109897,1231.0356791240806
6.0,787.1905651909541,363.55340014293694,1232.3797321618117
7.0,730.8772477103787,352.429246290103,1115.2112048210038
8.0,743.7696840473519,390.15290213496917,1140.6469756677207
9.0,818.933778667843,423.4113104805754,1273.4858279840103
10.0,983.8563872122676,482.19156036932316,1436.5502102236892
11.0,1182.3105795807462,561.1105647426326,1756.7777896861614
12.0,1479.2587249949768,723.2896821397235,2104.2269591750087
13.0,1393.1575301262817,729.4455644435977,2012.427831928182
14.0,1424.8396643318517,762.9818696327956,2051.9763676189273
15.0,1412.618346122548,737.0160924005561,2044.8166409644127
16.0,1372.679678320973,685.7479364829408,1996.6427983953192
17.0,1346.065695771699,658.2867189654189,1964.506787116467
18.0,1342.4083063262913,695.4365201080104,1939.973937839843
19.0,1357.242231885418,694.5338047675785,1975.8270564376644
20.0,1357.0391268161907,691.4768813773535,1957.3775914966739
21.0,1334.292110878293,717.4466602510313,1923.6712756902075
22.0,1335.1966907472558,777.0857193974741,1868.743835000132
23.0,1375.7573108284314,774.4267478248197,1945.8303492682076
24.0,1345.7495294679084,748.7790795000913,1913.9721786906503
25.0,1496.3394102352725,787.7198779272396,2186.046238546789
26.0,1518.68133931541,819.3872333672737,2196.7788497702386
27.0,1514.7908604514655,797.3613548326498,2197.308032078213
28.0,1484.9545226391142,792.3601814971332,2143.3150804212482
29.0,1527.861941804166,823.5061908372305,2188.787292667143
30.0,1562.3585504853952,855.9290312064282,2223.840932544066
31.0,1538.985741682657,843.5829698735996,2215.955587483577
32.0,1543.7554545584283,844.5267184601418,2215.094693450827
33.0,1528.5452402740127,853.3760801945914,2200.8545736266656
34.0,1563.994780990701,892.3070142983502,2214.5491611948705
35.0,1574.4427567293073,854.648274620814,2259.078027211738
36.0,1560.4763695719346,867.5625188596152,2244.587573197182
37.0,1634.5579619033417,1014.0765009800748,2272.716072944017
38.0,1630.5192724045605,1009.1670287608699,2249.429020434545
39.0,1623.3128444666304,1003.4659864799925,2253.901929871833
40.0,1670.903764081965,1023.1656488585619,2305.3841806625214
41.0,1646.271845926143,1017.9653774355822,2259.3795369826785
42.0,1665.5720609538434,1061.4473108824986,2273.97438086277
43.0,1645.3048716192864,1025.5191493374748,2260.7519516553816
44.0,1620.8740582170326,1014.1933744490373,2238.6111865875137
45.0,1633.5873473377742,1004.479153312096,2248.170062382017
46.0,1625.860326899746,996.4877001610898,2245.62242022149
47.0,1718.897358100355,1052.6584089841353,2378.2419908230654
48.0,1666.2077256105265,1080.7216966103097,2274.881821780788


==> Data/month/xgboost/error/xgboost_rounds_econ_standard_rmsessh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,0.11331391727275962,0.04104198001656531,0.19394208172711275
2.0,0.07839076229699878,0.01847215686860419,0.14378159774273136
3.0,0.05660340326378347,0.014016908405294586,0.10798162970085198
4.0,0.0655224239656393,0.017111228428886273,0.1217452996943541
5.0,0.03445326809801932,-0.0180408891546998,0.0898873692614176
6.0,0.03462120151057188,-0.020493909142525284,0.0938585921532826
7.0,0.04322078052152726,-0.010006853461282102,0.10000344811458393
8.0,0.032489412754951895,-0.026222362186486974,0.08695159056455744
9.0,0.021690685610946763,-0.03276067934440146,0.0731231458176576
10.0,0.01562036176844795,-0.03936348343699054,0.07153843201028129
11.0,0.045159228980575165,-0.003811262245928061,0.08984908231396246
12.0,0.01930764801025028,-0.017104682884576314,0.06110812875823725
13.0,0.01367289231578142,-0.05179076658388978,0.06649107589925099
14.0,-0.02473628327856361,-0.11586668796046003,0.0466966145576489
15.0,-0.031923869955555344,-0.11735055129694828,0.03228191528944198
16.0,-0.013928710506936403,-0.07743672773716329,0.05030184607626923
17.0,-0.04274090525972673,-0.11524836487701237,0.023662510646230706
18.0,-0.020720272301300243,-0.11617561570071581,0.06035123218973158
19.0,-0.01811909182602587,-0.11210159721874983,0.05780813956553898
20.0,-0.018258838799549842,-0.10672257639440276,0.05730226654430263
21.0,-0.00890910642775589,-0.09985809976504377,0.0672509419822604
22.0,-0.004082948927399194,-0.095434885127969,0.06620183195830201
23.0,-0.0012415693660838428,-0.06126353633901852,0.05754558005837409
24.0,-0.011413099818945832,-0.07620933041906669,0.048250220281768064
25.0,-0.034350607237212734,-0.12067780794149502,0.03394543803106327
26.0,-0.038537791272019034,-0.12453687449766448,0.03390812628929426
27.0,-0.003935371955864254,-0.06209306222642689,0.052736836050948054
28.0,-0.017095556252786297,-0.07840295282298275,0.04118024116201835
29.0,-0.021735876182337244,-0.08324814649237432,0.031080489334336676
30.0,-0.008418397969562282,-0.07134472355948307,0.04664977180648674
31.0,-0.001737928849159364,-0.061753418685453296,0.05510980140271865
32.0,0.023819974877462045,-0.034223367025035395,0.07480510961812603
33.0,0.016132033011408684,-0.04505004564375038,0.06983709772947604
34.0,0.015550360180995095,-0.04216511147982054,0.06583072761165767
35.0,0.001595357151016969,-0.06023836742642296,0.05964464977686386
36.0,-0.010330934249433897,-0.0727073249179187,0.04952221839103475
37.0,-0.035275988582701416,-0.10297785871802216,0.02132894054459535
38.0,-0.049147263461985564,-0.12381671846644164,0.01112353879588945
39.0,-0.04255686720775892,-0.109465354046936,0.023628984504086053
40.0,-0.0478706316715407,-0.12052202994359745,0.02200541959982576
41.0,-0.05853636543850851,-0.13434257224305873,0.011844146174445397
42.0,-0.058724833235685336,-0.13684411539634894,0.015128123209808992
43.0,-0.04858134679759115,-0.1287513052390391,0.021341568454445993
44.0,-0.03500143972328583,-0.10975516817579375,0.03501196356096948
45.0,-0.053385480826866664,-0.1308386017445846,0.02338940248734135
46.0,-0.03670006472821487,-0.11273335752313376,0.032210768781359624
47.0,-0.05219756266406268,-0.12467211116268336,0.01286940720617721
48.0,-0.037525017642766986,-0.10292277150852157,0.02197368215406876


==> Data/month/xgboost/error/xgboost_rounds_econ_standard_varianceh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,207578.1307988806,112922.14112351857,317084.29374093795
2.0,132843.0142690733,81520.2643318287,198769.50785716216
3.0,124208.64668910271,74065.38829735167,187894.28938726586
4.0,119879.86998182956,73830.67588822696,179977.40898025275
5.0,123628.09292046931,76087.41917183566,182900.72079455497
6.0,123210.99665882658,70422.6982713843,186762.30182799438
7.0,129538.36790618912,68997.45313698426,202866.00634688628
8.0,115311.9165258611,66497.15247957177,169881.4856834159
9.0,121832.23948296826,65244.34750217065,192681.1401350177
10.0,97860.78804288717,56657.136796285115,148147.2155209803
11.0,100743.79545431821,67858.43861359052,138345.6279834321
12.0,86359.44539536248,62183.55266850345,116082.6204824434
13.0,61736.23126274521,37889.53804725779,92091.33280169635
14.0,67619.49625193237,35904.72644529934,108510.32606234557
15.0,72689.08696965226,36598.487788672246,120165.3887207894
16.0,77086.32646110887,42928.78533563084,120807.13221864162
17.0,79111.7634484885,42808.71162790405,128013.30751150886
18.0,67080.67644539937,37054.62534502279,102423.48039814318
19.0,71489.82043214331,39185.70565453891,109311.54499524696
20.0,71964.56206022411,36399.75561905469,117608.80250768084
21.0,59555.42981832464,36029.71682762812,93221.78220073509
22.0,61592.481485401666,39134.92280446064,87699.77018505665
23.0,75785.61160144751,47655.18718176393,109581.46627616379
24.0,54516.07584576214,36991.30959804705,74671.47608652781
25.0,50725.2729839567,36953.011000562634,65773.85746305482
26.0,52414.70054118605,37016.07328677951,69503.83733211306
27.0,54811.23232357178,33428.859191939664,80237.70192294985
28.0,61712.85734332003,32623.309157602325,98748.28014388125
29.0,76418.38823806387,41122.876679316374,119545.19023210296
30.0,78175.37436287673,39373.710991131986,124819.22677744318
31.0,70343.79842220912,37636.22569554306,110375.1146456259
32.0,55451.8372638841,33490.528444234085,83703.7408452203
33.0,49699.83097876118,31054.057239211626,72574.77347715458
34.0,52799.76435474487,31395.70048770086,82236.95196050093
35.0,66820.28888437519,43143.283878781534,92129.45198175202
36.0,72341.98437593583,49838.03073338766,96615.36963200045
37.0,70968.5530754524,50920.11682953641,93271.86953764799
38.0,74519.26384015431,52251.60586565344,98383.9262345462
39.0,78397.7653291024,56458.468412970935,103528.59135204983
40.0,74144.39471684511,50844.89230533407,101856.62536422483
41.0,85836.01855691639,57657.623906889305,120724.39597221243
42.0,87497.82769257213,57619.76042498148,121524.66708000185
43.0,82036.50731386758,57467.524771446195,110988.02747960483
44.0,73338.77405905476,48422.32216531025,101938.54266876158
45.0,75659.23043313925,49294.9690467706,103275.22247444262
46.0,79355.28896377853,49970.13392773605,114574.71837934632
47.0,92433.28683372428,61947.87183570324,128018.5327874138
48.0,81116.7108702254,60626.06915067727,104847.99357854138


==> Data/month/xgboost/error/xgboost_rounds_econ_standard_varianceh_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,632960.3147458801,210346.36276104476,1174393.9097262968
2.0,322795.89014728274,68353.0499577018,690917.5088866764
3.0,217299.83624667526,57520.13079492796,511585.0114067517
4.0,243088.1831147895,58547.86879566282,542482.1852838331
5.0,271523.33721841517,64854.5499178783,557769.7998484162
6.0,285594.4830852813,56557.2541092634,628078.5264326984
7.0,290421.24415750685,33979.2535463869,734344.8204094735
8.0,122539.37236826605,38745.678539116816,228116.67938287932
9.0,80097.81226362406,21615.763723074517,184183.64635866578
10.0,98191.02369878869,32366.268388615088,208477.29737622448
11.0,156903.85614572713,54858.395940881586,295917.5388539777
12.0,108426.17187101011,32599.824511091534,196784.8154282276
13.0,51649.72756808491,12770.40262597561,113975.2795038451
14.0,84994.1228744637,10451.303720284353,207900.70669863085
15.0,86143.42191219729,7922.281481237456,226095.31670237554
16.0,95674.72134245536,12182.154030460535,215958.91554139042
17.0,71452.72226210393,13016.686525511395,157484.77636938312
18.0,69682.89222727604,11619.89049573785,160971.91330441865
19.0,107601.18726179983,22681.175878526956,231564.88283508667
20.0,70582.674826976,11309.341104218509,159657.01527067556
21.0,57548.91492300954,11398.346495466138,129237.18716988125
22.0,97917.96338589348,14298.945150673282,216782.77502877446
23.0,53512.68158573142,12978.18289912707,102264.86939139952
24.0,35325.24897141115,17661.237558435132,53667.77085809967
25.0,93053.33647784262,24189.851175773365,180521.404584383
26.0,92967.56157769012,29704.179265200142,172162.9403610287
27.0,127390.3748408719,28282.663439892985,269779.4191751372
28.0,197492.21692052626,24558.55552181607,462368.71239909786
29.0,266968.7081327018,50428.24094177168,553177.3126234069
30.0,304504.467992735,50710.35124935988,650195.9390530115
31.0,278223.8803991988,64264.39484647869,564036.9522575608
32.0,171407.1287947599,34673.03436324926,350445.62535987864
33.0,121272.54953658483,40145.7708878727,230765.18880873153
34.0,123411.1454426825,21964.339639461054,286031.8346631604
35.0,165093.6354300533,47879.23555378426,306143.5203271162
36.0,156837.8687167263,65282.49684669611,254012.2899839691
37.0,92058.30530600752,47308.235396707656,139786.92788108555
38.0,62446.95214283867,28053.63240712413,102276.5563216164
39.0,82452.14358540745,31465.039240721002,143481.08635760177
40.0,34905.3045919351,16775.21169015415,56889.176699402014
41.0,96300.41048963164,30729.00726714649,186113.21485023518
42.0,72602.00728977578,26081.275338900105,129059.49232762332
43.0,118749.06703493481,36581.00831656101,214364.58364040384
44.0,68040.72624095522,18026.02331810444,128092.33759131022
45.0,55364.051316330355,12858.887648996855,104023.72195179215
46.0,88047.94481920598,23882.63013255453,178956.7676244478
47.0,53639.65981872652,8380.869485210853,123426.85905849222
48.0,64870.316586706955,23976.904126153797,115105.3801119138


==> Data/month/xgboost/error/xgboost_rounds_econ_standard_varianceh_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,338089.4484286061,44459.34878446837,687895.5506866928
2.0,289852.16740689613,54987.937731237944,567825.221084879
3.0,250401.83084690664,44347.702616916155,503608.99632271705
4.0,238138.7357889175,52826.25759158948,469436.7387140031
5.0,241627.64719953173,70006.26170540643,458643.47949398484
6.0,235185.9696426126,50385.5302963029,467120.49341605295
7.0,197783.6917672954,50985.34348326452,373237.2596991938
8.0,217351.33256824545,60726.87178048235,402641.5112708834
9.0,258457.68378938368,61494.03226741189,523064.3226397581
10.0,185522.78674623455,53078.74748281188,396858.91764495743
11.0,128181.81619886264,57670.777002252,214361.03046039547
12.0,138066.84283224138,63740.41512797114,225984.56128668837
13.0,128767.82055067914,48004.392868071125,244466.6157921738
14.0,114669.63096526517,26799.341966291242,272448.5316536389
15.0,138750.44102078828,28891.333855525983,317047.5058310823
16.0,123337.5615471434,41838.65787793413,270185.0556414623
17.0,114691.8720612171,25235.980161923977,280098.9124023535
18.0,87641.72972850669,23617.50554105191,196740.96517817973
19.0,97290.69358046133,23516.924812300447,227295.25306781012
20.0,111344.91874106538,25446.234602321878,270390.9532039358
21.0,64267.264915018364,37267.67516104971,94122.56968480143
22.0,68404.85311100318,31408.393789434725,116245.7435862459
23.0,90087.19498660389,35479.52929463983,159298.09947917183
24.0,54022.770313231114,22613.206142269035,95222.93763110272
25.0,44298.73736641229,22955.370020501483,66711.81920204508
26.0,40897.88871820332,18297.900342743942,66123.37092683034
27.0,39505.47153336956,22862.870094256912,56393.05563947597
28.0,31448.501702023008,19405.5504347042,43864.38124603467
29.0,32861.91584235589,21175.171637480267,47122.733414426315
30.0,43488.01365041402,28760.221505221467,60450.55364021462
31.0,43054.37269010036,22800.58291274196,67552.43512304591
32.0,25683.063591900223,12599.824147518832,40266.92096954465
33.0,32975.5862751822,18522.81481590396,49919.44954857149
34.0,35600.574366894885,18613.1070669399,58573.18522204059
35.0,38052.88980213098,23808.659581553955,53052.61845161435
36.0,47312.50391556998,27218.678489488313,67872.9805538048
37.0,106965.4550667296,47325.80978975074,179957.04440565553
38.0,120311.95854633284,44475.59360662505,214598.12548510768
39.0,106071.36246392956,47762.036283410496,190957.7847583906
40.0,131859.61000479647,63255.743821049415,222799.5213517357
41.0,155860.08916642328,63728.37331478516,288368.62267497304
42.0,183424.69255745312,86075.80987214905,310535.8610638002
43.0,147988.38562768666,74334.17766144565,241004.39574802603
44.0,141980.96323299795,65245.11111008404,239529.33825621626
45.0,145674.4943887252,69362.22439835434,235013.43114023234
46.0,144047.9821703037,52072.04958131423,273550.63436685066
47.0,152458.95714804827,78903.04877353496,254951.99809739034
48.0,124209.90075294607,75694.9463170138,187703.60744866708


==> Data/month/xgboost/error/xgboost_rounds_no_econ_standard_biash_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-167.31060910099097,-468.7308290402578,120.13884142570005
2.0,-210.49688679467388,-503.161333552535,64.71494898334106
3.0,-241.93264397202003,-545.9174302603665,29.92868159891632
4.0,-231.69204252864913,-543.2271730794096,38.4313084482493
5.0,-234.91566148964654,-535.6113037457652,29.570690154292766
6.0,-251.06857933977136,-552.8445186764151,17.975892843428916
7.0,-251.16150923962138,-559.0700247916852,19.675069115946567
8.0,-267.3363360360075,-577.6249212109058,3.860126125007714
9.0,-275.17357251888507,-576.9161364466307,-11.084666962102203
10.0,-307.9101615046411,-619.966395224718,-45.00836100615145
11.0,-348.41185556143773,-669.5259927536471,-70.02745758187199
12.0,-412.46775129380535,-715.4206251810921,-120.20334501801173
13.0,-504.34991083665614,-817.5413733245066,-185.51593235094617
14.0,-564.227598340159,-880.112764016854,-246.33021184624437
15.0,-575.8703223053976,-890.5912772901978,-256.3712404538009
16.0,-615.0019284604939,-935.5581364471502,-285.5810123004797
17.0,-628.8618889380605,-938.7286888021141,-310.0261054261274
18.0,-629.5255184085839,-948.8138707839615,-308.3618618750383
19.0,-634.3762665327771,-946.9891824580651,-315.1978117460936
20.0,-657.0143399177115,-968.8595484808749,-337.9318375979928
21.0,-680.5164422017166,-992.8737693527748,-351.5400633441903
22.0,-686.7010668079113,-1016.8865177167786,-366.3792401851779
23.0,-740.4811812493703,-1069.4010538369907,-425.10910421878043
24.0,-752.0662775238632,-1084.9373806151957,-416.2766330474089
25.0,-780.0879472782085,-1108.0796828363182,-446.91433769200887
26.0,-833.5185059219298,-1165.2214135959043,-491.5247811704944
27.0,-902.4441268861061,-1238.7936742925854,-544.1185401193703
28.0,-931.8474716676297,-1266.336969812388,-581.89863960558
29.0,-913.6837333826668,-1249.3995192280977,-559.4092147561136
30.0,-954.4743420299206,-1287.0608468671358,-598.3636754464671
31.0,-971.9310417470101,-1300.5408024085311,-622.1535876724537
32.0,-994.1608743525771,-1333.6746562836013,-636.5594975446866
33.0,-1021.0703071871686,-1367.596757867257,-664.3426216351289
34.0,-1042.4943371363124,-1386.0527096260448,-688.4517812116584
35.0,-1083.6039681246118,-1428.650928489374,-727.0887387695066
36.0,-1088.2528851709717,-1435.6892672761476,-728.9873375838854
37.0,-1132.062208847533,-1468.615524397764,-781.63508203606
38.0,-1228.3423914202472,-1548.6408097756205,-904.9739714580478
39.0,-1197.6407799312324,-1526.8735103981307,-871.6114445287602
40.0,-1279.86326802673,-1610.5400064870032,-981.9579066138714
41.0,-1283.6525471601853,-1596.8326364622797,-984.1462458634014
42.0,-1282.6426742107792,-1597.2724652710706,-983.8673433088492
43.0,-1293.4895289867554,-1606.8536246969798,-993.3290534131779
44.0,-1306.0768134808663,-1619.984385991215,-1005.3680919016655
45.0,-1323.6799671996678,-1634.9500699066548,-1023.9211521085755
46.0,-1396.2847278895988,-1711.21108540696,-1096.573563200979
47.0,-1413.6697138662796,-1725.0543767315853,-1114.9726547475307
48.0,-1438.3334896640508,-1739.8904690789773,-1146.2726133393871


==> Data/month/xgboost/error/xgboost_rounds_no_econ_standard_biash_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-2152.815487350016,-3189.540237750094,-1390.4178032500201
2.0,-2114.856479990019,-3180.049890750074,-1315.504901500034
3.0,-2198.7163189100174,-3235.6314297501635,-1438.569976250017
4.0,-2169.9594310800176,-3245.418796750076,-1388.9643537500397
5.0,-2127.8332250700173,-3176.8092435000076,-1363.905058999994
6.0,-2179.1950112400136,-3211.140735000076,-1419.7241080000206
7.0,-2143.6453092700167,-3198.898241750162,-1352.9466417499686
8.0,-2191.84127456002,-3275.54965325007,-1359.4275952500116
9.0,-2117.1653296600166,-3184.6419022501486,-1347.0323097500147
10.0,-2110.748014760019,-3174.371545499991,-1338.3345255001418
11.0,-2120.778504750015,-3172.032310499987,-1330.2234652500103
12.0,-2125.390017940016,-3242.6475245001598,-1309.2730052500701
13.0,-2178.9905539100164,-3269.474465750166,-1342.8905267501539
14.0,-2131.487762360018,-3228.717460750109,-1267.4264830001343
15.0,-2144.93419961002,-3254.4946769999938,-1304.7276785001727
16.0,-2123.6910041800156,-3261.9717705000744,-1267.9702170000205
17.0,-2110.75714043002,-3270.0030235000218,-1219.744346250083
18.0,-2077.2705653900157,-3237.7996170000038,-1205.350164750082
19.0,-2095.5493449800174,-3237.2033202500875,-1229.198803000018
20.0,-2080.0137366100203,-3227.815504500089,-1193.3151515001173
21.0,-2107.852101760015,-3276.3461797500913,-1224.0937662500178
22.0,-2142.7515142600173,-3306.798091750004,-1269.7553882500074
23.0,-2097.511476040017,-3226.87749424999,-1249.255424250023
24.0,-2155.6252154800195,-3276.1383637501626,-1289.0271367500643
25.0,-2154.6055270300144,-3263.5752825000022,-1283.3172647499948
26.0,-2122.94127855002,-3233.39955550019,-1257.9324527499718
27.0,-2161.630012080018,-3286.049367750074,-1327.8065179999705
28.0,-2198.5622308900206,-3299.3555529999912,-1374.9029580000686
29.0,-2173.3987577100193,-3270.887202999992,-1346.5748799999214
30.0,-2200.9722503500207,-3296.5395230001677,-1338.033431749971
31.0,-2168.2473724300185,-3291.301821749989,-1319.9971162499864
32.0,-2211.5606784700167,-3327.12204975002,-1355.8695595000677
33.0,-2121.4196052800157,-3209.2563312501197,-1320.2763747499675
34.0,-2158.9900030200197,-3260.8193022500723,-1336.5410440000392
35.0,-2191.8897401000154,-3289.717217750186,-1341.521975999984
36.0,-2167.271226030019,-3252.524101500021,-1274.5885190000668
37.0,-2189.1366618100155,-3364.3708670001824,-1297.1216462500392
38.0,-2062.2179059800146,-3238.7051475000217,-1186.1875717500184
39.0,-1969.2530081500195,-3175.040970750026,-1043.566746500129
40.0,-2004.5698141500166,-3204.17994725016,-1102.6901884999797
41.0,-1987.7556563800201,-3220.503522250022,-1087.892738749971
42.0,-1981.7241271600176,-3197.8673520000234,-1094.307532249971
43.0,-2057.067134480018,-3252.751162500026,-1130.1901257499778
44.0,-2038.3002320300184,-3279.4037800000297,-1119.9410412499392
45.0,-1990.0723052200185,-3221.6664222500253,-1124.2937159999717
46.0,-2040.6943773200137,-3272.6516097500516,-1092.2431590001265
47.0,-1951.0878826300172,-3194.2723745000285,-1004.7637662500001
48.0,-2063.419887800013,-3259.134442999982,-1131.3089675000035


==> Data/month/xgboost/error/xgboost_rounds_no_econ_standard_biash_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,-32.255671823402224,-785.6453990624891,885.7123585000675
2.0,-189.87882456619357,-841.5431825000212,585.6791044445031
3.0,-265.7774685660018,-852.5290000000552,406.9702915258398
4.0,-151.16425766513564,-663.3095850001625,450.5693150890298
5.0,-145.6922568420631,-635.208761903609,405.56863400002385
6.0,-173.3567108904682,-614.5964455000674,318.6186232141787
7.0,-171.53410437368535,-585.386793772748,297.83446699671157
8.0,-258.7790969191232,-641.4612564999995,200.7745748213331
9.0,-309.5255981764387,-712.5545516071783,134.42069760415856
10.0,-489.48622806988067,-941.4481441071582,-38.62526513630819
11.0,-650.5513795319437,-1208.721042395996,-109.76783904514669
12.0,-841.4327621500747,-1478.0152083333558,-229.11582652781937
13.0,-962.8211913111874,-1548.750829722282,-413.5377088889718
14.0,-1016.1193434000741,-1590.425958194556,-496.6469880557522
15.0,-1017.0723297500749,-1607.8500168056744,-477.66606055564813
16.0,-972.5836301945196,-1572.2473373612095,-424.2387900000962
17.0,-978.0954845111875,-1549.1045618055964,-456.67609680560656
18.0,-979.8056135500736,-1568.6097055556331,-445.93814875004614
19.0,-949.5456972111872,-1534.5165034722568,-406.48683013899654
20.0,-948.4172693500765,-1553.6772622223507,-409.55123250009353
21.0,-951.0175838167393,-1553.9591711111757,-404.6938334724154
22.0,-832.9130753667414,-1456.3079141668163,-235.4342991667696
23.0,-840.796757366739,-1487.5246098611492,-228.19856736121002
24.0,-832.4105198222957,-1452.5932050001484,-252.70190666681194
25.0,-897.9254384611849,-1550.7899784723074,-270.1968283333601
26.0,-904.6877691834079,-1566.6365688889566,-271.4727368055768
27.0,-965.3844115611859,-1582.667795277833,-390.39983763893343
28.0,-897.156850988963,-1519.9878920834808,-312.89733888903584
29.0,-880.8903072111857,-1491.9415197223716,-302.84484527795087
30.0,-916.1737406556297,-1540.932873333388,-329.00457638899707
31.0,-916.021466127851,-1524.871135694614,-348.46977430564147
32.0,-889.0904903278539,-1486.4255312500727,-322.0381727779192
33.0,-880.6319041111865,-1508.7187479167292,-318.0414563890622
34.0,-876.0405062389659,-1507.3877636112836,-300.75444833351054
35.0,-887.4979884722973,-1549.8626116668145,-282.5521738890621
36.0,-859.4485845167407,-1483.06229694457,-302.22729888894
37.0,-822.5079633111858,-1472.4090897223507,-234.34031944456933
38.0,-878.4908908278514,-1520.858472500024,-294.5757059722422
39.0,-858.2174277278534,-1506.6038330556223,-245.96362277779923
40.0,-860.1107270556314,-1518.4488841667442,-254.5828401390312
41.0,-870.0206544945191,-1506.3096179167323,-258.494626389027
42.0,-854.3046773000738,-1503.4449195833974,-233.35566041667434
43.0,-809.640579605632,-1482.7575894445108,-168.813787222274
44.0,-809.5645592278514,-1477.4105391667335,-196.63944597232668
45.0,-860.4666757000747,-1510.9785943056331,-257.34494000000853
46.0,-882.9429375945199,-1501.9330891667842,-265.8248081945505
47.0,-887.9008050945199,-1512.1433986111897,-288.1179195834407
48.0,-810.9068337667421,-1453.115762638954,-143.80319888890924


==> Data/month/xgboost/error/xgboost_rounds_no_econ_standard_mapeh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,2.532898600213072,2.0119091278467436,3.14879346109085
2.0,2.4625342492989155,1.934946873952451,3.071841046811093
3.0,2.5017976233374037,1.9804754806653404,3.1362831494415144
4.0,2.5068696515430493,1.9823867092494825,3.1271798108645377
5.0,2.493889688237168,1.9664971147783017,3.108514564138373
6.0,2.508736252331105,1.99108807946679,3.1262342722527765
7.0,2.502203888735279,1.965543320222472,3.126426075405328
8.0,2.5172871975883147,1.9982398854150487,3.1530284237776116
9.0,2.5394020587954214,2.0227950167730264,3.1504242160108555
10.0,2.589633040667573,2.051694944600541,3.2229745422455203
11.0,2.6971790252763914,2.100028130516933,3.324198216641982
12.0,2.747304867693707,2.1535166475703007,3.443790221915571
13.0,2.8239821280742827,2.201573331048368,3.511306199276549
14.0,2.850261303154832,2.2583302303448036,3.5407318897089226
15.0,2.916714843375541,2.311595506172833,3.61064567576431
16.0,2.9634226868463838,2.3270816687041114,3.691865081810184
17.0,2.9742278710771948,2.358569765769086,3.6899608137574718
18.0,3.0904087891311938,2.469546274208203,3.7916435071654258
19.0,3.0914019726502664,2.4791086448297905,3.7998830879035377
20.0,3.1273279153467395,2.509106854347293,3.84044975203066
21.0,3.232578403354221,2.626842396995077,3.9116245532839837
22.0,3.3061529918883332,2.65303941222941,4.0181618978974365
23.0,3.3893811245749395,2.735481861755177,4.089808760879081
24.0,3.4501678016204713,2.800419083300517,4.194830192150059
25.0,3.473801747481272,2.824434298168312,4.18830039964309
26.0,3.562298739669704,2.9130148570574237,4.284981008633156
27.0,3.6633059082281694,2.981222460236649,4.447850681779809
28.0,3.6631673630470236,2.97358267310694,4.467156157429082
29.0,3.650615615486301,2.9528231196333072,4.388422180976546
30.0,3.7013767933819186,3.0124863933457546,4.4439906782053615
31.0,3.724182691444237,3.016882537191818,4.470324033746277
32.0,3.7278462156242544,3.0127923318330225,4.496646308316061
33.0,3.806065104448525,3.1052387773586614,4.541626008600933
34.0,3.8484662421742213,3.1362735070319565,4.602942792589
35.0,3.9762151199205173,3.2640281838675302,4.7267628146754985
36.0,4.046145104178597,3.336690956384694,4.7737993396947305
37.0,4.002005381153398,3.29334566192083,4.759760915637205
38.0,4.038283183152821,3.370596455297697,4.780469894064319
39.0,4.0493833304891,3.3660764613795395,4.766251895983577
40.0,4.09099849908104,3.413392755661584,4.80153733127774
41.0,4.108188799559701,3.42511686255804,4.794826608758307
42.0,4.163694658825359,3.5147909486678652,4.889256681972944
43.0,4.192695164937831,3.529927424775597,4.915469947371432
44.0,4.208295129659797,3.5141005128908915,4.961356374763183
45.0,4.206153789968082,3.543666996125425,4.959670777644224
46.0,4.352996405097848,3.670119052685497,5.101746557689377
47.0,4.370805592188938,3.6814549728871477,5.082631282592063
48.0,4.468050446902329,3.7693188562527635,5.165041794825056


==> Data/month/xgboost/error/xgboost_rounds_no_econ_standard_mapeh_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,6.20739376370137,3.5859014414645816,9.699565968519016
2.0,6.11132926663811,3.4455854450820897,9.725403974564742
3.0,6.299935013237268,3.7340376629265806,9.850631962614205
4.0,6.253438670238327,3.6488018770245283,9.894222370303213
5.0,6.124745044399142,3.5566572423495346,9.752856322494635
6.0,6.254317614502985,3.7175125492501935,9.76971935598883
7.0,6.1734065368094075,3.5487620298478597,9.880946531918736
8.0,6.311765558234719,3.5662750111373063,9.99711947734261
9.0,6.124361113945249,3.5075301767850102,9.739970610754906
10.0,6.107480384892861,3.4846101901766295,9.796424729976088
11.0,6.148544537736196,3.4641612868476073,9.822829225719442
12.0,6.180888649211196,3.4469977687255935,9.935648368070769
13.0,6.320466643224077,3.5141525469008132,10.01976292954202
14.0,6.219403664959734,3.3690959218260397,9.962648314501902
15.0,6.241758900819678,3.3688760129382094,10.034501928784119
16.0,6.19966337196772,3.333238295028009,9.970842048770997
17.0,6.163540296121356,3.25812070499354,10.010377347321924
18.0,6.085047377271083,3.207928083652324,9.93897069252189
19.0,6.12814811258736,3.2337679069235477,9.940843240394738
20.0,6.101632006308189,3.1340891250368097,9.966078491765048
21.0,6.1747722028325,3.2031068087525343,10.086219937681825
22.0,6.2364818776378845,3.3161039037485054,10.162889285787381
23.0,6.1070668378259905,3.330057957966946,9.86706251143221
24.0,6.234176641430929,3.433653182782273,9.987338698871275
25.0,6.238206205465558,3.4431084360982553,9.986663038446045
26.0,6.157772699964356,3.3908854162078352,9.90961345404548
27.0,6.251257870215911,3.4416687041557323,10.05703677214057
28.0,6.352833358574733,3.6184692925475432,10.126593848432224
29.0,6.269298699437236,3.5029720398532964,10.019500011895014
30.0,6.347789116403538,3.5206425975133775,10.083800873271619
31.0,6.267719575228453,3.4705152447350343,10.089914696582078
32.0,6.376562775420857,3.579254352076464,10.099033316782307
33.0,6.160132933166423,3.3867236597335477,9.94761426159501
34.0,6.271643014651377,3.4885901921480515,9.988709367002368
35.0,6.347230700423029,3.5413606465260408,10.036629381436853
36.0,6.271791467117839,3.4704828759981687,10.026358897750045
37.0,6.340780729878623,3.4305050542522273,10.395225980392658
38.0,6.00091693491545,3.1265837676780053,9.904598506219283
39.0,5.790630827209572,2.7470086954073945,9.848220837525217
40.0,5.86967621678247,2.9988485242649063,9.947662433228668
41.0,5.827650108384047,2.9395996984542165,9.967172254549173
42.0,5.807019794350707,2.9601966515881113,9.843437085608409
43.0,5.985871760725107,3.0748150960542877,10.044212521741544
44.0,5.959377658213051,3.0654419350491873,10.117032903256076
45.0,5.822337332644689,2.9845780646955657,9.901698483567616
46.0,5.9561939303315565,2.9886440173044533,10.073410912645317
47.0,5.7424635922215455,2.794272416605266,9.832691188775327
48.0,5.992232557620014,3.136245036067076,9.987820661578182


==> Data/month/xgboost/error/xgboost_rounds_no_econ_standard_mapeh_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,2.4507494133335466,1.74175280907577,3.2261145447149335
2.0,2.3838295724995366,1.7763505286472734,3.082024124736355
3.0,2.177121108098103,1.407240382063265,2.9756417032815836
4.0,1.997645478780819,1.3756276073901577,2.689688679135091
5.0,1.9351107389782976,1.324562586310124,2.629347783369486
6.0,1.839392175491384,1.2511165663537636,2.5319420139238673
7.0,1.7730727804998554,1.1748309110093036,2.4459528166233153
8.0,1.7675713640289412,1.1704898824021186,2.476135341256388
9.0,1.9547064814032373,1.2825658611829551,2.6902864140816893
10.0,2.239462472861475,1.3367620514708005,3.265894323045067
11.0,2.679492075576445,1.565992558269018,3.934071052830052
12.0,3.054097037333185,1.7684334119515859,4.411526826000985
13.0,2.9895218817888503,1.7594487589653738,4.332879627344685
14.0,3.0021491979615296,1.765583721721811,4.362519020750416
15.0,3.054680594791951,1.7739252113396429,4.4519266717508765
16.0,2.9599603768724947,1.6679157284904471,4.352326439752695
17.0,2.917064040017695,1.6384018825419886,4.281323716703879
18.0,2.9945971028370533,1.7438120666633357,4.3628134793896995
19.0,2.9778932782302503,1.7464457206032618,4.309195547808304
20.0,2.9795086628670635,1.6911631713994477,4.369262690283586
21.0,3.078955070357514,1.8406743071294138,4.444736313806564
22.0,3.124566737379198,1.892753699346395,4.422678469219415
23.0,3.1696664557243532,1.8807759504432544,4.5145916029888085
24.0,3.052081875948816,1.82576794740259,4.337270800409285
25.0,3.3675599095191076,2.1362140698418877,4.732573713385998
26.0,3.336330254388619,2.1044470319282556,4.713986033746611
27.0,3.280550910797357,2.1061506694699856,4.634493801914737
28.0,3.1502010409532573,1.9243669915244281,4.5240605536091785
29.0,3.157398743263818,2.002931546783934,4.4491918853586165
30.0,3.1925728107344558,1.9722528706767906,4.549138155276692
31.0,3.138398496499508,1.9511339301892634,4.454156234075496
32.0,3.0746210898115,1.8766516623280576,4.407419191358198
33.0,3.0559025871861487,1.8931450892079673,4.373203797215807
34.0,3.10395232870577,1.9393706047753285,4.429891458359202
35.0,3.217123976261762,1.9877133763097599,4.56397266311114
36.0,3.029784971804864,1.8880230554032484,4.324965644292487
37.0,3.0656897747847323,1.9183890170029665,4.342246919004684
38.0,3.1299710203605606,1.9370175134236338,4.437314854744291
39.0,3.2587161440349504,2.1084228949944306,4.5046673906230135
40.0,3.204710622392989,2.086135672778663,4.470908711561939
41.0,3.1816396638493942,2.0254481540913294,4.438819881399929
42.0,3.207627333864368,2.060870452616814,4.487947614025939
43.0,3.271008359358834,2.1067492658228573,4.499451889846752
44.0,3.1941677936554496,2.093394817026922,4.39145362756698
45.0,3.221901719862142,2.0919238511367064,4.445183741216246
46.0,3.1876448115387004,1.9928828753336352,4.457140836094514
47.0,3.1788486794333317,2.022957066904675,4.427184464964216
48.0,3.2843014907304346,2.1267786067725742,4.49524319813722


==> Data/month/xgboost/error/xgboost_rounds_no_econ_standard_pinball_q1h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,565.3525326945567,398.7648768844814,769.2728456579581
2.0,566.5986735479162,394.42923997774415,767.5331687722992
3.0,586.1407007382948,421.3385797771172,790.9852219660786
4.0,581.9816719109367,412.5695951020967,778.0801876333078
5.0,581.3234105599765,414.0468763492166,775.5503639535879
6.0,591.6147624447561,423.8310190629112,791.8811981545306
7.0,590.0550553573447,422.5302716601083,783.2492141594905
8.0,598.2965826279919,426.19018185985647,803.2595973637937
9.0,602.38000775466,439.532909845917,792.0676387709808
10.0,623.7506977857116,451.41121928231473,826.4520875059566
11.0,659.4248731666933,476.24560061433556,862.8871585523028
12.0,696.5736415287439,503.2330164605644,910.1617193980783
13.0,746.092724030853,547.8089439187348,953.0944531447445
14.0,771.4227204405356,572.1728574387437,988.4358644946785
15.0,789.6233867229065,591.1009314806861,1008.8859071356258
16.0,812.9551983124305,600.4876809370384,1051.8447341359135
17.0,816.9039176401809,609.4153042358255,1050.8756568734634
18.0,837.7134031819143,629.7516499790139,1063.151864994147
19.0,838.155385581717,632.4730682460902,1065.2868374315703
20.0,853.4010696652168,647.0437247608289,1075.6042005128552
21.0,882.0221692586847,678.0727943808196,1102.3734666166083
22.0,899.8487670107254,686.9734697612556,1123.0373204732844
23.0,936.4413049210655,716.8029695827763,1162.631778998088
24.0,956.1130711418227,737.3418074069712,1186.3907341218483
25.0,971.7132329906325,754.7665936246823,1206.1000820145612
26.0,1007.5083143096153,777.9005958818314,1252.593088255112
27.0,1054.1065550352318,815.4221244492128,1301.7063276271203
28.0,1064.2312798085986,821.1158848141702,1313.3703884236747
29.0,1053.8563859846258,828.9022933623387,1295.6864073834663
30.0,1078.655961803226,846.5516819469691,1316.887206371999
31.0,1088.809824558303,855.1984849145468,1328.6953458926323
32.0,1098.8197290709131,854.4834686595299,1343.2695213141592
33.0,1120.819425901965,886.7232533953478,1374.0462444924892
34.0,1136.642853320254,907.4406193348655,1393.3368177871307
35.0,1179.609610793015,941.0955966646079,1435.9244418270216
36.0,1200.412366256748,966.251811471363,1443.477101867158
37.0,1206.8345397386884,974.5240009003862,1457.58557239822
38.0,1249.1884887656709,1009.697931852738,1498.0901304586994
39.0,1235.9179764534408,996.4824633695715,1484.8482919499736
40.0,1271.213500943011,1035.4720070739918,1521.0244332227348
41.0,1272.6651156564433,1037.7074940939776,1529.9620267589883
42.0,1281.515482626296,1048.4879227822641,1538.9293474910342
43.0,1291.9450242614523,1062.3412548151712,1541.9317621543082
44.0,1297.926533310062,1067.638339797604,1551.7012939412864
45.0,1301.9513416113323,1083.2866386892279,1545.8637960334825
46.0,1357.927231084614,1120.904227890825,1619.8693390360909
47.0,1367.6459469392578,1135.6831845806382,1615.9111284034427
48.0,1400.9294640618718,1169.8365865230435,1648.7850825762123


==> Data/month/xgboost/error/xgboost_rounds_no_econ_standard_pinball_q1h_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1937.5339386150156,1251.376022925018,2870.5862139750852
2.0,1903.3708319910168,1183.9544113500306,2862.0449016750667
3.0,1978.8446870190185,1294.7129786250152,2912.0682867751475
4.0,1952.9634879720184,1250.0679183750358,2920.876917075069
5.0,1915.0499025630181,1227.5145530999946,2859.128319150007
6.0,1961.2755101160158,1277.7516972000185,2890.0266615000683
7.0,1929.2807783430176,1217.6519775749716,2879.008417575146
8.0,1972.6571471040143,1223.4848357250107,2947.9946879250633
9.0,1905.4487966940135,1212.3290787750134,2866.1777120251345
10.0,1899.6732132840166,1204.5010729501278,2856.9343909499917
11.0,1908.7006542750137,1197.2011187250093,2854.8290794499885
12.0,1912.851016146016,1178.3457047250631,2918.3827720501436
13.0,1961.0914985190163,1208.6014740751384,2942.5270191751492
14.0,1918.3389861240148,1140.6838347001208,2905.8457146750975
15.0,1930.4407796490166,1174.2549106501554,2929.0452092999944
16.0,1911.3219037620172,1141.1731953000185,2935.774593450067
17.0,1899.6814263870124,1097.7699116250747,2943.00272115002
18.0,1869.5435088510128,1084.8151482750739,2914.0196553000033
19.0,1885.9944104820147,1106.2789227000162,2913.482988225079
20.0,1872.0123629490147,1073.9836363501058,2905.033954050081
21.0,1897.066891584014,1101.684389625016,2948.711561775082
22.0,1928.4763628340174,1142.7798494250071,2976.118282575004
23.0,1887.7603284360143,1124.3298818250207,2904.189744824991
24.0,1940.062693932013,1160.1244230750578,2948.524527375146
25.0,1939.1449743270134,1154.985538274995,2937.2177542500026
26.0,1910.6471506950204,1132.139207474975,2910.059599950171
27.0,1945.467010872015,1195.0258661999733,2957.4444309750666
28.0,1978.7060078010186,1237.412662200062,2969.4199976999926
29.0,1956.0588819390184,1211.9173919999294,2943.798482699993
30.0,1980.8750253150163,1204.2300885749742,2966.8855707001508
31.0,1951.4226351870175,1187.997404624988,2962.1716395749904
32.0,1990.4046106230157,1220.2826035500607,2994.4098447750175
33.0,1909.277644752011,1188.2487372749706,2888.3306981251076
34.0,1943.0910027180157,1202.8869396000355,2934.7373720250653
35.0,1972.7007660900151,1207.3697783999855,2960.7454959751676
36.0,1950.5441034270161,1147.1296671000603,2927.271691350019
37.0,1970.222995629017,1167.409481625035,3027.933780300164
38.0,1855.9961153820138,1067.5688145750166,2914.8346327500203
39.0,1772.3277073350164,939.2100718501163,2857.5368736750243
40.0,1804.1128327350154,992.4211696499816,2883.7619525251434
41.0,1788.9800907420163,979.1034648749741,2898.45317002502
42.0,1783.551714444012,984.8767790249739,2878.0806168000217
43.0,1851.3604210320132,1017.1711131749801,2927.476046250023
44.0,1834.4702088270167,1007.9469371249452,2951.463402000028
45.0,1791.065074698019,1011.8643443999747,2899.499780025023
46.0,1836.624939588017,983.0188431001137,2945.3864487750466
47.0,1755.9790943670137,904.287389625,2874.8451370500256
48.0,1857.0778990200126,1018.1780707500034,2933.2209986999837


==> Data/month/xgboost/error/xgboost_rounds_no_econ_standard_pinball_q1h_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,500.78454776707,178.59111254161036,815.9567141876076
2.0,553.1917582884603,280.03678014289625,842.0396961000935
3.0,538.7479158868023,266.8835500000468,827.0530820714855
4.0,458.94028837100575,223.9198360659559,724.2005049583955
5.0,441.86882007787926,215.54576365908247,699.8897486045429
6.0,429.95328847169935,211.39243220452192,681.5811291000565
7.0,415.6440815903438,209.8295310874995,648.3031780875259
8.0,439.80729305592047,237.92199118327497,663.5545144452348
9.0,488.84177895835796,261.2776583667462,731.5566562206025
10.0,598.5250808247941,336.5050095753917,917.3045208087468
11.0,747.7430449365598,364.36921348346,1161.6284846811457
12.0,914.4657931461659,468.51603031946206,1413.8423467917326
13.0,945.4897153467354,513.5323392361809,1438.08658475005
14.0,962.7465104767052,518.9179744999956,1467.79540202785
15.0,971.8913034472898,510.7287273194822,1486.657464680618
16.0,937.9027138917263,479.24147404175085,1448.9783062639804
17.0,932.466696743374,492.36753220835465,1432.2069622639438
18.0,945.378159139512,500.07406980559443,1445.5446605973366
19.0,929.7358378455804,485.0225661667264,1418.0433251527998
20.0,930.836356420603,476.1714025694328,1446.4774980833995
21.0,951.238581762812,506.36393608331093,1462.5839199583784
22.0,923.650441396703,487.1843273472254,1420.2258340972983
23.0,935.2146861578293,490.0339310416733,1446.4405563611572
24.0,905.6052990400361,478.619417666695,1386.7206441111987
25.0,992.217227270591,535.9533238194798,1507.4736109722971
26.0,987.7817310039238,527.496467083405,1514.7442029305887
27.0,999.7249718828081,553.5352605972273,1497.796550944498
28.0,950.3846176233619,494.91152994446315,1447.9500620417325
29.0,947.4112830066964,515.6415661666865,1437.0286948750636
30.0,964.0000520289154,521.516951999961,1457.7806575277973
31.0,953.3751464650288,516.9960461805686,1439.6515087917014
32.0,931.11735825614,500.28364477778797,1412.5596244722583
33.0,927.4379849833631,501.1436481666308,1415.9601779028173
34.0,935.4054188094749,492.7956844722656,1430.378307875117
35.0,963.4570535639187,510.603483847303,1475.6198551111681
36.0,915.8772775372512,491.20261304171504,1400.0292666389473
37.0,909.2929190022521,479.40668016666353,1402.3641281389991
38.0,942.6864864005853,511.16651681940476,1433.9180920972356
39.0,964.1772290772515,531.7489196389367,1464.6356591806077
40.0,954.0182541778075,520.1867519305748,1446.581700513919
41.0,951.5210535505719,521.9851520277848,1441.6358359305677
42.0,952.1712713422386,517.9738142638955,1446.9220902638995
43.0,950.7884756450179,505.1174155000376,1467.4579328751101
44.0,933.1582191050287,505.4176351527896,1426.8070852500127
45.0,957.0517742022506,523.477184736175,1451.7365213750552
46.0,957.5412055850303,528.1099585417493,1452.9844176944782
47.0,956.2911619294741,520.7889879028011,1456.5369677500244
48.0,954.2820357400299,529.0342162083201,1433.8336851667011


==> Data/month/xgboost/error/xgboost_rounds_no_econ_standard_pinball_q2h_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,431.50404541376264,311.4689072238857,574.7200426464497
2.0,398.20116411217697,285.61087821394653,529.2831203354397
3.0,392.59458556067864,270.90731496356096,532.5452328693816
4.0,396.62803788801693,273.4204078228526,534.1883402244754
5.0,393.39088136826,274.59808582029444,526.3994930231842
6.0,390.75989897293806,272.75441046197216,527.9406520683576
7.0,389.12584796564727,267.4630480746562,531.5585022301367
8.0,384.42751379918616,265.70608869613034,530.0424765049632
9.0,382.2411497395519,265.41576731883487,523.78690517094
10.0,377.42256858199926,259.25008966084584,519.9993513374707
11.0,380.6953887175433,266.8446157068635,519.650804917398
12.0,366.5994404937001,260.4132565747277,499.4585540948894
13.0,342.6127953615287,230.3298237850535,486.79034945315226
14.0,320.0406417684094,215.9285296187213,450.85721519444445
15.0,328.9271288785879,221.24347105046425,465.0006428328951
16.0,320.9536555440353,207.77643972245008,463.0198539763538
17.0,313.81440648973177,209.69918226309886,443.36007582666764
18.0,334.09298845504645,220.19452176747816,476.52019473648323
19.0,330.6543723554947,219.04646939610038,471.0246728634789
20.0,327.7895977310492,220.11012890267978,459.31078736142433
21.0,337.6090154973093,230.8432685706761,472.07971787284976
22.0,350.4879135643964,239.7642986172947,487.10666368362416
23.0,344.0563599215693,234.92578051695494,473.91487933166627
24.0,354.46004912273276,242.838010078924,498.32332718964574
25.0,347.6428751680667,235.12550038363167,485.9355920773708
26.0,340.69350957207234,234.7070741439929,479.9871826713126
27.0,332.1512535263482,226.84023054728982,465.6242303005311
28.0,318.75330247449443,220.47943541618878,442.46178195891156
29.0,322.9093992784905,219.0961082595075,455.1413999598808
30.0,315.07648817928964,213.8492213300111,458.75423962775204
31.0,311.264991160693,206.53321289335645,457.7733111465918
32.0,303.49102958885163,198.4466679241354,447.21240880232943
33.0,303.96318015222926,205.06219421516684,442.1589752398103
34.0,302.6473836112035,199.83687539278387,437.0605820480394
35.0,312.7264362933247,211.72679806219097,439.7584805015368
36.0,329.8100581199719,223.3260717324194,471.6048500593258
37.0,301.18477266066367,206.41166743614454,427.79118955620817
38.0,266.5145756294721,198.0881867743655,347.9644136199303
39.0,277.8053525084527,202.06273829311252,369.5887771545256
40.0,247.3228865216302,189.62159064375675,318.628951542072
41.0,245.74307792829543,187.6866439825279,316.60627849423025
42.0,255.40134325767283,198.37538336559342,323.3682338569762
43.0,257.1534010720469,196.73601973366124,330.34828558357833
44.0,253.06508252536594,194.8938701311682,321.56027073691
45.0,243.00736785159728,187.9938697271617,307.28242821000003
46.0,240.89944877293507,185.31477168819796,306.1623459949253
47.0,236.71017584623252,183.2680053737333,298.7052685164778
48.0,250.26267233063055,189.16855973321216,324.0778473892757


==> Data/month/xgboost/error/xgboost_rounds_no_econ_standard_pinball_q2h_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,215.28154873500176,139.041780325002,318.9540237750093
2.0,211.4856479990019,131.55049015000336,318.00498907500736
3.0,219.8716318910021,143.85699762500167,323.56314297501626
4.0,216.9959431080016,138.89643537500396,324.54187967500746
5.0,212.7833225070017,136.39050589999937,317.68092435000074
6.0,217.91950112400158,141.97241080000202,321.1140735000075
7.0,214.36453092700168,135.29466417499683,319.88982417501614
8.0,219.18412745600168,135.94275952500112,327.55496532500706
9.0,211.71653296600206,134.70323097500147,318.4641902250148
10.0,211.07480147600194,133.83345255001416,317.4371545499991
11.0,212.0778504750014,133.02234652500096,317.2032310499987
12.0,212.53900179400165,130.927300525007,324.2647524500159
13.0,217.8990553910014,134.28905267501534,326.94744657501656
14.0,213.14877623600148,126.74264830001339,322.8717460750108
15.0,214.49341996100193,130.47276785001725,325.44946769999933
16.0,212.36910041800132,126.79702170000203,326.1971770500074
17.0,211.0757140430017,121.97443462500826,327.0003023500021
18.0,207.72705653900186,120.53501647500818,323.7799617000003
19.0,209.55493449800136,122.91988030000175,323.72033202500864
20.0,208.00137366100174,119.33151515001168,322.7815504500088
21.0,210.7852101760013,122.40937662500173,327.634617975009
22.0,214.27515142600168,126.97553882500074,330.6798091750004
23.0,209.75114760400174,124.92554242500223,322.6877494249989
24.0,215.56252154800129,128.9027136750064,327.6138363750162
25.0,215.46055270300144,128.33172647499944,326.35752825000014
26.0,212.2941278550024,125.79324527499718,323.33995555001894
27.0,216.16300120800202,132.78065179999703,328.60493677500733
28.0,219.85622308900238,137.49029580000683,329.93555529999907
29.0,217.3398757710022,134.65748799999213,327.0887202999991
30.0,220.09722503500194,133.80334317499705,329.6539523000168
31.0,216.82473724300183,131.99971162499864,329.1301821749988
32.0,221.15606784700208,135.5869559500067,332.71220497500184
33.0,212.14196052800187,132.02763747499674,320.92563312501187
34.0,215.89900030200187,133.6541044000039,326.08193022500717
35.0,219.18897401000177,134.15219759999837,328.9717217750185
36.0,216.72712260300176,127.45885190000665,325.2524101500021
37.0,218.9136661810016,129.7121646250039,336.4370867000181
38.0,206.22179059800166,118.6187571750018,323.87051475000214
39.0,196.92530081500175,104.35667465001289,317.50409707500256
40.0,200.45698141500162,110.26901884999795,320.4179947250159
41.0,198.775565638002,108.78927387499706,322.05035222500214
42.0,198.17241271600204,109.43075322499705,319.7867352000024
43.0,205.70671344800175,113.01901257499776,325.2751162500025
44.0,203.83002320300193,111.99410412499387,327.94037800000297
45.0,199.00723052200163,112.42937159999714,322.16664222500253
46.0,204.06943773200163,109.22431590001263,327.2651609750051
47.0,195.10878826300151,100.47637662499997,319.4272374500028
48.0,206.34198878000126,113.13089675000036,325.9134442999982


==> Data/month/xgboost/error/xgboost_rounds_no_econ_standard_pinball_q2h_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,474.9800103083481,98.72000593752252,976.9143370311607
2.0,401.28869863550483,99.77762485714699,806.1034307999611
3.0,326.12594103400124,88.52608495835092,681.1415617840906
4.0,338.0088822388963,109.95250643752051,662.0187525248682
5.0,325.3150146042292,110.31410652497975,627.1433333257522
6.0,291.26791975932514,98.16801927494345,553.558493496665
7.0,278.416798091396,100.9196802291753,525.248714925465
8.0,232.7840155206219,82.42924082822294,476.04817905572145
9.0,241.2213004172079,88.06282115293493,474.70510639283646
10.0,206.93609836888916,74.62281196250672,428.4666984802029
11.0,227.30194131100342,89.13105026472832,451.0382780138571
12.0,241.31958342610534,107.16525233335351,448.560723805543
13.0,175.23276229778548,91.10022138889205,290.4280689166752
14.0,149.85103575664587,98.5267511249933,207.02345041668218
15.0,158.23343964722974,100.98126701386609,225.5639097222063
16.0,159.83580973610935,101.36915297223265,231.52490208326884
17.0,149.9903091344238,95.76250472214834,214.31124793057992
18.0,161.53366829945296,99.28773031945089,234.08465781949045
19.0,170.09928007663163,119.49964688880672,232.0464651527549
20.0,172.10254094054028,110.6933138471812,247.073285777765
21.0,190.42451470941987,132.41651097221649,253.05778659720357
22.0,257.31998110330903,133.36328359718263,438.02591834719595
23.0,262.57728026443885,131.97524309721837,440.0201987638772
24.0,239.67688318219842,127.67658668050596,393.92426581943573
25.0,273.8768765016426,156.0036859999918,425.63585312504824
26.0,264.03151565719776,158.84053993057,401.98154401386637
27.0,227.41744263385905,131.0811850555464,343.959201347149
28.0,232.65913683219156,130.47636686113304,358.8078819860864
29.0,242.69903723774786,134.84663679164044,379.5719553749434
30.0,231.0610595044129,127.66142777778771,351.9469473610943
31.0,220.55797356274738,128.2257866805264,329.7211613472107
32.0,219.84496599385886,118.16971077777215,340.6100227221948
33.0,222.93246169441338,120.85538265276834,342.0158444999542
34.0,234.57301381830243,123.94871643057749,360.57867672213575
35.0,253.45866278608082,138.15178116663952,386.5923156388192
36.0,228.31840992385912,121.75363155549215,363.2633016388934
37.0,251.2865483533037,137.1384002916591,395.805992236001
38.0,239.89377373830328,133.2553157777355,372.2708257499247
39.0,277.60328689496924,144.06699216665527,465.1559598054965
40.0,265.9296725333026,136.64173965276942,433.703548277752
41.0,255.50452995495652,139.8849457221986,437.1570288471886
42.0,268.7275295021795,144.95554808330678,465.6831385555884
43.0,303.0760119605122,152.0814053472275,542.012953069382
44.0,285.50657172274725,147.44644351390147,469.8729148750058
45.0,268.67843364219124,141.94810509720764,445.1914225554914
46.0,251.18685550941518,123.39839204162824,454.3936775416895
47.0,245.97051785385855,123.99484779165319,416.498131652814
48.0,305.5565687266354,141.68723949996286,576.5200163472417


==> Data/month/xgboost/error/xgboost_rounds_no_econ_standard_rmseh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1401.6299034807475,1089.674352582174,1724.8372555077722
2.0,1368.2897444543062,1061.7704809894558,1695.0704584055795
3.0,1383.8943390878917,1077.9122891038448,1707.0691014424349
4.0,1385.0854724538397,1074.9904844181674,1714.3766735314068
5.0,1370.1804350640393,1066.0407769629676,1695.7270149247047
6.0,1380.4312670968052,1081.6493370952915,1707.682549174456
7.0,1393.3802379433203,1085.368946838331,1725.2532290845693
8.0,1401.579363551972,1080.9592426520992,1748.2996623529323
9.0,1368.4564011816099,1063.3061992448963,1708.1339681468564
10.0,1405.1829276999088,1112.2723254702628,1741.0907925725217
11.0,1454.242890092184,1142.2815503302081,1785.3646584725218
12.0,1495.794239818481,1183.6836730384387,1834.752149318673
13.0,1549.2465232627892,1223.0021588845395,1894.9404254045023
14.0,1582.9194343672505,1253.1425326965243,1926.3439934006756
15.0,1603.0303196860625,1267.2990162745655,1939.3134235981017
16.0,1646.4146235538824,1296.8173910536038,2022.4492273456865
17.0,1610.9492347245525,1281.1569469065564,1950.0477149883297
18.0,1638.1734350218724,1314.821328421115,1979.6245202898317
19.0,1631.4033079281048,1307.9337069130595,1972.3473748244
20.0,1640.9393632502777,1309.3275398802248,1972.7991309988681
21.0,1658.912895511689,1337.905283799532,1992.7861879978768
22.0,1686.1837026551084,1375.6280533624663,2021.832382987491
23.0,1727.0266518303981,1424.298293557178,2039.3678002704667
24.0,1751.4174733381753,1440.198825201341,2075.190031623618
25.0,1767.6418480952257,1460.946041035302,2086.4720247518726
26.0,1802.797953511335,1477.5104562208348,2119.960102776774
27.0,1861.2847519581032,1524.1482366082357,2206.1654845139874
28.0,1851.81075388128,1521.395145535786,2204.3187559970734
29.0,1846.1312721854088,1519.2898521047211,2197.1707556682636
30.0,1872.6996239259106,1543.9286316100324,2221.4847020953466
31.0,1883.2811014255199,1543.6162335245024,2236.1090859064625
32.0,1901.247689970568,1553.2492171565548,2279.299288297489
33.0,1894.77302233783,1562.3587596543039,2256.1985755282017
34.0,1915.9232786187174,1575.381216749415,2280.125988305709
35.0,1950.6613980820016,1618.9974864005685,2301.4355469480756
36.0,1969.1883153708272,1650.0650584539833,2297.6259232422844
37.0,1933.9477297063238,1632.5322139175355,2257.881951396227
38.0,1935.301655853329,1632.8130244682136,2253.857159674408
39.0,1932.9277009377502,1634.2802194062438,2250.776611825172
40.0,1940.072317363902,1645.926023280043,2257.47809064553
41.0,1922.2540107001657,1628.03855602152,2241.178730808331
42.0,1924.178364113635,1631.4808515821783,2235.3413394727595
43.0,1945.3022844619436,1654.8565622810775,2244.2584842121883
44.0,1949.4283873947115,1659.6893830950135,2248.950767484688
45.0,1923.052458730336,1645.1107688517814,2216.0473273280463
46.0,1994.3575405082188,1707.0760889414285,2289.111984264857
47.0,1995.8917254500252,1722.8026515380836,2282.222376597799
48.0,2021.7692340553176,1759.227004007004,2300.6470734546792


==> Data/month/xgboost/error/xgboost_rounds_no_econ_standard_rmseh_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,2526.0527993116225,1587.582876471063,3709.011986021158
2.0,2509.4900520422916,1544.3498794369555,3714.7102980434884
3.0,2556.139812208583,1636.9554746231613,3718.432360305904
4.0,2549.2897860671346,1599.906328110491,3742.4494707981908
5.0,2505.901606130847,1547.8872361485187,3702.071871769361
6.0,2540.7656797450572,1607.5940857830035,3718.879653868997
7.0,2535.9309564500536,1565.7339303211622,3756.4559312952747
8.0,2597.120335447094,1598.7075206334896,3820.232066028701
9.0,2505.5657310891474,1507.539677934001,3736.339138208549
10.0,2495.0778775583094,1489.2754981684293,3729.125624885255
11.0,2516.758756422496,1511.6498920516954,3748.9410410281835
12.0,2547.0596022109444,1493.1644432162666,3824.9413840516613
13.0,2594.674613112692,1541.7850880784076,3852.43400017943
14.0,2579.5926282361115,1532.0446969243328,3821.104374567866
15.0,2576.1237348591058,1492.8335688914842,3863.136982507794
16.0,2568.4773730665115,1466.6383276737558,3846.9619805207694
17.0,2575.5359365101017,1464.2782025556432,3834.5288101675037
18.0,2547.5267244498996,1452.1232714616092,3836.8187781016477
19.0,2559.632543593528,1443.202662222961,3839.498836562248
20.0,2558.0514205369573,1418.669414953185,3872.472595608826
21.0,2588.434164658836,1440.296742613233,3928.2611055515486
22.0,2595.7945014554543,1465.9582788809491,3925.057235827675
23.0,2530.5043613158055,1464.5153738396318,3797.4566873737094
24.0,2586.8205841049476,1537.0525761700778,3846.4895587340466
25.0,2588.849358982047,1560.8261084899273,3832.4782024595265
26.0,2558.3607758498883,1529.5522275789226,3811.4652927541547
27.0,2581.626253908387,1548.5534856378579,3845.707397820206
28.0,2602.967691381199,1592.509123696432,3850.8219186947167
29.0,2582.6712530725194,1584.2895361329004,3826.139259882665
30.0,2614.751512976666,1613.6771682250935,3839.3850937299358
31.0,2591.3723010969543,1570.8153088982663,3850.404460525132
32.0,2637.7577087027007,1572.7184304958548,3886.8540745276896
33.0,2533.369457466428,1522.9561135184956,3779.2549191381836
34.0,2576.848472895574,1563.1747162533022,3825.152774603955
35.0,2618.004146912504,1615.307860426306,3852.417832757612
36.0,2605.8441295046005,1572.1426536175256,3836.832397663443
37.0,2645.9675238453055,1551.0755873114624,3955.794190105001
38.0,2539.6040042698164,1453.9585267135826,3838.0679296709836
39.0,2524.470469558133,1374.3958196533495,3867.2550070162847
40.0,2521.944089407491,1383.2529096550647,3869.105653119173
41.0,2510.7667552161033,1359.0318661837252,3872.514184799148
42.0,2491.8545018217933,1350.2703066408462,3844.4687606056723
43.0,2564.3891418041426,1392.565415961102,3914.2397921317083
44.0,2559.994621357814,1373.6559732148087,3949.227526722124
45.0,2493.8467139957384,1341.2317504651994,3868.0890736862707
46.0,2580.533072390263,1397.718557201594,3949.3417623837213
47.0,2508.9602067809756,1345.6148925062569,3868.4874470815234
48.0,2575.6741721787603,1508.2536200875506,3890.528914082907


==> Data/month/xgboost/error/xgboost_rounds_no_econ_standard_rmseh_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,1057.9120779970651,677.9538190707324,1460.0508911572638
2.0,1024.027300618661,712.4593249858713,1341.863858331963
3.0,988.3623772916441,597.8237141264423,1336.6726041737163
4.0,907.0093710906878,577.5582019720747,1228.9943844693232
5.0,890.0105173323932,586.4652165003248,1212.669569584425
6.0,857.0780226507082,560.1529230280397,1164.5090553457273
7.0,840.5628526147085,556.9653949922257,1121.871062903686
8.0,836.815516956208,532.6334281656937,1146.5023970925981
9.0,897.2651155593453,620.4293019624911,1166.4567490046422
10.0,1040.2619827338074,671.8123065539339,1416.2250080681713
11.0,1310.4329003757355,766.7850433719781,1858.577475530123
12.0,1580.0125753816055,872.3868953475771,2188.952342489634
13.0,1538.0279857811254,870.1982042435068,2150.0333343633774
14.0,1546.2764316812948,874.5745965240407,2173.63565227178
15.0,1584.4062170941559,882.9648803760216,2212.509768003642
16.0,1554.6282427536607,855.2406140621404,2187.128309281314
17.0,1532.011374091718,848.0502712770699,2150.3227518873728
18.0,1542.4223287893324,864.3043370611925,2159.478293497957
19.0,1523.9076783193823,848.1569987730649,2134.949585304743
20.0,1554.48027808894,844.1577241539036,2196.369951690046
21.0,1558.6183143120036,859.0945699908026,2193.9320487733567
22.0,1569.054546916357,909.2827296546197,2160.8538951968762
23.0,1595.263539583875,915.7025959035561,2199.3485816109205
24.0,1529.7527512295292,870.5459789565421,2102.897100450548
25.0,1635.5278977260984,954.7475271915101,2246.2789315220602
26.0,1623.4523685194295,957.0581278491674,2248.8088718250197
27.0,1592.67389697452,926.5453105277384,2226.941794384875
28.0,1578.0347965532146,896.0183258248073,2206.1742927658674
29.0,1557.2469495511639,892.6553733923997,2172.3566427945293
30.0,1577.4196169412946,897.287074185998,2195.657255597867
31.0,1545.9946178921066,873.222604726153,2164.703643093918
32.0,1526.2138856340603,868.9606841699286,2142.4135539010667
33.0,1532.2575672169155,844.2741432571012,2165.4185259285186
34.0,1549.9581887712677,860.8664650157008,2193.099868755418
35.0,1601.9362967879429,894.6236524541138,2266.395718182969
36.0,1517.3200363863766,848.537261164978,2144.34329406092
37.0,1527.071657455637,853.9684575468175,2164.387032326933
38.0,1557.1294515332868,878.766331180867,2190.6748259738083
39.0,1585.4131512838783,966.2859338013047,2195.9426155998362
40.0,1571.487278076489,942.384943289036,2191.3949696216932
41.0,1561.1892325775493,936.5428245545714,2167.255935405692
42.0,1577.0992400119137,947.3623524564696,2182.743241251923
43.0,1613.4274213147692,979.7224797172144,2232.915193437344
44.0,1564.613042853511,920.4897694979232,2195.2904076313707
45.0,1572.7869225107247,944.9191212897874,2184.5766597225556
46.0,1580.7052263685591,935.3336492429422,2182.8182082994313
47.0,1574.6232045816741,918.996695764165,2204.6397373717373
48.0,1609.2767283051178,1008.8738470425172,2166.666801999337


==> Data/month/xgboost/error/xgboost_rounds_no_econ_standard_varianceh_month.txt <==
horizon,mean,low_0.95,high_0.95
1.0,37256.24622551055,21026.94759126321,59122.906190113965
2.0,39139.47157869877,24072.203217265745,57945.24264057335
3.0,52784.11383901691,28010.885110855856,84986.27440650777
4.0,58804.34918287838,30544.39687337254,98027.26678664981
5.0,55156.84248713529,31533.738250102408,84630.78718412023
6.0,49911.52117860843,27010.792031817386,83172.91725853468
7.0,53542.37969451086,29932.4192045545,85818.8613650428
8.0,54722.776720407026,24179.721529539496,104385.12421862698
9.0,57566.904563499564,17671.749388451608,127205.09955804577
10.0,66051.06350928571,25235.92972387566,130666.43480198969
11.0,60534.983622811786,25860.247285226902,105500.32967090337
12.0,57851.958109637184,28876.382100780014,93062.27154193909
13.0,47796.55479309501,17818.39575094967,97237.62694008331
14.0,62855.32035925298,29440.267371699792,110933.67565570699
15.0,60663.86677150237,30569.877516840763,104384.92599916419
16.0,63229.50103901514,29894.962192727085,106159.31845069457
17.0,55740.92123594297,23524.83473572578,97762.10604766065
18.0,51255.94778788883,23495.7169435471,89209.33608983985
19.0,50671.76241078529,24778.474113561806,82400.46780065817
20.0,55274.554878946714,28688.230737733502,86367.27081758581
21.0,41082.54580915395,20989.762441409457,63541.28395368256
22.0,46310.54751561831,22917.617080295797,73320.59566142269
23.0,39413.71822339363,22328.54929668023,59071.42469843555
24.0,33787.08479897861,19260.72737282033,52781.02542247432
25.0,33057.16498087868,20503.12273553922,49105.54279191425
26.0,28095.580573266176,17323.82389820275,41117.48025299519
27.0,38894.16773184062,20874.54716601222,63983.63224026635
28.0,29618.095481369728,15592.39520491088,48913.227927116524
29.0,26070.774049666103,13735.71029546562,43477.227207841264
30.0,36730.35494605707,22312.080336232375,57121.1108820986
31.0,32733.185986960685,16487.007091326457,56296.643702655325
32.0,51568.27804141629,18123.737158042102,111196.2584441865
33.0,44746.68227110925,17630.419537054288,95974.60017525853
34.0,44509.11826633044,15338.507878996255,100096.92174721924
35.0,32258.12911353814,15090.981986910554,61668.83744859378
36.0,30779.495164532895,20707.047849314342,43872.99629462532
37.0,29996.26228374733,20350.173422714328,41080.56251283227
38.0,35004.96164509419,18237.45546966703,53968.88614592923
39.0,49047.95854105021,24428.635077270286,83481.558522295
40.0,51403.183851772446,28019.070212864117,84868.11333814576
41.0,49510.15423450607,27798.458555479712,75696.04952138495
42.0,50254.98807142097,29927.34153176257,77646.81281741665
43.0,52806.60963797872,26854.792478464373,89911.14403062794
44.0,48147.495887770034,27908.143733559322,73477.31862684073
45.0,39773.05471678338,22329.568052761908,63688.468329784526
46.0,51355.263638904005,24176.656046442702,86802.01518070465
47.0,47981.61153827464,23356.022190560674,79994.71899793472
48.0,70722.05326770715,29622.539046002035,128296.59336746743


==> Data/month/xgboost/error/xgboost_rounds_no_econ_standard_varianceh_month_covid.txt <==
horizon,mean,low_0.95,high_0.95
1.0,48619.44031973901,21005.824005640014,79711.52937635941
2.0,52930.480616699046,14901.332567987509,113241.3127545111
3.0,77048.0435955901,27698.967307816707,140528.23133176749
4.0,58927.74795299952,26969.357940000195,96588.88282851936
5.0,98044.62609715226,29173.519262518326,174306.1832934588
6.0,76745.92265271883,36403.388996587186,121618.64419493353
7.0,80533.34434956894,20342.993556168545,151258.64357709902
8.0,38993.652098246916,3311.77229503086,82518.22848439976
9.0,34212.73959668267,13064.765925618996,57226.9912898179
10.0,38674.69209533533,14064.094908064415,70180.15971249399
11.0,38193.9404303409,12390.293325015453,69831.3481359472
12.0,15089.705416813791,5695.500468537817,26335.527837905174
13.0,23052.769560929497,11151.41506467638,35037.65561595056
14.0,81660.26593883561,11987.678005680555,171160.10828082118
15.0,65146.91140797853,6487.513996232368,147229.56958207977
16.0,41782.1931927003,4387.336224166533,106735.88043702104
17.0,60985.67751703986,8924.849934594573,133890.80885491456
18.0,46943.22888045139,6121.077265340762,119452.17624418405
19.0,42684.59862662612,8712.778408114007,102531.30253685665
20.0,42305.30145314704,6135.550440763576,107930.37872999115
21.0,46395.56227340154,10102.849294532034,107557.6821508066
22.0,29035.78735084912,6988.8220440018895,61571.01749098759
23.0,18392.15479749199,4364.4600488361675,44240.068006687565
24.0,27595.002533417235,7062.455057762368,55559.004930787334
25.0,24375.70021183055,3372.3226298960926,55538.47115550532
26.0,8919.26771906068,3425.475785286634,15744.421173308867
27.0,17242.46882570182,5091.4372052425615,33082.709106470444
28.0,35036.206972819826,6953.32008602303,73213.57373028815
29.0,31232.447630425875,7524.915540923089,61507.419973512995
30.0,39825.87478299793,7462.880911821044,82972.41628436321
31.0,25863.43595036276,3538.7674742067397,61811.41507697475
32.0,61517.41665065466,3014.4165887219515,139948.7770025458
33.0,32271.65916992664,1537.7854299677554,73264.0139919655
34.0,17363.528832428743,4165.617474975779,34979.298540483825
35.0,16044.735014775257,6723.774237602348,28215.239301961
36.0,24559.204699442016,8428.691769953015,45804.350482702175
37.0,30245.751801644987,16320.615103034028,44649.918806511116
38.0,70015.66427460243,7263.809346649362,165431.5078274944
39.0,139732.32343406687,10554.890484659496,380281.518289635
40.0,79145.74540193571,10660.452829874655,202852.74248950486
41.0,79011.53443993341,13762.880531517363,194123.04004972978
42.0,61442.13712247936,12776.310117050425,143149.09170803573
43.0,93032.64762856769,13929.492949283045,203164.49508328902
44.0,83887.19511657521,16713.34720059912,179837.34579207213
45.0,63858.37268788642,10681.355621847471,144673.52932095592
46.0,139345.05329140564,20380.087901391133,333517.9805608762
47.0,129052.04859964964,17997.614295193463,315506.22613953036
48.0,126797.00064842853,20745.121504489598,262378.9025388401


==> Data/month/xgboost/error/xgboost_rounds_no_econ_standard_varianceh_month_sobriety.txt <==
horizon,mean,low_0.95,high_0.95
1.0,133082.64307920184,13510.015613574857,358203.5826319652
2.0,91204.33452148906,13811.157002690063,215252.71244873072
3.0,98334.89549279831,15327.52608091995,223348.3175225594
4.0,80615.32909333317,17417.56586806366,185392.593632714
5.0,76621.62201699878,19853.586476156233,172553.96619356758
6.0,60114.82728519483,14817.836758817992,134251.83323085832
7.0,62032.16779910545,20842.11335432891,125297.63881063959
8.0,70719.95076954406,20097.18187983684,152666.63824354453
9.0,50922.723369383224,8837.124438753692,126783.85573811801
10.0,81069.23959311344,19784.332301414164,176973.00868638497
11.0,70615.52952059192,16851.10260987624,167808.4008979564
12.0,72119.69230926984,18364.229572756092,163320.06132326322
13.0,114584.15345921292,15227.339210126736,306091.7221888704
14.0,133083.39173502583,18934.836046447388,327301.4790992174
15.0,128559.49655404403,28335.83539835354,304352.87664822215
16.0,115195.89808088144,23666.269622617343,276650.3504890553
17.0,103086.00764020614,15357.11604431065,266060.87577162916
18.0,109933.54464816055,20910.279475756437,264946.7322336404
19.0,90130.4834846389,17407.52573993317,213829.0736221949
20.0,106877.09303127896,28916.099911299192,213031.84438517576
21.0,54382.41096656376,15134.139267542118,101409.28496810884
22.0,49844.44025232459,8786.208659853392,110963.33813989873
23.0,49911.47791044301,13666.05004911177,99905.12241178921
24.0,44846.3254726587,18793.26852980105,76127.70990483451
25.0,47714.329137568464,14690.84617629079,94242.12229784096
26.0,38704.36017321005,12997.010328827993,72278.57917201497
27.0,21108.379154393893,7666.147441204797,37205.057686585584
28.0,9279.760432445306,4519.850560088636,15249.223328499227
29.0,11012.707508800471,4173.651838906907,20862.064825720066
30.0,21395.406725640296,10064.49985158442,34965.53332497274
31.0,13603.224010025036,5335.206358182037,22769.398807386955
32.0,21692.48969438627,10684.780799707254,37488.29186858546
33.0,23695.539861430178,12630.670381289776,36419.59322429455
34.0,20470.46071388273,9236.885112382364,36904.05507109387
35.0,13795.794725439242,4268.770457639889,28506.24712989353
36.0,19329.687566445453,10869.081124421215,32162.98180679292
37.0,20415.269507174366,11059.586723606146,32326.125556608364
38.0,15965.419909057322,8122.9893115992,25093.742650976325
39.0,48225.06261299021,11314.176282131097,103004.04852133927
40.0,46749.09457955963,16703.913832951985,83791.90730407285
41.0,69311.89779187238,21147.571281617777,141378.7807190765
42.0,72838.30800459297,24674.602301636154,151988.8565974419
43.0,86890.38822556798,16275.52834420626,221584.89085563913
44.0,48744.1466052227,14260.068264927044,104308.54809444377
45.0,42072.994137377435,13613.03915973708,88850.39000486255
46.0,55962.99941787726,9605.02477526363,150911.98183424573
47.0,36869.22777611427,10501.863013804197,74534.33734694275
48.0,132593.49722754222,8874.962217916185,390691.7059035615


==> Data/month/xgboost/feature_importance/xgboost_rounds_econ_standard_feature_importance_month.txt <==
t2m_mean,t2m_low_0.95,t2m_high_0.95,moy_cos_mean,moy_cos_low_0.95,moy_cos_high_0.95,moy_sin_mean,moy_sin_low_0.95,moy_sin_high_0.95,is_public_holiday_mean,is_public_holiday_low_0.95,is_public_holiday_high_0.95,is_weekend_mean,is_weekend_low_0.95,is_weekend_high_0.95,cdd_mean,cdd_low_0.95,cdd_high_0.95,ssrd_mean,ssrd_low_0.95,ssrd_high_0.95,tp_mean,tp_low_0.95,tp_high_0.95,v10_mean,v10_low_0.95,v10_high_0.95,B_CVS-CJO_mean,B_CVS-CJO_low_0.95,B_CVS-CJO_high_0.95,M_CVS-CJO_mean,M_CVS-CJO_low_0.95,M_CVS-CJO_high_0.95,N_CVS-CJO_mean,N_CVS-CJO_low_0.95,N_CVS-CJO_high_0.95,electric_car_passenger_mean,electric_car_passenger_low_0.95,electric_car_passenger_high_0.95,employment_mean,employment_low_0.95,employment_high_0.95,rh_mean,rh_low_0.95,rh_high_0.95,seas_cos_mean,seas_cos_low_0.95,seas_cos_high_0.95,seas_sin_mean,seas_sin_low_0.95,seas_sin_high_0.95,tcc_mean,tcc_low_0.95,tcc_high_0.95,D_CVS-CJO_mean,D_CVS-CJO_low_0.95,D_CVS-CJO_high_0.95,PAC_air/air_mean,PAC_air/air_low_0.95,PAC_air/air_high_0.95,PAC_air/eau_mean,PAC_air/eau_low_0.95,PAC_air/eau_high_0.95,S_CVS-CJO_mean,S_CVS-CJO_low_0.95,S_CVS-CJO_high_0.95,ecpi_mean,ecpi_low_0.95,ecpi_high_0.95,household_income_CVS-CJO_mean,household_income_CVS-CJO_low_0.95,household_income_CVS-CJO_high_0.95,electric_heavy_utilitary_vehicle_mean,electric_heavy_utilitary_vehicle_low_0.95,electric_heavy_utilitary_vehicle_high_0.95,hybrid_public_transports_mean,hybrid_public_transports_low_0.95,hybrid_public_transports_high_0.95,tourism_nights_mean,tourism_nights_low_0.95,tourism_nights_high_0.95,qoy_cos_mean,qoy_cos_low_0.95,qoy_cos_high_0.95,qoy_sin_mean,qoy_sin_low_0.95,qoy_sin_high_0.95,C_CVS-CJO_mean,C_CVS-CJO_low_0.95,C_CVS-CJO_high_0.95,PAC_geo_mean,PAC_geo_low_0.95,PAC_geo_high_0.95,electric_public_transports_mean,electric_public_transports_low_0.95,electric_public_transports_high_0.95,population_mean,population_low_0.95,population_high_0.95,horizon
5546.647727983027,4952.955437891148,6099.397414626205,347.7655335945581,298.5008888964441,398.1903153642106,144.99615570755486,124.76950515696646,168.0141232022021,20.194935772520324,16.405323259514017,25.51937830218969,35.751149458470735,30.30461290250801,41.81446754285959,80.08861804754491,65.16719779165687,96.23392048990196,307.1639411516173,266.4843714851471,356.62065447475,64.5531642773353,46.445133890955894,90.2927133813088,59.197890352400236,50.15034680542143,71.67488244505753,82.49370601693647,56.809211531294125,116.08795408514705,136.83918844718906,108.64115877480737,165.85490807044118,49.782109129731055,38.558465834782346,62.222267531220595,112.78080686872859,81.05770372084413,146.35694368793457,80.39084634717031,66.15384924778529,96.22178314869706,139.5640385696321,115.30090235074512,166.11219724852504,1.0360139694259045,0.8012132686090448,1.2955125402417629,39.179692657701395,29.61100441702179,53.46724007897483,79.87104976544506,61.876160964867644,99.95267020106546,108.15801368613224,86.02215818143529,133.2039270202706,127.25302579699894,92.2610871407206,168.8522619303868,28.320766170656476,22.556043537264706,34.86049677564705,158.78476676093356,126.26498618198531,199.17888987286034,116.45810304098764,92.86976484758087,139.34447945525,88.27287115130116,74.06901832661765,106.01243004911763,14.840096894725175,12.143036464358824,17.84317349712941,90.01286909159191,76.96441597526864,104.26273488066175,323.7309705894894,253.39005700388233,395.1942834710882,4.620191634857433,3.0909591484283485,6.431824678790775,5.929374079497172,4.815839101919901,7.147242709684489,145.05616974574775,100.5059323960745,201.015251611849,135.4785968213536,91.63341011643088,188.10269540860438,149.4044801250923,129.5283366542206,169.12341849638236,69.14074590994588,51.120782852352946,88.28513631844116,1
5503.738216569515,4951.652572854755,6090.98782661043,324.9580639532482,271.4272048234001,381.72807543488227,149.08562519937024,128.51177966607,172.08012964310151,22.927679610612095,18.52062659483091,29.255371687867676,37.083146535830224,30.805253954508533,44.22500521758617,81.7011661660011,65.5357377741294,99.34506224016765,303.5229099513622,264.7427928292316,349.74236022697784,69.5619169797106,50.164701471117645,97.41995115397057,67.5159787650853,53.632206007970865,85.03796345785346,80.37470392572354,58.51391275747057,107.0854843456471,146.69730409182944,114.35231927602946,183.55491602279412,57.01894234367459,41.546113542570595,74.81892418362351,104.58941646764323,78.24876141246762,133.16744045600396,83.27923174724357,69.54091856428431,98.66736618688746,132.8159263511973,107.0705346304603,161.13811748215028,1.1396410204694776,0.855225234776357,1.4348313767953993,39.61209346703637,30.444148814739037,52.790826267478614,80.64392698775299,61.45989018266101,105.79878880786765,92.67789503459883,73.72099789764705,113.92024177749997,118.43434806548822,88.22163351469116,157.45511539224995,28.96515323215047,21.64690974315588,36.82326907624412,151.7185636209097,117.93847526377942,194.22961719880882,117.16122153784293,95.41104998675442,140.42132092680885,91.12385615977117,74.08277045219118,111.58832297107352,13.20350223484647,10.030884953535296,16.845960259794115,95.96460659684176,83.9924701067598,109.09350561202452,326.0011859623618,262.3359023327206,397.2171284291177,4.998699613198534,3.3155227212640574,7.038507091532718,6.865584516703519,5.252509664797147,8.552775900384372,123.75746779608184,98.86604853581765,151.64843878670246,134.57527556776466,93.39860243306914,183.1497911501397,161.13516849078061,136.33047709688233,185.65335334323532,64.22029372764565,48.51585299944117,82.31147478591177,2
5465.396382346177,4932.012981669163,6043.210557229847,321.3492652465381,271.22399097251,371.69491062447463,150.705267226197,129.7852642074374,175.67947013672435,20.617393070865546,16.93579158775358,24.98133085524176,37.611238926506616,31.59910037215844,44.84781926580619,81.09524472760977,65.41855523207452,99.22308167525392,291.6803648437088,250.1953598783493,335.4169623590919,67.47921116814294,49.03575267289706,91.44286052685295,61.25371830654687,50.32144715761387,74.13737151917606,72.45180112900023,54.55477701850001,93.19355511757058,140.7844739082534,108.64445891077352,176.47563659746177,54.57707752666235,40.546100959852936,71.1277164285,110.8611311538271,84.29890720361642,141.3477473837052,79.04804889480774,65.56367014164255,94.02553662744215,136.1700777958258,110.87891021785339,162.4327624171669,1.1452825984401587,0.8900440901654189,1.4445914509841364,38.17545634821188,29.329139433374177,49.414375671453016,83.61378356693565,65.5901824576978,106.63781592275956,103.08765150941646,79.95716979823531,129.8139172327941,119.56061633269618,87.9785941301506,161.0346692150931,31.582737377719763,24.227985886452934,39.76688234145,152.60092907564015,118.17646616386763,197.93876253864704,118.59330349277754,96.89306783849118,141.30519268077646,89.09727392495152,72.48100610264001,108.74905957818186,13.362742250897393,10.358173582065529,16.687060476421177,88.35010937904173,76.34245878040588,100.09853652996468,315.50711126350177,249.96986560773533,387.77626195734706,5.334511979570494,3.3027848402463564,7.997670995391129,6.748810279801806,5.317232459541705,8.343575373678792,115.01379513878396,96.10865520386962,135.88914177752252,130.48727199058047,90.99002681433825,180.42157543064707,158.93833377909223,133.8669078365353,184.2097492267044,67.99893894418965,50.59370823947059,86.86957564055292,3
5437.85380427395,4893.030388344853,6054.336790053706,317.2883379574467,264.71520189820006,368.99206874577357,145.0774260159802,123.20932164603987,168.48421457252377,20.41754836392275,17.19725004542041,24.385705318276674,37.99509505015721,31.62566979852188,45.54236087775303,81.19778973016236,66.19288681437256,98.84026602168038,295.07908688292264,251.42697653050737,340.07242718855883,62.00093942937344,44.590387604005,88.77319049547292,62.36690941125079,49.758015707111774,79.31500652036722,76.37987031474117,58.14797384808824,98.97789912432353,158.58908616084966,118.97786244483531,199.99895825189412,59.284095356385876,44.7362320397353,76.18533027938236,112.68537952890384,84.91955746611723,143.54501412755138,80.30649095697129,66.8160051277147,94.43114200252548,138.50880008100262,113.15680964168921,167.61257746783062,1.164793766865772,0.9014013915211929,1.4598912365293193,36.01327479891187,27.14605318552371,47.62328350834657,82.00666899166288,63.29585575371177,102.8861737120316,97.49909650374354,74.04390893029412,126.67480197208823,114.70919487448072,83.26169200005592,150.18823770736765,29.538522975866705,21.86533242498236,38.99597708579118,152.31108596542882,117.83586844555883,192.14453466360294,121.08180004965352,99.69283213198531,144.7685195485588,88.212141984006,72.80535421330295,108.12033186877353,15.079828605742117,10.938404114188236,19.957876426294117,92.34937233172636,80.58768621892747,105.45480867651565,304.8826636890506,238.26173248505881,375.5707449066176,4.245834626986373,2.8026587564744534,5.914882378903688,6.9555304085611915,5.559044544881543,8.50536550539284,109.1502543375345,90.07438760802943,129.66360636552946,122.09004623530998,88.64444896802942,158.39338687219117,171.0301699178053,147.01821645176474,198.18112210969116,60.16109658908,44.84502710192647,77.57447023369117,4
5478.98629818763,4922.93960089906,6079.2697808021185,318.79733773895396,267.1816969769471,373.6200789685921,142.55018132780796,122.17745436879822,166.86490631284855,20.112325068504628,17.595042686312237,23.21789701875185,37.67468907104929,31.218005302659698,45.39081104087264,83.95365442314558,68.0025195003902,101.148147621,289.51903563813386,247.6209835227022,333.9169106650423,63.93815181461588,45.332169953698525,90.93044687308823,58.20687107855432,48.303483002496634,68.65418168844285,70.40708337772472,51.48506920988235,90.24292590441176,161.90173733954117,128.1131766270588,199.78613890941173,59.04317658867836,46.19624857350001,73.1232750407,115.46843388665474,85.94481386991977,148.48629441468438,80.38937784997438,65.92833165769608,96.55372479319246,140.79993508159666,116.80405926485295,167.70805230432842,1.123276867688887,0.8680347397565509,1.4124740048838154,34.016998370907075,25.884645966757684,44.540902720372294,86.14078607466406,67.84999546064557,108.07769618525737,105.22190366565057,81.29920298094119,138.22074894091176,110.64715600314766,81.08970664464707,144.77319455253675,33.18048537027341,25.188113890235297,41.86018685147059,150.19823352075235,120.0400556498235,186.52627018267643,127.84000231715295,104.29579671877947,153.47507827325003,93.22024145988,76.74550670879412,112.31775951148529,17.270581598751765,13.02097928092941,21.96521838508823,96.88258493451937,83.96873837733138,110.57985741219996,302.58358751284237,235.88286504669117,377.10270698920584,4.003619299769849,2.720602847973008,5.553183757274092,6.360131109186964,5.05537470881329,7.7062707644597985,112.37535102653092,94.7886005265712,131.4972846960235,110.68463456180942,80.40503039973532,144.41865229399997,173.17102055389236,146.4840811067647,201.98856984408818,64.77178512991412,49.90178706605882,80.31305031791177,5
5441.015675237716,4909.726028191559,5994.415698663059,322.29149503922525,269.6010982648047,370.7142740934288,144.59461056466495,123.9996607956347,169.38146897668528,20.02301117277537,17.07136267728956,22.978788715838675,36.89925410946517,30.598228910216328,44.404058824895,85.22292110790455,70.05621637785588,101.52306018607842,288.89107675360475,246.45131263225,334.93169376199484,66.01055773277677,47.33997869758825,92.57447897378823,59.030201225483594,50.37051143162185,69.29790365326343,74.67096105259647,55.99218637352942,96.69127800132352,160.91935850294354,127.79344079058825,195.58290123347058,57.18014360109765,43.344925407088226,75.68303709564707,118.11217240986254,89.46511089622975,151.72563637971155,82.1318377493523,69.2770253001451,99.37711020740392,137.7681229318673,111.89112052485638,168.05967277012937,1.0611394682609443,0.8171159975230177,1.3376490795740215,34.58131480230799,26.492943900975337,45.110849958261774,88.58658044619992,69.41635418896102,110.1538687570728,107.05852407167413,78.5968402749706,142.20352362661765,111.53014070099412,83.34434692563973,145.02866926424264,35.816526343399296,27.31440984815,46.58928278103529,151.5196744519844,119.78777455202207,189.49679566436765,125.97124363772882,103.92134087648529,149.60281345660295,93.86546007857272,78.96100819934883,112.14402182435825,20.11300857369694,15.04987491248235,26.37373197603529,96.03624483922283,84.18266295335687,108.2707383252902,304.40034325625237,241.86639697385297,370.27066738888243,3.509850937561777,2.3110028815716572,4.891200958662752,7.236076072232894,5.877968508156933,8.779720914616766,117.29125854663138,98.10321218962353,137.77744514377193,105.3308682590636,79.74607038488236,132.63204158244707,170.79987580987355,143.53383849788236,200.28814475585295,59.80950366236847,47.13269653408824,72.87474911525882,6
5418.322576181355,4867.912341613176,6001.940128943528,325.3592059797817,271.7543823303668,380.4239667278741,142.60530207665985,121.78820781498943,168.76734112099265,19.89025219719294,17.44246470805765,22.4749745912497,34.163914222280944,29.259851353927587,39.48132826477529,84.25305489625434,68.3731344237608,101.25987932591177,290.535931327871,248.06119870767242,337.7083640977077,61.720434389827,45.763361286992655,83.08090308175589,58.77662577362382,50.55377325366977,68.8027097131399,75.60666424682,52.784632596352935,101.4027430475294,165.8075024211835,131.425513619,204.37079912658825,56.57081085963271,43.938644627323534,72.08890781502353,116.92673763234905,86.50014614392624,152.48596299307368,82.44604922273778,68.70167115149707,98.38709149455883,137.08337536588803,110.63561639244757,168.45991779838042,1.0301908535787827,0.7922169781471209,1.3114392606650738,35.757945706111215,25.957088485212733,50.13780309539313,88.1034087499246,69.27096446253788,110.77693266267978,117.05506809636118,84.6118297985,158.903407216,107.26028324715365,79.46171575891175,141.72286379748968,37.48146612088683,28.293873733952942,47.915579346623524,154.7551727166162,115.64837009549267,203.96650822174266,132.09290617933308,106.8864976758004,158.8320707165329,95.57861492410765,77.14361601175442,116.13256228594113,17.51556896440706,13.190985873397063,22.45867159137059,96.75900333715059,85.56717942780392,109.70479785181864,305.6856876852888,240.89172706494853,376.6399652613235,3.861896218758621,2.607928312449684,5.4329385454980565,7.275898578900491,5.9055431820952355,8.693719131172102,115.02298437590903,97.89460468086277,132.62175410168626,90.97237077330246,72.09980471681912,113.52898744007643,179.7989647717753,151.1030507863382,209.16022159594115,58.77486130799742,45.38208765617647,74.05819285629411,7
5371.9884369477295,4831.346480243824,5921.66906156353,326.6179646714651,274.9787903143235,379.7959092328236,141.4888659218352,118.77023108662821,164.9049577837282,21.247206319792262,17.699342738651147,25.80362684701574,33.83566559693088,28.371923693661234,38.94146482073117,84.24867371944428,67.79619054196276,102.52232003552646,287.1663719991757,243.43926960389337,334.251524290397,58.513609203696824,43.63891045484412,77.56523178142646,58.25610801454677,49.44334984222605,69.066159095958,69.31995971796471,50.9472354287647,92.89556773969409,160.98731655444942,127.93236050044119,199.31114238738238,55.186556938319995,44.637686732411765,67.92563598129412,117.67866110691344,86.94468525530027,150.8042995296684,84.95424131939325,69.3424687658853,103.01084491429116,139.79400642150426,114.34613533981569,168.54433993798824,1.0484418783605516,0.8452844370824028,1.2748218179359754,36.89792748485332,27.4571488057082,49.049796512951254,87.10828802485229,68.7903011068022,107.35926674252133,119.94979801139223,85.47890766812354,159.13912438243824,104.30740606946941,75.0578809452353,140.92806288239706,37.99598413371577,28.73432804102059,47.24698624617646,142.99995769228192,114.69523902363972,175.51661643298942,130.84515916701355,104.87997276622795,161.7786260641103,95.03527748996177,76.41644173398528,115.69852113291176,17.65437148415059,13.268621627705883,22.783148639035296,97.45022705385753,85.53000282144707,110.38514255788039,293.00044832306537,239.3559244007353,360.2656127647206,4.07565748059969,2.808202658700089,5.562015918028327,7.755337472678581,6.122521483708877,9.590965150002676,120.00410997570981,99.86092811761766,141.94585699666666,83.64283488252235,66.69635355691177,102.99346645122058,170.60642970867144,145.58787568211443,199.7353986858953,63.326019709744706,47.25802776697059,79.85104239205882,8
5363.778331525827,4794.498286139087,5929.785769794471,315.2035529445373,265.04705314885,369.0992092083883,141.59540664865176,120.28293449994119,166.0912586520441,20.0766476954362,16.91676039757868,24.220627164111313,33.73371455589411,28.939208313639877,38.731563336537256,82.89635887225528,65.39908598998726,102.94663342362058,284.09329214233236,237.70485490951467,331.892602091739,60.09593109123682,45.22012279314118,80.52553784356765,59.63546375258829,49.84509160561406,71.22981086144085,68.9051485924388,52.13323833202941,90.70481326714706,157.8110082842235,121.08029858935298,200.34323248685297,57.82456414094236,44.58830906238235,73.55688979311763,121.43846601328319,90.16921859752732,159.68718922234874,84.34896129009577,69.37205290378236,101.20694326294704,139.91455909284414,112.24482015212106,166.64342274102452,1.2671120015548913,0.9377760057863475,1.6552517123818398,36.7527964742498,27.932681180468588,48.9524882226087,85.81050451108781,66.94045357214779,108.10492022002425,136.4222965532235,99.30542363791179,178.49984014282353,101.20379411318424,69.9051354764294,137.7809922135956,34.98480263147294,27.6881516252353,42.89484009625883,148.7736445638665,119.81083142030145,179.63509630336029,135.96928118564742,109.32840552691763,167.22240435595586,95.51214151153,77.36506219783824,115.515492358,18.838915877079177,14.804252240908827,23.632894204405886,94.56192431058157,83.33192206493727,107.39315892475295,268.4821047486073,213.3439604956824,329.9985670908764,5.249257557265047,3.213910959338765,7.872785444495568,7.572690547462138,5.855541814147343,9.399223200214244,119.11616607802212,98.59229842704805,140.8372499706794,77.65133417862147,62.13508000755001,96.15717706877498,175.4750145200061,150.01782402183827,201.96303436110293,63.94508001069294,48.12770038717647,81.40940469420586,9
5364.628588776151,4829.576732710559,5950.796936363354,328.8536029995926,276.4877941495103,388.73596432349586,142.38169177861124,120.78658451977844,165.48345115347584,19.58089991364851,16.64502624988238,23.069536810228882,34.10349892021534,29.220646929154352,39.58049145645894,87.03235082040354,70.26405668151963,107.29517111199995,290.0479621423383,245.6056312589449,335.9341149062794,65.74639051967941,47.57748032770588,89.48074685525,60.675384074099476,50.68932253554328,71.54094736908404,70.44202770007472,53.185061703117654,91.80524581208823,158.45616082778588,122.6831802334706,198.54249322082356,54.071288888836236,41.88834793452942,70.18118635024116,116.46985616256657,86.47622920811608,149.5816585149893,82.62729370455565,67.13645436775218,99.52459823741567,135.21685529461922,110.71958832633335,163.22833529131864,1.3566920847533872,1.009093789482984,1.7543017620260597,37.28325143455962,28.661398653128366,48.64968360412471,85.3295649540144,66.80261611945589,107.19834185222794,144.17362807948587,104.68721855085298,188.20685534829408,95.33240681152729,69.6297266989412,125.86740383252938,37.25713617687812,29.039601761308823,45.99762812975588,144.662837616698,116.94003944937205,176.78260669673236,136.66393857889625,114.09971172791617,162.47892920314706,97.42616802592,79.33577629195588,118.25727379644117,17.572134720025293,13.337378004161764,22.616075892288237,98.33013145827881,87.44657501192158,109.37517610454901,281.96327884387006,227.12701376722057,349.3690738931176,6.6792250036430065,3.9302348224360575,10.11397561345663,7.410071726314504,5.62458440361031,9.528820746152523,119.56407018822824,100.34525963260786,142.82217954092155,76.11702266249517,62.58039436365882,92.73554331111764,180.21183026701777,153.74074258473527,207.3842528170588,61.62472339698424,47.43361526681764,76.86381483735883,10
5362.940359432185,4845.923680098676,5922.854377205883,333.48426603780626,278.03389409857533,397.5062604567424,138.44647543072733,118.83374583618455,160.60244817951585,20.120817652667245,16.88137790312074,23.95971908807206,33.60888903533944,29.017481377053237,38.82950112370088,79.4828220858837,65.29443212658823,96.10843558334216,290.12796823392074,246.44791689819112,335.6400344202714,64.08553086599711,47.12989591315294,85.70743592033823,59.553059434561995,51.20763802278739,69.38329365727436,71.79767444595859,52.473522202347056,94.66031847109409,156.5452752472306,117.47454478041179,204.1804595830294,56.359087548073525,41.04803783776471,73.86890899925001,119.54296478878331,87.4520260902025,155.79493644671845,82.67159175455772,67.91388717030688,100.16539598326177,130.01053018606615,107.59895022711814,155.67765110925492,1.143023102582145,0.8753628541683256,1.430816650194339,37.971080722220734,29.63751528548844,48.96157274320707,82.74082374786154,63.30586709215588,106.12252922374704,149.48380382037115,106.18008064364706,196.92759548838234,90.68967162342553,66.75679402792052,118.20359184410874,32.668522601371535,25.077115270347054,40.67058548152941,145.65515469104267,116.33596200960292,181.00299705886766,138.38458370588296,114.57227936069117,164.9609634621912,94.8293923064341,78.85084332514705,112.48161460555882,18.914430133674,13.751202867585297,25.21865819228235,96.868831230985,86.44443204267844,107.55515430110195,279.46056969521413,215.2342849303677,343.49320178148537,4.987375501610555,3.15742150738933,7.331648650294356,6.458676719294748,5.096673810000621,8.051455452674038,120.99878204520103,101.36723868318823,144.78239288006276,79.00148843904351,63.02076738839707,99.66619548904411,180.53389138332545,152.98068739848824,212.1795920245265,70.53445927801987,53.60765392422647,89.20686549443236,11
5454.852466335245,4934.749670567087,6057.739766948264,349.3717947927336,299.21465802479884,404.68216160643834,141.59901203580182,120.88112750378642,162.67753656290603,19.47152413194575,16.66204693739276,22.57783563811392,32.9208587607762,28.63465391934941,37.60861961289235,77.07812713030964,62.24475572695883,93.1817922894147,302.8102316121748,261.1328680909228,350.27911032604413,55.08829881757801,43.288434628283824,71.17362474193088,60.37700849071247,48.894951473057155,73.88539514733192,78.04833395495763,55.28949682857353,106.47764228538232,153.97117543425412,120.13770327694118,192.24256010264708,57.11671029021294,42.58861012417648,73.10859338067647,115.22198318457953,84.3567975298235,151.1266036842391,84.31659721306987,69.14768615542569,101.06052298914274,128.22208894702595,106.60154210361081,152.65092817877598,1.0240033542434628,0.8070442240349118,1.2701733944047293,35.083004318578475,28.25074073379718,43.02336439869376,80.70262494398794,63.47088589572059,102.14075663510293,150.1907839012847,106.17982210011768,198.80298892747064,89.90422612235236,64.2580754889,120.24044643801322,34.02044266718905,26.45454468362059,42.87515039336471,145.59793387564085,117.01731928317649,180.29912121841875,126.07566703185935,104.82437458208383,149.65151856286468,91.81900457930942,75.35035442417647,111.20750055913233,20.15186810972,15.390231951467653,25.171185847291166,92.44839059423326,82.7552178784314,102.81812371769213,267.19466003297947,211.3090749719118,327.04861396411764,4.505720968637394,2.949517978701602,6.315812914615316,6.574872095809587,5.020328395420736,8.487424858606197,125.81975974173295,106.40223498875493,147.82569835870586,80.9097082016006,63.24579663127942,102.04144707192647,170.72188321364058,143.90723703044117,201.0717648295735,62.47252019570294,46.94083948020588,78.68894590026468,12
5602.120341999776,5033.084048189412,6164.4709161773535,348.53349117261183,294.0441644797089,404.5929190502471,146.64552896858245,125.72339002937325,169.65216147462348,20.164110863136635,16.09207462353844,26.320243541482,35.08016924252689,30.55706220793912,39.755956244560586,80.32109169355373,63.719810533547054,98.28129107961075,308.847871908426,267.01828772106677,355.66841994363006,57.97647231699588,45.650071654986775,72.76333040417647,55.897658181140706,48.841992221797476,63.34192490861261,84.5575963008847,64.31372980047264,108.27484278615118,150.40317023581645,118.14047871491175,185.98692858214704,62.77248077253647,48.08763117713236,80.90758646720587,112.52212209418896,82.22568764103669,145.39492897274454,76.57128814008357,65.25103809777619,89.5158877221003,122.08816457620435,100.09310090436432,147.39345832223356,1.1415595431777519,0.8375206748977344,1.4984109326724475,33.32364785554909,27.91001380570798,40.13221129441901,78.7622576452353,64.20989744368384,95.7132543151103,151.74028597997437,107.29931105595882,205.6793531259235,76.10820850741395,54.23460362389558,103.51846428432943,28.763764669757645,22.256667737544117,36.59484823289706,140.37732210628147,116.14518785976469,168.65369106494856,130.6649044981919,110.19884663605883,152.02898612671413,97.64083645674164,80.62140436091765,116.74363570029412,16.458810034067987,12.923403853863821,20.3141509789097,90.45957545010478,81.89060259012746,98.96414915849607,245.9784806579806,196.78925069294118,306.34106658058823,4.349692658575763,2.8589758803284213,6.128334360612505,6.839496588597995,5.423544882899471,8.472052611451256,128.29686684916157,108.33290878230393,149.87133049534313,88.79649643925866,68.45755067371027,111.89747416243969,189.82583122152295,159.52122029163235,222.33832612644113,67.77503865292306,50.945787963329416,87.23808899628237,13
5650.860997059079,5053.8153330048235,6239.389281614999,330.46034274230647,277.1114738250538,390.1772218658414,149.43294645690983,126.67411319975297,173.0501614497124,22.27945827952346,17.77654076516459,28.520121366326293,34.21869465730111,29.62567648388647,38.65132625698794,81.41631622418983,64.40217417712363,99.48203534911069,293.0493781321284,256.0122104790643,334.10230623299265,60.304482152807644,45.48430953075,78.03891939263235,55.23873079023013,48.55780910157105,62.03413302014917,90.30145848474316,68.6358020506559,118.26709713394705,149.0120422841647,114.90110784541177,189.47616142811768,70.30204086775412,53.757573500117644,88.59998641770586,103.4055634303008,77.847913043712,131.3853740388105,77.16357554209573,66.02568483304609,90.05991014517159,128.10903192656167,105.85441511359315,153.03270247491423,1.1763639883915606,0.8689044828953107,1.514995752085435,32.45772223436833,27.298638457333297,37.93796420045384,83.29336742870717,66.79371692314264,100.60207914830438,171.15660368758117,122.41061869967649,228.83331659588237,76.67891751247234,57.3746700555,100.1045998259853,34.241637085593645,26.802591813894125,42.648409423226454,140.00506224116822,118.98350074762502,165.39375159307355,129.13716874389823,108.44154988773381,152.11491438791325,103.47753748583763,85.75044625101471,122.17422682725001,17.389519171831786,13.867663840260882,21.346533875162056,94.96488044588745,85.07192978657842,105.41014541493135,244.61697473488178,197.23297222480886,299.89477234495587,5.476828751834438,3.5948600723785162,7.92249587721479,6.960925655792849,5.329305313390904,8.92572700303935,132.2091456164408,111.25634935964706,155.77501237200983,83.2057454480163,65.68549320435294,102.74467925354853,190.15122057800002,160.96599502345586,223.19861213347056,57.60294075373646,44.314830384205884,72.45982674192648,14
5595.632440167671,4995.419348754119,6173.442950762941,332.11234036116315,277.4352104752646,389.1256118210882,150.3561494013107,129.88631493159443,172.21347241650298,21.34752239603664,18.027292392785025,25.876083851455906,34.56187746386454,30.31859378090235,39.17739776608089,79.57555686814783,62.24593338480394,99.62740656584604,286.2584836581351,250.91709247070077,326.14555459000735,66.18981319476617,48.40084980474117,86.60335855563235,56.11538729740436,49.1828256836895,63.266378959575626,84.82455293997907,63.85471558639707,107.74222379363526,153.72945210594472,119.91517008676472,190.17884099679415,72.04775869761765,50.51002979073529,98.94779068779413,107.01565087859395,80.62234004006761,137.0787049045046,77.24830890920471,65.80265527393236,90.39096854459707,132.85782312779543,110.03819955140747,159.92538952287453,1.1598074376414955,0.9039619201129043,1.472711002487929,32.786517157351895,26.704129298932283,40.02948515903872,75.5257763522425,62.595798484650004,92.36652970930734,176.1857148673082,124.62220397949997,235.15425300007354,83.86294011060731,61.78056684956765,110.23829291253016,35.00092025751553,27.635246485714703,42.77415740300882,136.38978354521322,113.97231639891173,161.01709812805146,127.2979288184864,105.85626501743235,149.0747942049265,106.28156807696,89.22739326892648,127.02913987691177,16.668136869198868,13.199050962436472,20.336275585943532,95.37634406925334,84.68117829206862,106.43142285298038,251.73934625406577,201.52010712888674,305.188280856,5.469098321570911,3.2940568382812345,8.156553350163804,6.419942162494202,5.074662155134001,7.991238267709876,140.94271559587685,118.71852440919902,163.33671432194117,86.60155717287695,66.01894340001118,110.87012881860473,191.42687111270766,159.6313444097353,227.40095847954413,58.21113218102376,43.94621457131178,73.84998080785587,15
5568.3867460264455,4998.438270266177,6142.441318295559,324.62455675358405,267.711809120503,381.78185840946475,144.57624575884913,123.02272135471854,166.66115847361027,21.720722389072023,18.05321938712212,26.18994979638859,34.410524057414584,30.011890572710374,39.148810170522374,80.72978540577647,63.68888135915685,101.17512803591173,292.3412627158866,256.42115771810296,332.9083717492023,63.245139611724824,47.14966014463677,81.25976639824559,52.5327448186062,46.16524651750294,59.79079150738445,86.23269559206206,65.59125608851473,110.84853127739706,158.46757273365964,122.27344007882942,199.9235915717648,64.08816661142576,48.253126755094115,82.40110664921767,106.41999442729377,79.95516652018462,133.83315724162304,75.6704274368902,64.7647038470696,86.98691022073628,136.56790518769697,111.83225028631159,163.23729364650242,1.0300632450913259,0.8239443278258822,1.2700525961179019,32.27305019053922,26.812843147233593,38.18009906286839,78.55558377238614,64.1563824192353,96.46025606260442,185.40315015865977,133.30671153204116,245.81920524715594,78.49924462351635,59.13095137783383,99.01770381733677,32.60340260734824,25.699511576558823,40.2380760047647,138.78894817344823,115.63110464292284,162.8850175794118,132.0028532050994,107.47922696588232,160.2307488387206,107.20653379299117,91.09650553666177,126.48672895097057,16.103034152414256,12.975100757744116,19.504943315738235,99.46509137407332,88.06820175904215,112.05796875176178,232.98565542177647,186.75627862411767,289.9388899172059,3.979605154540558,2.5808657724637336,5.627725830896127,6.845872113375919,5.440064098083312,8.399228446851119,131.05950823003025,110.14507467286569,152.1928726306235,92.3203525720094,72.16995827641178,116.41762023522057,193.01961865879116,163.28869384286762,226.1154249190735,60.60540656031129,46.51784540484117,76.79456352543234,16
5613.845164351812,5037.756466862942,6199.875829307646,319.89622586797157,263.3302946485801,379.3476229193147,142.41950509843974,121.51877485395293,163.9223041483941,20.856130853131553,18.165282636070618,23.60909304892918,36.184023879703204,32.05818177500838,40.7159363187525,83.8441416797087,66.85816488316863,102.8202645568098,292.1346108289416,250.9400160102019,337.0412351525254,66.73181365524918,50.66487318888235,87.20668009242647,56.853717197295616,49.62932200587353,64.25966446124747,84.0104375813553,63.663574244529414,110.56185169970588,157.70205901278115,122.31519471332349,195.0040421038118,64.80024053358447,48.30762585878823,84.78777729438234,109.29539600320743,84.44044072953554,138.79471042452303,70.87034275387145,60.59565336859413,81.95247458914314,135.71168297789643,109.83808081841374,162.69627162713525,1.1147145925197988,0.8701345613965972,1.401399289378343,29.91258959105285,24.556507781634043,35.79752563292586,77.2984103010497,63.128591016117646,95.28430932977572,189.04578005373315,135.0398918247059,252.96380293876473,89.18052867428882,66.69715126847058,113.23614701114707,35.35786221848,27.81409224514705,43.59020123102942,137.64763318113293,116.02975982465442,164.12035098230146,141.20224625151707,116.05790488580881,168.93543276939704,106.4842685745863,88.753271646,127.6868235555206,15.692562746984777,12.473937651541767,18.962568559758235,99.6846521312624,88.29545414683726,111.09820512097554,232.70576462654415,186.51344892711768,285.9375990852647,3.921878322367792,2.608202827069057,5.488721541422561,6.8763341033702865,5.4031399302666046,8.582601665569449,131.6060035364611,111.53463303405982,152.41092938581667,84.96181293650164,66.63570272706617,107.8968311898412,197.2492197750453,167.36359966285292,231.064820234,57.693851355134,46.02685712141471,71.3251482534706,17
5605.07366024743,5103.538716692147,6184.9247182006775,327.4982521308547,275.1225702159656,388.9085796052811,142.31099474913407,121.24488542639884,164.44702917913528,20.73511271130933,17.905842903373415,23.777359782096763,35.58487889535644,30.83846952139435,40.85525387366918,84.13397977184958,68.4968693840549,101.98098235900002,285.4923856849871,245.75542233649628,330.99242322599997,61.98321679842855,45.21584393425,81.09870574801117,55.15326343766197,48.05998259693655,62.525455135863446,83.5786879582906,63.31211145176469,105.624680569,158.3562815256012,124.22300984585293,193.50153261155884,60.14867116763577,45.72295199535883,75.21072071494704,107.53895446176305,80.96944712590626,137.4864238613651,75.7499860382081,63.54557079103922,88.1396562342451,133.33882690513207,106.8439909751897,158.95888392392595,1.0176278273717425,0.7830409103823168,1.2808567452817698,29.34708933934277,24.146111021834525,34.951377929126664,76.30319411923678,60.56014224545588,95.37148384491174,196.65576648345882,139.4575634402353,264.23847961614706,87.58713257003949,65.95088634661765,110.83153463501321,35.67358029269932,27.395322371511767,46.33015507207264,138.35291738520118,114.86233848399264,164.67946536506616,139.4272922083835,114.4066429844412,166.51349362089707,105.99593959518589,88.72376713161766,125.28447128842649,22.869465097624232,18.10949690885882,28.504472972205885,97.92054359186615,86.72867861877883,110.17438787626473,239.13001059008354,190.46978592332357,291.83980667823533,3.6386948053041435,2.4671274831296897,5.008187952295117,6.578482790062896,5.092747226557461,8.251542994832402,128.50343430536972,110.75730389535983,146.53669677800684,81.66137767073471,63.5958979127353,101.41855604485002,194.53921359030588,164.10142430294115,228.84576910073525,64.77429524917412,51.858459881294124,79.7214845465,18
5548.760106987681,5009.60293447794,6144.550526658235,325.569501606555,269.7848127413824,380.56139365019703,139.09785198633955,117.53875457114705,162.01600636006472,20.478229870454655,17.51129152910654,23.89596472217059,34.384340458424894,30.32296129960338,38.57765773466822,85.23212212699906,67.62244884921371,104.55451740278825,285.30297214610954,243.35051953426475,332.21156085249993,59.14488337297101,42.737013315553234,82.43828392280147,53.6964954683338,46.932611351967445,60.17755166886637,95.48418295373764,72.9474675004706,120.60106162097058,164.32587147246238,129.95471134660298,203.19141433808826,60.028888793906,46.70556377526471,77.40152899232207,110.20011622936349,82.62792182365007,142.1065952444322,77.86176492616106,66.99711405646471,91.63527036659019,136.97670786440034,111.31112755318038,166.69796172836374,0.9134683911249358,0.7426198011355198,1.1017445202297296,29.574231472388462,24.12018683552009,35.86931514913781,79.76194718713134,63.521111416823516,98.9543635468191,211.95222241816023,149.9273357920412,282.19302601618233,85.06731695823717,64.02131972299898,108.39170870600687,37.77299358144353,29.102083697500007,47.66359388502941,136.53127218947765,113.35283961113238,161.76928993014704,138.79949737361824,112.17842654277061,167.77514572499706,107.97495565929424,87.79378657907368,130.2964423068588,23.028031988923175,18.186741822302942,28.487616760002954,100.94692120724588,89.80886575337844,112.16025101521373,245.00767440948002,196.92254401128682,300.3070077135662,3.89580698766403,2.672091831985555,5.353113409643255,6.502151219192403,5.263149870428925,7.770924917027739,132.3676224801974,111.74560019091766,153.4347874811666,83.80434798906528,64.67932552034118,104.78641086676474,192.50770156127234,162.70677134891176,226.04329373833818,63.197935594130584,47.270984630882346,81.7495998562647,19
5531.182575206775,4927.320969067647,6082.401909388822,328.61201086288224,271.66274835383825,386.6450987249853,138.0967147935463,116.14880201281649,160.39799044395002,20.409938755819567,17.078260348076174,24.18037570990794,34.250684040565204,30.328137878592642,38.625324242378525,81.52024764390166,64.8897980814804,100.03206963301568,283.45049094419824,242.20971249699082,330.44658910874927,61.379408180378,45.10671931798529,81.59176657377353,51.77896863897684,45.187631246457556,58.8871252173374,84.00264748283188,64.20133150737942,106.06481552993822,151.01015315378353,118.09734765476473,188.32533593579413,61.63869092946706,47.21659298145294,77.44705483187352,112.35218752258405,84.30199197060413,144.5130455888962,78.58864250719986,66.33127210211647,91.87687390287785,135.0354838781246,108.3021416999123,166.13819405800336,1.020159246966061,0.8279851765227847,1.244566187780173,33.06676836338523,26.853328413257948,40.80299847912637,79.46509190817463,64.5247557706809,96.67765602842869,219.98212821640033,159.48292668490762,288.45927440710176,91.35866614452763,68.50440549822147,116.64300465890207,37.452694574191646,28.678648064611764,47.42490471419411,134.7051943249593,110.2775961914294,163.65487693553308,145.9016769654763,117.81505055400592,178.45233236547057,103.26299892645766,83.78566159047058,124.05034978408825,23.568721422044167,18.050713951122937,30.163962424921177,102.48026943873663,92.07642381096078,113.41941625245784,243.82527319978294,196.11623188911767,295.4868472370588,4.005813983510338,2.829488195952173,5.469731873121149,7.642310400171801,5.835664028902922,9.703918373816714,130.28621893951677,110.7576953796392,151.37044964575492,75.99356209134136,58.04906981587794,97.61970212494114,184.53089249640436,156.1135074043294,215.9607508685529,68.72925384282823,51.974383864941174,87.55283055926469,20
5502.769284919812,4973.374492633824,6060.562810489706,314.1481327605305,260.6345504974588,371.91088722991464,141.34756079538036,117.42164563427059,166.9219987625853,19.20823745994654,16.59574233105794,22.44053494378576,33.96263561761948,29.804693471257647,38.17838121970264,79.23774889074784,63.77452642974999,96.47011539174999,282.38830759939026,239.98859410207285,326.6161198701213,63.8199206016326,45.16708143328927,89.57296919054484,55.52852101202976,48.61349840142101,62.89669108952562,91.14785277047338,68.46921332423807,116.57223704858589,147.67107457977647,112.1280061502941,188.94050816411766,59.08242257322,45.89608719844117,74.70208389609708,119.40589133118999,89.42973150765194,152.9237909797138,82.8587831144706,69.30899194664704,97.26446648993135,136.54857785579432,111.6950828760858,162.8713853195098,1.2447227634406848,0.9424923797722157,1.6050177750485644,33.06655087647417,26.866856999361158,40.37680353838725,78.04535712208853,62.64068255486764,97.16403946636765,231.67197008211386,172.54989723043528,300.0080721913411,91.40404934360672,65.94740277957352,120.86570705337648,35.91162183929059,28.184903283147065,44.412106682205874,135.910541007618,113.01639114031032,163.32752187754042,150.4359037041197,123.9036200434941,181.8685917483794,104.93191723877,86.19548622929412,126.38630973386765,18.545787232556,14.019233938200001,24.234433984288238,101.95024364439372,91.07047765811767,113.70651436886277,218.55356450234177,179.6760018977353,265.2171549432059,5.5160580794533765,3.384798710791052,8.175041535543999,7.183371080481175,5.628444975169746,8.898362345968158,129.0353788675998,110.09340425873923,148.211895697849,74.98661232032535,58.705808838095585,94.94051950155146,179.51656087483536,151.6637024723691,208.76290796027206,74.78905951071656,56.4035543498853,96.64405009167648,21
5490.415548190788,4923.995218466471,6099.459178547059,330.93610898773466,276.5133893360267,393.5644687645257,142.5979607200032,122.18145862360586,165.90233289978528,19.336734319221673,16.856126176741032,21.935858668778117,35.39960506300065,30.633708794209923,40.83735486759621,82.10223454644652,65.72327915027844,100.76648290986374,289.4834227737048,245.57243337690224,336.6507552808184,65.06423669396476,45.720064741019115,89.68370325735734,52.78592925381073,46.49739500052269,59.7584005773809,102.70692368789766,74.7249227154706,133.71975117314705,148.9834481978388,108.91961815038236,191.92119710064705,53.60607820825465,41.20019655050147,67.49206424263382,121.60687339283317,90.29492043734986,155.41042377202012,85.58655405632659,71.73951598245294,100.24157563680392,135.24437591440116,109.3636550784902,164.1691088600294,1.38035317921917,1.0103560084993382,1.7497341979292742,31.868254289590833,25.810908702805015,38.53441279974087,73.16156620522358,60.00713468585957,87.74964873370367,239.94225043634356,173.24974951767652,311.94722140744113,105.11910377020187,78.14935953896178,139.08313252645,38.33327001730211,30.09648483446471,47.35606696703528,129.75213572618952,107.18087395741176,156.1432405244412,149.06330748410673,121.55663424622942,183.32187845038234,101.6976284914847,83.29983849236766,124.46851570513232,16.82369732429494,13.16188118811765,21.236638089188233,100.94411026728282,90.44954414053332,111.69985646106076,227.42417537321413,188.3094643069853,271.4739697641617,6.320536885943098,3.8098680114516563,9.454087295216674,7.558079653656945,5.806723275698309,9.52360259545893,136.88993919803684,118.99581774044118,155.4495553690686,76.91330488338589,59.275069228088235,97.06552008852941,193.27485361123118,161.34343435669118,224.82790803633821,72.13824158999287,57.797820591778816,88.85066015489646,22
5528.38214640763,4992.633017684058,6101.858634346001,334.6937624370279,277.6227764218059,393.92999894165916,140.1657730995319,119.20429161043235,164.6391922634544,18.90443038161175,16.24541058057427,21.767221538058784,34.25143862444276,29.679780497771294,39.03352173057843,78.83038644025882,63.33981911178433,96.09866596771569,295.51149390812765,252.582364265897,340.0581479082647,64.11755642762512,45.6604818289853,89.01351192992647,51.93213146814773,45.51726600148992,58.92083027198948,93.94486754087482,68.21017150560002,121.90873421581176,150.18407131310354,113.81245456558825,189.07640493917648,55.04335712069648,41.55630006870589,70.98810847211764,116.15904189750854,85.3864904886346,149.73416126604624,79.35955931834796,65.9402375862151,92.89272090977028,132.58248960438888,107.99098544867627,159.53365836034803,1.1935811626543429,0.8711335394939871,1.6494960602385087,33.36284031502124,27.580542149676848,39.646771422433545,73.05614653887623,62.103853270450735,85.62220097494118,248.51397837762588,180.3825849942353,322.61965171897054,101.71184426075467,70.14523625604353,135.75001873619235,32.709911748670585,25.471274999235295,40.78506574994118,137.4151624114082,113.46846962144855,163.83635411083083,147.06533509077704,119.46926661197062,179.53171583672056,98.94788346978652,81.10901241643235,121.13873163163971,22.227932462262824,15.437681122458827,30.66267131475294,102.11198407602181,91.19017922123138,113.84151319002156,236.81034344580706,190.5998371464706,285.31073324700003,5.3396539684245665,3.3968249642230686,7.7295035675171135,6.469008056969609,4.9716211947232365,8.413262871575396,141.72657737533945,123.68707380617944,161.55950776110097,80.50351945489528,59.99522228829412,104.93202562300002,186.91999417001202,155.5766290062147,222.76724525613236,63.87422981816871,49.97094679908825,79.03776555088236,23
5555.884356894939,4988.974318042353,6175.460568753294,349.5636438301212,296.422872837,405.5184976906765,139.9489831420763,118.61983101538614,161.92386473263178,19.02739418274341,16.659983338257355,21.798269680634736,34.16206493775331,29.607937894516773,38.84822469553059,78.0373847075128,63.116944662101965,93.69651165095588,300.1173019858672,259.1269861018415,346.3672551679302,62.19958653932223,43.35800134149413,86.40828255322353,53.883309170867534,46.962591217259664,62.6343636469706,92.8042448528,68.43813413164705,119.03673073855884,133.41845794739646,102.04363423635291,171.66267634223524,58.41736988890388,44.60616607245,73.30613855952942,109.55785032939296,81.94550531220835,141.62703904804462,80.62930622116995,66.88858103065881,94.43952527331079,129.8427278777561,105.69920479383822,156.06693009030388,1.1079020589784103,0.8259469197974374,1.484165249917856,31.82990535783887,26.647634440104454,37.465005048369285,78.36335320613126,63.05094447868516,98.87005162742967,243.91384750812506,180.1989820803353,318.2739670630488,98.22245748958512,71.01335297946396,128.96556376308823,33.11394156494399,25.516826777626477,41.4682060071147,140.57753722650872,117.37963407556326,172.12371310484562,133.05558639869588,110.60175445759116,160.44404561390297,93.62114282994,77.17140112295588,112.58286800898526,20.52362004753047,14.728682292114703,26.904626358300003,103.30408631078448,92.5207524802049,114.33936699271472,241.05303950027704,197.71973410292648,291.0588715520735,4.504913626785275,3.0549143555904896,6.235205392469186,6.367161908417612,4.958760833304734,8.05503789609265,140.34312688693961,122.46604819276472,158.88877873387256,75.29909873763812,55.753907509647064,104.05800996851177,182.50370714749766,150.2298022177353,221.04882867442652,66.121952977636,51.70365947503823,83.70898467725294,24
5575.033906186094,5024.493261387646,6124.770025942941,345.1083064832927,292.9680846105312,400.99571712584185,145.91692606403964,126.44463798047408,168.2000083237435,18.328477628556108,16.100870972917413,20.600060394905,33.27081798936454,29.149693716138643,37.94088027750171,77.80461981011305,62.46204234677646,94.07968010958234,298.50128227682285,259.8468496271313,346.4289894325489,59.06483705945188,44.602398024301614,77.13141418197793,55.882640790708976,48.13164277562395,64.12984773300825,83.79082330114117,60.85825585397058,111.69346818670587,135.64037001209485,102.75569725157942,174.23353572210885,61.14478018783459,46.04422158929412,81.1872341359294,110.35218431707513,82.46349200212107,141.1040222536192,81.4814966738467,69.17253189567255,95.20233500274902,129.31634494307326,103.31082783744857,156.70711824106664,0.9382101591535682,0.7448403931674421,1.1571447588981079,32.146884692818006,26.671228103464394,38.71050973835376,82.87017036751395,64.82320522589706,104.12398849466105,230.4071254466059,167.7875277810294,301.8519914716177,96.85199950752174,69.41256997354414,126.1974412934,29.289875261260057,22.75067235534912,37.12393411523823,140.2491544231263,114.0772136037147,170.03528747318828,133.19573805431412,112.9110712480147,152.84233194220587,97.94102832917942,79.8112381697647,120.02195778141174,17.12270073818377,13.31579935,21.404107103199998,102.67615546562894,92.50305332310785,113.6405708440529,251.40681062969117,203.86520854919118,303.8481723740441,4.439500750293611,2.9489989563165246,6.159862145472759,6.731939916395472,5.30197217110254,8.390360429271247,141.38515910711746,121.5616232495298,163.05238705769037,72.73667011381056,54.46675158476766,94.80047216934072,192.67012494351272,162.71142778801473,228.567595575275,59.955442995631415,45.010105670714715,75.62072279782059,25
5500.6772720629415,4993.211261248825,5993.002921243823,330.48675044630875,275.8726767225456,387.0093193141955,150.8331428528502,129.739779965125,172.467220533507,19.221773989357505,16.861217055152572,22.02255628648492,34.229570094323265,30.076703639312708,38.60099926738541,72.36817853803333,56.97334619704804,88.78902166838529,296.0541782077516,253.9782022931897,339.40468681801315,62.35264271312635,46.10618246075,83.60015721493674,58.956825581727344,51.42405545831135,67.40073626734076,82.84707878147391,61.73161196675499,109.09913975611765,127.95764064445764,100.68785767220591,157.1823758487059,73.61753447068706,55.79300598561765,94.7156373894706,111.25857169412653,83.33718924756539,144.17978797101347,78.12183027645177,65.06970865489215,92.84648864900194,129.53605086302443,103.97710016508573,156.4266849332393,1.0738377827697507,0.8335094788256826,1.3371782185059058,36.77745689546663,28.347077541870146,48.51024223230986,84.69927308763732,67.68008012895531,104.80726646945284,230.67224604769999,168.8106236826471,302.8914477884705,104.39450969954036,73.30523899468234,142.39292995056468,30.348869407324,23.043192516929707,38.24930558259117,141.15998343760202,115.34530214413674,168.9182410148586,133.66725504558178,113.48821498439706,155.09413567398528,106.32432812004295,88.23417179719118,128.4940301816617,18.482857648432468,14.535358570311764,23.317315090794118,105.134638886389,93.69738265440196,116.57678592080391,255.44011735177293,207.09802935938237,310.94404131275,5.610245939341568,3.5064401974395016,8.23753878251885,7.596442000384562,5.71498815934848,9.660468787317521,141.2175393691051,121.32592460627451,162.9838907323627,81.14360558904237,60.56278777424265,104.11746607794115,198.11356020315282,163.52286103761762,236.55082953110585,64.69945079963706,50.07671285274999,80.08038356823529,26
5480.834601286294,4968.321624287059,6020.481455566176,330.93234095015424,280.0398528816786,381.3997886413747,154.65332574312598,135.7028925440438,177.13886261520295,18.217229627233962,15.73351450090832,20.83895439503056,35.12911230897989,30.358976860162066,40.34427607078088,77.92073448420864,62.86815865302551,93.89242759721469,290.3624771296388,250.05917651855222,333.4489346458787,61.58496959348353,43.87373189929412,83.56811561620586,60.08744121801368,51.516205729464694,69.77202692367437,76.04631619965177,56.97803329490293,96.69521415352352,144.18394711862354,112.19339472508824,180.60774819038238,74.55808353828047,54.49980373833235,95.66502386252647,110.61272772477827,82.56797719095931,143.1292765346562,82.09898070502557,68.54404280102708,96.69576020995588,134.7128790140991,108.99171251764018,164.6605705118867,0.9865180682718121,0.7763304826090881,1.236922011800047,34.44536919451009,26.76054655343175,44.1067888161952,87.26433400900639,71.33579248882648,106.17536005875148,224.48874189348118,163.29611525591176,294.0142355589117,103.87315826511575,72.75112189627941,142.08478500738082,33.79403009729247,26.63387950372353,41.73999687102353,145.91994277437206,117.28953696622057,183.12930119536765,123.3650265916606,102.24443825217648,146.1712620739853,103.67055241886614,86.45341731770883,123.50771560172649,16.12835067479906,12.518271331705883,19.75129636764706,107.7520400692604,94.97034174361767,121.14316867449999,257.67097693895175,206.7264842196765,313.59215856876466,5.452011819425572,3.363775966263042,8.1316989503215,6.054130817557596,4.827206821706516,7.336134013909863,140.3578653720651,121.38772790834315,162.25087360547548,76.03576520009199,58.2840633036147,99.45866767514705,193.87848480185943,163.27567375708824,229.24207010160288,68.86490261257038,51.67704164277646,85.78217888745647,27
5498.4090374736,5031.8199901311755,5973.3468745729415,324.2432086171821,268.20763159828743,386.82596205723735,147.70466936044505,126.74880234021174,170.40084673002644,19.19344073220832,16.68506844287182,21.996229285296174,35.60476319401424,31.01428132053518,40.81201349044747,80.23407151834044,63.21126067998432,98.47593180884411,298.8521368969382,259.0221978998772,342.19287136463754,61.318591826003534,41.16063497602942,88.26802901926472,57.460152241212974,49.498714594591604,65.91245817207185,83.6604448067721,63.53055892370001,107.77088561386178,148.43001470845886,117.50104469420587,181.14375473488235,81.87109879873529,60.90228907961765,107.49950058997061,109.82201693489613,82.68560708986489,142.9996564260293,75.55286829082395,64.06233458454606,88.52617650174119,139.1434192102678,112.57967576110293,165.97552862079996,0.9866713919809847,0.7844704077533304,1.2269478185053893,32.58074849014854,26.505975071159735,39.39399745158982,84.80214670014954,68.91980241467867,102.52577172105735,225.3099897619007,164.49068708646467,292.3804383041412,109.80642040229469,76.0961550454147,147.9839922396382,34.48140807484259,27.171155115358825,42.750212606,151.63261751273524,123.03707163265864,186.79808879513237,129.72211195384776,108.72803541409411,153.67624549038237,104.6492991588333,86.31210644719559,125.25108517553383,15.538050411734355,12.854041402723526,18.679999299058824,112.95902986165214,99.19455451349016,127.93993805280392,248.2424023288594,200.72431936238232,304.2067035209412,4.04243381415828,2.6282093595461924,5.69953894336306,7.2182263719240884,5.7384237649892205,8.876409848955412,141.21755213079135,122.6130978444412,160.6620556645588,81.08645575841813,60.931331081583814,104.4095831210294,196.23258790350937,164.2030961254412,231.4640538966617,59.60169932984024,45.607726997423526,74.68620418319999,28
5533.260470874095,5062.863696894705,6051.3201634517645,325.1259945058522,271.19098483397477,385.4000315788247,147.17965761213506,126.32433141400882,171.40978135427645,19.966809088080577,17.345023307983382,22.85721282110094,36.01974745896908,31.461888592720943,41.27170119574283,79.05554320415834,63.23287628316963,96.26543083799804,292.23478519676917,251.4775108152059,334.4224836434412,64.24745570053094,43.381635446433826,92.4917453325941,60.39023957016309,52.411691665831945,69.77135158557617,85.00694274240895,64.08408510932942,109.38881595798235,145.5670429011546,111.5112014302706,182.08995172349995,73.14153725476258,57.206854833970574,92.3964028555941,110.85371832971698,82.600501840551,142.81753842175573,71.84832866715593,59.70774880879089,85.96707376640951,137.6682176858557,112.58788375064218,165.34794891786274,1.0073156997058312,0.7904822750187716,1.2688105003051473,30.662445050660544,24.20390940994319,38.51329363046698,82.5520360056303,68.19457197132355,100.93220631365809,228.25920981744028,165.08693287940292,299.27741308632346,114.83200198395647,85.23339687875148,151.95182970025593,35.96886400917647,27.645584041597058,45.27209357060294,145.95822779149614,119.73730472656248,176.98649338641172,139.3433839810826,115.94816859739117,164.8778329149065,111.30065300621706,91.91420129635587,133.21271966894267,19.952218285993943,15.16399281646794,25.410205075787935,112.14481532786533,99.60591477380002,125.33200011646663,258.30702451646005,208.31650507475,315.39658291435296,3.74152373485276,2.5331031269168434,5.2054848416817245,6.846856870661151,5.364360621777471,8.491123556789686,138.6732111391476,119.6645574913461,158.95657729901274,80.16738665763411,62.49218533301472,101.26386530574997,199.08048710458303,166.19498098525,236.17407304147056,63.13987267499176,50.23841279147059,77.83153712505883,29
5510.860662419388,5040.349165097059,5980.509945895295,329.06383417595225,272.3993361803589,386.6837369039029,146.88238871670177,126.4347752541382,167.90830034495002,19.350592260964863,16.646574463718878,22.279639602981824,36.547341617438796,31.428731091617653,42.01084641535559,78.94895168188235,63.30240224851962,96.16728763267645,287.67571228096097,245.88599257491333,334.67556816594123,65.72814222638517,46.2687284358647,91.64594032302057,58.80297644641172,51.09201343366681,66.80068310496848,84.38011821309294,62.502877382529405,109.69462792520589,145.6484937365131,111.83782361253411,179.8845249817894,67.50610807968422,51.067470558961766,87.55903132106765,116.35998448229095,86.33351350785901,148.045188008034,75.90737883752736,62.69829573252216,89.02783838275461,133.40782047637674,111.11740569373494,158.71304138814213,1.0193822678819175,0.8043275676217019,1.266367024593549,33.89688470277577,27.263246828988542,41.98563626527354,80.6122067575411,64.12255006795588,99.48043339552943,239.34916584748234,172.26252216941177,312.6172660685294,111.70250307663743,82.33626084825882,146.88261296730883,39.68411968181929,30.407903494570597,50.85114031017646,148.31468388309295,119.92318437975734,181.7894280945662,135.25020089974296,112.53421770903826,159.2605353596471,103.01917044697588,85.08041762948528,122.53836868286763,17.417690960122354,14.241679033617647,20.991244292470586,114.78026059783332,101.5362869110588,129.92753504880386,271.5508319221394,222.72576833644112,324.88862780501466,3.927330620457505,2.644125873061029,5.320403923317527,7.021974407447069,5.420160441452933,9.096770852782353,135.57352433290862,117.98427873758826,155.66427737560784,71.5047646957347,56.08922261757941,90.88415864091323,197.8845822937794,167.01946214139707,233.5635766010441,64.66436549793293,51.403759858529426,80.21188059514705,30
5475.032606491506,4973.468507182353,5940.85372831647,324.06481878563505,271.83919085699415,380.5761334160823,143.99067419213995,122.54828867696031,168.50333832597943,20.055462062937668,17.329621467096356,23.093509075641265,36.236078224669775,31.325842886793232,41.73278265100844,81.14751269315451,64.58917291208824,98.91298878263723,287.79526423551954,247.33371365243286,335.4542337834367,55.270594982616124,39.202157202873536,74.0092315950544,55.759730158195275,48.636046975177734,63.329385122449985,100.23638226888681,75.87829765264708,127.56318227979119,147.74281766177646,117.42517945163529,181.4783247970588,68.7972776238647,53.340987289764705,87.58291904432353,119.34163833671808,88.28043299507314,156.22496945555295,78.5855668024904,65.60141659032256,94.01405657844607,136.7242067646169,113.27776893583103,164.04237187595322,0.9739431248988926,0.7958943767174105,1.1599387576752818,32.43135293040186,25.34671566097037,40.899464478107106,83.21539148569829,66.43980922517501,102.47047015078014,221.32065607267995,161.26581311552945,292.51883089750004,108.80676736143388,77.5569568573412,146.34879168225146,39.91638486323295,30.876272282141183,49.75197546986766,145.7340889699859,119.34291221889707,180.29700350997055,143.57596428707566,119.32619319625294,169.60347892835003,100.97420998647011,81.06531086044411,124.1030078134706,18.583139250267763,14.69056044219706,23.052706720279414,117.08194281312224,103.60863839103605,130.49022952582467,264.97320368661235,215.84181266348537,323.25259348269117,3.8585687695300375,2.6676687431712085,5.273520600223061,6.5212599746628355,5.371673911533906,7.718393506350892,138.491865010642,120.28239530142157,157.25822793824508,73.31674965703763,56.57579165248531,95.00109654110294,191.59536597262235,158.75810245082354,229.8788279113677,71.89770544396117,54.87561611094119,91.00973729335294,31
5442.931964429318,4913.415286828236,5914.090445631177,327.95074447736306,273.90872517637644,383.45735934094404,141.45547480710027,121.43736489925828,160.8658760894947,19.92347526888355,17.074226677117352,23.042820430640415,32.99866807925882,28.795124299160467,37.78358984024127,80.22476361105153,63.91159528037256,97.72006870840394,295.69963899618176,253.45234569510296,339.31380755123536,63.384892326960035,45.62563398775294,84.68718627305883,57.60152739781073,50.729709725515974,65.9339473467622,96.10508317610541,71.63742142570295,125.02881418314702,149.74375417053295,116.9259836545294,187.22211595697053,69.94812718485177,54.90636409847058,88.46334027958824,120.04181525995429,87.69899305140761,159.6762370997126,80.18936025307399,66.24002995825978,95.27269523981963,135.94268485633398,112.02521412158434,162.78989395743474,1.0409499536500884,0.8451075599861135,1.2607927081242145,34.87839328234839,26.407412152873835,46.00748643217614,83.25717702315684,66.86948100320073,101.3036109942103,222.2269919758,160.08317051382355,290.7880752711764,114.0932659932013,81.688997509225,150.89035538461764,42.385225394966824,32.3894718325,52.514051235235286,145.30622315891057,116.75685076759265,179.5941986807691,144.30129417205998,121.52118251779413,168.77938374996322,102.24066637969995,82.79122116387795,124.06936836762205,19.53155738443294,13.922553791258826,26.428348908858823,118.70045758353528,106.29847404161767,132.04420638678428,252.84484961291292,204.83346777947062,308.35017495242647,4.058095878859445,2.772224539725688,5.588499852578768,7.741934068086072,6.037746756567638,9.66620267289692,137.819816828194,120.71000137650393,156.07313618494115,68.25891987451882,54.17040595835294,85.26705003590443,184.45765350082908,153.00867179201472,218.94679219023055,69.75384659267787,52.87001893888236,87.00242080017352,32
5412.5107865457185,4929.624390359999,5890.931598213822,311.6498132696687,259.2819310675265,370.91132978451475,141.31795348941634,122.22551422858383,163.84848336974676,18.72354189224486,16.529413848149353,21.194195928163648,34.0206983898911,29.561080964124326,38.686254239598576,79.44646051135334,62.78474637413725,98.21077275317649,291.9324595319617,251.30730837768638,335.71896691628274,59.530728960216294,43.58926538809413,79.27344905302498,56.49270421569515,49.095058716791,64.63867042962151,96.24830132279365,71.37239195595295,121.46942617909411,144.84871643528706,114.7929303375,178.74994177055882,66.40382861838705,51.0812699742059,84.52182519747058,126.8927308617543,92.44423912857715,165.1604113251712,79.59301602224106,65.28140996443616,94.58965970643628,137.15230640884883,113.435262327178,162.91407952037696,1.1973017461175781,0.89940994610124,1.5580058462499426,35.88607733289148,28.510660172800996,44.73855660488397,79.72069630439961,62.03789500808236,99.10077809312939,226.94558212704544,163.69161019582057,298.31943177284114,114.86539208015058,79.71322223429411,159.4157098298676,39.87651627818706,31.135607347117645,49.8646948942353,146.47727888361425,120.39339006147793,179.97354404060587,151.58539424593175,127.60023303907352,179.16911903360295,100.91936841385134,81.28370108431469,121.87227895589118,16.82996050502353,12.66826891935,21.926097483764703,120.93548103805992,107.10350400057058,135.63229696050587,249.41421543307413,202.58434359108827,302.3842226067941,5.596818625299788,3.45639136828654,8.159665090036626,7.574924448443389,5.895305510070687,9.410540833728477,141.2375781497816,122.1983768784706,161.52457244694114,68.46409456560754,52.36251053083059,88.41626393955882,178.97086770674235,150.87286534688238,214.5192836960441,72.140479148892,54.575603158911775,91.3519213963882,33
5423.380903822589,4950.109179298823,5888.930527355882,325.96608467553625,271.0872313315689,386.76524187428765,145.81331116093165,124.34037979247061,170.19106481128236,18.406239761769868,16.28081108849147,20.69940394258059,32.31132102749287,28.09727810027033,37.61253453402932,83.3533852255403,66.69050492431963,103.94256855344904,295.9499773151956,253.4713539736794,339.33958315798117,58.53488006298876,43.242670285269114,75.15707474878089,55.21863281497244,47.507808628200834,63.751761986962194,102.22118830802259,75.72498426885296,130.76767240658236,148.61060198266682,114.03884576911177,188.9887765048471,55.40013459788235,42.01916099852941,71.49471328708823,132.8389226038529,96.27606801784461,174.1625686845202,80.90488713969776,66.60139384232255,95.9459661575647,136.18421895638664,113.27118681943138,161.38983812970199,1.2691105995653957,0.9284570966208266,1.6242351488464206,35.20624112864092,27.895861546778214,44.43835485896813,76.79310062573107,61.19329000182062,95.71272128218384,233.50157619877479,168.86974078839413,309.62694224165887,110.14046973448376,76.28905944727943,153.0018954162353,34.78731180501671,27.498053859138242,43.096539662455875,151.19061933993882,121.11420728446626,189.3021296705973,155.0534866509896,132.13307833838033,180.71898897902602,101.44564866055177,82.30067036483823,122.41861580797058,17.89896947607953,13.442319139370586,23.091603475114702,121.39263521395114,107.75472057526763,135.64627165361176,269.4982069565629,219.94370580499998,320.9241739122058,6.270362792570016,3.7572587932363017,9.477666312886914,8.154535147302045,6.015150938816064,10.614191586046285,139.29367323959843,121.63906786813725,158.2958831045588,77.46208400909765,58.7030119142647,99.53655370466174,188.75435642537695,157.67010684604415,222.3667856225118,69.29573901076611,54.32528443327648,85.65826915482353,34
5420.330589202283,4918.599285169412,5886.853081938823,329.6985195251751,276.72180346470594,389.2962949387,142.7506488764996,122.12430364593236,167.19989631052354,17.767981110853203,15.778246345139113,19.70663976899806,33.405641120493804,29.23830946089353,38.38063668822387,78.44150629932203,62.360569882988216,96.3149718329196,297.58331734945125,257.0291637564345,341.10322793004775,57.262888753899354,40.65901087602206,77.08192108817353,54.75611007616172,47.379400787794125,62.72378186494368,89.24603837309057,66.03446385879411,114.73276300444115,149.36246158799668,113.91879577666467,187.81830841950878,58.9006698173333,43.28133203161177,78.85842642539706,120.35482378898367,88.860216996585,154.94304226616478,77.56177212383805,64.44208351873529,90.87428438232354,137.02509279298366,113.31662952797355,163.38447842608332,1.1850922369050543,0.8784814727318513,1.5875756109509231,34.00277214261908,26.90798947655099,42.99193399545791,84.69762629412541,68.67415155179265,102.99411880925,227.3351176965706,159.71210112929415,303.31116598458823,92.70816451569617,64.86912308552058,122.84609606519852,32.65706024987153,25.193879148900002,40.973633496,157.44055900757493,121.92051279655882,201.04131738522207,158.72409169855567,133.16607728535294,187.4910854152059,98.81729045170177,80.29003255748529,120.29381843995588,19.198154013258122,14.517318839191176,24.499740686763246,121.09658337226156,107.88924210053922,134.8320270288039,275.42518461875,225.6607352422794,328.14835523492644,5.388943813633978,3.3620863315809664,7.93236320782975,6.364023803938441,5.235352800163025,7.630670170650482,138.4505314697898,121.45820620895103,157.04161709985294,75.96926524537187,57.51298157137352,98.4959200152588,197.97260722618117,164.23871502776473,234.4462949978382,63.44888848864211,49.06980264791176,78.50426563908823,35
5478.850203461118,4971.507013468529,5988.979291630293,350.726687444806,297.00573757619884,404.39742612448435,142.31662640817166,121.57189082524853,164.89125900918793,19.27864534986604,16.85999860802579,21.67857961120656,35.30410243400688,30.50291769637924,40.72832430492741,77.3330910865393,61.188885867532356,95.21192543915784,302.611650810533,262.65452680024634,347.0374085574963,58.77787747669812,42.20918443782059,79.06380811539707,60.32595740737101,50.07153310960085,71.32794771961427,89.10190254000895,66.76878109721179,114.40337678744118,141.15843297461035,109.86610936481178,175.92956179051177,60.44370404504235,46.641826786323534,77.445615679,120.85436118944179,90.50510215797244,156.84153370302056,78.95718636266882,66.4673313016451,93.42325832107844,136.7019482416454,112.88595797004756,164.34508609159315,1.122657718073925,0.8348120913431498,1.521934666405998,35.04988020316583,27.811369297194858,44.262111461666244,82.25630324992058,67.15073906118822,100.70719569872497,230.9423198011741,168.9527821596471,306.1991604182647,94.41493543009729,67.84129973551764,125.34502886046467,33.913247008437764,26.211004897900004,42.413089031697055,160.45350114673062,125.16225741002941,203.88832308556982,156.99612880003767,133.88193059842357,183.9329063181622,91.2052179585873,74.41098995596177,109.30038888127939,20.301775488186234,14.081716304317645,27.004943106923527,123.49151922662236,109.60426582924514,137.01007409213724,297.7801369690241,238.54579134544116,361.2171769878235,4.525516175650347,3.0466629882316623,6.356611749526259,5.842086872600682,4.6009217321254425,7.100647326189667,140.35277412430707,124.25912840863725,157.79381238116667,72.46517420541812,55.12623753392648,92.71555325642352,184.0754973549182,150.99288721936765,219.07805822461765,64.45590953483106,49.24996187993529,80.53810575252353,36
5540.238456666247,5048.9059964617645,6035.184361332353,355.9979616706156,301.5237890147579,412.58996621934205,146.31888603858192,126.73912964496174,168.28305820361615,18.839405582168656,16.445378342910676,21.2852663528525,34.197896942584876,29.977414454835582,38.44804578955999,83.17065509294314,66.911216443,102.1431901817647,307.53992248777314,267.26120623349635,352.88940102638236,57.73615208690771,40.32764644585148,79.67832929678087,66.76750864481758,54.619655062680806,81.13907399683835,82.30712379951129,59.20059765471766,108.99857479131175,122.01196139407824,94.0261629376912,153.5291996047206,62.289345447832936,47.63888199132353,81.49636943255882,114.93173173403508,83.17891019658067,147.76149486316706,76.0676323805364,65.03354557649608,89.33603148205194,135.12896448089177,109.50633003270198,163.57608882031866,1.064521925414595,0.7633772378086487,1.441125162405252,34.414576003011575,27.68148905195531,41.95623943572956,76.70502442842623,63.48844907211729,91.71599820594898,224.70093934960587,161.23094417758827,297.3997994783235,83.8190701362417,60.49548444360294,113.52979553853235,31.771226924964942,24.941139159841182,40.21912711732353,156.8072062162779,122.88849054064303,198.02892482257167,147.9333802941094,123.97945494182356,173.7464803762647,96.86373671425766,77.40658481326471,121.00373973669119,20.688048851921696,15.203844755957654,26.79160471711118,120.87927966930039,107.53680455161765,134.6457511429902,313.23037637665703,251.73114306513236,380.8265886282353,4.6544310064775996,3.0411149083501368,6.568398131576058,7.481901103402024,5.792104382440638,9.463743072940058,141.85748981006256,124.91551458272885,159.55556669851342,75.27129102007176,59.43725552197059,94.07974089367644,197.1963253457594,161.34616528964995,236.84234194338234,64.15110227931648,49.454706047794105,81.00136707485294,37
5613.741067790235,5089.52369071647,6129.8664157579415,341.14869398267524,283.9552757814007,403.70187686432115,147.700049314136,128.07750518043238,170.46948699281472,18.829450519778714,16.73161448598862,21.125348489497643,35.33444837129819,30.67424500978518,40.34295535281891,81.92581502346061,64.84079962822666,101.34761819205882,297.17642527821704,258.08989009372425,341.2054622914632,58.72328398036258,43.841446711799996,77.75732370737059,67.52347886806326,55.684212230467395,81.35573883002563,77.05558356400847,58.38499265060589,99.4396765350853,132.83971699919636,103.36002733438531,165.67941033721766,76.41595291920035,57.75243848931471,98.83848291761764,108.54343130148848,81.20042921995947,141.4134168925467,75.02689567130237,63.322465557254915,88.28505138144119,133.64351213346626,108.98838899201101,160.0805353394632,1.224462759158436,0.8839160862868974,1.6236364682867308,33.07390478890173,28.12972282167892,38.271311187149195,77.6023711875453,63.1749936791397,95.31452490805145,226.21679452294117,159.98818056779413,302.82015115373525,83.81304414468562,60.910617710158554,109.33272378306765,32.24931656900736,25.355124635608245,39.97284674270177,159.58124890548098,128.97989890075297,198.75428919232058,152.58361171603826,126.65941452005883,177.83230810664708,99.22830368171734,81.14224955838236,119.99924994277207,19.403548827013154,14.194880972108237,26.343974088334118,124.11190647016824,111.34550505119607,138.13456711888233,323.62958807491003,262.84668173679415,398.34056925822057,5.51343427634335,3.5049842217036464,8.209686656819398,7.584974593679457,5.793611228796746,9.640713142152245,143.6406845315829,125.99632655358431,162.1767112688706,76.16934225940236,58.49562662501471,95.31578069617645,199.15966401254175,162.93779378691178,238.29278588469114,68.3295303207553,53.16210098794118,84.23487085082353,38
5499.355225762447,5037.563345763236,5975.969868931765,335.8093505959429,285.6682321370353,387.82372126762175,148.15568395011172,128.88587802056145,168.75747613737852,19.59848755407586,17.117787515469562,22.44373259550368,36.2019853380788,30.990532881752415,41.79175289190595,85.64164150119315,68.66857001130816,106.93716000201,291.1619392230541,252.5246274573675,333.488557835134,58.14056988246929,43.12487120877942,79.43559229222059,66.7809169456646,55.076658485079,81.45358765286387,78.2359714548953,58.238735251411754,98.2602095997647,125.71848786936141,100.77580588543529,153.48818743810588,80.48479133186001,58.0837511767059,108.16100477049996,111.08733794042068,84.49327718647727,142.40106065071788,76.70288450901866,64.37399242856274,89.73198650199019,137.4139488398361,111.52396298836031,165.63744763935293,1.129827955510187,0.8606636729724078,1.4632939510775773,32.12423085389938,26.877335517092455,38.34298895887752,80.37478614581738,63.389134769135296,99.14514313066836,203.39104595013225,144.93893654361761,264.60928799680295,92.2703247594554,69.30378697235001,121.19240504849706,29.593911498837176,23.682715130055886,36.34460215583235,162.24674228329508,127.92846426474561,208.27589221842356,150.2373711318388,124.60972610908821,178.86396471161765,95.93864115402583,78.46929569538676,113.87780525696913,18.413581211876448,14.159207168060588,23.00799242106706,124.46249339257562,111.3929500372098,139.1230112937,331.9799789253412,266.13038905125006,409.30527467713233,5.118644528850625,3.306769962226429,7.218991176318455,7.857278909725515,5.816994465908487,10.231026631922008,143.18700608178375,123.89461685475509,162.4067515262545,71.67068857505295,55.741988981176476,91.14806111489708,198.26096690486293,160.68064045613238,244.31973271723527,64.99445122503883,49.107943320147065,81.68846019864705,39
5488.435594891118,5005.532346816176,5981.22795950441,334.98294479934657,277.6485747600456,394.0787275102059,146.31772639058798,126.30146473164118,168.98832573979413,19.43283534542793,16.812338660973236,22.22069155964797,34.75898951762935,30.58514980380736,39.27461072550794,86.65571200933141,66.88511159706864,109.26424448652452,293.62283603616487,251.52215474697425,338.0798012593603,55.92776436607299,37.823734919717644,77.65743331660293,66.5709967234452,55.01983607400602,78.73519275601188,84.84355177401766,61.710359214470586,111.49028855014706,140.4645406840306,113.29985844529415,171.2107740022353,72.18209457245436,54.08002826225589,92.14758370982352,115.86526276987739,87.36985545140587,148.72178856590264,74.26296576374784,62.58441717789609,86.41012719628823,138.3976415981552,113.334425355299,167.71570458852153,0.9966851612403115,0.8067589356477817,1.2332629083284,31.348439026942998,26.169576090498136,36.75556471677746,75.40942407668993,61.2927769792706,90.66982961247056,205.3756476595718,147.7347415768529,262.95945972273523,89.55381296173505,67.80815840662015,114.03247616012061,36.179132693680934,28.250815561182346,45.35846885094117,174.08626978634896,136.6897199462206,222.41232537830888,154.775728991881,127.57693446294265,184.1014832677647,97.97359172563957,79.48023932024707,120.25939437546016,18.481071264220233,14.194135973041178,23.47596752158823,128.21477657491215,113.60169704080394,143.84342152768625,333.8435903711929,265.31255044014705,407.1517260998383,3.8284308414393746,2.52906002311235,5.380275933613481,7.46864286208773,5.922883108276238,9.079587156108907,137.5189887317106,120.29587623709706,155.8066316275441,73.74731793609058,58.99652055999117,91.48297700525883,196.0298409171535,160.81585460508822,235.926922381147,60.02769152919059,48.14311057611765,73.87275801544118,40
5506.313437802846,5002.72060230794,6031.662665953237,335.50736019847903,276.289487052003,398.0290549594764,142.32088559523183,122.80290937357825,164.21092713013826,19.378930981269683,16.769510075151764,22.28555325325794,34.35692563167567,29.687211905625592,39.28805053373883,86.44293512833924,70.34450461995588,105.03318387015096,291.3361527585974,246.50826569699046,336.506046193897,59.44395181262588,43.076647253495594,83.031560492225,64.74176422697266,54.09925018116169,76.2245065064695,88.70834629521342,65.47181767664118,116.59767287531767,146.64060166373412,116.81124632057646,179.57081121544707,75.96688371648753,59.07049275410588,95.86788997549411,116.74305177033688,87.74603271783154,149.63607702492754,74.34155535764474,62.76929267481765,87.09192843825588,133.2056187200328,105.77566893609217,162.42404171080392,0.9608686073865951,0.7885276445032205,1.1634097976484707,31.670210631414236,26.298691524935247,37.97942466956751,86.80649307324353,66.9790717922941,110.21122583350736,212.40360959045023,154.4091976522059,278.9769147493735,96.94719282689411,73.81166562943234,120.91565375819414,33.19930965963717,25.57839214110588,42.01760228731764,167.60842243030558,135.65250092718384,205.54917110906615,165.97450590362442,139.53975232550738,194.3803106734632,101.81664793769883,83.89100103761767,120.38215410207353,21.702276081663296,17.551611866226473,26.511433587117647,127.3429086087647,112.82911142446079,142.5093512915196,344.0336370004563,271.0601821606544,424.3382482307279,4.261180311926975,2.758598581463011,6.09441763390142,7.785803543066239,6.11873914236704,9.729276713281209,135.66252456658682,117.16368940751963,153.26773691753334,69.99651957098706,56.14599045238236,86.64023723392647,201.2009965105338,167.5615071197088,241.88678765748827,63.81194930177294,50.282918850499996,77.57626660088236,41
5476.253546420824,5048.207115309412,5932.578127153531,338.757164196606,283.5329929967691,397.1219513945559,143.48705096569782,124.22755374634411,163.56890819462353,18.939968138332283,16.706349103908526,21.430821104147054,33.834906228151475,29.556254479317946,38.88444206115911,85.52318344010942,70.30627680652648,101.19497152195687,290.5541671088481,246.34375416043935,339.7207859597113,58.346172616642235,43.449945272294116,78.16791354098528,63.39205740236219,53.004504503288246,75.75269746163109,90.10954837801884,67.88443995588236,113.98680887326468,137.07600986324968,106.81884356020588,171.17630103220586,70.73905749216647,53.82210742573528,89.36591138544117,117.48740768804589,88.42382034511964,150.63982850848413,74.228089961522,62.68014146012451,87.64771018504607,134.17219826327323,108.25782810308725,162.16447612754118,1.0429713990072502,0.8260311937812351,1.2845836526981678,31.665642946393476,26.56508040536948,37.232391998454155,87.15388402813812,68.74861321347352,109.89295011279334,219.67826787250942,155.88117868182354,289.8227754130882,96.80567058614362,73.87687948905683,121.03517526274705,38.64591263241235,30.05665936971765,49.02639109742353,169.29476043412677,133.40862399493383,210.71219855963236,164.2615504192959,137.79406430117646,195.09148688876468,97.66833165027178,79.98134707720588,118.03335821007352,21.325543287088003,16.68205965125883,26.69248560065883,126.27416776585434,111.7087845386196,140.25785432217648,348.702462489669,276.81581971678116,425.21142612009,3.646572172241819,2.416352118470899,5.138159043933026,7.671212052763488,5.996336942386659,9.718270818635622,138.63014870146492,121.47802444287258,155.13219010681374,67.59067383423941,55.16245821542941,83.84478154197645,196.22216411917677,164.79772028696325,235.80222756142655,69.21413308689411,56.33449905641179,82.78255632864705,42
5441.922755621117,4965.598372367646,5929.2410279352935,332.731698461888,277.7024654204382,387.5335074672724,140.3496641629152,120.0551275973397,161.36018019880885,19.18016023591246,16.791642709372532,21.87947885805607,33.9051033721373,29.389610462110006,38.76574112291764,80.80533262126299,64.9078151950098,96.7108822187853,293.6274798975269,249.38303469893717,341.6366064902547,56.96004243855294,41.13515866005148,77.03390890309267,62.81263337954602,52.46869794952395,74.3802034763605,103.31732834532353,76.38512932141175,133.1924720080294,144.42792855481883,115.45815625164704,175.8515360895294,70.37692203251059,54.39695251182355,89.07674140399997,119.9378877010451,88.99701068379615,154.47089865267998,75.33075899178893,61.865664116147066,88.93156523907578,130.4957597871888,105.29793639381865,157.35785542316418,0.9940661710696856,0.7755448135593841,1.234952281536867,30.876470750306943,25.254726118215306,37.585719935582986,86.157752689388,65.03644141811763,109.74188645352277,209.3135847366201,152.90104260305884,270.7559076384117,96.30763588113024,71.52892066048236,122.42684179442645,36.3794488090513,28.08422376484117,45.677376939758815,169.56336704887323,134.1591224000706,213.42154753663235,164.31188054523653,134.54750930718677,195.57104613612648,101.7987227359447,80.38264790605882,126.17319644695588,23.137810629457647,17.878033309088234,28.853244604529415,132.8622160285788,117.36842550033919,147.75707345303334,343.38452603820116,274.0669217990883,423.5346913443529,3.7613867543120523,2.548049236965451,5.228741637581897,7.432408522490915,5.852484784622373,9.212458824494107,136.53526733165725,120.3637067895941,154.27004243656663,67.9543070963219,55.44760668719119,84.42940337271764,187.30329627326645,154.15314222661763,222.8719178635,68.46830562883648,52.38672380082353,86.21068258844116,43
5430.668042925366,4962.904463688235,5914.786407787943,336.01279542262427,281.21272378698825,388.87206077395587,139.37776881971706,118.25926609650176,160.82906826975292,19.02023631539333,16.432336918803355,21.78600302046606,33.92719033073846,29.31222703807547,38.94043710721587,86.14667386620691,68.80872058594764,103.69817520217252,296.0102676193363,251.73768862170593,343.41315311821694,55.26791495236518,37.91802329533824,79.71886023712058,62.23197258121416,51.339996330853374,75.85271195828571,111.54775789636187,83.67775734792941,144.22630355658234,136.9312464292941,108.94526744850002,169.08115677700002,73.2080750408154,57.09768050046176,92.47220921683235,119.02241359699126,88.77545776568466,153.55816969771624,76.38962491154312,63.34819592171568,90.54048099856861,131.76407217785496,106.45217773908777,161.82929599511763,0.9831235616639314,0.7954166537815477,1.213993429558217,32.29454310177839,25.592796962731573,40.497435222734744,85.47290512962765,69.24597406339693,104.37449381474927,198.94092610253412,146.920103222353,256.48232586311764,103.04490965867741,75.62006446582323,130.91480791756467,42.0440889878326,32.78049466542354,51.74115612900236,163.7159434412453,130.49154330306988,203.6762220564522,163.63984906567822,135.0609804782588,194.1983052675353,97.55376980277177,79.51200629783823,121.03661433788231,24.09420210038506,18.404870509558826,30.639157588902936,131.33617127822865,116.22241418526471,147.13763035991178,332.0651191018715,263.61724629729844,407.2602722264647,4.137216682097543,2.806002640951555,5.760740487524996,7.706574876162389,6.052638692020824,9.721867415960773,138.31983096042018,122.64321206837647,154.04813097830393,64.5136023358719,51.60568854806208,80.48269922717206,174.3624072465919,145.27324188268602,206.1946121884872,71.45600070571624,54.75304911725296,90.73417462616764,44
5401.6007726364705,4935.152618764706,5883.412759982353,323.43811393615556,271.24767642130297,385.2660974898087,138.987149819249,120.39941027194945,160.8948750992147,18.04626318938223,15.992287370972203,20.491470208418882,33.74046713744997,29.569069337576025,38.293594670222795,81.89535951401638,65.57229048583923,101.50362695339824,293.81186912321147,247.49144757897062,345.4606274627941,58.49046149528343,41.21560355674456,81.06265704801594,59.24321762709252,49.14531129196991,69.85471538371688,116.38958511901214,89.74627712003912,146.69267028220588,129.81085830634706,100.9573731747353,163.36846719408823,67.24863255433482,50.432138967835286,86.4209714033853,126.87202448538031,93.94718221551646,161.76379822793342,72.6506340609071,60.37686071556471,84.84034992142843,133.7038533151686,108.41278788744705,161.69568092354703,1.3078686588192523,0.9953542899992098,1.6813761010691686,33.902951339207725,27.450215427639915,42.20287400905638,80.8101726523655,62.95811599972648,100.8335677111,199.86284408700234,146.6737819757647,257.8350450512353,102.3645265144947,74.96285704877207,133.93877479611766,38.76996098829934,29.72891350833647,48.444051789385874,167.96911015387707,131.51872992682047,212.8429156243671,165.01321454189997,137.33254821557355,197.33632152420589,99.71267213210531,81.54000559683824,120.62941495635295,22.978910571371408,17.70079328475294,28.8122629886,135.24143290964156,118.89949451923532,152.67490814259804,319.16656699333174,251.8537182597794,390.0227887622206,5.693576050711409,3.5047117582194747,8.46749389719111,8.20198870485982,6.602738719149413,10.022418231397593,136.95149176326626,119.51841096100746,154.12139090320588,65.69099968061118,53.415760538622045,81.5498554373794,169.03469923272294,136.5941521326912,200.9748082867353,72.80946155362963,56.071661192076476,93.7327456452547,45
5378.012589123141,4926.707802269411,5937.0286018529405,329.48397284859084,276.29746663776706,383.06817926334526,143.85880772638484,123.7626913613,165.4509535079706,19.3817208492727,17.165591543590768,21.656203632250353,33.76848496514624,28.934874498341383,39.04922033596373,84.71593552961389,68.98965722476079,101.56561086366962,302.87860516836287,259.6170806156433,348.9663957700515,60.98109773489788,43.06461075356765,84.89747571907354,61.14045913317056,50.836203137415126,73.25572542331219,117.41703378447966,86.32757417924411,150.92370947832353,127.86536431710236,96.07208703755884,165.8696234995294,65.53788161167883,49.21367427161765,84.24079594349999,124.19921674404584,92.3416629425278,158.82880806720934,74.71899977115797,60.9882795336,89.07675240901077,137.33232390934782,113.00442798865195,165.2724928835784,1.2878064055059608,0.9645065189555689,1.6565843913251608,33.5612591796453,27.508592411543226,40.35412520792049,83.17764712288319,66.17096603561765,101.97544516230884,211.49614611433802,153.61454640868524,282.2474292024971,107.43612832843189,80.78154662449117,138.19880452824117,38.398236792276705,29.947092195714706,47.31877640410588,163.71379816972672,130.62383821399706,207.90449656210004,164.75258252123348,137.40218936064997,195.16759783252647,91.99803910560999,74.43693581540441,111.61179151450736,21.764539124225855,16.580393676901295,27.932028989116468,133.5581498764996,117.9087796457647,151.34705118611762,332.3428656715955,265.6669687463794,408.50411295145,6.128159766204655,3.5515399267804924,9.352723943725412,8.271720185718166,6.323012373465106,10.596972830368157,134.12271329598983,117.45623411155887,151.01702412094116,67.22165218465707,54.23763629219118,85.09507896616178,179.6084972331574,145.23651988162354,216.05669456297005,67.55790836950236,52.49797771070588,83.56168244847058,46
5408.62431626913,4940.397570609119,5889.398273470589,333.5437970351807,282.25314535387946,388.3307946163442,141.65136423983674,122.06728661032149,162.71817682476944,19.544104550064606,16.922495329944645,22.77150698172635,34.64473059222182,29.929344249087933,40.27576194836853,78.77893743548691,63.589967709252946,96.05502060469215,302.90657340802267,256.0437161969155,353.1205240465919,57.20163863255282,41.68959704892648,78.41868043232792,62.27120516934435,52.2281048273458,73.34085248984329,126.98543911229459,97.83411853885882,156.97662046118825,126.71942742760999,96.08198472582355,161.9009087020147,65.23691866684236,48.698898304911765,84.8723661030294,123.50684336061546,91.19736405055073,160.5278228337429,76.94052264787298,63.30215804228627,91.93340457232155,134.5022786028664,110.42204669155973,165.27931979705485,1.1285282741546658,0.85870990398044,1.4689720135038609,33.15724288127206,27.649366806816957,39.42909293130388,81.23219405666188,64.0718941171941,99.94055145774999,202.10101871297414,142.22287305071177,273.15153319254705,106.26203137102071,76.9819719792603,140.07937428787795,35.591756697803056,27.157909144011757,45.381626382347065,168.80614630993148,133.10796204080881,216.27298166095588,163.43739550855938,136.0423987826574,195.43161149637353,89.28541226342,74.12971315517647,107.82870098139705,24.834300626697527,18.685282488911767,31.889465730491178,133.33881880102197,118.3388190205196,151.11456993701964,330.8045107300529,264.84810239979413,399.51295694651475,5.091042088331906,3.3148824599039854,7.1552994023726075,7.086400207133511,5.53532062080275,8.810047515604198,141.91836232515803,126.37893501053924,159.3233615090294,67.99475541702529,53.92181215420589,85.99371791180883,183.7494091929146,149.88138519089412,220.80992975725292,67.76791270769611,52.78024991664118,84.84590838554412,47
5443.008119247688,4938.665301165677,5930.522902518999,352.72742963777085,304.1890810160942,405.0058892401106,139.9888281482613,121.7998070782647,161.12460377763236,19.6017561817956,17.171619342487062,22.226123710354702,33.64514570534473,29.235698594288948,38.35447924257871,79.76716431426856,66.65283850174313,93.93042450160783,306.6355185539147,264.20555497805515,358.2352404396286,52.891980309647174,38.8545393419,71.82557919923825,62.913826053077365,53.08986184164243,73.97570930704495,121.18340652075881,87.66860382288237,156.83018622585297,122.01936029062824,92.63105752808826,157.66051080888235,65.57051790648471,51.099807184647055,81.83809148352942,120.11195185256392,89.34588482211146,156.42324209861744,77.39989366857121,64.88158075113608,90.90263265350099,132.42123503983038,110.22088640249616,158.89990384772187,1.1834760269422395,0.926492266017094,1.5018322007904852,33.89345275859143,28.519428603769157,39.6255567431713,80.54786354986153,65.3063390003603,98.95208509440735,198.31803999014116,139.76120588610297,265.66312857304416,112.81288601525645,83.53869919991178,146.97207748027938,37.628418134796235,29.13151814055883,46.56970446882942,173.47597412104795,137.2625110935588,220.59704589152207,158.0409391488706,133.45066083113238,184.58648015901468,89.37032626497165,72.8333490857544,108.71996263700218,23.285356237998588,17.287196508658816,30.442152175811763,138.5037925381784,122.6003501535,156.20319043257842,350.6622377110497,278.1926846221471,427.0333274971764,4.571261322515479,3.0504880994516657,6.375274546019404,6.497851799055534,5.133274069110549,7.965697898155794,144.54017093121527,127.63335884950001,163.1071137757745,62.06466859228501,52.086953437286766,72.85188204129413,180.78622923541022,147.76468360983046,218.53275181714707,66.53508268659328,51.26662942108531,84.33323592532061,48


==> Data/month/xgboost/selected_features/xgboost_rounds_econ_standard_month_calendar.txt <==
features,occurence
is\_public\_holiday,1.0
is\_weekend,1.0
moy\_cos,1.0
moy\_sin,1.0
qoy\_cos,0.3
qoy\_sin,0.3
seas\_cos,0.3
seas\_sin,0.3


==> Data/month/xgboost/selected_features/xgboost_rounds_econ_standard_month_economic.txt <==
features,occurence
B\_CVS-CJO,0.1
C\_CVS-CJO,0.3
D\_CVS-CJO,0.1
M\_CVS-CJO,0.1
N\_CVS-CJO,0.1
PAC\_air/air,0.2
PAC\_air/eau,0.1
PAC\_geo,0.2
S\_CVS-CJO,0.4
ecpi,0.2
electric\_car\_passenger,0.3
electric\_heavy\_utilitary\_vehicle,0.1
electric\_public\_transports,0.2
employment,0.3
household\_income\_CVS-CJO,0.2
hybrid\_public\_transports,0.3
population,0.1
tourism\_nights,0.2


==> Data/month/xgboost/selected_features/xgboost_rounds_econ_standard_month_weather.txt <==
features,occurence
cdd,0.3
rh,0.6
ssrd,0.8
t2m,1.0
tcc,0.4
tp,0.2
v10,0.7

